Temperature and field dependence of the intrinsic tunnelling structure in overdoped Bi$_{2}$Sr$_{2}$CaCu$_{2}$O$_{8+\delta}$

We report intrinsic tunnelling data for mesa structures fabricated on three over- and optimally-doped $\rm{Bi_{2.15}Sr_{1.85}CaCu_{2}O_{8+\delta}}$ crystals with transition temperatures of 86-78~K and 0.16-0.19~holes per CuO$_2$ unit, for a wide range of temperature ($T$) and applied magnetic field ($H$), primarily focusing on one over-doped crystal(OD80). The differential conductance above the gap edge shows clear dip structure which is highly suggestive of strong coupling to a narrow boson mode. Data below the gap edge suggest that tunnelling is weaker near the nodes of the d-wave gap and give clear evidence for strong $T$-dependent pair breaking. These findings could help theorists make a detailed Eliashberg analysis and thereby contribute towards understanding the pairing mechanism. We show that for our OD80 crystal the gap above $T_c$ although large, is reasonably consistent with the theory of superconducting fluctuations.

==> Fig1_b_data.TXT <==
Tcrnx	I	V	Time(mins)
10.342	0.0000	-0.00011112	0.0055000
10.343	0.050000	-0.00011656	0.014667
10.343	0.10000	-8.7779e-05	0.022000
10.343	0.15000	-8.8187e-05	0.028333
10.343	0.20000	-8.0632e-05	0.035667
10.343	0.25000	-5.9045e-05	0.042167
10.343	0.30000	-5.0020e-05	0.049500
10.342	0.35000	-5.6095e-05	0.055833
10.341	0.40000	-3.1875e-05	0.063167
10.339	0.45000	-2.5671e-05	0.070500
10.338	0.50000	-2.0080e-05	0.076833
10.337	0.55000	-1.8120e-06	0.084167
10.335	0.60000	1.1087e-05	0.091500
10.334	0.65000	9.3040e-06	0.098000
10.332	0.70000	3.0765e-05	0.10533
10.331	0.75000	3.8154e-05	0.11250
10.33	0.80000	5.0089e-05	0.11900
10.33	0.85000	6.0026e-05	0.12633
10.329	0.90000	6.7209e-05	0.13367
10.328	0.95000	8.0005e-05	0.14000
10.327	1.0000	9.6793e-05	0.14733
10.327	1.0500	0.00010564	0.15467
10.327	1.1000	0.00012045	0.16117
10.327	1.1500	0.00013367	0.16850
10.327	1.2000	0.00013972	0.17483
10.327	1.2500	0.00015871	0.18217
10.326	1.3000	0.00016668	0.18950
10.326	1.3500	0.012332	0.19683
10.325	1.4000	0.012393	0.20317
10.325	1.4500	0.012849	0.21050
10.324	1.5000	0.013097	0.21783
10.324	1.5500	0.013089	0.22517
10.323	1.6000	0.013550	0.23167
10.324	1.6500	0.013766	0.24167
10.324	1.6000	0.013570	0.24900
10.324	1.5500	0.013533	0.25533
10.324	1.5000	0.013075	0.26267
10.324	1.4500	0.012832	0.27000
10.324	1.4000	0.012864	0.27650
10.323	1.3500	0.012315	0.28383
10.323	1.3000	0.012094	0.29117
10.322	1.2500	0.012101	0.29750
10.322	1.2000	0.011542	0.30383
10.322	1.1500	0.011221	0.31117
10.321	1.1000	0.011181	0.31767
10.321	1.0500	0.010603	0.32500
10.321	1.0000	0.010309	0.33233
10.32	0.95000	0.010307	0.33867
10.319	0.90000	0.010092	0.34600
10.319	0.85000	0.0092735	0.35250
10.317	0.80000	0.0092709	0.35967
10.316	0.75000	0.0085441	0.36700
10.315	0.70000	0.0081256	0.37350
10.314	0.65000	0.0082322	0.38083
10.313	0.60000	0.0072803	0.38717
10.312	0.55000	0.0068648	0.39450
10.311	0.50000	-1.2244e-05	0.40467
10.31	0.45000	-1.8346e-05	0.41200
10.31	0.40000	-2.5696e-05	0.41917
10.309	0.35000	-3.9558e-05	0.42567
10.308	0.30000	-5.2740e-05	0.43300
10.308	0.25000	-5.3703e-05	0.43933
10.307	0.20000	-6.8117e-05	0.44667
10.306	0.15000	-7.5886e-05	0.45317
10.304	0.10000	-8.1972e-05	0.46050
			
10.302	1.6500	-9.9748e-05	0.46867
10.3	1.7000	0.014011	0.47517
10.298	1.7500	0.014116	0.48150
10.295	1.8000	0.014206	0.48883
10.292	1.8500	0.014594	0.49617
10.289	1.9000	0.014747	0.50250
10.287	1.9500	0.014785	0.50983
10.284	2.0000	0.015164	0.51633
10.282	2.0500	0.015277	0.52367
10.28	2.1000	0.015361	0.53100
10.277	2.1500	0.015669	0.53733
10.275	2.2000	0.015799	0.54467
10.273	2.2500	0.015864	0.55200
10.272	2.3000	0.016190	0.55833
10.27	2.3500	0.016261	0.56567
10.268	2.4000	0.016336	0.57217
10.267	2.4500	0.016625	0.57950
10.266	2.5000	0.016760	0.58683
10.266	2.5500	0.016797	0.59317
10.266	2.6000	0.017070	0.60050
10.266	2.6500	0.017134	0.60683
10.266	2.7000	0.017201	0.61417
10.266	2.7500	0.017465	0.62067
10.267	2.8000	0.017578	0.62800
10.267	2.8500	0.035244	0.63800
10.268	2.9000	0.035517	0.64533
10.269	2.9500	0.035494	0.65183
10.271	3.0000	0.035985	0.65917
10.272	3.0500	0.036216	0.66550
10.274	3.1000	0.036256	0.67283
10.276	3.1500	0.050720	0.67917
10.279	3.2000	0.051116	0.68650
10.281	3.2500	0.051101	0.69383
10.284	3.3000	0.051766	0.70033
10.288	3.3500	0.052090	0.71133
10.29	3.3000	0.051756	0.71767
10.291	3.2500	0.051770	0.72500
10.294	3.2000	0.051072	0.73233
10.296	3.1500	0.050778	0.73867
10.298	3.1000	0.050772	0.74600
10.299	3.0500	0.050057	0.75250
10.3	3.0000	0.049693	0.75983
10.301	2.9500	0.049695	0.76617
10.302	2.9000	0.048939	0.77350
10.303	2.8500	0.048575	0.78083
10.304	2.8000	0.048627	0.78717
10.305	2.7500	0.047830	0.79450
10.305	2.7000	0.047443	0.80183
10.305	2.6500	0.047422	0.80833
10.306	2.6000	0.046560	0.81567
10.306	2.5500	0.046189	0.82200
10.306	2.5000	0.046214	0.82933
10.307	2.4500	0.045286	0.83667
10.307	2.4000	0.044906	0.84317
10.307	2.3500	0.044827	0.85033
10.308	2.3000	0.043887	0.85683
10.308	2.2500	0.043388	0.86417
10.309	2.2000	0.043482	0.87150
10.309	2.1500	0.042385	0.87783
10.309	2.1000	0.041974	0.88517
10.309	2.0500	0.041879	0.89167
10.309	2.0000	0.040830	0.89900
10.308	1.9500	0.040335	0.90533
10.309	1.9000	0.040375	0.91267
10.311	1.8500	0.039209	0.92000
10.312	1.8000	0.038720	0.92633
10.313	1.7500	0.038627	0.93367
10.314	1.7000	0.037425	0.94100
10.315	1.6500	0.036828	0.94750
10.316	1.6000	0.036877	0.95483
10.316	1.5500	0.035509	0.96117
10.317	1.5000	0.035056	0.96850
10.317	1.4500	0.034838	0.97583
10.316	1.4000	0.033334	0.98217
10.315	1.3500	0.032791	0.98950
10.315	1.3000	0.032718	0.99600
10.314	1.2500	0.031136	1.0033
10.314	1.2000	0.030444	1.0107
10.313	1.1500	0.030291	1.0170
10.313	1.1000	0.028662	1.0243
10.312	1.0500	0.028061	1.0308
10.311	1.0000	0.020269	1.0408
10.311	0.95000	0.019647	1.0482
10.311	0.90000	0.019564	1.0545
10.31	0.85000	0.0093697	1.0618
10.31	0.80000	0.0091121	1.0692
10.309	0.75000	0.0089219	1.0757
10.308	0.70000	0.0081255	1.0830
10.307	0.65000	0.0077377	1.0893
10.307	0.60000	0.0077256	1.0967
10.305	0.55000	-1.6830e-06	1.1058
10.304	0.50000	-1.3107e-05	1.1122
10.304	0.45000	-1.4153e-05	1.1195
10.304	0.40000	-3.9453e-05	1.1260
10.305	0.35000	-3.3631e-05	1.1333
10.305	0.30000	-5.0340e-05	1.1397
10.305	0.25000	-5.6641e-05	1.1470
10.306	0.20000	-8.1380e-05	1.1543
10.307	0.15000	-8.1920e-05	1.1607
10.307	0.10000	-9.9785e-05	1.1680
			
10.308	3.3500	0.037574	1.1873
10.309	3.4000	0.037764	1.1947
10.308	3.4500	0.037811	1.2010
10.308	3.5000	0.038189	1.2083
10.307	3.5500	0.038391	1.2148
10.306	3.6000	0.038391	1.2220
10.306	3.6500	0.038782	1.2285
10.306	3.7000	0.038970	1.2395
10.305	3.6500	0.038772	1.2458
10.305	3.6000	0.038764	1.2532
10.304	3.5500	0.038372	1.2597
10.304	3.5000	0.038185	1.2670
10.303	3.4500	0.038215	1.2743
10.303	3.4000	0.037766	1.2807
10.303	3.3500	0.037579	1.2880
10.302	3.3000	0.037558	1.2953
10.302	3.2500	0.037146	1.3017
10.303	3.2000	0.036914	1.3090
10.302	3.1500	0.036948	1.3155
10.302	3.1000	0.036440	1.3228
10.303	3.0500	0.036249	1.3302
10.303	3.0000	0.036254	1.3365
10.303	2.9500	0.035763	1.3438
10.303	2.9000	0.035538	1.3502
10.303	2.8500	0.035503	1.3575
10.303	2.8000	0.035002	1.3648
10.303	2.7500	0.034718	1.3713
10.303	2.7000	0.034754	1.3787
10.304	2.6500	0.034148	1.3860
10.306	2.6000	0.033950	1.3923
10.308	2.5500	0.033899	1.3997
10.31	2.5000	0.033337	1.4060
10.312	2.4500	0.033029	1.4133
10.315	2.4000	0.033031	1.4198
10.318	2.3500	0.032763	1.4272
10.321	2.3000	0.032115	1.4335
10.324	2.2500	0.032082	1.4408
10.327	2.2000	0.031449	1.4482
10.329	2.1500	0.031045	1.4547
10.33	2.1000	0.031082	1.4620
10.331	2.0500	0.030336	1.4683
10.333	2.0000	0.030010	1.4757
10.334	1.9500	0.030021	1.4830
10.335	1.9000	0.029242	1.4893
10.336	1.8500	0.028846	1.4967
10.337	1.8000	0.028830	1.5040
10.338	1.7500	0.028477	1.5105
10.339	1.7000	0.027571	1.5178
10.34	1.6500	0.027291	1.5250
10.34	1.6000	0.027143	1.5315
10.34	1.5500	0.026249	1.5388
10.339	1.5000	0.025835	1.5452
10.338	1.4500	0.025776	1.5525
10.337	1.4000	0.024742	1.5598
10.336	1.3500	0.024395	1.5663
10.336	1.3000	0.024301	1.5737
10.335	1.2500	0.023199	1.5800
10.335	1.2000	0.022812	1.5873
10.335	1.1500	0.022601	1.5947
10.335	1.1000	0.021488	1.6010
10.335	1.0500	0.021028	1.6083
10.335	1.0000	0.020945	1.6148
10.334	0.95000	0.019574	1.6222
10.334	0.90000	0.019254	1.6295
10.333	0.85000	0.019053	1.6358
10.332	0.80000	0.0089502	1.6432
10.33	0.75000	0.0088388	1.6505
10.329	0.70000	0.0087052	1.6568
10.327	0.65000	0.0077897	1.6642
10.326	0.60000	0.0075076	1.6707
10.326	0.55000	0.0074468	1.6780
10.326	0.50000	0.0063341	1.6853
10.326	0.45000	0.0038996	1.6917
10.326	0.40000	-1.7731e-05	1.7008
10.326	0.35000	-3.4634e-05	1.7082
10.326	0.30000	-3.8470e-05	1.7145
10.326	0.25000	-4.6748e-05	1.7218
10.326	0.20000	-6.7201e-05	1.7292
10.326	0.15000	-7.1354e-05	1.7357
10.325	0.10000	-8.0873e-05	1.7430
			
10.325	3.7000	-8.3504e-05	1.7503
10.324	3.7500	0.039157	1.7622
10.323	3.8000	0.039338	1.7687
10.322	3.8500	0.039361	1.7758
10.321	3.9000	0.039509	1.7823
10.32	3.9500	0.039854	1.7897
10.32	4.0000	0.039897	1.7970
10.321	4.0500	0.040044	1.8033
10.322	4.1000	0.040368	1.8107
10.323	4.1500	0.040445	1.8172
10.324	4.2000	0.040704	1.8245
10.326	4.2500	0.040860	1.8317
10.327	4.3000	0.040883	1.8382
10.328	4.3500	0.041171	1.8455
10.33	4.4000	0.041316	1.8528
10.331	4.4500	0.041341	1.8602
10.331	4.5000	0.041622	1.8665
10.331	4.5500	0.041781	1.8738
10.331	4.6000	0.041781	1.8803
10.331	4.6500	0.042106	1.8877
10.33	4.7000	0.042185	1.8948
10.33	4.7500	0.042238	1.9013
10.329	4.8000	0.042504	1.9087
10.328	4.8500	0.042637	1.9150
10.328	4.9000	0.042670	1.9223
10.328	4.9500	0.042954	1.9297
10.328	5.0000	0.043040	1.9362
10.328	5.0500	0.043078	1.9435
10.329	5.1000	0.043331	1.9498
10.329	5.1500	0.043445	1.9572
10.33	5.2000	0.043485	1.9645
10.33	5.2500	0.043726	1.9718
10.33	5.3000	0.043801	1.9782
10.329	5.3500	0.043855	1.9855
10.329	5.4000	0.044095	1.9928
10.328	5.4500	0.044162	1.9993
10.327	5.5000	0.044226	2.0067
10.327	5.5500	0.044466	2.0140
10.327	5.6000	0.044497	2.0203
10.327	5.6500	0.044574	2.0277
10.327	5.7000	0.044810	2.0340
10.327	5.7500	0.044839	2.0413
10.327	5.8000	0.044914	2.0478
10.326	5.8500	0.045136	2.0552
10.327	5.9000	0.048875	2.0625
10.327	5.9500	0.063765	2.0688
10.327	6.0000	0.064091	2.0762
10.327	6.0500	0.064125	2.0835
10.327	6.1000	0.064427	2.0908
10.328	6.1500	0.064590	2.0972
10.329	6.2000	0.064588	2.1045
10.33	6.2500	0.064748	2.1147
10.331	6.2000	0.064902	2.1220
10.332	6.1500	0.064581	2.1293
10.332	6.1000	0.064594	2.1357
10.332	6.0500	0.064236	2.1430
10.332	6.0000	0.064099	2.1503
10.331	5.9500	0.064105	2.1567
10.331	5.9000	0.063771	2.1632
10.33	5.8500	0.063577	2.1705
10.329	5.8000	0.063598	2.1778
10.329	5.7500	0.063232	2.1842
10.329	5.7000	0.063062	2.1915
10.329	5.6500	0.063102	2.1988
10.33	5.6000	0.062717	2.2062
10.331	5.5500	0.062587	2.2125
10.332	5.5000	0.062537	2.2198
10.332	5.4500	0.062159	2.2272
10.333	5.4000	0.062050	2.2337
10.335	5.3500	0.062005	2.2410
10.336	5.3000	0.061619	2.2483
10.337	5.2500	0.061529	2.2547
10.339	5.2000	0.061460	2.2620
10.339	5.1500	0.061056	2.2683
10.34	5.1000	0.060890	2.2757
10.341	5.0500	0.060868	2.2822
10.342	5.0000	0.060446	2.2895
10.343	4.9500	0.060273	2.2968
10.343	4.9000	0.060226	2.3032
10.343	4.8500	0.059797	2.3105
10.343	4.8000	0.059680	2.3178
10.343	4.7500	0.059629	2.3252
10.343	4.7000	0.059161	2.3315
10.343	4.6500	0.059107	2.3388
10.344	4.6000	0.058952	2.3453
10.344	4.5500	0.058512	2.3527
10.345	4.5000	0.058413	2.3600
10.345	4.4500	0.058032	2.3673
10.346	4.4000	0.057789	2.3737
10.346	4.3500	0.057788	2.3810
10.347	4.3000	0.057594	2.3873
10.348	4.2500	0.057107	2.3947
10.35	4.2000	0.057042	2.4012
10.353	4.1500	0.056868	2.4085
10.357	4.1000	0.056330	2.4158
10.36	4.0500	0.056307	2.4222
10.363	4.0000	0.055817	2.4295
10.365	3.9500	0.055592	2.4368
10.368	3.9000	0.055565	2.4433
10.37	3.8500	0.055048	2.4505
10.372	3.8000	0.054761	2.4578
10.374	3.7500	0.054772	2.4643
10.376	3.7000	0.054189	2.4717
10.377	3.6500	0.053926	2.4790
10.378	3.6000	0.053946	2.4853
10.379	3.5500	0.053313	2.4927
10.38	3.5000	0.053091	2.4992
10.381	3.4500	0.053002	2.5065
10.382	3.4000	0.052406	2.5137
10.383	3.3500	0.052093	2.5202
10.384	3.3000	0.052116	2.5265
10.385	3.2500	0.051398	2.5338
10.387	3.2000	0.051116	2.5412
10.387	3.1500	0.051096	2.5477
10.387	3.1000	0.050403	2.5550
10.387	3.0500	0.050011	2.5613
10.387	3.0000	0.050002	2.5687
10.387	2.9500	0.049296	2.5750
10.386	2.9000	0.048969	2.5823
10.386	2.8500	0.048942	2.5897
10.385	2.8000	0.048216	2.5962
10.384	2.7500	0.047817	2.6035
10.384	2.7000	0.047742	2.6098
10.383	2.6500	0.046991	2.6172
10.383	2.6000	0.046559	2.6245
10.383	2.5500	0.046608	2.6318
10.383	2.5000	0.045702	2.6382
10.383	2.4500	0.045339	2.6455
10.384	2.4000	0.045304	2.6520
10.384	2.3500	0.044393	2.6593
10.385	2.3000	0.043860	2.6657
10.385	2.2500	0.043893	2.6730
10.386	2.2000	0.042879	2.6803
10.387	2.1500	0.042394	2.6868
10.388	2.1000	0.042429	2.6940
10.388	2.0500	0.041378	2.7005
10.39	2.0000	0.040854	2.7078
10.391	1.9500	0.040816	2.7152
10.393	1.9000	0.039746	2.7215
10.395	1.8500	0.039213	2.7288
10.397	1.8000	0.039264	2.7362
10.399	1.7500	0.038011	2.7435
10.401	1.7000	0.037706	2.7500
10.402	1.6500	0.037455	2.7572
10.404	1.6000	0.036194	2.7645
10.405	1.5500	0.035784	2.7710
10.407	1.5000	0.035525	2.7783
10.409	1.4500	0.034049	2.7847
10.41	1.4000	0.033661	2.7920
10.412	1.3500	0.033456	2.7985
10.413	1.3000	0.031889	2.8058
10.414	1.2500	0.031536	2.8132
10.415	1.2000	0.031104	2.8195
10.416	1.1500	0.029504	2.8268
10.417	1.1000	0.028995	2.8332
10.418	1.0500	0.028808	2.8405
10.418	1.0000	0.010329	2.8488
10.419	0.95000	0.010018	2.8552
10.42	0.90000	0.010249	2.8617
10.421	0.85000	0.017870	2.8690
10.422	0.80000	0.018476	2.8762
10.423	0.75000	0.018479	2.8827
10.423	0.70000	0.0081569	2.8900
10.424	0.65000	0.0076725	2.8973
10.424	0.60000	0.0077446	2.9037
10.425	0.55000	0.0067738	2.9110
10.424	0.50000	0.0063791	2.9183
10.424	0.45000	0.0063607	2.9248
10.424	0.40000	-3.4121e-05	2.9330
10.423	0.35000	-4.8308e-05	2.9403
10.422	0.30000	-4.5693e-05	2.9467
10.421	0.25000	-5.8095e-05	2.9540
10.42	0.20000	-7.9243e-05	2.9613
10.419	0.15000	-7.8435e-05	2.9687
10.418	0.10000	-9.9398e-05	2.9752
			
10.417	6.2500	0.042258	2.9943
10.417	6.3000	0.042346	3.0007
10.418	6.3500	0.042354	3.0080
10.42	6.4000	0.042451	3.0145
10.421	6.4500	0.042653	3.0218
10.422	6.5000	0.042693	3.0292
10.422	6.5500	0.042870	3.0355
10.422	6.6000	0.042978	3.0428
10.422	6.6500	0.042991	3.0493
10.422	6.7000	0.043075	3.0567
10.422	6.7500	0.043281	3.0630
10.422	6.8000	0.043331	3.0703
10.422	6.8500	0.067678	3.0777
10.421	6.9000	0.067842	3.0840
10.421	6.9500	0.067870	3.0913
10.421	7.0000	0.067996	3.0978
10.42	7.0500	0.068242	3.1052
10.42	7.1000	0.068276	3.1125
10.42	7.1500	0.068535	3.1188
10.42	7.2000	0.068683	3.1262
10.419	7.2500	0.068685	3.1335
10.419	7.3000	0.068815	3.1398
10.42	7.3500	0.069070	3.1472
10.42	7.4000	0.069104	3.1537
10.42	7.4500	0.069335	3.1610
10.421	7.5000	0.069351	3.1710
10.421	7.4500	0.069350	3.1783
10.421	7.4000	0.069323	3.1847
10.422	7.3500	0.069221	3.1920
10.422	7.3000	0.068936	3.1993
10.422	7.2500	0.068930	3.2058
10.422	7.2000	0.068818	3.2132
10.422	7.1500	0.068549	3.2205
10.423	7.1000	0.068517	3.2268
10.423	7.0500	0.068405	3.2342
10.424	7.0000	0.068114	3.2415
10.424	6.9500	0.068110	3.2478
10.425	6.9000	0.067824	3.2552
10.426	6.8500	0.067700	3.2625
10.426	6.8000	0.067705	3.2698
10.427	6.7500	0.067418	3.2763
10.428	6.7000	0.067273	3.2837
10.429	6.6500	0.067255	3.2900
10.43	6.6000	0.066943	3.2973
10.431	6.5500	0.066843	3.3047
10.432	6.5000	0.066808	3.3120
10.433	6.4500	0.066490	3.3183
10.433	6.4000	0.066428	3.3257
10.433	6.3500	0.066342	3.3322
10.434	6.3000	0.066031	3.3395
10.434	6.2500	0.065939	3.3468
10.435	6.2000	0.065876	3.3532
10.436	6.1500	0.065543	3.3605
10.436	6.1000	0.065487	3.3678
10.437	6.0500	0.065390	3.3742
10.438	6.0000	0.065057	3.3815
10.44	5.9500	0.064970	3.3880
10.441	5.9000	0.064894	3.3953
10.442	5.8500	0.064534	3.4027
10.444	5.8000	0.064378	3.4127
10.445	5.8500	0.064441	3.4200
10.447	5.9000	0.064724	3.4273
10.449	5.9500	0.064877	3.4337
10.45	6.0000	0.064927	3.4410
10.452	6.0500	0.065059	3.4483
10.453	6.1000	0.065400	3.4548
10.454	6.1500	0.065394	3.4622
10.455	6.2000	0.065709	3.4685
10.455	6.2500	0.065848	3.4758
10.456	6.3000	0.065879	3.4823
10.456	6.3500	0.066177	3.4897
10.456	6.4000	0.066343	3.4968
10.456	6.4500	0.066342	3.5033
10.456	6.5000	0.066653	3.5107
10.456	6.5500	0.066791	3.5180
10.456	6.6000	0.066803	3.5243
10.457	6.6500	0.067092	3.5317
10.458	6.7000	0.067260	3.5390
10.459	6.7500	0.067251	3.5463
10.46	6.8000	0.067560	3.5527
10.461	6.8500	0.067642	3.5600
10.462	6.9000	0.067715	3.5665
10.463	6.9500	0.067972	3.5738
10.463	7.0000	0.068110	3.5812
10.464	7.0500	0.068130	3.5875
10.463	7.1000	0.068406	3.5948
10.463	7.1500	0.068481	3.6013
10.462	7.2000	0.068549	3.6087
10.462	7.2500	0.068806	3.6158
10.461	7.3000	0.068924	3.6223
10.46	7.3500	0.068944	3.6297
10.46	7.4000	0.069229	3.6360
10.459	7.4500	0.069301	3.6433
10.459	7.5000	0.069360	3.6507
10.458	7.5500	0.069609	3.6580
10.457	7.6000	0.069708	3.6645
10.457	7.6500	0.069739	3.6718
10.456	7.7000	0.070000	3.6790
10.455	7.7500	0.070057	3.6855
10.454	7.8000	0.070135	3.6928
10.453	7.8500	0.070370	3.6992
10.451	7.9000	0.070439	3.7065
10.45	7.9500	0.070500	3.7138
10.448	8.0000	0.070758	3.7203
10.446	8.0500	0.070789	3.7277
10.445	8.1000	0.070888	3.7350
10.443	8.1500	0.071117	3.7413
10.441	8.2000	0.071185	3.7487
10.439	8.2500	0.071251	3.7550
10.438	8.3000	0.071498	3.7623
10.437	8.3500	0.071539	3.7697
10.435	8.4000	0.071615	3.7762
10.434	8.4500	0.071852	3.7835
10.433	8.5000	0.071858	3.7908
10.432	8.5500	0.072081	3.7972
10.431	8.6000	0.072206	3.8045
10.43	8.6500	0.072223	3.8118
10.429	8.7000	0.072429	3.8182
10.429	8.7500	0.072551	3.8255
10.429	8.8000	0.072559	3.8328
10.429	8.8500	0.072779	3.8393
10.428	8.9000	0.072870	3.8467
10.428	8.9500	0.072892	3.8530
10.428	9.0000	0.073102	3.8603
10.428	9.0500	0.073245	3.8677
10.436	9.1000	0.073222	4.1248
10.436	9.1500	0.073404	4.1340
10.436	9.2000	0.073449	4.1413
10.436	9.2500	0.073660	4.1478
10.436	9.3000	0.073716	4.1552
10.435	9.3500	0.073781	4.1615
10.435	9.4000	0.073990	4.1688
10.434	9.4500	0.074055	4.1762
10.434	9.5000	0.074093	4.1825
10.434	9.5500	0.074316	4.1898
10.434	9.6000	0.074359	4.1963
10.433	9.6500	0.074420	4.2037
10.433	9.7000	0.074641	4.2110
10.433	9.7500	0.074628	4.2183
10.433	9.8000	0.074710	4.2247
10.434	9.8500	0.074905	4.2320
10.434	9.9000	0.074943	4.2383
10.436	9.9500	0.075008	4.2457
10.437	10.000	0.075225	4.2522
10.439	10.050	0.075263	4.2595
10.442	10.100	0.075330	4.2668
10.443	10.150	0.075524	4.2732
10.445	10.200	0.075579	4.2805
10.445	10.250	0.075625	4.2870
10.446	10.300	0.075817	4.2942
10.446	10.350	0.075871	4.3007
10.445	10.400	0.075920	4.3080
10.445	10.450	0.10263	4.3143
10.439	10.550	0.10291	4.4042
10.439	10.650	0.10301	4.4105
10.439	10.750	0.10316	4.4178
10.438	10.850	0.10364	4.4242
10.437	10.950	0.10379	4.4315
10.436	11.050	0.10402	4.4417
10.435	10.950	0.10416	4.4490
10.434	10.850	0.10366	4.4553
10.434	10.750	0.10351	4.4627
10.433	10.650	0.10339	4.4700
10.432	10.550	0.10289	4.4763
10.432	10.450	0.10276	4.4837
10.431	10.350	0.10268	4.4902
10.431	10.250	0.10214	4.4975
10.431	10.150	0.10205	4.5048
10.43	10.050	0.10188	4.5112
10.43	9.9500	0.10133	4.5185
10.429	9.8500	0.10120	4.5250
10.428	9.7500	0.10108	4.5323
10.426	9.6500	0.10051	4.5395
10.425	9.5500	0.10041	4.5460
10.423	9.4500	0.10023	4.5533
10.422	9.3500	0.099666	4.5597
10.421	9.2500	0.099514	4.5670
10.42	9.1500	0.099382	4.5735
10.419	9.0500	0.098775	4.5808
10.42	8.9500	0.098651	4.5882
10.42	8.8500	0.098476	4.5945
10.421	8.7500	0.097880	4.6018
10.422	8.6500	0.097741	4.6092
10.423	8.5500	0.097590	4.6155
10.424	8.4500	0.096936	4.6228
10.426	8.3500	0.096764	4.6302
10.427	8.2500	0.096645	4.6367
10.427	8.1500	0.095992	4.6440
10.428	8.0500	0.095861	4.6503
10.428	7.9500	0.095661	4.6577
10.428	7.8500	0.094990	4.6650
10.428	7.7500	0.094911	4.6713
10.429	7.6500	0.094681	4.6787
10.429	7.5500	0.093978	4.6852
10.429	7.4500	0.093867	4.6925
10.428	7.3500	0.093278	4.6998
10.428	7.2500	0.092919	4.7072
10.428	7.1500	0.092910	4.7135
10.429	7.0500	0.092166	4.7208
10.429	6.9500	0.091795	4.7272
10.429	6.8500	0.091778	4.7345
10.43	6.7500	0.091409	4.7410
10.43	6.6500	0.090646	4.7483
10.429	6.5500	0.090491	4.7557
10.429	6.4500	0.090263	4.7620
10.428	6.3500	0.089425	4.7685
10.428	6.2500	0.089227	4.7758
10.427	6.1500	0.088994	4.7830
10.427	6.0500	0.088128	4.7895
10.425	5.9500	0.087974	4.7968
10.424	5.8500	0.087726	4.8042
10.423	5.7500	0.086814	4.8105
10.422	5.6500	0.086680	4.8178
10.422	5.5500	0.086335	4.8252
10.422	5.4500	0.085357	4.8317
10.423	5.3500	0.085251	4.8380
10.425	5.2500	0.084899	4.8453
10.427	5.1500	0.083932	4.8527
10.428	5.0500	0.083757	4.8590
10.429	4.9500	0.083388	4.8663
10.43	4.8500	0.082300	4.8737
10.431	4.7500	0.082146	4.8802
10.432	4.6500	0.081774	4.8875
10.433	4.5500	0.080583	4.8948
10.433	4.4500	0.080469	4.9012
10.434	4.3500	0.080003	4.9085
10.435	4.2500	0.078676	4.9148
10.436	4.1500	0.078584	4.9222
10.436	4.0500	0.078095	4.9287
10.438	3.9500	0.076713	4.9360
10.438	3.8500	0.076492	4.9433
10.439	3.7500	0.076010	4.9497
10.439	3.6500	0.074506	4.9570
10.439	3.5500	0.074358	4.9643
10.438	3.4500	0.073798	4.9707
10.437	3.3500	0.072153	4.9780
10.436	3.2500	0.071978	4.9845
10.435	3.1500	0.071286	4.9918
10.434	3.0500	0.069441	4.9992
10.433	2.9500	0.069273	5.0055
10.432	2.8500	0.068546	5.0128
10.431	2.7500	0.066569	5.0202
10.431	2.6500	0.066360	5.0265
10.431	2.5500	0.064356	5.0338
10.431	2.4500	0.063197	5.0403
10.431	2.3500	0.063117	5.0477
10.431	2.2500	0.061999	5.0540
10.432	2.1500	0.059402	5.0613
10.432	2.0500	0.058876	5.0687
10.432	1.9500	0.058103	5.0752
10.433	1.8500	0.055061	5.0825
10.433	1.7500	0.054729	5.0897
10.433	1.6500	0.053540	5.0962
10.433	1.5500	0.050073	5.1035
10.433	1.4500	0.050045	5.1108
10.432	1.3500	0.046152	5.1182
10.432	1.2500	0.044113	5.1245
10.432	1.1500	0.044218	5.1318
10.433	1.0500	0.039517	5.1392
10.434	0.95000	0.037638	5.1457
10.434	0.85000	0.036088	5.1528
10.434	0.75000	0.028818	5.1593
10.434	0.65000	0.023891	5.1667
10.434	0.55000	0.013869	5.1730
10.434	0.45000	0.0068103	5.1803
10.435	0.35000	-4.6121e-05	5.1887
10.436	0.25000	-6.8233e-05	5.1960
10.436	0.15000	-6.3791e-05	5.2033
			
10.437	11.050	-8.6937e-05	5.2105
10.437	11.150	0.10367	5.2233
10.436	11.250	0.10388	5.2307
10.436	11.350	0.10392	5.2372
10.434	11.450	0.10436	5.2445
10.433	11.550	0.10461	5.2518
10.431	11.650	0.10462	5.2582
10.429	11.750	0.10510	5.2655
10.428	11.850	0.10531	5.2718
10.426	11.950	0.10532	5.2792
10.425	12.050	0.10577	5.2865
10.423	12.150	0.10600	5.2930
10.422	12.250	0.10601	5.3003
10.422	12.350	0.10645	5.3067
10.422	12.450	0.10668	5.3140
10.423	12.550	0.13426	5.3205
10.424	12.650	0.16230	5.3278
10.425	12.750	0.16261	5.3350
10.426	12.850	0.16266	5.3415
10.427	12.950	0.24489	5.3488
10.429	13.050	0.24654	5.3562
10.431	13.150	0.24661	5.3625
10.433	13.250	0.24755	5.3698
10.434	13.350	0.24797	5.3772
10.435	13.450	0.24808	5.3837
10.435	13.550	0.24902	5.3910
10.435	13.650	0.24940	5.3973
10.436	13.750	0.24949	5.4047
10.437	13.850	0.25040	5.4110
10.439	13.950	0.25089	5.4220
10.44	13.850	0.25040	5.4285
10.44	13.750	0.25043	5.4358
10.441	13.650	0.24947	5.4432
10.441	13.550	0.24902	5.4495
10.44	13.450	0.24900	5.4568
10.439	13.350	0.24802	5.4632
10.438	13.250	0.24759	5.4705
10.437	13.150	0.24757	5.4778
10.436	13.050	0.24660	5.4843
10.434	12.950	0.24616	5.4917
10.433	12.850	0.24610	5.4980
10.432	12.750	0.24509	5.5053
10.431	12.650	0.24468	5.5127
10.43	12.550	0.24462	5.5190
10.428	12.450	0.24361	5.5263
10.426	12.350	0.24308	5.5337
10.424	12.250	0.24308	5.5402
10.422	12.150	0.24204	5.5475
10.421	12.050	0.24173	5.5548
10.419	11.950	0.24155	5.5612
10.417	11.850	0.24048	5.5685
10.417	11.750	0.24012	5.5758
10.415	11.650	0.23994	5.5822
10.415	11.550	0.23886	5.5895
10.414	11.450	0.23861	5.5968
10.414	11.350	0.23835	5.6033
10.413	11.250	0.23721	5.6107
10.413	11.150	0.23694	5.6170
10.412	11.050	0.23665	5.6243
10.412	10.950	0.23552	5.6317
10.412	10.850	0.23524	5.6382
10.412	10.750	0.23498	5.6453
10.412	10.650	0.23379	5.6527
10.413	10.550	0.23359	5.6592
10.413	10.450	0.23323	5.6665
10.414	10.350	0.23202	5.6738
10.416	10.250	0.23186	5.6802
10.418	10.150	0.23146	5.6875
10.421	10.050	0.23021	5.6940
10.425	9.9500	0.23004	5.7013
10.429	9.8500	0.22956	5.7085
10.432	9.7500	0.22830	5.7150
10.435	9.6500	0.22820	5.7223
10.438	9.5500	0.22703	5.7297
10.441	9.4500	0.22642	5.7360
10.445	9.3500	0.22631	5.7433
10.448	9.2500	0.22513	5.7507
10.451	9.1500	0.22444	5.7572
10.454	9.0500	0.22445	5.7643
10.456	8.9500	0.22312	5.7717
10.458	8.8500	0.22260	5.7790
10.46	8.7500	0.22243	5.7855
10.463	8.6500	0.22107	5.7918
10.465	8.5500	0.22037	5.7992
10.466	8.4500	0.22042	5.8065
10.467	8.3500	0.21894	5.8130
10.468	8.2500	0.21825	5.8203
10.47	8.1500	0.21823	5.8275
10.471	8.0500	0.21675	5.8340
10.472	7.9500	0.21605	5.8413
10.473	7.8500	0.21604	5.8477
10.473	7.7500	0.21446	5.8550
10.474	7.6500	0.21385	5.8623
10.473	7.5500	0.21370	5.8697
10.473	7.4500	0.21210	5.8762
10.472	7.3500	0.21149	5.8835
10.471	7.2500	0.21131	5.8907
10.469	7.1500	0.20961	5.8972
10.468	7.0500	0.20927	5.9045
10.467	6.9500	0.20876	5.9118
10.466	6.8500	0.20705	5.9192
10.464	6.7500	0.20678	5.9255
10.463	6.6500	0.20622	5.9328
10.462	6.5500	0.20432	5.9402
10.462	6.4500	0.20423	5.9467
10.46	6.3500	0.20249	5.9538
10.459	6.2500	0.20159	5.9603
10.457	6.1500	0.20145	5.9677
10.456	6.0500	0.19963	5.9750
10.454	5.9500	0.19861	5.9813
10.452	5.8500	0.19868	5.9887
10.45	5.7500	0.19661	5.9960
10.449	5.6500	0.19570	6.0025
10.447	5.5500	0.19551	6.0097
10.445	5.4500	0.19349	6.0162
10.443	5.3500	0.19234	6.0235
10.441	5.2500	0.19240	6.0298
10.44	5.1500	0.19123	6.0372
10.438	5.0500	0.18883	6.0445
10.436	4.9500	0.18867	6.0510
10.433	4.8500	0.18639	6.0583
10.431	4.7500	0.18509	6.0657
10.429	4.6500	0.18508	6.0720
10.426	4.5500	0.18245	6.0793
10.424	4.4500	0.18109	6.0857
10.423	4.3500	0.18089	6.0930
10.421	4.2500	0.17829	6.1003
10.419	4.1500	0.17684	6.1068
10.418	4.0500	0.17697	6.1142
10.416	3.9500	0.17384	6.1205
10.414	3.8500	0.17231	6.1278
10.412	3.7500	0.17222	6.1342
10.41	3.6500	0.17073	6.1415
10.408	3.5500	0.16710	6.1488
10.406	3.4500	0.16714	6.1562
10.403	3.3500	0.16348	6.1627
10.401	3.2500	0.16166	6.1690
10.399	3.1500	0.16137	6.1763
10.397	3.0500	0.15756	6.1837
10.395	2.9500	0.15530	6.1910
10.393	2.8500	0.15551	6.1973
10.391	2.7500	0.15082	6.2047
10.389	2.6500	0.14844	6.2112
10.387	2.5500	0.14838	6.2185
10.385	2.4500	0.14328	6.2258
10.383	2.3500	0.14036	6.2322
10.382	2.2500	0.14066	6.2395
10.38	2.1500	0.13441	6.2460
10.379	2.0500	0.13147	6.2533
10.378	1.9500	0.13131	6.2605
10.378	1.8500	0.12459	6.2670
10.377	1.7500	0.12072	6.2743
10.377	1.6500	0.12082	6.2807
10.377	1.5500	0.11270	6.2880
10.378	1.4500	0.10879	6.2945
10.38	1.3500	0.10856	6.3018
10.381	1.2500	0.099212	6.3092
10.383	1.1500	0.093988	6.3155
10.385	1.0500	0.093897	6.3228
10.387	0.95000	0.083286	6.3302
10.39	0.85000	0.077680	6.3365
10.392	0.75000	0.077668	6.3438
10.394	0.65000	0.059669	6.3503
10.395	0.55000	0.053203	6.3577
10.396	0.45000	0.053022	6.3650
10.396	0.35000	0.041033	6.3713
10.396	0.25000	-5.2451e-05	6.3850
10.394	0.15000	-7.3038e-05	6.3923
			
10.391	13.950	-8.0938e-05	6.3997
10.39	14.050	0.25127	6.4143
10.389	14.150	0.25174	6.4217
10.389	14.250	0.25180	6.4282
10.39	14.350	0.25266	6.4355
10.393	14.450	0.25310	6.4427
10.396	14.550	0.25311	6.4500
10.4	14.650	0.25399	6.4565
10.403	14.750	0.25429	6.4638
10.406	14.850	0.25445	6.4712
10.409	14.950	0.25531	6.4775
10.411	15.050	0.25562	6.4848
10.414	15.150	0.25577	6.4913
10.416	15.250	0.25663	6.4987
10.418	15.350	0.25688	6.5058
10.42	15.450	0.25706	6.5123
10.422	15.550	0.25790	6.5197
10.423	15.650	0.25824	6.5260
10.423	15.750	0.25835	6.5333
10.423	15.850	0.25918	6.5398
10.422	15.950	0.25952	6.5472
10.422	16.050	0.25958	6.5545
10.421	16.150	0.26040	6.5608
10.419	16.250	0.26069	6.5682
10.417	16.350	0.26084	6.5755
10.415	16.450	0.26162	6.5818
10.412	16.550	0.26191	6.5892
10.409	16.650	0.26206	6.5965
10.406	16.750	0.26285	6.6030
10.403	16.850	0.26307	6.6103
10.4	16.950	0.26325	6.6167
10.397	17.050	0.26404	6.6240
10.394	17.150	0.26429	6.6303
10.392	17.250	0.26445	6.6377
10.391	17.350	0.26522	6.6450
10.391	17.450	0.26544	6.6515
10.391	17.550	0.26560	6.6588
10.393	17.650	0.26639	6.6652
10.395	17.750	0.26659	6.6725
10.396	17.850	0.26676	6.6790
10.397	17.950	0.26751	6.6862
10.397	18.050	0.26771	6.6935
10.398	18.150	0.26792	6.7008
10.399	18.250	0.26864	6.7073
10.4	18.350	0.26879	6.7147
10.402	18.450	0.26897	6.7220
10.403	18.550	0.26970	6.7283
10.406	18.650	0.26980	6.7357
10.408	18.750	0.27008	6.7422
10.411	18.850	0.27080	6.7493
10.413	18.950	0.27092	6.7558
10.415	19.050	0.27120	6.7632
10.418	19.150	0.27188	6.7705
10.42	19.250	0.27204	6.7768
10.422	19.350	0.27226	6.7842
10.422	19.450	0.27298	6.7907
10.423	19.550	0.27307	6.7980
10.424	19.650	0.27333	6.8053
10.426	19.750	0.27401	6.8117
10.427	19.850	0.27410	6.8190
10.428	19.950	0.27471	6.8263
10.43	20.050	0.27507	6.8337
10.432	20.150	0.27509	6.8400
10.435	20.250	0.27576	6.8473
10.437	20.350	0.27605	6.8547
10.438	20.450	0.27611	6.8612
10.44	20.550	0.27679	6.8685
10.441	20.650	0.27707	6.8748
10.441	20.750	0.27712	6.8822
10.441	20.850	0.27780	6.8895
10.441	20.950	0.27810	6.8958
10.441	21.050	0.27817	6.9032
10.441	21.150	0.27879	6.9097
10.44	21.250	0.27910	6.9170
10.439	21.350	0.27915	6.9233
10.438	21.450	0.27982	6.9307
10.437	21.550	0.28011	6.9370
10.436	21.650	0.28016	6.9443
10.435	21.750	0.28078	6.9517
10.434	21.850	0.28111	6.9582
10.433	21.950	0.28112	6.9655
10.432	22.050	0.28174	6.9728
10.431	22.150	0.28197	6.9792
10.431	22.250	0.28206	6.9865
10.43	22.350	0.28272	6.9938
10.43	22.450	0.28294	7.0002
10.429	22.550	0.28304	7.0075
10.442	22.750	0.28334	7.2017
10.441	22.950	0.28461	7.2080
10.441	23.150	0.28468	7.2153
10.439	23.350	0.28584	7.2227
10.438	23.550	0.28645	7.2292
10.438	23.750	0.28644	7.2365
10.438	23.950	0.28766	7.2428
10.438	24.150	0.28824	7.2502
10.438	24.350	0.28829	7.2575
10.438	24.550	0.28943	7.2638
10.437	24.750	0.28998	7.2712
10.437	24.950	0.29005	7.2777
10.436	25.150	0.29122	7.2850
10.435	25.350	0.29175	7.2923
10.434	25.550	0.29180	7.2987
10.433	25.750	0.29292	7.3060
10.432	25.950	0.29348	7.3123
10.431	26.150	0.29350	7.3197
10.43	26.350	0.29460	7.3270
10.429	26.550	0.29514	7.3335
10.429	26.750	0.29515	7.3408
10.428	26.950	0.29626	7.3472
10.427	27.150	0.29679	7.3545
10.426	27.350	0.29682	7.3618
10.425	27.550	0.29788	7.3682
10.425	27.750	0.29837	7.3755
10.424	27.950	0.29842	7.3820
10.424	28.150	0.29949	7.3893
10.422	28.350	0.29992	7.3967
10.421	28.550	0.30001	7.4030
10.42	28.750	0.30104	7.4103
10.42	28.950	0.30152	7.4168
10.419	29.150	0.30158	7.4240
10.418	29.350	0.30260	7.4313
10.418	29.550	0.30312	7.4423
10.417	29.750	0.30362	7.4497
10.417	29.950	0.30374	7.4562
10.416	30.150	0.30463	7.4635
10.416	30.350	0.30511	7.4708
10.416	30.550	0.30516	7.4772
10.415	30.750	0.30610	7.4845
10.414	30.950	0.30659	7.4908
10.414	31.150	0.30669	7.4982
10.413	31.350	0.30756	7.5055
10.413	31.550	0.30805	7.5120
10.413	31.750	0.30809	7.5193
10.414	31.950	0.30901	7.5257
10.414	32.150	0.30946	7.5330
10.415	32.350	0.30955	7.5395
10.416	32.550	0.30995	7.5467
10.417	32.750	0.31088	7.5540
10.418	32.950	0.31093	7.5613
10.418	33.150	0.31180	7.5678
10.419	33.350	0.31228	7.5752
10.421	33.550	0.31233	7.5815
10.422	33.750	0.31318	7.5888
10.424	33.950	0.31363	7.5962
10.425	34.150	0.31365	7.6027
10.426	34.350	0.31452	7.6098
10.428	34.550	0.31498	7.6163
10.428	34.750	0.31498	7.6237
10.43	34.950	0.31587	7.6300
10.431	35.150	0.31629	7.6373
10.433	35.350	0.31632	7.6447
10.435	35.550	0.31716	7.6512
10.436	35.750	0.31760	7.6585
10.438	35.950	0.31764	7.6648
10.439	36.150	0.31847	7.6722
10.441	36.350	0.31889	7.6795
10.442	36.550	0.31891	7.6858
10.443	36.750	0.31973	7.6932
10.443	36.950	0.32012	7.7005
10.443	37.150	0.32017	7.7070
10.443	37.350	0.32099	7.7143
10.443	37.550	0.32140	7.7207
10.443	37.750	0.32141	7.7280
10.443	37.950	0.32224	7.7353
10.442	38.150	0.32259	7.7417
10.441	38.350	0.32264	7.7490
10.44	38.550	0.32346	7.7555
10.439	38.750	0.32381	7.7628
10.438	38.950	0.32387	7.7692
10.437	39.150	0.35186	7.7765
10.437	39.350	0.35228	7.7838
10.436	39.550	0.35231	7.7902
10.435	39.750	0.35319	7.7975
10.435	39.950	0.35353	7.8048
10.435	40.150	0.35361	7.8113
10.435	40.350	0.35446	7.8177
10.435	40.550	0.35489	7.8250
10.436	40.750	0.35494	7.8323
10.436	40.950	0.35574	7.8388
10.437	41.150	0.35614	7.8462
10.438	41.350	0.35615	7.8533
10.439	41.550	0.35698	7.8598
10.439	41.750	0.35741	7.8698
10.44	41.550	0.35698	7.8772
10.44	41.350	0.35697	7.8845
10.44	41.150	0.35609	7.8910
10.439	40.950	0.35568	7.8983
10.439	40.750	0.35568	7.9057
10.438	40.550	0.35484	7.9120
10.437	40.350	0.35448	7.9193
10.436	40.150	0.35442	7.9267
10.435	39.950	0.35355	7.9330
10.434	39.750	0.35322	7.9403
10.434	39.550	0.35314	7.9468
10.433	39.350	0.35227	7.9542
10.431	39.150	0.35182	7.9615
10.43	38.950	0.35183	7.9678
10.43	38.750	0.35094	7.9752
10.431	38.550	0.35059	7.9815
10.431	38.350	0.35051	7.9888
10.432	38.150	0.34962	7.9962
10.433	37.950	0.34930	8.0027
10.434	37.750	0.34917	8.0100
10.435	37.550	0.34825	8.0163
10.436	37.350	0.34786	8.0237
10.436	37.150	0.34782	8.0310
10.436	36.950	0.34690	8.0373
10.436	36.750	0.34649	8.0447
10.437	36.550	0.34643	8.0520
10.436	36.350	0.34550	8.0585
10.436	36.150	0.34513	8.0658
10.436	35.950	0.34506	8.0722
10.436	35.750	0.34410	8.0795
10.436	35.550	0.34376	8.0868
10.436	35.350	0.34362	8.0933
10.437	35.150	0.34268	8.1005
10.438	34.950	0.34227	8.1070
10.439	34.750	0.34219	8.1143
10.44	34.550	0.34121	8.1207
10.44	34.350	0.34084	8.1280
10.441	34.150	0.34074	8.1353
10.442	33.950	0.33975	8.1418
10.442	33.750	0.33939	8.1492
10.442	33.550	0.33926	8.1555
10.442	33.350	0.33826	8.1628
10.442	33.150	0.33789	8.1702
10.443	32.950	0.33776	8.1775
10.444	32.750	0.33673	8.1838
10.445	32.550	0.33645	8.1912
10.445	32.350	0.33624	8.1977
10.446	32.150	0.33520	8.2050
10.448	31.950	0.33490	8.2123
10.451	31.750	0.33468	8.2187
10.453	31.550	0.33364	8.2260
10.455	31.350	0.33344	8.2323
10.457	31.150	0.33311	8.2397
10.459	30.950	0.33204	8.2470
10.461	30.750	0.33183	8.2535
10.462	30.550	0.33151	8.2608
10.463	30.350	0.33043	8.2672
10.464	30.150	0.33017	8.2745
10.465	29.950	0.32988	8.2810
10.465	29.750	0.32878	8.2882
10.466	29.550	0.32855	8.2955
10.466	29.350	0.32826	8.3020
10.466	29.150	0.32712	8.3093
10.466	28.950	0.32690	8.3167
10.466	28.750	0.32655	8.3230
10.465	28.550	0.32543	8.3303
10.465	28.350	0.32519	8.3368
10.465	28.150	0.32488	8.3440
10.465	27.950	0.32370	8.3513
10.464	27.750	0.32353	8.3578
10.464	27.550	0.32311	8.3652
10.464	27.350	0.32194	8.3715
10.464	27.150	0.32163	8.3788
10.464	26.950	0.32136	8.3853
10.464	26.750	0.32014	8.3927
10.463	26.550	0.31987	8.4000
10.463	26.350	0.31955	8.4072
10.463	26.150	0.31834	8.4137
10.463	25.950	0.31806	8.4210
10.463	25.750	0.31771	8.4273
10.462	25.550	0.31644	8.4347
10.462	25.350	0.31617	8.4412
10.462	25.150	0.31583	8.4485
10.462	24.950	0.31459	8.4558
10.463	24.750	0.31434	8.4622
10.463	24.550	0.31396	8.4695
10.464	24.350	0.31263	8.4758
10.464	24.150	0.31234	8.4832
10.464	23.950	0.31198	8.4897
10.463	23.750	0.31067	8.4970
10.463	23.550	0.31016	8.5033
10.464	23.350	0.31001	8.5107
10.464	23.150	0.30865	8.5172
10.464	22.950	0.30814	8.5245
10.464	22.750	0.30796	8.5317
10.465	22.550	0.30659	8.5382
10.465	22.350	0.30606	8.5455
10.466	22.150	0.30592	8.5528
10.466	21.950	0.30449	8.5592
10.466	21.750	0.30402	8.5665
10.467	21.550	0.30378	8.5730
10.469	21.350	0.30234	8.5803
10.471	21.150	0.30178	8.5867
10.473	20.950	0.30163	8.5940
10.475	20.750	0.30015	8.6013
10.477	20.550	0.29964	8.6077
10.478	20.350	0.29939	8.6150
10.479	20.150	0.29788	8.6215
10.479	19.950	0.29729	8.6288
10.48	19.750	0.29716	8.6352
10.48	19.550	0.29559	8.6425
10.48	19.350	0.29481	8.6498
10.48	19.150	0.29482	8.6562
10.482	18.950	0.29321	8.6627
10.483	18.750	0.29243	8.6700
10.484	18.550	0.29241	8.6773
10.484	18.350	0.29081	8.6837
10.485	18.150	0.28995	8.6910
10.486	17.950	0.28999	8.6983
10.486	17.750	0.28830	8.7048
10.487	17.550	0.28749	8.7120
10.488	17.350	0.28746	8.7193
10.489	17.150	0.28575	8.7267
10.489	16.950	0.28513	8.7332
10.488	16.750	0.28490	8.7405
10.488	16.550	0.28310	8.7478
10.488	16.350	0.28255	8.7542
10.488	16.150	0.28225	8.7607
10.488	15.950	0.28042	8.7680
10.489	15.750	0.27946	8.7798
10.49	15.550	0.27856	8.7872
10.49	15.350	0.27854	8.7935
10.49	15.150	0.27665	8.8008
10.491	14.950	0.27566	8.8073
10.492	14.750	0.27569	8.8147
10.492	14.550	0.27369	8.8220
10.492	14.350	0.27277	8.8283
10.492	14.150	0.27272	8.8357
10.492	13.950	0.27072	8.8430
10.492	13.750	0.26979	8.8493
10.493	13.550	0.26967	8.8567
10.493	13.350	0.26754	8.8632
10.493	13.150	0.26649	8.8705
10.492	12.950	0.26651	8.8768
10.492	12.750	0.26431	8.8842
10.491	12.550	0.26317	8.8907
10.491	12.350	0.26321	8.8978
10.492	12.150	0.26088	8.9052
10.492	11.950	0.25975	8.9117
10.493	11.750	0.25976	8.9190
10.494	11.550	0.25738	8.9263
10.495	11.350	0.25626	8.9327
10.495	11.150	0.25614	8.9400
10.496	10.950	0.25362	8.9465
10.497	10.750	0.25249	8.9538
10.497	10.550	0.25238	8.9602
10.497	10.350	0.24974	8.9675
10.496	10.150	0.24836	8.9748
10.495	9.9500	0.24838	8.9812
10.495	9.7500	0.24559	8.9885
10.494	9.5500	0.24418	8.9950
10.494	9.3500	0.24424	9.0023
10.494	9.1500	0.24126	9.0097
10.495	8.9500	0.23997	9.0170
10.495	8.7500	0.23977	9.0233
10.494	8.5500	0.23670	9.0307
10.494	8.3500	0.23530	9.0370
10.493	8.1500	0.23510	9.0443
10.492	7.9500	0.23171	9.0517
10.491	7.7500	0.23043	9.0582
10.489	7.5500	0.23004	9.0655
10.488	7.3500	0.22647	9.0718
10.487	7.1500	0.22456	9.0792
10.486	6.9500	0.22461	9.0855
10.484	6.7500	0.22063	9.0928
10.483	6.5500	0.21880	9.1002
10.482	6.3500	0.21866	9.1067
10.481	6.1500	0.21443	9.1140
10.48	5.9500	0.21213	9.1203
10.48	5.7500	0.21218	9.1277
10.479	5.5500	0.20739	9.1350
10.48	5.3500	0.20517	9.1415
10.48	5.1500	0.20504	9.1487
10.481	4.9500	0.20011	9.1560
10.482	4.7500	0.19777	9.1625
10.483	4.5500	0.19726	9.1698
10.484	4.3500	0.19113	9.1762
10.487	4.1500	0.18870	9.1835
10.488	3.9500	0.18809	9.1908
10.49	3.7500	0.18104	9.1973
10.492	3.5500	0.17781	9.2045
10.493	3.3500	0.17720	9.2110
10.495	3.1500	0.16876	9.2183
10.496	2.9500	0.16456	9.2247
10.497	2.7500	0.16429	9.2320
10.499	2.5500	0.15358	9.2393
10.501	2.3500	0.14971	9.2458
10.502	2.1500	0.14779	9.2532
10.503	1.9500	0.13417	9.2605
10.504	1.7500	0.12832	9.2668
10.504	1.5500	0.12677	9.2742
10.504	1.3500	0.10809	9.2815
10.503	1.1500	0.098677	9.2878
10.503	0.95000	0.094056	9.2952
10.503	0.75000	0.066217	9.3017
10.502	0.55000	0.056362	9.3090
10.5	0.35000	0.053305	9.3163
			
10.499	41.750	0.35745	9.3373
10.502	41.950	0.35785	9.3447
10.505	42.150	0.35786	9.3510
10.508	42.350	0.35827	9.3583
10.509	42.550	0.35908	9.3657
10.51	42.750	0.35909	9.3722
10.512	42.950	0.35988	9.3795
10.513	43.150	0.36024	9.3868
10.514	43.350	0.36030	9.3932
10.514	43.550	0.36109	9.4005
10.516	43.750	0.36143	9.4078
10.519	43.950	0.36149	9.4142
10.521	44.150	0.36228	9.4215
10.523	44.350	0.36256	9.4288
10.524	44.550	0.36267	9.4353
10.524	44.750	0.36345	9.4427
10.525	44.950	0.36371	9.4490
10.526	45.150	0.36386	9.4563
10.526	45.350	0.36461	9.4627
10.527	45.550	0.36494	9.4700
10.527	45.750	0.36499	9.4773
10.528	45.950	0.36575	9.4838
10.529	46.150	0.36604	9.4912
10.529	46.350	0.36613	9.4975
10.53	46.550	0.36651	9.5048
10.532	46.750	0.36725	9.5112
10.533	46.950	0.36760	9.5185
10.534	47.150	0.36763	9.5258
10.535	47.350	0.36837	9.5332
10.535	47.550	0.36865	9.5397
10.535	47.750	0.36873	9.5470
10.536	47.950	0.36947	9.5543
10.536	48.150	0.36968	9.5607
10.536	48.350	0.36983	9.5680
10.536	48.550	0.37055	9.5743
10.536	48.750	0.37080	9.5817
10.535	48.950	0.37093	9.5890
10.534	49.150	0.37164	9.5963
10.533	49.350	0.37174	9.6028
10.532	49.550	0.37199	9.6102
10.532	49.750	0.37271	9.6165
10.53	49.950	0.37281	9.6238
10.528	50.150	0.37341	9.6312
10.527	50.350	0.37375	9.6375
10.527	50.550	0.37383	9.6448
10.527	50.750	0.37412	9.6522
10.528	50.950	0.37478	9.9662
10.528	51.150	0.37514	9.9753
10.527	51.350	0.37537	9.9827
10.526	51.550	0.37549	9.9900
10.525	51.750	0.37617	9.9965
10.525	51.950	0.37639	10.004
10.525	52.150	0.37651	10.010
10.526	52.350	0.37719	10.017
10.526	52.550	0.37741	10.024
10.526	52.750	0.37753	10.030
10.526	52.950	0.37817	10.038
10.525	53.150	0.37848	10.045
10.525	53.350	0.37849	10.051
10.524	53.550	0.37914	10.059
10.523	53.750	0.37945	10.065
10.522	53.950	0.37947	10.072
10.521	54.150	0.38014	10.080
10.52	54.350	0.38041	10.086
10.518	54.550	0.38046	10.094
10.516	54.750	0.38111	10.100
10.515	54.950	0.38140	10.107
10.514	55.150	0.38144	10.115
10.513	55.350	0.38207	10.121
10.512	55.550	0.38233	10.128
10.511	55.750	0.38241	10.135
10.51	55.950	0.38304	10.142
10.494	56.450	0.38383	10.252
10.493	56.950	0.38434	10.258
10.491	57.450	0.38461	10.266
10.49	57.950	0.38616	10.273
10.489	58.450	0.38656	10.279
10.489	58.950	0.38692	10.287
10.488	59.450	0.38842	10.293
10.487	59.950	0.38881	10.300
10.486	60.450	0.38917	10.308
10.486	60.950	0.39065	10.315
10.486	61.450	0.39091	10.321
10.486	61.950	0.39137	10.329
10.487	62.450	0.39283	10.335
10.487	62.950	0.39311	10.342
10.488	63.450	0.39353	10.350
10.488	63.950	0.39495	10.356
10.488	64.450	0.39505	10.363
10.489	64.950	0.39635	10.371
10.491	65.450	0.39703	10.377
10.492	65.950	0.39707	10.384
10.493	66.450	0.39839	10.392
10.493	66.950	0.39908	10.398
10.494	67.450	0.39916	10.406
10.495	67.950	0.40039	10.412
10.496	68.450	0.40104	10.419
10.497	68.950	0.40104	10.427
10.497	69.450	0.40234	10.433
10.498	69.950	0.40290	10.440
10.499	70.450	0.40299	10.448
10.5	70.950	0.40426	10.454
10.5	71.450	0.40486	10.462
10.5	71.950	0.40490	10.469
10.5	72.450	0.40615	10.475
10.501	72.950	0.40658	10.483
10.502	73.450	0.40676	10.489
10.502	73.950	0.40800	10.496
10.502	74.450	0.40845	10.503
10.501	74.950	0.40861	10.510
10.501	75.450	0.40980	10.517
10.501	75.950	0.41029	10.524
10.5	76.450	0.41041	10.531
10.5	76.950	0.41159	10.538
10.5	77.450	0.41200	10.545
10.499	77.950	0.41216	10.551
10.498	78.450	0.41332	10.559
10.497	78.950	0.41372	10.566
10.496	79.450	0.41389	10.572
10.495	79.950	0.41502	10.580
10.494	80.450	0.41543	10.587
10.494	80.950	0.41558	10.593
10.494	81.450	0.41671	10.601
10.494	81.950	0.41703	10.607
10.494	82.450	0.41725	10.614
10.495	82.950	0.41835	10.622
10.495	83.450	0.41877	10.628
10.496	83.950	0.41890	10.635
10.498	84.450	0.41996	10.642
10.499	84.950	0.42037	10.649
10.499	85.450	0.42049	10.656
10.499	85.950	0.42156	10.663
10.499	86.450	0.42191	10.670
10.5	86.950	0.42207	10.677
10.5	87.450	0.42311	10.684
10.501	87.950	0.42349	10.690
10.502	88.450	0.42362	10.698
10.503	88.950	0.42465	10.705
10.504	89.450	0.42494	10.712
10.505	89.950	0.42515	10.719
10.506	90.450	0.42616	10.726
10.507	90.950	0.42650	10.733
10.507	91.450	0.42666	10.740
10.507	91.950	0.42758	10.746
10.508	92.450	0.42786	10.753
10.508	92.950	0.42804	10.761
10.508	93.450	0.42902	10.767
10.508	93.950	0.42932	10.774
10.508	94.450	0.42950	10.782
10.508	94.950	0.43046	10.788
10.507	95.450	0.43062	10.796
10.505	95.950	0.43091	10.803
10.505	96.450	0.43182	10.809
10.505	96.950	0.43202	10.817
10.505	97.450	0.43225	10.823
10.505	97.950	0.43319	10.830
10.503	98.450	0.43335	10.838
10.502	98.950	0.43365	10.844
10.5	99.450	0.43457	10.851
10.498	99.950	0.43518	10.862
10.496	100.45	0.43515	10.870
10.495	100.95	0.43603	10.876
10.494	101.45	0.43643	10.884
10.493	101.95	0.43647	10.891
10.494	102.45	0.43735	10.897
10.495	102.95	0.43772	10.905
10.495	103.45	0.43779	10.911
10.496	103.95	0.43866	10.918
10.496	104.45	0.43904	10.925
10.496	104.95	0.43910	10.932
10.498	105.45	0.43998	10.939
10.499	105.95	0.44027	10.946
10.499	106.45	0.44040	10.953
10.5	106.95	0.44126	10.960
10.5	107.45	0.44156	10.967
10.5	107.95	0.44168	10.974
10.501	108.45	0.44251	10.981
10.502	108.95	0.44283	10.988
10.503	109.45	0.44293	10.995
10.504	109.95	0.44378	11.002
10.505	110.45	0.44408	11.009
10.506	110.95	0.44419	11.015
10.507	111.45	0.44501	11.022
10.508	111.95	0.44542	11.029
10.516	112.95	0.44622	11.149
10.517	113.95	0.44644	11.155
10.519	114.95	0.44702	11.162
10.521	115.95	0.44863	11.169
10.525	116.95	0.44889	11.176
10.527	117.95	0.44941	11.183
10.53	118.95	0.45094	11.190
10.531	119.95	0.45113	11.198
10.532	120.95	0.45173	11.204
10.532	121.95	0.45323	11.211
10.532	122.95	0.45355	11.218
10.533	123.95	0.45397	11.225
10.533	124.95	0.45547	11.231
10.532	125.95	0.45575	11.239
10.531	126.95	0.45619	11.246
10.529	127.95	0.45764	11.252
10.527	128.95	0.45786	11.260
10.526	129.95	0.45835	11.267
10.525	130.95	0.45978	11.274
10.525	131.95	0.46004	11.281
10.524	132.95	0.46049	11.287
10.524	133.95	0.46186	11.295
10.523	134.95	0.46202	11.302
10.523	135.95	0.46257	11.308
10.523	136.95	0.46392	11.316
10.523	137.95	0.46412	11.322
10.522	138.95	0.46458	11.329
10.521	139.95	0.46593	11.337
10.52	140.95	0.46611	11.343
10.52	141.95	0.46659	11.350
10.521	142.95	0.46789	11.357
10.521	143.95	0.46807	11.364
10.521	144.95	0.46920	11.371
10.52	145.95	0.46984	11.378
10.519	146.95	0.46988	11.385
10.519	147.95	0.47111	11.392
10.519	148.95	0.47175	11.399
10.518	149.95	0.47184	11.405
10.518	150.95	0.47236	11.413
10.517	151.95	0.47360	11.419
10.516	152.95	0.47384	11.426
10.515	153.95	0.47421	11.434
10.515	154.95	0.47545	11.440
10.514	155.95	0.47571	11.447
10.513	156.95	0.47605	11.454
10.513	157.95	0.47725	11.461
10.512	158.95	0.47755	11.467
10.511	159.95	0.47786	11.475
10.51	160.95	0.47903	11.482
10.509	161.95	0.47929	11.488
10.508	162.95	0.47962	11.496
10.508	163.95	0.48080	11.502
10.509	164.95	0.48103	11.510
10.51	165.95	0.48137	11.517
10.51	166.95	0.48251	11.524
10.51	167.95	0.48266	11.531
10.511	168.95	0.48308	11.538
10.512	169.95	0.48422	11.544
10.514	170.95	0.48439	11.552
10.515	171.95	0.48478	11.558
10.517	172.95	0.48588	11.566
10.52	173.95	0.48607	11.573
10.522	174.95	0.48646	11.579
10.523	175.95	0.48756	11.587
10.524	176.95	0.48772	11.593
10.526	177.95	0.48810	11.600
10.528	178.95	0.48920	11.608
10.53	179.95	0.48929	11.614
10.532	180.95	0.48973	11.621
10.533	181.95	0.49080	11.629
10.534	182.95	0.49086	11.635
10.535	183.95	0.49132	11.642
10.535	184.95	0.49240	11.649
10.534	185.95	0.49244	11.656
10.534	186.95	0.49345	11.663
10.535	187.95	0.49398	11.670
10.536	188.95	0.49408	11.677
10.536	189.95	0.49502	11.684
10.537	190.95	0.49548	11.691
10.537	191.95	0.49553	11.698
10.537	192.95	0.49657	11.705
10.537	193.95	0.49700	11.712
10.537	194.95	0.49707	11.719
10.536	195.95	0.49810	11.726
10.536	196.95	0.49847	11.733
10.536	197.95	0.49859	11.740
10.535	198.95	0.49961	11.748
10.535	199.95	0.49994	11.754
10.535	200.95	0.50011	11.760
10.535	201.95	0.50111	11.768
10.534	202.95	0.50143	11.775
10.534	203.95	0.50161	11.781
10.534	204.95	0.50260	11.789
10.533	205.95	0.50294	11.796
10.532	206.95	0.50308	11.804
10.531	207.95	0.50407	11.810
10.531	208.95	0.50425	11.817
10.53	209.95	0.50456	11.825
10.53	210.95	0.50553	11.831
10.53	211.95	0.50571	11.838
10.53	212.95	0.50601	11.845
10.53	213.95	0.50698	11.852
10.53	214.95	0.50705	11.859
10.529	215.95	0.50745	11.866
10.528	216.95	0.50841	11.873
10.527	217.95	0.50850	11.880
10.525	218.95	0.50937	11.887
10.524	219.95	0.50984	11.894
10.523	220.95	0.50984	11.901
10.522	221.95	0.51078	11.908
10.521	222.95	0.51126	11.915
10.518	223.95	0.51127	11.922
10.517	224.95	0.51220	11.929
10.517	225.95	0.51261	11.936
10.517	226.95	0.51266	11.943
10.519	227.95	0.51360	11.950
10.52	228.95	0.51403	11.957
10.522	229.95	0.51406	11.964
10.522	230.95	0.51499	11.971
10.523	231.95	0.51535	11.978
10.523	232.95	0.51548	11.985
10.524	233.95	0.51641	11.992
10.524	234.95	0.51675	11.998
10.526	235.95	0.51687	12.006
10.529	236.95	0.51780	12.012
10.531	237.95	0.51811	12.019
10.533	238.95	0.51827	12.027
10.534	239.95	0.51919	12.034
10.534	240.95	0.51946	12.040
10.534	241.95	0.51965	12.048
10.534	242.95	0.52058	12.055
10.534	243.95	0.52076	12.062
10.534	244.95	0.52103	12.069
10.534	245.95	0.52194	12.076
10.534	246.95	0.52211	12.083
10.533	247.95	0.52241	12.090
10.532	248.95	0.52330	12.096
10.531	249.95	0.52344	12.104
10.53	250.95	0.52375	12.111
10.528	251.95	0.52468	12.118
10.527	252.95	0.52483	12.124
10.526	253.95	0.52512	12.131
10.526	254.95	0.52602	12.139
10.526	255.95	0.52622	12.145
10.527	256.95	0.52648	12.152
10.528	257.95	0.52739	12.159
10.528	258.95	0.52767	12.166
10.529	259.95	0.52783	12.172
10.531	260.95	0.52873	12.180
10.533	261.95	0.52898	12.187
10.535	262.95	0.52919	12.193
10.536	263.95	0.53009	12.201
10.537	264.95	0.53038	12.207
10.538	265.95	0.53054	12.215
10.539	266.95	0.53146	12.222
10.539	267.95	0.53169	12.229
10.539	268.95	0.53191	12.236
10.54	269.95	0.53282	12.243
10.54	270.95	0.53300	12.249
10.54	271.95	0.53328	12.257
10.54	272.95	0.53418	12.263
10.54	273.95	0.53439	12.270
10.54	274.95	0.53464	12.278
10.54	275.95	0.53556	12.284
10.539	276.95	0.53574	12.291
10.538	277.95	0.53602	12.298
10.537	278.95	0.53694	12.305
10.537	279.95	0.53714	12.313
10.538	280.95	0.53739	12.319
10.538	281.95	0.53832	12.326
10.538	282.95	0.53841	12.333
10.539	283.95	0.53878	12.340
10.54	284.95	0.53969	12.347
10.54	285.95	0.53982	12.354
10.54	286.95	0.54062	12.361
10.539	287.95	0.54107	12.368
10.539	288.95	0.54115	12.375
10.538	289.95	0.54153	12.382
10.538	290.95	0.54246	12.389
10.537	291.95	0.54249	12.396
10.537	292.95	0.54339	12.403
10.536	293.95	0.54382	12.410
10.536	294.95	0.54384	12.417
10.536	295.95	0.54478	12.424
10.536	296.95	0.54522	12.431
10.537	297.95	0.54523	12.438
10.537	298.95	0.54616	12.445
10.539	299.95	0.54650	12.452
10.54	300.95	0.54662	12.459
10.541	301.95	0.54756	12.466
10.542	302.95	0.54793	12.473
10.543	303.95	0.54803	12.480
10.544	304.95	0.54896	12.487
10.546	305.95	0.54929	12.494
10.547	306.95	0.54943	12.501
10.549	307.95	0.55037	12.508
10.55	308.95	0.55065	12.515
10.551	309.95	0.55083	12.522
10.552	310.95	0.55179	12.529
10.552	311.95	0.55200	12.536
10.552	312.95	0.55226	12.543
10.552	313.95	0.55320	12.550
10.552	314.95	0.55339	12.557
10.552	315.95	0.55369	12.564
10.552	316.95	0.55463	12.571
10.552	317.95	0.55479	12.578
10.552	318.95	0.55510	12.585
10.552	319.95	0.55608	12.592
10.551	320.95	0.55624	12.599
10.551	321.95	0.55655	12.605
10.552	322.95	0.55750	12.613
10.552	323.95	0.55761	12.619
10.553	324.95	0.55798	12.627
10.554	325.95	0.55896	12.634
10.555	326.95	0.55897	12.641
10.557	327.95	0.55993	12.648
10.558	328.95	0.56041	12.655
10.559	329.95	0.56041	12.662
10.56	330.95	0.56140	12.668
10.56	331.95	0.56187	12.676
10.56	332.95	0.56189	12.683
10.559	333.95	0.56287	12.690
10.559	334.95	0.56332	12.697
10.558	335.95	0.56337	12.703
10.557	336.95	0.56437	12.711
10.555	337.95	0.56482	12.717
10.554	338.95	0.56486	12.724
10.553	339.95	0.56587	12.732
10.552	340.95	0.56625	12.738
10.551	341.95	0.56636	12.745
10.549	342.95	0.56736	12.753
10.548	343.95	0.56759	12.760
10.546	344.95	0.56786	12.767
10.545	345.95	0.56889	12.774
10.544	346.95	0.56914	12.780
10.544	347.95	0.56939	12.788
10.545	348.95	0.57041	12.795
10.545	349.95	0.57060	12.802
10.546	350.95	0.57094	12.809
10.546	351.95	0.57196	12.816
10.547	352.95	0.57212	12.822
10.547	353.95	0.57247	12.830
10.548	354.95	0.57353	12.836
10.549	355.95	0.57378	12.843
10.548	356.95	0.57405	12.851
10.548	357.95	0.57508	12.857
10.548	358.95	0.57522	12.865
10.548	359.95	0.57563	12.871
10.548	360.95	0.57668	12.878
10.549	361.95	0.57694	12.885
10.55	362.95	0.57721	12.892
10.551	363.95	0.57830	12.898
10.551	364.95	0.57860	12.906
10.552	365.95	0.57883	12.912
10.552	366.95	0.57991	12.919
10.552	367.95	0.58023	12.927
10.551	368.95	0.58046	12.933
10.55	369.95	0.58156	12.941
10.549	370.95	0.58180	12.948
10.548	371.95	0.58210	12.954
10.547	372.95	0.58321	12.962
10.546	373.95	0.58345	12.968
10.544	374.95	0.58377	12.975
10.543	375.95	0.58489	12.983
10.542	376.95	0.58508	12.989
10.542	377.95	0.58546	12.996
10.542	378.95	0.58660	13.003
10.543	379.95	0.58690	13.010
10.543	380.95	0.58718	13.016
10.544	381.95	0.58832	13.024
10.544	382.95	0.58857	13.031
10.543	383.95	0.58889	13.038
10.543	384.95	0.59006	13.045
10.542	385.95	0.59029	13.052
10.541	386.95	0.59064	13.059
10.54	387.95	0.59182	13.066
10.538	388.95	0.59207	13.073
10.537	389.95	0.59243	13.080
10.536	390.95	0.59363	13.087
10.536	391.95	0.59378	13.093
10.537	392.95	0.59422	13.101
10.538	393.95	0.59545	13.107
10.539	394.95	0.59567	13.114
10.541	395.95	0.59607	13.122
10.543	396.95	0.59730	13.128
10.545	397.95	0.59748	13.135
10.546	398.95	0.59794	13.143
10.547	399.95	0.59919	13.149
10.547	400.95	0.59938	13.156
10.548	401.95	0.60045	13.164
10.549	402.95	0.60111	13.170
10.549	403.95	0.60117	13.177
10.549	404.95	0.60175	13.184
10.549	405.95	0.60305	13.191
10.548	406.95	0.60314	13.198
10.548	407.95	0.60369	13.205
10.548	408.95	0.60504	13.212
10.549	409.95	0.60507	13.219
10.55	410.95	0.60637	13.226
10.551	411.95	0.60705	13.233
10.553	412.95	0.60706	13.241
10.556	413.95	0.60844	13.247
10.558	414.95	0.60901	13.255
10.561	415.95	0.60913	13.261
10.562	416.95	0.61052	13.268
10.564	417.95	0.61114	13.276
10.566	418.95	0.61124	13.282
10.568	419.95	0.61266	13.289
10.569	420.95	0.61311	13.297
10.571	421.95	0.61338	13.303
10.572	422.95	0.61486	13.310
10.574	423.95	0.61535	13.317
10.576	424.95	0.61561	13.324
10.578	425.95	0.61709	13.330
10.58	426.95	0.61753	13.338
10.582	427.95	0.61786	13.345
10.583	428.95	0.61940	13.352
10.585	429.95	0.61977	13.360
10.586	430.95	0.62017	13.366
10.587	431.95	0.62175	13.373
10.588	432.95	0.62199	13.380
10.589	433.95	0.62256	13.387
10.589	434.95	0.62418	13.394
10.588	435.95	0.62438	13.401
10.588	436.95	0.62500	13.408
10.588	437.95	0.62667	13.415
10.588	438.95	0.62682	13.422
10.588	439.95	0.62837	13.429
10.587	440.95	0.62922	13.436
10.586	441.95	0.62941	13.443
10.584	442.95	0.63100	13.449
10.583	443.95	0.63189	13.457
10.582	444.95	0.63190	13.464
10.581	445.95	0.63369	13.471
10.58	446.95	0.63457	13.478
10.579	447.95	0.63463	13.485
10.58	448.95	0.63650	13.493
10.58	449.95	0.63724	13.499
10.582	450.95	0.63746	13.506
10.583	451.95	0.63942	13.512
10.584	452.95	0.64016	13.520
10.584	453.95	0.64041	13.527
10.584	454.95	0.64242	13.534
10.583	455.95	0.64309	13.541
10.583	456.95	0.64344	13.548
10.583	457.95	0.64557	13.555
10.583	458.95	0.64631	13.561
10.582	459.95	0.64664	13.568
10.582	460.95	0.64882	13.576
10.581	461.95	0.64943	13.583
10.581	462.95	0.64997	13.590
10.58	463.95	0.65226	13.597
10.579	464.95	0.65280	13.604
10.58	465.95	0.65342	13.611
10.58	466.95	0.65586	13.618
10.58	467.95	0.65618	13.625
10.581	468.95	0.65709	13.632
10.58	469.95	0.65960	13.639
10.58	470.95	0.65976	13.646
10.58	471.95	0.66224	13.653
10.58	472.95	0.66359	13.660
10.58	473.95	0.66370	13.666
10.58	474.95	0.66495	13.674
10.58	475.95	0.66780	13.681
10.581	476.95	0.66781	13.688
10.581	477.95	0.67071	13.695
10.581	478.95	0.67219	13.701
10.581	479.95	0.67246	13.708
10.582	480.95	0.67531	13.716
10.582	481.95	0.67689	13.722
10.582	482.95	0.67703	13.729
10.582	483.95	0.68015	13.736
10.582	484.95	0.68184	13.743
10.582	485.95	0.68213	13.750
10.583	486.95	0.68535	13.757
10.586	487.95	0.68713	13.764
10.591	488.95	0.68723	13.772
10.595	489.95	0.69082	13.778
10.598	490.95	0.69261	13.785
10.6	491.95	0.69278	13.792
10.602	492.95	0.69666	13.799
10.603	493.95	0.69860	13.806
10.605	494.95	0.69867	13.813
10.606	495.95	0.70288	13.820
10.608	496.95	0.70478	13.826
10.609	497.95	0.70500	13.834
10.611	498.95	0.70938	13.841
10.611	499.95	0.71145	13.848
10.612	500.95	0.71163	13.855
10.613	499.95	0.71162	13.862
10.614	498.95	0.70997	13.869
10.614	497.95	0.70940	13.876
10.615	496.95	0.70502	13.882


==> Fig1a_data.TXT <==
Tcrnx	I	V	Time (mins)
10.495	0.0000	0.00014115	0.0083333
10.495	0.050000	0.00017188	0.020167
10.495	0.10000	0.00018477	0.030333
10.495	0.15000	0.00024465	0.039333
10.495	0.20000	0.00029630	0.048500
10.496	0.25000	0.00034657	0.057667
10.497	0.30000	0.00040732	0.066833
10.498	0.35000	0.00043321	0.076000
10.499	0.40000	0.00051679	0.085167
10.499	0.45000	0.00059564	0.094333
10.500	0.50000	0.00065270	0.10350
10.502	0.55000	0.00068039	0.11267
10.503	0.60000	0.0047045	0.12183
10.504	0.65000	0.0051367	0.13100
10.505	0.70000	0.0053187	0.14100
10.505	0.75000	0.0059099	0.15017
10.505	0.80000	0.0062557	0.15933
10.505	0.85000	0.0065441	0.16850
10.505	0.90000	0.0068217	0.18033
10.506	0.85000	0.0065614	0.19050
10.506	0.80000	0.0062452	0.19867
10.506	0.75000	0.0061196	0.20883
10.507	0.70000	0.0055889	0.21783
10.507	0.65000	0.0051615	0.22700
10.507	0.60000	0.0047085	0.23617
10.507	0.55000	0.0046316	0.24533
10.508	0.50000	0.0030807	0.25450
10.509	0.45000	0.00056680	0.26367
10.509	0.40000	0.00056170	0.27283
10.508	0.35000	0.00044533	0.28200
10.508	0.30000	0.00038132	0.29117
10.507	0.25000	0.00035359	0.30033
10.507	0.20000	0.00035629	0.30950
10.506	0.15000	0.00026775	0.31867
10.506	0.10000	0.00020729	0.32783
			
10.505	0.90000	0.00022369	0.33783
10.505	0.95000	0.0069079	0.34783
10.505	1.0000	0.0073315	0.35617
10.505	1.0500	0.0075975	0.36617
10.504	1.1000	0.0078207	0.37533
10.504	1.1500	0.0078255	0.38450
10.503	1.2000	0.0081930	0.39367
10.504	1.2500	0.0085242	0.40283
10.505	1.3000	0.0087516	0.41200
10.506	1.3500	0.0089782	0.42117
10.506	1.4000	0.0090593	0.43033
10.506	1.4500	0.0093551	0.43950
10.507	1.5000	0.0095614	0.44867
10.507	1.5500	0.019888	0.45867
10.507	1.6000	0.019936	0.46683
10.507	1.6500	0.020587	0.47600
10.508	1.7000	0.020950	0.48517
10.507	1.7500	0.021043	0.49800
10.506	1.7000	0.020957	0.50717
10.506	1.6500	0.020580	0.51633
10.504	1.6000	0.020251	0.52550
10.504	1.5500	0.020182	0.53467
10.502	1.5000	0.0096444	0.54467
10.501	1.4500	0.0093625	0.55383
10.500	1.4000	0.0091808	0.56300
10.498	1.3500	0.0091689	0.57217
10.497	1.3000	0.0088262	0.58133
10.496	1.2500	0.0085516	0.59050
10.495	1.2000	0.0083121	0.59967
10.494	1.1500	0.0080667	0.60883
10.493	1.1000	0.0079299	0.61800
10.492	1.0500	0.0076026	0.62717
10.492	1.0000	0.0073477	0.63633
10.493	0.95000	0.0070717	0.64550
10.493	0.90000	0.0070015	0.65450
10.494	0.85000	0.0065512	0.66467
10.495	0.80000	0.0062496	0.67750
10.496	0.85000	0.0062308	0.68667
10.497	0.90000	0.0067137	0.69583
10.498	0.95000	0.0070986	0.70500
10.498	1.0000	0.0073635	0.71400
10.499	1.0500	0.0076064	0.72317
10.500	1.1000	0.0076823	0.73233
10.500	1.1500	0.0080632	0.74150
10.501	1.2000	0.0082910	0.75067
10.502	1.2500	0.0085166	0.75983
10.502	1.3000	0.0085679	0.77000
10.502	1.3500	0.0089492	0.77900
10.502	1.4000	0.0091708	0.78817
10.502	1.4500	0.0093779	0.79733
10.501	1.5000	0.0095659	0.80650
10.499	1.5500	0.019746	0.81567
10.499	1.6000	0.0099442	0.82483
10.499	1.6500	0.020562	0.83400
10.499	1.7000	0.020936	0.84317
10.499	1.7500	0.021071	0.85233
10.500	1.8000	0.021585	0.86233
10.501	1.8500	0.021919	0.87067
10.501	1.9000	0.022242	0.88067
10.502	1.9500	0.022278	0.88900
10.502	2.0000	0.022853	0.89900
10.501	2.0500	0.023140	0.90717
10.501	2.1000	0.023434	0.91733
10.499	2.1500	0.023442	0.92650
10.498	2.2000	0.023933	0.93567
10.497	2.2500	0.024286	0.94483
10.496	2.3000	0.024541	0.95400
10.495	2.3500	0.024799	0.96300
10.495	2.4000	0.024931	0.97217
10.494	2.4500	0.025276	0.98133
10.494	2.5000	0.025542	0.99050
10.495	2.5500	0.025784	0.99967
10.495	2.6000	0.025804	1.0088
10.496	2.6500	0.026253	1.0180
10.496	2.7000	0.026504	1.0272
10.496	2.7500	0.026716	1.0372
10.496	2.8000	0.026712	1.0463
10.496	2.8500	0.027078	1.0555
10.495	2.9000	0.027415	1.0647
10.494	2.9500	0.027610	1.0738
10.492	3.0000	0.027841	1.0830
10.491	3.0500	0.027959	1.0922
10.490	3.1000	0.028256	1.1013
10.490	3.1500	0.028469	1.1105
10.489	3.2000	0.028690	1.1197
10.489	3.2500	0.028745	1.1288
10.489	3.3000	0.029063	1.1380
10.488	3.3500	0.029250	1.1470
10.488	3.4000	0.029436	1.1572
10.489	3.4500	0.029455	1.1653
10.489	3.5000	0.029791	1.1755
10.492	3.6000	0.030118	1.3118
10.492	3.7000	0.030499	1.3247
10.491	3.8000	0.030672	1.3338
10.491	3.9000	0.031139	1.3420
10.490	4.0000	0.031425	1.3512
10.489	4.1000	0.044631	1.3613
10.491	4.2000	0.044880	1.3695
10.492	4.3000	0.045534	1.3797
10.492	4.4000	0.045962	1.3887
10.491	4.5000	0.046385	1.3978
10.490	4.6000	0.046791	1.4107
10.490	4.5000	0.046377	1.4198
10.489	4.4000	0.045956	1.4300
10.489	4.3000	0.045962	1.4382
10.488	4.2000	0.045184	1.4482
10.488	4.1000	0.044629	1.4573
10.487	4.0000	0.047511	1.4665
10.487	3.9000	0.047039	1.4757
10.486	3.8000	0.046731	1.4848
10.485	3.7000	0.046061	1.4940
10.484	3.6000	0.045520	1.5032
10.483	3.5000	0.044986	1.5123
10.483	3.4000	0.044748	1.5215
10.482	3.3000	0.043866	1.5307
10.481	3.2000	0.043253	1.5398
10.480	3.1000	0.042648	1.5490
10.480	3.0000	0.042475	1.5582
10.479	2.9000	0.041398	1.5673
10.478	2.8000	0.040639	1.5763
10.477	2.7000	0.039939	1.5865
10.476	2.6000	0.039192	1.5957
10.475	2.5000	0.038719	1.6048
10.474	2.4000	0.037679	1.6140
10.474	2.3000	0.036930	1.6232
10.473	2.2000	0.036108	1.6322
10.474	2.1000	0.035627	1.6413
10.473	2.0000	0.034302	1.6505
10.473	1.9000	0.034292	1.6597
10.473	1.8000	0.032665	1.6688
10.472	1.7000	0.031416	1.6780
10.472	1.6000	0.030310	1.6872
10.472	1.5000	0.030312	1.6972
10.472	1.4000	0.0091763	1.7055
10.472	1.3000	0.0087565	1.7147
10.473	1.2000	0.0082988	1.7247
10.474	1.1000	0.0080052	1.7330
10.476	1.0000	0.0073447	1.7430
10.477	0.90000	0.0068181	1.7522
10.479	0.80000	0.0062479	1.7613
10.480	0.70000	0.0060580	1.7705
10.481	0.60000	0.0047310	1.7797
10.482	0.50000	0.0047203	1.7888
10.484	0.40000	0.00050571	1.7980
10.485	0.30000	0.00036941	1.8072
10.486	0.20000	0.00027768	1.8162
			
10.487	4.6000	0.00030349	1.8263
10.487	4.7000	0.047210	1.8392
10.487	4.8000	0.047411	1.8483
10.487	4.9000	0.047983	1.8575
10.486	5.0000	0.048366	1.8667
10.485	5.1000	0.048735	1.8758
10.484	5.2000	0.049132	1.8858
10.483	5.3000	0.049358	1.8950
10.482	5.4000	0.049830	1.9042
10.480	5.5000	0.050179	1.9133
10.479	5.6000	0.050494	1.9225
10.478	5.7000	0.050585	1.9317
10.478	5.8000	0.051109	1.9407
10.477	5.9000	0.051439	1.9498
10.477	6.0000	0.051731	1.9600
10.478	6.1000	0.051736	1.9692
10.478	6.2000	0.052304	1.9783
10.479	6.3000	0.052655	1.9875
10.479	6.4000	0.052967	1.9967
10.479	6.5000	0.053234	2.0057
10.479	6.6000	0.053409	2.0148
10.480	6.7000	0.053769	2.0240
10.480	6.8000	0.054063	2.0332
10.479	6.9000	0.054347	2.0423
10.480	7.0000	0.054449	2.0515
10.480	7.1000	0.054867	2.0615
10.481	7.2000	0.055122	2.0698
10.481	7.3000	0.055370	2.0790
10.481	7.4000	0.055409	2.0882
10.481	7.5000	0.055850	2.0982
10.480	7.6000	0.056103	2.1065
10.480	7.7000	0.056346	2.1165
10.479	7.8000	0.056342	2.1257
10.478	7.9000	0.056737	2.1348
10.479	8.0000	0.057028	2.1440
10.479	8.1000	0.057242	2.1532
10.480	8.2000	0.057472	2.1623
10.481	8.3000	0.057600	2.1715
10.483	8.4000	0.057922	2.1807
10.484	8.5000	0.058120	2.1897
10.485	8.6000	0.058338	2.1988
10.486	8.7000	0.058405	2.2080
10.486	8.8000	0.058743	2.2172
10.486	8.9000	0.058953	2.2263
10.487	9.0000	0.059153	2.2365
10.487	9.1000	0.059184	2.2455
10.487	9.2000	0.059549	2.2547
10.487	9.3000	0.059758	2.2638
10.487	9.4000	0.059963	2.2730
10.486	9.5000	0.060165	2.2822
10.486	9.6000	0.060273	2.2913
10.487	9.7000	0.060546	2.3005
10.486	9.8000	0.060705	2.3097
10.486	9.9000	0.060899	2.3188
10.485	10.000	0.060966	2.3280
10.484	10.100	0.061272	2.3372
10.482	10.200	0.061451	2.3463
10.480	10.300	0.061639	2.3555
10.479	10.400	0.061678	2.3647
10.478	10.500	0.061998	2.3747
10.477	10.600	0.062180	2.3828
10.477	10.700	0.084581	2.3930
10.478	10.800	0.084813	2.4022
10.478	10.900	0.084944	2.4113
10.478	11.000	0.085257	2.4205
10.478	11.100	0.085481	2.4295
10.478	11.200	0.085611	2.4423
10.478	11.100	0.085485	2.4515
10.479	11.000	0.085253	2.4607
10.480	10.900	0.085045	2.4698
10.481	10.800	0.084927	2.4790
10.481	10.700	0.084584	2.4882
10.481	10.600	0.084360	2.4973
10.482	10.500	0.084113	2.5065
10.482	10.400	0.084048	2.5157
10.482	10.300	0.083633	2.5248
10.483	10.200	0.083409	2.5340
10.483	10.100	0.083150	2.5432
10.484	10.000	0.083109	2.5523
10.485	9.9000	0.082720	2.5613
10.485	9.8000	0.082464	2.5705
10.485	9.7000	0.082147	2.5797
10.481	9.6000	0.082145	2.8553
10.482	9.5000	0.081730	2.8643
10.482	9.4000	0.081365	2.8735
10.483	9.3000	0.081109	2.8827
10.484	9.2000	0.080849	2.8918
10.486	9.1000	0.080709	2.9010
10.486	9.0000	0.080326	2.9102
10.488	8.9000	0.080054	2.9193
10.489	8.8000	0.079776	2.9285
10.490	8.7000	0.079653	2.9377
10.490	8.6000	0.079224	2.9468
10.490	8.5000	0.078909	2.9560
10.491	8.4000	0.078646	2.9652
10.491	8.3000	0.078585	2.9743
10.491	8.2000	0.078099	2.9833
10.491	8.1000	0.077743	2.9935
10.491	8.0000	0.077437	3.0027
10.491	7.9000	0.077443	3.0118
10.491	7.8000	0.076969	3.0210
10.491	7.7000	0.076519	3.0302
10.490	7.6000	0.076206	3.0393
10.490	7.5000	0.075874	3.0483
10.489	7.4000	0.075744	3.0575
10.489	7.3000	0.075203	3.0667
10.489	7.2000	0.074882	3.0758
10.489	7.1000	0.074545	3.0850
10.489	7.0000	0.074446	3.0942
10.490	6.9000	0.073928	3.1033
10.490	6.8000	0.073500	3.1133
10.490	6.7000	0.073121	3.1217
10.489	6.6000	0.073105	3.1317
10.489	6.5000	0.072499	3.1400
10.488	6.4000	0.071970	3.1500
10.488	6.3000	0.071587	3.1592
10.487	6.2000	0.071189	3.1683
10.487	6.1000	0.070990	3.1775
10.486	6.0000	0.070355	3.1867
10.485	5.9000	0.069950	3.1958
10.484	5.8000	0.069549	3.2050
10.484	5.7000	0.069468	3.2142
10.484	5.6000	0.068662	3.2233
10.484	5.5000	0.068182	3.2323
10.484	5.4000	0.067706	3.2415
10.484	5.3000	0.067611	3.2507
10.483	5.2000	0.066834	3.2598
10.482	5.1000	0.066228	3.2690
10.481	5.0000	0.065744	3.2782
10.480	4.9000	0.065275	3.2883
10.479	4.8000	0.065089	3.2973
10.478	4.7000	0.064313	3.3065
10.478	4.6000	0.063786	3.3157
10.477	4.5000	0.063243	3.3248
10.477	4.4000	0.063047	3.3340
10.478	4.3000	0.062045	3.3432
10.479	4.2000	0.061445	3.3523
10.480	4.1000	0.060854	3.3615
10.481	4.0000	0.060746	3.3707
10.482	3.9000	0.059595	3.3798
10.483	3.8000	0.058905	3.3890
10.483	3.7000	0.058216	3.3982
10.485	3.6000	0.058184	3.4082
10.487	3.5000	0.057061	3.4163
10.488	3.4000	0.056009	3.4265
10.489	3.3000	0.055241	3.4347
10.490	3.2000	0.054467	3.4448
10.490	3.1000	0.054095	3.4540
10.490	3.0000	0.052787	3.4632
10.491	2.9000	0.051932	3.4723
10.491	2.8000	0.051051	3.4813
10.493	2.7000	0.050922	3.4905
10.494	2.6000	0.049182	3.4997
10.496	2.5000	0.048196	3.5088
10.497	2.4000	0.047208	3.5180
10.499	2.3000	0.047170	3.5272
10.499	2.2000	0.045190	3.5363
10.499	2.1000	0.043874	3.5455
10.499	2.0000	0.042686	3.5547
10.498	1.9000	0.041446	3.5638
10.499	1.8000	0.040725	3.5730
10.498	1.7000	0.031427	3.5830
10.498	1.6000	0.030321	3.5922
10.497	1.5000	0.030332	3.6013
10.496	1.4000	0.0091799	3.6105
10.495	1.3000	0.0087765	3.6197
10.494	1.2000	0.0083248	3.6288
10.493	1.1000	0.0080924	3.6380
10.492	1.0000	0.0073413	3.6472
10.491	0.90000	0.0068145	3.6563
10.491	0.80000	0.0062349	3.6653
10.490	0.70000	0.0060385	3.6745
10.490	0.60000	0.0047181	3.6837
10.489	0.50000	0.0047029	3.6928
10.488	0.40000	0.00060111	3.7020
10.487	0.30000	0.00039657	3.7112
10.486	0.20000	0.00030161	3.7212
			
10.485	11.200	0.00032284	3.7303
10.484	11.300	0.085915	3.7432
10.482	11.400	0.086017	3.7523
10.480	11.500	0.086342	3.7615
10.479	11.600	0.086556	3.7707
10.477	11.700	0.086785	3.7798
10.477	11.800	0.086829	3.7890
10.476	11.900	0.087195	3.7990
10.476	12.000	0.087409	3.8082
10.476	12.100	0.087617	3.8173
10.476	12.200	0.087620	3.8265
10.476	12.300	0.087955	3.8357
10.477	12.400	0.088230	3.8448
10.478	12.500	0.088442	3.8540
10.479	12.600	0.088642	3.8632
10.480	12.700	0.088737	3.8723
10.481	12.800	0.089032	3.8815
10.482	12.900	0.089223	3.8907
10.482	13.000	0.089438	3.8998
10.482	13.100	0.089483	3.9088
10.483	13.200	0.089824	3.9190
10.489	13.400	0.090182	4.0435
10.490	13.600	0.090538	4.0527
10.491	13.800	0.090911	4.0618
10.492	14.000	0.091073	4.0710
10.492	14.200	0.091634	4.0802
10.493	14.400	0.091989	4.0892
10.493	14.600	0.092357	4.0983
10.492	14.800	0.092414	4.1075
10.492	15.000	0.092990	4.1167
10.492	15.200	0.093405	4.1268
10.491	15.400	0.093742	4.1350
10.490	15.600	0.094080	4.1442
10.488	15.800	0.094249	4.1533
10.487	16.000	0.094741	4.1625
10.486	16.200	0.095071	4.1725
10.485	16.400	0.095384	4.1817
10.484	16.600	0.095517	4.1908
10.483	16.800	0.096000	4.2000
10.482	17.000	0.096330	4.2092
10.481	17.200	0.096620	4.2183
10.480	17.400	0.096713	4.2275
10.480	17.600	0.097250	4.2367
10.480	17.800	0.097559	4.2458
10.481	18.000	0.097863	4.2550
10.482	18.200	0.097885	4.2642
10.482	18.400	0.098356	4.2732
10.483	18.600	0.098720	4.2823
10.484	18.800	0.12378	4.2915
10.484	19.000	0.12417	4.3007
10.485	19.200	0.12436	4.3108
10.487	19.400	0.12486	4.3190
10.488	19.600	0.12520	4.3292
10.489	19.800	0.12554	4.3382
10.489	20.000	0.12569	4.3473
10.490	20.200	0.12622	4.3565
10.490	20.400	0.12657	4.3657
10.490	20.600	0.12667	4.3785
10.490	20.400	0.12655	4.3877
10.489	20.200	0.12623	4.3968
10.489	20.000	0.12591	4.4060
10.489	19.800	0.12579	4.4152
10.489	19.600	0.12518	4.4243
10.489	19.400	0.12486	4.4335
10.489	19.200	0.12451	4.4427
10.488	19.000	0.12450	4.4518
10.487	18.800	0.12380	4.4608
10.486	18.600	0.12342	4.4700
10.486	18.400	0.12307	4.4792
10.485	18.200	0.12309	4.4893
10.485	18.000	0.12247	4.4975
10.486	17.800	0.12197	4.5077
10.486	17.600	0.12157	4.5168
10.487	17.400	0.12119	4.5258
10.487	17.200	0.12106	4.5350
10.487	17.000	0.12044	4.5442
10.487	16.800	0.12004	4.5533
10.487	16.600	0.11965	4.5625
10.488	16.400	0.11953	4.5717
10.488	16.200	0.11885	4.5808
10.487	16.000	0.11846	4.5900
10.487	15.800	0.11805	4.5992
10.486	15.600	0.11803	4.6083
10.485	15.400	0.11727	4.6175
10.484	15.200	0.11675	4.6267
10.484	15.000	0.11633	4.6358
10.484	14.800	0.11590	4.6458
10.484	14.600	0.11570	4.6550
10.484	14.400	0.11501	4.6642
10.485	14.200	0.11457	4.6733
10.485	14.000	0.11411	4.6825
10.485	13.800	0.11396	4.6917
10.485	13.600	0.11320	4.7008
10.485	13.400	0.11273	4.7098
10.485	13.200	0.11225	4.7190
10.485	13.000	0.11217	4.7282
10.485	12.800	0.11128	4.7373
10.484	12.600	0.11077	4.7465
10.484	12.400	0.11025	4.7557
10.483	12.200	0.11025	4.7648
10.484	12.000	0.10934	4.7740
10.484	11.800	0.10873	4.7832
10.484	11.600	0.10819	4.7923
10.484	11.400	0.10767	4.8023
10.484	11.200	0.10743	4.8115
10.484	11.000	0.10656	4.8207
10.484	10.800	0.10599	4.8298
10.484	10.600	0.10542	4.8390
10.484	10.400	0.10524	4.8482
10.484	10.200	0.10419	4.8573
10.485	10.000	0.10356	4.8665
10.485	9.8000	0.10295	4.8757
10.485	9.6000	0.10285	4.8848
10.484	9.4000	0.10175	4.8938
10.484	9.2000	0.10099	4.9030
10.484	9.0000	0.10029	4.9122
10.484	8.8000	0.099624	4.9213
10.484	8.6000	0.099164	4.9305
10.485	8.4000	0.098207	4.9397
10.486	8.2000	0.097446	4.9488
10.486	8.0000	0.096686	4.9588
10.487	7.8000	0.096464	4.9680
10.487	7.6000	0.095152	4.9772
10.487	7.4000	0.094307	4.9863
10.487	7.2000	0.093466	4.9955
10.487	7.0000	0.093269	5.0047
10.487	6.8000	0.091665	5.0138
10.487	6.6000	0.090788	5.0230
10.487	6.4000	0.089787	5.0322
10.487	6.2000	0.089736	5.0413
10.487	6.0000	0.087865	5.0513
10.487	5.8000	0.086719	5.0597
10.487	5.6000	0.085595	5.0697
10.487	5.4000	0.084468	5.0778
10.486	5.2000	0.083635	5.0870
10.487	5.0000	0.081967	5.0962
10.487	4.8000	0.080684	5.1063
10.488	4.6000	0.079415	5.1155
10.488	4.4000	0.078818	5.1247
10.488	4.2000	0.076488	5.1337
10.489	4.0000	0.074908	5.1428
10.491	3.8000	0.073251	5.1520
10.491	3.6000	0.072753	5.1612
10.491	3.4000	0.069560	5.1703
10.491	3.2000	0.067611	5.1795
10.492	3.0000	0.065537	5.1887
10.492	2.8000	0.065518	5.1978
10.492	2.6000	0.061283	5.2070
10.492	2.4000	0.058395	5.2162
10.492	2.2000	0.055757	5.2253
10.492	2.0000	0.052737	5.2345
10.492	1.8000	0.050783	5.2437
10.491	1.6000	0.046205	5.2537
10.491	1.4000	0.035962	5.2628
10.490	1.2000	0.035976	5.2720
10.489	1.0000	0.0073731	5.2812
10.488	0.80000	0.0062404	5.2903
10.487	0.60000	0.0047249	5.2995
10.488	0.40000	0.00057094	5.3113
			
10.488	20.600	0.0015899	5.3213
10.488	20.800	0.12721	5.3360
10.488	21.000	0.12739	5.3443
10.487	21.200	0.12787	5.3543
10.487	21.400	0.12818	5.3627
10.487	21.600	0.12851	5.3727
10.487	21.800	0.12863	5.3808
10.487	22.000	0.12918	5.3910
10.487	22.200	0.16761	5.4002
10.487	22.400	0.17792	5.4093
10.489	22.600	0.17803	5.4185
10.490	22.800	0.17882	5.4277
10.492	23.000	0.17923	5.4368
10.494	23.200	0.17963	5.4458
10.495	23.400	0.17968	5.4550
10.496	23.600	0.18046	5.4678
10.497	23.400	0.18008	5.4770
10.497	23.200	0.17993	5.4862
10.497	23.000	0.17923	5.4953
10.497	22.800	0.17880	5.5045
10.496	22.600	0.17837	5.5137
10.496	22.400	0.17838	5.5228
10.498	22.200	0.17758	5.5320
10.499	22.000	0.17708	5.5412
10.500	21.800	0.17662	5.5503
10.501	21.600	0.17619	5.5595
10.501	21.400	0.17589	5.5685
10.500	21.200	0.17527	5.5787
10.500	21.000	0.17482	5.5878
10.500	20.800	0.17439	5.5970
10.499	20.600	0.17422	5.6062
10.498	20.400	0.17344	5.6153
10.497	20.200	0.17296	5.6243
10.496	20.000	0.17254	5.6335
10.494	19.800	0.17245	5.6427
10.494	19.600	0.17158	5.6518
10.492	19.400	0.17110	5.6610
10.491	19.200	0.17063	5.6702
10.490	19.000	0.17063	5.6793
10.488	18.800	0.16971	5.6893
10.487	18.600	0.16913	5.6977
10.486	18.400	0.16863	5.7077
10.485	18.200	0.16814	5.7160
10.484	18.000	0.16781	5.7260
10.482	17.800	0.16712	5.7352
10.482	17.600	0.16659	5.7443
10.481	17.400	0.16607	5.7535
10.480	17.200	0.16591	5.7627
10.480	17.000	0.16501	5.7718
10.480	16.800	0.16447	5.7810
10.481	16.600	0.16394	5.7902
10.483	16.400	0.16390	5.7993
10.485	16.200	0.16287	5.8083
10.487	16.000	0.16224	5.8175
10.489	15.800	0.16169	5.8267
10.490	15.600	0.16111	5.8358
10.492	15.400	0.16073	5.8450
10.493	15.200	0.15995	5.8542
10.494	15.000	0.15933	5.8643
10.494	14.800	0.15873	5.8733
10.494	14.600	0.15842	5.8825
10.494	14.400	0.15756	5.8917
10.494	14.200	0.15690	5.9008
10.493	14.000	0.15627	5.9100
10.493	13.800	0.15611	5.9192
10.492	13.600	0.15498	5.9283
10.491	13.400	0.15432	5.9375
10.490	13.200	0.15366	5.9467
10.490	13.000	0.15367	5.9558
10.489	12.800	0.15239	5.9650
10.489	12.600	0.15163	5.9742
10.489	12.400	0.15090	5.9842
10.489	12.200	0.15025	5.9925
10.489	12.000	0.14979	6.0025
10.489	11.800	0.14879	6.0107
10.489	11.600	0.14807	6.0208
10.489	11.400	0.14731	6.0300
10.489	11.200	0.14691	6.0392
10.489	11.000	0.14576	6.0483
10.490	10.800	0.14494	6.0573
10.490	10.600	0.14415	6.0665
10.490	10.400	0.14403	6.0757
10.491	10.200	0.14248	6.0848
10.491	10.000	0.14164	6.0940
10.491	9.8000	0.14074	6.1032
10.491	9.6000	0.14074	6.1123
10.491	9.4000	0.13912	6.1215
10.490	9.2000	0.13803	6.1307
10.490	9.0000	0.13709	6.1398
10.489	8.8000	0.13614	6.1490
10.488	8.6000	0.13550	6.1590
10.488	8.4000	0.13411	6.1682
10.487	8.2000	0.13307	6.1773
10.487	8.0000	0.13201	6.1865
10.486	7.8000	0.13155	6.1957
10.485	7.6000	0.12980	6.2048
10.486	7.4000	0.12866	6.2140
10.486	7.2000	0.12748	6.2232
10.487	7.0000	0.12722	6.2323
10.488	6.8000	0.12496	6.2413
10.489	6.6000	0.12365	6.2505
10.490	6.4000	0.12230	6.2597
10.491	6.2000	0.12228	6.2688
10.491	6.0000	0.11968	6.2790
10.491	5.8000	0.11793	6.2872
10.491	5.6000	0.11637	6.2973
10.491	5.4000	0.11472	6.3055
10.491	5.2000	0.11367	6.3155
10.491	5.0000	0.11124	6.3247
10.492	4.8000	0.10938	6.3338
10.492	4.6000	0.10744	6.3430
10.491	4.4000	0.10652	6.3522
10.491	4.2000	0.10329	6.3613
10.491	4.0000	0.10102	6.3705
10.491	3.8000	0.098972	6.3797
10.491	3.6000	0.098613	6.3888
10.491	3.4000	0.093909	6.3980
10.492	3.2000	0.091074	6.4072
10.493	3.0000	0.088117	6.4163
10.494	2.8000	0.088048	6.4263
10.495	2.6000	0.082767	6.4345
10.496	2.4000	0.078309	6.4437
10.497	2.2000	0.074556	6.4538
10.497	2.0000	0.070370	6.4630
10.497	1.8000	0.067850	6.4722
10.497	1.6000	0.061285	6.4813
10.497	1.4000	0.056058	6.4903
10.496	1.2000	0.044637	6.4995
10.495	1.0000	0.035569	6.5087
10.494	0.80000	0.0062532	6.5178
10.492	0.60000	0.0046923	6.5270
10.491	0.40000	0.00055586	6.5390
			
10.489	23.600	0.0017116	6.5490
10.488	23.800	0.18094	6.5637
10.486	24.000	0.18115	6.5718
10.485	24.200	0.18174	6.5820
10.484	24.400	0.18214	6.5912
10.483	24.600	0.18256	6.6003
10.482	24.800	0.18273	6.6093
10.481	25.000	0.18336	6.6185
10.481	25.200	0.18376	6.6277
10.481	25.400	0.18418	6.6368
10.482	25.600	0.18418	6.6460
10.482	25.800	0.18491	6.6552
10.483	26.000	0.18532	6.6643
10.484	26.200	0.18571	6.6735
10.487	26.400	0.18570	6.6827
10.488	26.600	0.18632	6.6918
10.490	26.800	0.18685	6.7010
10.491	27.000	0.18721	6.7102
10.492	27.200	0.18756	6.7193
10.492	27.400	0.18775	6.7293
10.493	27.600	0.18831	6.7385
10.493	27.800	0.18866	6.7477
10.493	28.000	0.18900	6.7568
10.493	28.200	0.18908	6.7660
10.494	28.400	0.18974	6.7752
10.494	28.600	0.19009	6.7843
10.494	28.800	0.19045	6.7933
10.494	29.000	0.19044	6.8025
10.495	29.200	0.21607	6.8117
10.495	29.400	0.21659	6.8208
10.496	29.600	0.21698	6.8300
10.497	29.800	0.21738	6.8392
10.497	30.000	0.21759	6.8483
10.496	30.200	0.21815	6.8612
10.497	30.000	0.21778	6.8703
10.497	29.800	0.21754	6.8803
10.496	29.600	0.21699	6.8887
10.496	29.400	0.21660	6.8987
10.495	29.200	0.21623	6.9070
10.495	29.000	0.21602	6.9170
10.494	28.800	0.21543	6.9252
10.493	28.600	0.21501	6.9353
10.493	28.400	0.21463	6.9445
10.492	28.200	0.21451	6.9537
10.492	28.000	0.21382	6.9628
10.492	27.800	0.21339	6.9720
10.492	27.600	0.21299	6.9810
10.492	27.400	0.21295	6.9902
10.493	27.200	0.21228	6.9993
10.495	27.000	0.21175	7.0085
10.496	26.800	0.21133	7.0177
10.496	26.600	0.21090	7.0268
10.497	26.400	0.21063	7.0360
10.498	26.200	0.21004	7.0452
10.500	26.000	0.20960	7.0552
10.501	25.800	0.20916	7.0635
10.502	25.600	0.20900	7.0735
10.503	25.400	0.20828	7.0827
10.502	25.200	0.20782	7.0918
10.502	25.000	0.20738	7.1010
10.502	24.800	0.20731	7.1102
10.501	24.600	0.20657	7.1193
10.500	24.400	0.20602	7.1285
10.500	24.200	0.20554	7.1377
10.501	24.000	0.20555	7.1468
10.502	23.800	0.20480	7.1560
10.502	23.600	0.20414	7.1650
10.503	23.400	0.20367	7.1742
10.505	23.200	0.20323	7.1833
10.506	23.000	0.20295	7.1935
10.507	22.800	0.20225	7.2017
10.508	22.600	0.20175	7.2118
10.508	22.400	0.20129	7.2200
10.508	22.200	0.20113	7.2300
10.507	22.000	0.20032	7.2392
10.506	21.800	0.19980	7.2483
10.505	21.600	0.19929	7.2575
10.504	21.400	0.19923	7.2667
10.503	21.200	0.19846	7.2758
10.502	21.000	0.19778	7.2850
10.500	20.800	0.19725	7.2942
10.499	20.600	0.19673	7.3033
10.497	20.400	0.19647	7.3125
10.496	20.200	0.19567	7.3217
10.494	20.000	0.19514	7.3308
10.493	19.800	0.19462	7.3400
10.492	19.600	0.19440	7.3500
10.491	19.400	0.19352	7.3582
10.491	19.200	0.19296	7.3683
10.490	19.000	0.19240	7.3775
10.490	18.800	0.19226	7.3867
10.490	18.600	0.19136	7.3958
10.489	18.400	0.19071	7.4050
10.488	18.200	0.19013	7.4140
10.488	18.000	0.19011	7.4232
10.487	17.800	0.18912	7.4323
10.487	17.600	0.18837	7.4415
10.486	17.400	0.18779	7.4507
10.486	17.200	0.18718	7.4598
10.486	17.000	0.18682	7.4690
10.486	16.800	0.18598	7.4782
10.487	16.600	0.18534	7.4882
10.487	16.400	0.18474	7.4965
10.487	16.200	0.18445	7.5065
10.488	16.000	0.18346	7.5148
10.488	15.800	0.18282	7.5248
10.488	15.600	0.18217	7.5340
10.488	15.400	0.18202	7.5432
10.489	15.200	0.18092	7.5523
10.489	15.000	0.18016	7.5615
10.488	14.800	0.17948	7.5707
10.488	14.600	0.17876	7.5798
10.487	14.400	0.17833	7.5890
10.487	14.200	0.17734	7.5980
10.488	14.000	0.17666	7.6072
10.488	13.800	0.17588	7.6163
10.488	13.600	0.17559	7.6255
10.488	13.400	0.17442	7.6347
10.488	13.200	0.17365	7.6448
10.488	13.000	0.17289	7.6538
10.488	12.800	0.17267	7.6630
10.489	12.600	0.17135	7.6722
10.489	12.400	0.17052	7.6813
10.489	12.200	0.16973	7.6905
10.489	12.000	0.16965	7.6997
10.489	11.800	0.16829	7.7088
10.490	11.600	0.16725	7.7180
10.490	11.400	0.16637	7.7272
10.490	11.200	0.16551	7.7363
10.490	11.000	0.16506	7.7455
10.491	10.800	0.16368	7.7547
10.493	10.600	0.16278	7.7638
10.495	10.400	0.16184	7.7738
10.497	10.200	0.16146	7.7820
10.499	10.000	0.15988	7.7912
10.500	9.8000	0.15888	7.8013
10.501	9.6000	0.15786	7.8105
10.502	9.4000	0.15748	7.8197
10.503	9.2000	0.15577	7.8288
10.503	9.0000	0.15464	7.8378
10.503	8.8000	0.15350	7.8470
10.503	8.6000	0.15334	7.8562
10.502	8.4000	0.15154	7.8653
10.502	8.2000	0.15000	7.8745
10.502	8.0000	0.14877	7.8837
10.503	7.8000	0.14755	7.8928
10.503	7.6000	0.14674	7.9020
10.504	7.4000	0.14489	7.9112
10.504	7.2000	0.14355	7.9203
10.504	7.0000	0.14211	7.9303
10.504	6.8000	0.14165	7.9387
10.504	6.6000	0.13913	7.9487
10.503	6.4000	0.13754	7.9578
10.502	6.2000	0.13595	7.9670
10.501	6.0000	0.13548	7.9762
10.501	5.8000	0.13254	7.9853
10.501	5.6000	0.13073	7.9945
10.501	5.4000	0.12885	8.0037
10.501	5.2000	0.12867	8.0128
10.501	5.0000	0.12538	8.0218
10.500	4.8000	0.12289	8.0310
10.500	4.6000	0.12062	8.0402
10.499	4.4000	0.11830	8.0493
10.499	4.2000	0.11692	8.0585
10.499	4.0000	0.11329	8.0677
10.498	3.8000	0.11058	8.0768
10.497	3.6000	0.10767	8.0868
10.496	3.4000	0.10682	8.0960
10.495	3.2000	0.10150	8.1052
10.493	3.0000	0.098165	8.1143
10.492	2.8000	0.094673	8.1235
10.490	2.6000	0.093735	8.1327
10.489	2.4000	0.087397	8.1418
10.488	2.2000	0.082648	8.1510
10.487	2.0000	0.077960	8.1602
10.486	1.8000	0.077713	8.1693
10.486	1.6000	0.069783	8.1785
10.485	1.4000	0.061819	8.1877
10.485	1.2000	0.055184	8.1968
10.485	1.0000	0.055179	8.2058
10.487	0.80000	0.0062305	8.2150
10.488	0.60000	0.0047338	8.2252
10.489	0.40000	0.0047443	8.2333
			
10.491	30.200	0.21818	8.2545
10.494	30.400	0.21837	8.2637
10.495	30.600	0.21893	8.2737
10.495	30.800	0.21930	8.2828
10.496	31.000	0.21970	8.2920
10.495	31.200	0.21982	8.3012
10.495	31.400	0.22040	8.3103
10.496	31.600	0.22081	8.3195
10.496	31.800	0.22119	8.3285
10.495	32.000	0.22122	8.3377
10.495	32.200	0.22182	8.3468
10.494	32.400	0.22227	8.3560
10.494	32.600	0.22264	8.3652
10.495	32.800	0.22303	8.3753
10.496	33.000	0.22320	8.3835
10.497	33.200	0.22376	8.3935
10.498	33.400	0.22411	8.4018
10.498	33.600	0.22449	8.4118
10.499	33.800	0.22460	8.4210
10.499	34.000	0.22517	8.4293
10.500	34.200	0.22554	8.4393
10.501	34.400	0.22588	8.4485
10.502	34.600	0.22598	8.4577
10.502	34.800	0.22656	8.4668
10.501	35.000	0.25211	8.4760
10.500	35.200	0.25249	8.4852
10.500	35.400	0.25291	8.4943
10.499	35.600	0.25310	8.5035
10.498	35.800	0.25364	8.5125
10.496	36.000	0.25402	8.5217
10.495	36.200	0.25439	8.5308
10.495	36.400	0.25450	8.5400
10.494	36.600	0.25507	8.5528
10.493	36.400	0.25472	8.5620
10.493	36.200	0.25447	8.5722
10.492	36.000	0.25395	8.5803
10.492	35.800	0.25357	8.5895
10.492	35.600	0.25320	8.5987
10.492	35.400	0.25305	8.6078
10.492	35.200	0.25241	8.6178
10.493	35.000	0.25207	8.6270
10.494	34.800	0.25169	8.6362
10.495	34.600	0.25165	8.6453
10.496	34.400	0.25095	8.6545
10.496	34.200	0.25051	8.6637
10.496	34.000	0.25011	8.6728
10.496	33.800	0.24973	8.6820
10.496	33.600	0.24948	8.6912
10.495	33.400	0.24893	8.7002
10.495	33.200	0.24851	8.7093
10.494	33.000	0.24811	8.7185
10.494	32.800	0.24793	8.7277
10.493	32.600	0.24729	8.7368
10.492	32.400	0.24691	8.7460
10.492	32.200	0.24649	8.7552
10.491	32.000	0.24641	8.7643
10.491	31.800	0.24567	8.7743
10.491	31.600	0.24523	8.7835
10.492	31.400	0.24483	8.7927
10.492	31.200	0.24484	8.8018
10.493	31.000	0.24404	8.8110
10.493	30.800	0.24354	8.8202
10.493	30.600	0.24311	8.8293
10.494	30.400	0.24268	8.8385
10.494	30.200	0.24244	8.8477
10.493	30.000	0.24182	8.8568
10.493	29.800	0.24139	8.8660
10.492	29.600	0.24097	8.8752
10.492	29.400	0.24078	8.8852
10.491	29.200	0.24010	8.8933
10.490	29.000	0.23964	8.9025
10.489	28.800	0.23918	8.9117
10.488	28.600	0.23913	8.9218
10.487	28.400	0.23837	8.9310
10.486	28.200	0.23785	8.9402
10.486	28.000	0.23736	8.9492
10.486	27.800	0.23693	8.9583
10.486	27.600	0.23663	8.9675
10.486	27.400	0.23597	8.9767
10.486	27.200	0.23552	8.9858
10.486	27.000	0.23505	8.9950
10.486	26.800	0.23488	9.0042
10.487	26.600	0.23412	9.0133
10.489	26.400	0.23362	9.0225
10.490	26.200	0.23315	9.0317
10.491	26.000	0.23307	9.0408
10.492	25.800	0.23226	9.0500
10.493	25.600	0.23168	9.0592
10.494	25.400	0.23119	9.0692
10.495	25.200	0.23068	9.0783
10.496	25.000	0.23036	9.0875
10.497	24.800	0.22969	9.0967
10.497	24.600	0.22920	9.1058
10.497	24.400	0.22870	9.1150
10.498	24.200	0.22845	9.1242
10.498	24.000	0.22765	9.1332
10.498	23.800	0.22711	9.1423
10.499	23.600	0.22660	9.1515
10.500	23.400	0.22645	9.1607
10.500	23.200	0.22564	9.1698
10.500	23.000	0.22501	9.1800
10.500	22.800	0.22447	9.1882
10.500	22.600	0.22393	9.1982
10.499	22.400	0.22367	9.2073
10.499	22.200	0.22283	9.2165
10.498	22.000	0.22229	9.2257
10.497	21.800	0.22173	9.2348
10.496	21.600	0.22142	9.2440
10.495	21.400	0.22060	9.2532
10.494	21.200	0.22003	9.2623
10.493	21.000	0.21948	9.2715
10.492	20.800	0.21932	9.2807
10.492	20.600	0.21834	9.2898
10.492	20.400	0.21769	9.2990
10.492	20.200	0.21710	9.3082
10.493	20.000	0.21705	9.3172
10.493	19.800	0.21604	9.3263
10.494	19.600	0.21528	9.3355
10.494	19.400	0.21469	9.3447
10.494	19.200	0.21407	9.3548
10.495	19.000	0.21378	9.3640
10.495	18.800	0.21284	9.3730
10.495	18.600	0.21224	9.3822
10.495	18.400	0.21158	9.3913
10.495	18.200	0.21132	9.4005
10.495	18.000	0.21027	9.4097
10.495	17.800	0.20965	9.4188
10.495	17.600	0.20897	9.4280
10.494	17.400	0.20887	9.4372
10.493	17.200	0.20781	9.4463
10.493	17.000	0.20695	9.4555
10.492	16.800	0.20621	9.4647
10.492	16.600	0.20556	9.4747
10.492	16.400	0.20519	9.4830
10.491	16.200	0.20412	9.4930
10.491	16.000	0.20340	9.5012
10.491	15.800	0.20268	9.5113
10.491	15.600	0.20248	9.5205
10.491	15.400	0.20120	9.5297
10.492	15.200	0.20044	9.5388
10.491	15.000	0.19969	9.5480
10.491	14.800	0.19951	9.5570
10.491	14.600	0.19824	9.5662
10.492	14.400	0.19735	9.5753
10.493	14.200	0.19653	9.5845
10.494	14.000	0.19652	9.5937
10.495	13.800	0.19514	9.6028
10.495	13.600	0.19407	9.6120
10.495	13.400	0.19328	9.6212
10.495	13.200	0.19239	9.6312
10.495	13.000	0.19203	9.6403
10.495	12.800	0.19065	9.6495
10.495	12.600	0.18975	9.6587
10.494	12.400	0.18887	9.6678
10.494	12.200	0.18862	9.6770
10.493	12.000	0.18701	9.6862
10.493	11.800	0.18608	9.6953
10.492	11.600	0.18511	9.7045
10.491	11.400	0.18496	9.7137
10.490	11.200	0.18350	9.7228
10.490	11.000	0.18217	9.7320
10.489	10.800	0.18111	9.7410
10.489	10.600	0.18008	9.7502
10.489	10.400	0.17951	9.7593
10.489	10.200	0.17789	9.7685
10.490	10.000	0.17681	9.7777
10.490	9.8000	0.17566	9.7878
10.491	9.6000	0.17542	9.7970
10.492	9.4000	0.17329	9.8060
10.493	9.2000	0.17212	9.8152
10.494	9.0000	0.17087	9.8243
10.494	8.8000	0.17078	9.8335
10.494	8.6000	0.16838	9.8427
10.494	8.4000	0.16697	9.8518
10.494	8.2000	0.16564	9.8610
10.494	8.0000	0.16563	9.8702
10.494	7.8000	0.16348	9.8793
10.496	7.6000	0.16132	9.8885
10.496	7.4000	0.15977	9.8977
10.497	7.2000	0.15822	9.9077
10.497	7.0000	0.15762	9.9160
10.498	6.8000	0.15494	9.9260
10.498	6.6000	0.15320	9.9352
10.499	6.4000	0.15143	9.9443
10.498	6.2000	0.15101	9.9535
10.498	6.0000	0.14765	9.9627
10.498	5.8000	0.14568	9.9718
10.497	5.6000	0.14363	9.9810
10.496	5.4000	0.14349	9.9900
10.496	5.2000	0.13974	9.9992
10.495	5.0000	0.13695	10.008
10.495	4.8000	0.13453	10.017
10.496	4.6000	0.13195	10.027
10.497	4.4000	0.13065	10.036
10.498	4.2000	0.12670	10.045
10.498	4.0000	0.12382	10.054
10.499	3.8000	0.12110	10.063
10.500	3.6000	0.12007	10.073
10.500	3.4000	0.11452	10.083
10.501	3.2000	0.11101	10.092
10.501	3.0000	0.10724	10.101
10.501	2.8000	0.10720	10.110
10.502	2.6000	0.099484	10.119
10.502	2.4000	0.094630	10.128
10.501	2.2000	0.089982	10.137
10.501	2.0000	0.084781	10.147
10.500	1.8000	0.081327	10.156
10.500	1.6000	0.073370	10.165
10.500	1.4000	0.066883	10.174
10.501	1.2000	0.059496	10.183
10.502	1.0000	0.040843	10.192
10.503	0.80000	0.0062473	10.203
10.503	0.60000	0.0047441	10.211
10.503	0.40000	0.00048993	10.223
			
10.505	36.600	0.0018306	10.233
10.506	36.800	0.25546	10.247
10.506	37.000	0.25567	10.257
10.506	37.200	0.25621	10.266
10.506	37.400	0.25657	10.275
10.505	37.600	0.25693	10.284
10.506	37.800	0.25707	10.293
10.507	38.000	0.25766	10.302
10.507	38.200	0.25803	10.311
10.508	38.400	0.25837	10.321
10.509	38.600	0.25837	10.330
10.509	38.800	0.25903	10.339
10.509	39.000	0.25943	10.349
10.508	39.200	0.25980	10.357
10.507	39.400	0.28321	10.367
10.506	39.600	0.28338	10.376
10.505	39.800	0.28398	10.385
10.503	40.000	0.28436	10.395
10.502	40.200	0.28475	10.404
10.501	40.400	0.28485	10.413
10.499	40.600	0.28550	10.426
10.498	40.400	0.28511	10.435
10.496	40.200	0.28487	10.444
10.495	40.000	0.28434	10.453
10.493	39.800	0.28398	10.462
10.492	39.600	0.28362	10.472
10.491	39.400	0.28347	10.481
10.489	39.200	0.28287	10.490
10.488	39.000	0.28247	10.499
10.487	38.800	0.28203	10.508
10.486	38.600	0.28205	10.517
10.485	38.400	0.28134	10.526
10.485	38.200	0.28086	10.536
10.485	38.000	0.28048	10.546
10.484	37.800	0.28010	10.555
10.484	37.600	0.27986	10.564
10.484	37.400	0.27927	10.573
10.484	37.200	0.27886	10.582
10.484	37.000	0.27847	10.592
10.498	36.500	0.27743	10.719
10.498	36.000	0.27642	10.728
10.498	35.500	0.27537	10.737
10.499	35.000	0.27511	10.746
10.499	34.500	0.27325	10.755
10.499	34.000	0.27217	10.764
10.499	33.500	0.27110	10.774
10.498	33.000	0.27095	10.783
10.498	32.500	0.26899	10.792
10.498	32.000	0.26767	10.802
10.498	31.500	0.26652	10.810
10.498	31.000	0.26536	10.820
10.497	30.500	0.26476	10.830
10.497	30.000	0.26302	10.839
10.497	29.500	0.26177	10.848
10.497	29.000	0.26056	10.857
10.497	28.500	0.26014	10.866
10.498	28.000	0.25804	10.875
10.499	27.500	0.25677	10.884
10.502	27.000	0.25547	10.894
10.503	26.500	0.25545	10.903
10.505	26.000	0.25304	10.912
10.506	25.500	0.25149	10.921
10.507	25.000	0.25013	10.930
10.507	24.500	0.24873	10.939
10.508	24.000	0.24791	10.948
10.509	23.500	0.24587	10.959
10.510	23.000	0.24441	10.967
10.510	22.500	0.24291	10.977
10.511	22.000	0.24245	10.986
10.511	21.500	0.23978	10.995
10.511	21.000	0.23821	11.004
10.510	20.500	0.23659	11.014
10.509	20.000	0.23641	11.023
10.508	19.500	0.23334	11.032
10.506	19.000	0.23157	11.041
10.506	18.500	0.22981	11.050
10.504	18.000	0.22801	11.059
10.503	17.500	0.22683	11.068
10.502	17.000	0.22425	11.078
10.502	16.500	0.22233	11.087
10.501	16.000	0.22037	11.097
10.500	15.500	0.21968	11.105
10.499	15.000	0.21619	11.115
10.499	14.500	0.21402	11.124
10.499	14.000	0.21176	11.134
10.499	13.500	0.21135	11.143
10.499	13.000	0.20718	11.152
10.498	12.500	0.20453	11.161
10.498	12.000	0.20197	11.170
10.497	11.500	0.19929	11.179
10.497	11.000	0.19747	11.188
10.496	10.500	0.19354	11.198
10.495	10.000	0.19306	11.207
10.494	9.5000	0.18782	11.216
10.494	9.0000	0.18377	11.225
10.494	8.5000	0.18015	11.234
10.494	8.0000	0.17631	11.243
10.494	7.5000	0.17361	11.253
10.498	7.3000	0.17102	11.368
10.498	7.1000	0.16865	11.377
10.497	6.9000	0.16680	11.386
10.497	6.7000	0.16494	11.395
10.496	6.5000	0.16443	11.404
10.495	6.3000	0.16095	11.413
10.494	6.1000	0.15889	11.423
10.494	5.9000	0.15672	11.433
10.493	5.7000	0.15670	11.441
10.492	5.5000	0.15248	11.451
10.490	5.3000	0.14973	11.459
10.489	5.1000	0.14716	11.469
10.489	4.9000	0.14455	11.478
10.488	4.7000	0.14284	11.488
10.488	4.5000	0.13888	11.497
10.489	4.3000	0.13589	11.506
10.490	4.1000	0.13279	11.515
10.490	3.9000	0.13183	11.524
10.491	3.7000	0.12616	11.533
10.491	3.5000	0.12252	11.543
10.492	3.3000	0.11874	11.552
10.493	3.1000	0.11872	11.561
10.494	2.9000	0.11207	11.570
10.495	2.7000	0.10690	11.579
10.496	2.5000	0.10208	11.588
10.497	2.3000	0.097205	11.597
10.498	2.1000	0.094109	11.607
10.499	1.9000	0.086019	11.617
10.500	1.7000	0.076352	11.626
10.500	1.5000	0.070165	11.635
10.501	1.3000	0.067892	11.644
10.501	1.1000	0.053136	11.653
10.501	0.90000	0.042028	11.663
10.501	0.70000	0.0062370	11.672
10.501	0.50000	0.0035630	11.681
10.500	0.30000	0.00036835	11.690
			
10.500	40.600	0.0013323	11.700
10.500	40.800	0.28584	11.714
10.500	41.000	0.28606	11.723
10.500	41.200	0.28657	11.732
10.501	41.400	0.28690	11.741
10.501	41.600	0.28729	11.750
10.501	41.800	0.28751	11.760
10.501	42.000	0.28800	11.769
10.500	42.200	0.28838	11.778
10.500	42.400	0.28875	11.787
10.499	42.600	0.28887	11.796
10.499	42.800	0.28945	11.806
10.498	43.000	0.28982	11.814
10.498	43.200	0.29018	11.824
10.498	43.400	0.29032	11.834
10.498	43.600	0.29088	11.843
10.498	43.800	0.29127	11.852
10.498	44.000	0.29162	11.861
10.498	44.200	0.29166	11.870
10.497	44.400	0.29227	11.880
10.497	44.600	0.29267	11.889
10.497	44.800	0.29301	11.898
10.496	45.000	0.29337	11.907
10.496	45.200	0.29357	11.916
10.496	45.400	0.29404	11.925
10.496	45.600	0.29443	11.934
10.496	45.800	0.29474	11.944
10.496	46.000	0.29486	11.953
10.497	46.200	0.29542	11.962
10.498	46.400	0.29577	11.971
10.498	46.600	0.29613	11.980
10.498	46.800	0.29619	11.990
10.499	47.000	0.29677	12.000
10.498	47.200	0.29710	12.009
10.498	47.400	0.29747	12.018
10.498	47.600	0.29780	12.027
10.497	47.800	0.29795	12.036
10.497	48.000	0.29843	12.045
10.496	48.200	0.29878	12.054
10.495	48.400	0.29909	12.064
10.495	48.600	0.29920	12.073
10.494	48.800	0.29976	12.082
10.494	49.000	0.30008	12.091
10.494	49.200	0.30040	12.100
10.495	49.400	0.30047	12.109
10.496	49.600	0.30106	12.119
10.497	49.800	0.30137	12.128
10.498	50.000	0.30166	12.138
10.499	50.200	0.30167	12.147
10.499	50.400	0.30225	12.156
10.499	50.600	0.30260	12.165
10.498	50.800	0.30293	12.174
10.498	51.000	0.30292	12.184
10.497	51.200	0.30352	12.193
10.495	51.400	0.30385	12.202
10.494	51.600	0.30416	12.211
10.493	51.800	0.30434	12.220
10.492	52.000	0.30477	12.229
10.491	52.200	0.30507	12.238
10.490	52.400	0.30539	12.248
10.489	52.600	0.30554	12.257
10.488	52.800	0.30597	12.266
10.488	53.000	0.30631	12.276
10.487	53.200	0.30663	12.285
10.488	53.400	0.30671	12.294
10.489	53.600	0.30722	12.303
10.491	53.800	0.30754	12.313
10.492	54.000	0.30783	12.322
10.494	54.200	0.30785	12.331
10.496	54.400	0.30838	12.340
10.498	54.600	0.30873	12.349
10.499	54.800	0.30907	12.358
10.501	55.000	0.30937	12.368
10.502	55.200	0.30952	12.377
10.503	55.400	0.30989	12.386
10.503	55.600	0.31019	12.396
10.502	55.800	0.31049	12.404
10.501	56.000	0.31061	12.414
10.500	56.200	0.31108	12.422
10.499	56.400	0.31140	12.432
10.499	56.600	0.31171	12.442
10.499	56.800	0.31174	12.451
10.500	57.000	0.31219	12.460
10.501	57.200	0.31255	12.469
10.502	57.400	0.31285	12.478
10.503	57.600	0.31313	12.487
10.504	57.800	0.31330	12.497
10.505	58.000	0.31372	12.506
10.505	58.200	0.31399	12.515
10.505	58.400	0.31429	12.524
10.505	58.600	0.31438	12.533
10.505	58.800	0.31482	12.542
10.504	59.000	0.31512	12.552
10.504	59.200	0.31540	12.561
10.504	59.400	0.31541	12.570
10.503	59.600	0.31588	12.580
10.502	59.800	0.31622	12.589
10.502	60.000	0.31648	12.598
10.500	60.200	0.31675	12.607
10.499	60.400	0.31692	12.616
10.498	60.600	0.31731	12.626
10.498	60.800	0.31760	12.635
10.497	61.000	0.31785	12.644
10.498	61.200	0.31795	12.653
10.500	61.400	0.31837	12.662
10.502	61.600	0.31866	12.671
10.505	61.800	0.31892	12.681
10.506	62.000	0.31900	12.691
10.506	62.200	0.31939	12.699
10.507	62.400	0.31972	12.709
10.507	62.600	0.31998	12.717
10.507	62.800	0.32025	12.727
10.506	63.000	0.32039	12.736
10.505	63.200	0.32079	12.745
10.504	63.400	0.32103	12.755
10.502	63.600	0.32133	12.764
10.501	63.800	0.32143	12.773
10.499	64.000	0.32183	12.782
10.498	64.200	0.32211	12.791
10.497	64.400	0.32238	12.800
10.496	64.600	0.32244	12.810
10.495	64.800	0.32285	12.819
10.495	65.000	0.32314	12.828
10.495	65.200	0.32339	12.837
10.494	65.400	0.32341	12.846
10.494	65.600	0.32381	12.855
10.494	65.800	0.32415	12.866
10.494	66.000	0.32439	12.875
10.494	66.200	0.32467	12.884
10.494	66.400	0.32477	12.893
10.494	66.600	0.32516	12.902
10.495	66.800	0.32539	12.911
10.496	67.000	0.32564	12.920
10.496	67.200	0.32572	12.929
10.496	67.400	0.32616	12.939
10.495	67.600	0.32643	12.948
10.495	67.800	0.32690	12.957
10.495	68.000	0.32699	12.966
10.495	68.200	0.32771	12.975
10.495	68.400	0.32801	12.984
10.495	68.600	0.32844	12.994
10.495	68.800	0.32887	13.004
10.495	69.000	0.32903	13.012
10.495	69.200	0.32949	13.022
10.496	69.400	0.32974	13.031
10.495	69.600	0.33004	13.040
10.494	69.800	0.33007	13.050
10.494	70.000	0.33052	13.059
10.495	70.200	0.33074	13.068
10.496	70.400	0.33101	13.077
10.497	70.600	0.33102	13.086
10.497	70.800	0.33150	13.095
10.498	71.000	0.33175	13.104
10.499	71.200	0.33201	13.113
10.499	71.400	0.33225	13.123
10.499	71.600	0.33237	13.132
10.500	71.800	0.33274	13.142
10.500	72.000	0.33302	13.150
10.501	72.200	0.33329	13.160
10.501	72.400	0.33335	13.169
10.501	72.600	0.33375	13.179
10.500	72.800	0.33399	13.188
10.500	73.000	0.33425	13.197
10.500	73.200	0.33425	13.206
10.500	73.400	0.33469	13.215
10.500	73.600	0.33494	13.224
10.501	73.800	0.33521	13.233
10.501	74.000	0.33544	13.243
10.502	74.200	0.33560	13.252
10.503	74.400	0.33592	13.261
10.503	74.600	0.33618	13.270
10.503	74.800	0.33638	13.279
10.503	75.000	0.33652	13.288
10.503	75.200	0.33685	13.299
10.502	75.400	0.33711	13.307
10.501	75.600	0.33731	13.317
10.501	75.800	0.33734	13.326
10.501	76.000	0.33777	13.335
10.500	76.200	0.33802	13.344
10.499	76.400	0.33827	13.353
10.498	76.600	0.33828	13.363
10.497	76.800	0.33867	13.372
10.496	77.000	0.33896	13.381
10.495	77.200	0.33921	13.390
10.493	77.400	0.33946	13.399
10.492	77.600	0.33957	13.408
10.491	77.800	0.33991	13.418
10.490	78.000	0.34014	13.427
10.488	78.200	0.34038	13.437
10.489	78.400	0.34040	13.446
10.490	78.600	0.34080	13.455
10.491	78.800	0.34105	13.464
10.493	79.000	0.34127	13.473
10.493	79.200	0.34128	13.483
10.494	79.400	0.34171	13.491
10.495	79.600	0.34198	13.501
10.495	79.800	0.34221	13.510
10.495	80.000	0.34242	13.519
10.495	80.200	0.34257	13.528
10.495	80.400	0.34286	13.537
10.495	80.600	0.34312	13.547
10.495	80.800	0.34333	13.556
10.494	81.000	0.34344	13.565
10.493	81.200	0.34376	13.575
10.492	81.400	0.34398	13.583
10.492	81.600	0.34420	13.593
10.491	81.800	0.34422	13.602
10.490	82.000	0.34463	13.611
10.489	82.200	0.34489	13.621
10.488	82.400	0.34509	13.630
10.488	82.600	0.34510	13.639
10.487	82.800	0.34551	13.648
10.488	83.000	0.34578	13.657
10.488	83.200	0.34598	13.667
10.489	83.400	0.34621	13.675
10.490	83.600	0.34632	13.685
10.491	83.800	0.34663	13.694
10.492	84.000	0.34685	13.703
10.493	84.200	0.34709	13.712
10.493	84.400	0.34717	13.721
10.494	84.600	0.34753	13.731
10.495	84.800	0.34774	13.741
10.495	85.000	0.34795	13.750
10.496	85.200	0.34798	13.759
10.496	85.400	0.34837	13.768
10.497	85.600	0.34860	13.777
10.497	85.800	0.34882	13.786
10.498	86.000	0.34902	13.795
10.498	86.200	0.34914	13.805
10.498	86.400	0.34940	13.814
10.499	86.600	0.34964	13.823
10.500	86.800	0.34988	13.832
10.502	87.000	0.34997	13.841
10.504	87.200	0.35028	13.851
10.505	87.400	0.35049	13.859
10.506	87.600	0.35072	13.869
10.507	87.800	0.35078	13.878
10.507	88.000	0.35114	13.888
10.507	88.200	0.35135	13.897
10.507	88.400	0.35157	13.906
10.507	88.600	0.35156	13.915
10.507	88.800	0.35194	13.925
10.507	89.000	0.35217	13.934
10.506	89.200	0.35240	13.943
10.506	89.400	0.35260	13.952
10.506	89.600	0.35271	13.961
10.505	89.800	0.35300	13.970
10.504	90.000	0.35321	13.979
10.503	90.200	0.35341	13.989
10.502	90.400	0.35351	13.998
10.501	90.600	0.35383	14.007
10.499	90.800	0.35402	14.016
10.498	91.000	0.35423	14.025
10.496	91.200	0.35429	14.035
10.495	91.400	0.35463	14.045
10.494	91.600	0.35484	14.054
10.493	91.800	0.35506	14.063
10.493	92.000	0.35525	14.072
10.493	92.200	0.35539	14.081
10.493	92.400	0.35566	14.090
10.494	92.600	0.35590	14.099
10.495	92.800	0.35608	14.108
10.496	93.000	0.35619	14.118
10.496	93.200	0.35647	14.127
10.497	93.400	0.35668	14.136
10.498	93.600	0.35687	14.145
10.499	93.800	0.35694	14.155
10.500	94.000	0.35727	14.163
10.501	94.200	0.35749	14.173
10.503	94.400	0.35768	14.183
10.504	94.600	0.35770	14.192
10.504	94.800	0.35805	14.201
10.504	95.000	0.35831	14.210
10.504	95.200	0.35846	14.219
10.504	95.400	0.35870	14.229
10.503	95.600	0.35879	14.238
10.504	95.800	0.35908	14.247
10.503	96.000	0.35928	14.256
10.503	96.200	0.35947	14.265
10.502	96.400	0.35956	14.274
10.501	96.600	0.35984	14.283
10.500	96.800	0.36002	14.292
10.499	97.000	0.36026	14.302
10.499	97.200	0.36031	14.312
10.497	97.400	0.36059	14.320
10.496	97.600	0.36082	14.330
10.495	97.800	0.36103	14.339
10.494	98.000	0.36104	14.348
10.493	98.200	0.36133	14.358
10.493	98.400	0.36161	14.367
10.495	98.600	0.36180	14.376
10.496	98.800	0.36198	14.385
10.497	99.000	0.36207	14.394
10.498	99.200	0.36238	14.403
10.500	99.400	0.36256	14.413
10.501	99.600	0.36276	14.422
10.501	99.800	0.36307	14.441
10.502	100.00	0.36318	14.449
10.503	100.20	0.36347	14.459
10.503	100.40	0.36367	14.467
10.504	100.60	0.36385	14.477
10.503	100.80	0.36393	14.487
10.503	101.00	0.36423	14.496
10.502	101.20	0.36442	14.505
10.502	101.40	0.36461	14.514
10.502	101.60	0.36465	14.523
10.501	101.80	0.36497	14.532
10.502	102.00	0.36516	14.542
10.503	102.20	0.36536	14.551
10.503	102.40	0.36535	14.560
10.504	102.60	0.36569	14.569
10.504	102.80	0.36582	14.578
10.504	103.00	0.36609	14.587
10.504	103.20	0.36609	14.597
10.503	103.40	0.36642	14.606
10.503	103.60	0.36663	14.616
10.502	103.80	0.36683	14.625
10.500	104.00	0.36700	14.634
10.499	104.20	0.36710	14.643
10.496	104.40	0.36735	14.652
10.495	104.60	0.36759	14.661
10.494	104.80	0.36777	14.671
10.493	105.00	0.36788	14.680
10.492	105.20	0.36814	14.689
10.492	105.40	0.36832	14.698
10.491	105.60	0.36852	14.707
10.491	105.80	0.36854	14.717
10.490	106.00	0.36884	14.726
10.490	106.20	0.36906	14.736
10.490	106.40	0.36921	14.744
10.490	106.60	0.36940	14.754
10.490	106.80	0.36948	14.763
10.490	107.00	0.36976	14.772
10.492	107.20	0.36992	14.781
10.493	107.40	0.37014	14.790
10.494	107.60	0.37020	14.800
10.496	107.80	0.37049	14.809
10.497	108.00	0.37067	14.818
10.497	108.20	0.37084	14.827
10.498	108.40	0.37093	14.836
10.499	108.60	0.37119	14.845
10.499	108.80	0.37140	14.855
10.500	109.00	0.37156	14.864
10.499	109.20	0.37158	14.873
10.499	109.40	0.37187	14.882
10.498	109.60	0.37208	14.891
10.497	109.80	0.37225	14.900
10.496	110.00	0.37247	14.910
10.496	110.20	0.37255	14.920
10.496	110.40	0.37286	14.929
10.496	110.60	0.37300	14.938
10.497	110.80	0.37321	14.947
10.497	111.00	0.37325	14.956
10.497	111.20	0.37356	14.965
10.497	111.40	0.37373	14.974
10.498	111.60	0.37391	14.984
10.498	111.80	0.37395	14.993
10.498	112.00	0.37423	15.002
10.498	112.20	0.37444	15.011
10.499	112.40	0.37457	15.020
10.499	112.60	0.37458	15.030
10.499	112.80	0.37493	15.039
10.499	113.00	0.37512	15.049
10.499	113.20	0.37532	15.057
10.498	113.40	0.37549	15.067
10.499	113.60	0.37555	15.076
10.499	113.80	0.37579	15.085
10.499	114.00	0.37598	15.094
10.499	114.20	0.37614	15.104
10.498	114.40	0.37617	15.113
10.498	114.60	0.37648	15.122
10.497	114.80	0.37661	15.519
10.496	115.00	0.37687	15.529
10.496	115.20	0.37704	15.538
10.496	115.40	0.37719	15.548
10.497	115.60	0.37721	15.557
10.497	115.80	0.37752	15.566
10.498	116.00	0.37774	15.575
10.498	116.20	0.37791	15.584
10.498	116.40	0.37790	15.593
10.498	116.60	0.37819	15.602
10.499	116.80	0.37839	15.612
10.498	117.00	0.37857	15.621
10.498	117.20	0.37876	15.630
10.499	117.40	0.37882	15.639
10.499	117.60	0.37909	15.648
10.500	118.10	0.37948	15.788
10.500	118.60	0.37994	15.797
10.500	119.10	0.37996	15.807
10.502	119.60	0.38071	15.817
10.504	120.10	0.38117	15.825
10.506	120.60	0.38162	15.835
10.508	121.10	0.38206	15.844
10.510	121.60	0.38229	15.853
10.512	122.10	0.38288	15.863
10.512	122.60	0.38327	15.872
10.513	123.10	0.38369	15.881
10.512	123.60	0.38385	15.890
10.512	124.10	0.38450	15.899
10.512	124.60	0.38492	15.908
10.511	125.10	0.38532	15.917
10.511	125.60	0.38534	15.927
10.511	126.10	0.38613	15.936
10.511	126.60	0.38655	15.945
10.511	127.10	0.38695	15.954
10.511	127.60	0.38695	15.963
10.510	128.10	0.38767	15.973
10.509	128.60	0.38816	15.983
10.508	129.10	0.38853	15.992
10.507	129.60	0.38898	16.001
10.506	130.10	0.38921	16.010
10.505	130.60	0.38976	16.019
10.504	131.10	0.39013	16.028
10.504	131.60	0.39053	16.037
10.503	132.10	0.39068	16.046
10.503	132.60	0.39130	16.056
10.502	133.10	0.39169	16.065
10.501	133.60	0.39210	16.074
10.501	134.10	0.39215	16.083
10.500	134.60	0.39284	16.093
10.499	135.10	0.39325	16.101
10.498	135.60	0.39364	16.111
10.498	136.10	0.39403	16.121
10.498	136.60	0.39425	16.130
10.498	137.10	0.39478	16.139
10.498	137.60	0.39515	16.148
10.498	138.10	0.39556	16.157
10.499	138.60	0.39574	16.167
10.499	139.10	0.39630	16.176
10.498	139.60	0.39669	16.185
10.498	140.10	0.39708	16.194
10.498	140.60	0.39721	16.203
10.498	141.10	0.39782	16.212
10.498	141.60	0.39818	16.221
10.498	142.10	0.39856	16.230
10.498	142.60	0.39859	16.240
10.498	143.10	0.39927	16.250
10.499	143.60	0.39967	16.258
10.500	144.10	0.40007	16.268
10.500	144.60	0.40042	16.277
10.501	145.10	0.40070	16.286
10.501	145.60	0.40115	16.295
10.501	146.10	0.40156	16.305
10.500	146.60	0.40190	16.314
10.500	147.10	0.40208	16.323
10.499	147.60	0.40261	16.332
10.497	148.10	0.40299	16.341
10.497	148.60	0.40332	16.351
10.496	149.10	0.40343	16.360
10.496	149.60	0.40404	16.369
10.496	150.10	0.40443	16.378
10.495	150.60	0.40479	16.388
10.495	151.10	0.40480	16.396
10.495	151.60	0.40541	16.406
10.495	152.10	0.40584	16.416
10.495	152.60	0.40622	16.425
10.496	153.10	0.40654	16.434
10.496	153.60	0.40675	16.443
10.503	154.60	0.40762	16.554
10.505	155.60	0.40773	16.564
10.507	156.60	0.40894	16.573
10.509	157.60	0.40970	16.582
10.510	158.60	0.41038	16.591
10.511	159.60	0.41040	16.600
10.511	160.60	0.41163	16.610
10.510	161.60	0.41248	16.619
10.510	162.60	0.41316	16.628
10.508	163.60	0.41383	16.637
10.507	164.60	0.41421	16.646
10.505	165.60	0.41516	16.655
10.504	166.60	0.41582	16.664
10.502	167.60	0.41651	16.674
10.501	168.60	0.41672	16.684
10.500	169.60	0.41771	16.692
10.499	170.60	0.41846	16.702
10.499	171.60	0.41912	16.710
10.499	172.60	0.41920	16.720
10.498	173.60	0.42028	16.729
10.499	174.60	0.42107	16.739
10.499	175.60	0.42170	16.748
10.498	176.60	0.42235	16.757
10.498	177.60	0.42266	16.766
10.498	178.60	0.42361	16.775
10.497	179.60	0.42424	16.784
10.496	180.60	0.42487	16.794
10.495	181.60	0.42516	16.803
10.495	182.60	0.42612	16.812
10.494	183.60	0.42673	16.821
10.495	184.60	0.42737	16.830
10.495	185.60	0.42754	16.840
10.496	186.60	0.42851	16.848
10.496	187.60	0.42916	16.858
10.497	188.60	0.42978	16.868
10.497	189.60	0.42984	16.877
10.497	190.60	0.43085	16.886
10.496	192.60	0.43214	17.000
10.496	194.60	0.43336	17.009
10.496	196.60	0.43453	17.018
10.495	198.60	0.43491	17.027
10.495	200.60	0.43682	17.036
10.495	202.60	0.43798	17.046
10.495	204.60	0.43908	17.054
10.495	206.60	0.43944	17.065
10.494	208.60	0.44127	17.074
10.494	210.60	0.44239	17.083
10.494	212.60	0.44352	17.092
10.493	214.60	0.44362	17.101
10.493	216.60	0.44544	17.110
10.494	218.60	0.44669	17.119
10.494	220.60	0.44776	17.128
10.495	222.60	0.44881	17.138
10.495	224.60	0.44938	17.147
10.496	226.60	0.45085	17.156
10.496	228.60	0.45185	17.165
10.496	230.60	0.45287	17.174
10.497	232.60	0.45326	17.184
10.496	234.60	0.45485	17.193
10.495	236.60	0.45581	17.203
10.495	238.60	0.45684	17.211
10.494	240.60	0.45709	17.221
10.494	242.60	0.45860	17.230
10.495	244.60	0.45969	17.239
10.495	246.60	0.46065	17.249
10.495	248.60	0.46076	17.258
10.496	250.60	0.46227	17.267
10.496	252.60	0.46347	17.276
10.497	254.60	0.46440	17.285
10.497	256.60	0.46533	17.294
10.498	258.60	0.46571	17.303
10.499	260.60	0.46714	17.313
10.499	262.60	0.46804	17.322
10.499	264.60	0.46893	17.331
10.500	266.60	0.46918	17.340
10.501	268.60	0.47071	17.349
10.502	270.60	0.47157	17.359
10.502	272.60	0.47247	17.368
10.504	274.60	0.47260	17.378
10.505	276.60	0.47409	17.387
10.507	278.60	0.47504	17.396
10.509	280.60	0.47587	17.405
10.511	282.60	0.47588	17.414
10.513	284.60	0.47722	17.423
10.515	286.60	0.47842	17.433
10.516	288.60	0.47925	17.442
10.517	290.60	0.48009	17.451
10.517	292.60	0.48046	17.460
10.517	294.60	0.48171	17.469
10.517	296.60	0.48255	17.478
10.516	298.60	0.48335	17.487
10.515	300.60	0.48350	17.497
10.514	302.60	0.48496	17.506
10.513	304.60	0.48575	17.516
10.512	306.60	0.48656	17.525
10.511	308.60	0.48669	17.534
10.510	310.60	0.48796	17.543
10.509	312.60	0.48894	17.552
10.508	314.60	0.48970	17.562
10.507	316.60	0.49049	17.571
10.506	318.60	0.49086	17.580
10.505	320.60	0.49202	17.589
10.504	322.60	0.49278	17.598
10.504	324.60	0.49357	17.607
10.503	326.60	0.49382	17.617
10.502	328.60	0.49508	17.626
10.502	330.60	0.49583	17.635
10.501	332.60	0.49659	17.644
10.500	334.60	0.49660	17.653
10.498	336.60	0.49807	17.663
10.498	338.60	0.49883	17.672
10.497	340.60	0.49957	17.681
10.496	342.60	0.49959	17.691
10.496	344.60	0.50076	17.700
10.495	346.60	0.50175	17.709
10.494	348.60	0.50250	17.718
10.494	350.60	0.50325	17.727
10.493	352.60	0.50360	17.736
10.493	354.60	0.50469	17.746
10.492	356.60	0.50541	17.755
10.492	358.60	0.50613	17.765
10.493	360.60	0.50627	17.773
10.493	362.60	0.50755	17.783
10.493	364.60	0.50826	17.792
10.494	366.60	0.50898	17.801
10.495	368.60	0.50902	17.810
10.496	370.60	0.51029	17.820
10.496	372.60	0.51108	17.829
10.496	374.60	0.51177	17.838
10.496	376.60	0.51250	17.847
10.496	378.60	0.51284	17.856
10.496	380.60	0.51391	17.865
10.497	382.60	0.51458	17.875
10.497	384.60	0.51529	17.884
10.497	386.60	0.51554	17.893
10.498	388.60	0.51665	17.902
10.499	390.60	0.51736	17.911
10.499	392.60	0.51803	17.921
10.500	394.60	0.51807	17.930
10.501	396.60	0.51938	17.940
10.501	398.60	0.52007	17.949
10.502	400.60	0.52074	17.958
10.502	402.60	0.52077	17.967
10.503	404.60	0.52199	17.976
10.504	406.60	0.52279	17.985
10.504	408.60	0.52347	17.994
10.504	410.60	0.52413	18.004
10.504	412.60	0.52451	18.013
10.503	414.60	0.52548	18.022
10.503	416.60	0.52616	18.031
10.503	418.60	0.52684	18.040
10.503	420.60	0.52710	18.049
10.502	422.60	0.52816	18.059
10.501	424.60	0.52884	18.068
10.500	426.60	0.52951	18.078
10.499	428.60	0.52959	18.087
10.498	430.60	0.53079	18.096
10.498	432.60	0.53150	18.105
10.498	434.60	0.53218	18.115
10.498	436.60	0.53216	18.124
10.498	438.60	0.53328	18.133
10.498	440.60	0.53417	18.142
10.497	442.60	0.53483	18.151
10.497	444.60	0.53550	18.160
10.497	446.60	0.53576	18.169
10.497	448.60	0.53683	18.178
10.497	450.60	0.53746	18.188
10.496	452.60	0.53813	18.197
10.496	454.60	0.53830	18.206
10.495	456.60	0.53945	18.215
10.495	458.60	0.54012	18.224
10.496	460.60	0.54077	18.234
10.497	462.60	0.54077	18.243
10.497	464.60	0.54204	18.253
10.498	466.60	0.54276	18.262
10.498	468.60	0.54343	18.271
10.499	470.60	0.54410	18.280
10.499	472.60	0.54451	18.289
10.499	474.60	0.54543	18.299
10.499	476.60	0.54609	18.308
10.500	478.60	0.54675	18.317
10.500	480.60	0.54706	18.326
10.499	482.60	0.54806	18.335
10.499	484.60	0.54875	18.344
10.499	486.60	0.54943	18.354
10.499	488.60	0.54953	18.362
10.498	490.60	0.55075	18.373
10.499	492.60	0.55142	18.382
10.499	494.60	0.55210	18.391
10.500	496.60	0.55211	18.400
10.500	498.60	0.55330	18.409
10.501	500.60	0.55414	18.419
10.501	498.60	0.55342	18.428
10.501	496.60	0.55274	18.438


==> Fig1c_data.TXT <==
Tcrnx	I	V	Time(mins)
10.503	0	0.0002	0.0065
10.502	0.05	0.0003	0.01567
10.501	0.1	0.00043	0.023
10.5	0.15	0.00047	0.03033
10.499	0.2	0.00076	0.03667
10.499	0.25	0.00094	0.044
10.497	0.3	0.00122	0.05033
10.496	0.35	0.00269	0.05683
10.495	0.4	0.00451	0.06417
10.495	0.45	0.00501	0.0705
10.494	0.5	0.00493	0.07783
10.493	0.55	0.0054	0.08433
10.492	0.6	0.00618	0.09167
10.491	0.65	0.00619	0.098
10.491	0.7	0.00648	0.10533
10.491	0.75	0.00719	0.11267
10.491	0.8	0.00723	0.119
10.491	0.85	0.00778	0.12633
10.491	0.9	0.00806	0.13283
10.491	0.95	0.00811	0.14017
10.491	1	0.00829	0.1465
10.491	1.05	0.00883	0.15383
10.491	1.1	0.0089	0.16117
10.491	1.15	0.01969	0.1685
10.492	1.2	0.02016	0.17483
10.492	1.25	0.02021	0.18217
10.492	1.3	0.02105	0.18867
10.492	1.35	0.02145	0.196
10.492	1.4	0.02143	0.20233
10.492	1.45	0.02187	0.21333
10.492	1.4	0.02187	0.21983
10.493	1.35	0.02146	0.227
10.493	1.3	0.02138	0.2335
10.494	1.25	0.02104	0.24083
10.495	1.2	0.02015	0.24717
10.496	1.15	0.01998	0.2545
10.496	1.1	0.01969	0.26183
10.497	1.05	0.01871	0.26833
10.497	1	0.01861	0.27567
10.497	0.95	0.01819	0.282
10.497	0.9	0.01711	0.28933
10.497	0.85	0.01682	0.29567
10.497	0.8	0.00775	0.303
10.496	0.75	0.00718	0.3095
10.495	0.7	0.00705	0.31683
10.494	0.65	0.00683	0.32317
10.492	0.6	0.00618	0.3305
10.491	0.55	0.00596	0.337
10.489	0.5	0.00579	0.34433
10.488	0.45	0.005	0.35067
10.487	0.4	0.00462	0.358
10.485	0.35	0.00446	0.36533
10.484	0.3	0.00383	0.37167
10.483	0.25	0.00111	0.379
10.482	0.2	0.00084	0.3855
10.482	0.15	0.00086	0.39283
10.482	0.1	0.00046	0.39917
			
10.483	1.45	0.00275	0.4075
10.484	1.5	0.02262	0.4165
10.486	1.55	0.02299	0.423
10.488	1.6	0.023	0.43033
10.489	1.65	0.02369	0.43767
10.491	1.7	0.02405	0.444
10.492	1.75	0.02408	0.45133
10.494	1.8	0.02469	0.45783
10.496	1.85	0.025	0.46517
10.498	1.9	0.025	0.47233
10.499	1.95	0.02559	0.47883
10.5	2	0.02585	0.48617
10.501	2.05	0.02585	0.4925
10.503	2.1	0.02642	0.49983
10.504	2.15	0.02668	0.50717
10.505	2.2	0.02668	0.51367
10.506	2.25	0.02695	0.521
10.508	2.3	0.02746	0.52733
10.508	2.35	0.02746	0.53467
10.509	2.4	0.02768	0.541
10.509	2.45	0.02817	0.54833
10.509	2.5	0.02821	0.55483
10.508	2.55	0.02837	0.56217
10.508	2.6	0.02883	0.5685
10.507	2.65	0.02889	0.57583
10.505	2.7	0.02902	0.58233
10.504	2.75	0.02945	0.58967
10.503	2.8	0.02952	0.59683
10.503	2.85	0.02962	0.60333
10.502	2.9	0.03002	0.61067
10.502	2.95	0.03012	0.617
10.502	3	0.03019	0.62433
10.503	3.05	0.03056	0.63167
10.503	3.1	0.03075	0.639
10.504	3.15	0.03074	0.6455
10.504	3.2	0.03111	0.65283
10.505	3.25	0.03129	0.66
10.506	3.3	0.03127	0.6665
10.507	3.35	0.03161	0.67383
10.508	3.4	0.03177	0.68017
10.509	3.45	0.03176	0.6875
10.51	3.5	0.03191	0.694
10.511	3.55	0.03224	0.70133
10.512	3.6	0.03226	0.70767
10.512	3.65	0.03237	0.715
10.513	3.7	0.0327	0.72233
10.513	3.75	0.03273	0.72867
10.514	3.8	0.03283	0.73517
10.513	3.85	0.03312	0.7425
10.513	3.9	0.03322	0.74883
10.512	3.95	0.03325	0.75533
10.511	4	0.03354	0.76267
10.51	4.05	0.03366	0.769
10.509	4.1	0.03366	0.77633
10.508	4.15	0.03395	0.78267
10.508	4.2	0.03405	0.79
10.508	4.25	0.03405	0.7965
10.507	4.3	0.03428	0.80383
10.507	4.35	0.03442	0.81117
10.507	4.4	0.0344	0.8175
10.507	4.45	0.03466	0.82483
10.507	4.5	0.03478	0.83217
10.507	4.55	0.03477	0.83867
10.506	4.6	0.03488	0.845
10.505	4.65	0.03514	0.85233
10.504	4.7	0.03519	0.85867
10.503	4.75	0.03524	0.866
10.502	4.8	0.03548	0.87333
10.5	4.85	0.03551	0.87983
10.484	4.95	0.03558	0.95483
10.483	5.05	0.03603	0.96133
10.483	5.15	0.03609	0.9685
10.482	5.25	0.03623	0.975
10.482	5.35	0.03666	0.98233
10.482	5.45	0.03673	0.98967
10.482	5.55	0.03685	0.996
10.483	5.65	0.03726	1.00333
10.484	5.75	0.03732	1.00983
10.485	5.85	0.03743	1.01717
10.486	5.95	0.03781	1.0235
10.487	6.05	0.0379	1.03083
10.488	6.15	0.03796	1.03717
10.489	6.25	0.03833	1.0445
10.49	6.35	0.03847	1.051
10.49	6.45	0.03849	1.05833
10.49	6.55	0.03885	1.06467
10.49	6.65	0.039	1.072
10.491	6.75	0.039	1.07933
10.491	6.85	0.03934	1.08567
10.491	6.95	0.03949	1.093
10.492	7.05	0.03949	1.0995
10.493	7.15	0.03981	1.10683
10.494	7.25	0.03997	1.11317
10.496	7.35	0.03998	1.1205
10.497	7.45	0.07976	1.127
10.498	7.55	0.08425	1.13433
10.501	7.65	0.08431	1.14067
10.503	7.75	0.08455	1.147
10.506	7.85	0.08516	1.15433
10.508	7.95	0.08534	1.16083
10.51	8.05	0.08545	1.16817
10.513	8.15	0.08576	1.17817
10.515	8.05	0.08576	1.1855
10.516	7.95	0.0855	1.192
10.518	7.85	0.08545	1.19833
10.519	7.75	0.08486	1.20567
10.491	7.65	0.08456	1.38883
10.49	7.55	0.08455	1.39783
10.489	7.45	0.08393	1.40433
10.489	7.35	0.08371	1.41167
10.489	7.25	0.08361	1.419
10.488	7.15	0.08297	1.42533
10.489	7.05	0.08274	1.43267
10.489	6.95	0.08263	1.43917
10.488	6.85	0.08197	1.4465
10.488	6.75	0.08168	1.45283
10.487	6.65	0.08161	1.46017
10.487	6.55	0.08091	1.4665
10.487	6.45	0.08055	1.473
10.486	6.35	0.0805	1.48033
10.486	6.25	0.07982	1.48767
10.485	6.15	0.07945	1.494
10.485	6.05	0.07939	1.50133
10.484	5.95	0.07905	1.50783
10.483	5.85	0.07828	1.51517
10.482	5.75	0.07813	1.5215
10.482	5.65	0.07787	1.52783
10.482	5.55	0.07706	1.53517
10.482	5.45	0.07679	1.54167
10.483	5.35	0.07663	1.549
10.484	5.25	0.07577	1.55533
10.485	5.15	0.07538	1.56267
10.486	5.05	0.07532	1.57
10.488	4.95	0.0744	1.5765
10.488	4.85	0.07404	1.58367
10.489	4.75	0.07391	1.59017
10.49	4.65	0.07294	1.5975
10.49	4.55	0.07245	1.60383
10.491	4.45	0.07241	1.61117
10.491	4.35	0.07136	1.61767
10.492	4.25	0.07084	1.625
10.492	4.15	0.07081	1.63233
10.494	4.05	0.06967	1.63867
10.495	3.95	0.06907	1.645
10.496	3.85	0.06899	1.65233
10.497	3.75	0.06845	1.65883
10.498	3.65	0.06719	1.66617
10.499	3.55	0.06693	1.6735
10.499	3.45	0.06652	1.67983
10.499	3.35	0.06516	1.68717
10.498	3.25	0.0651	1.69367
10.498	3.15	0.06457	1.70083
10.497	3.05	0.06302	1.70733
10.496	2.95	0.06261	1.71467
10.495	2.85	0.0622	1.721
10.493	2.75	0.06049	1.72833
10.492	2.65	0.06008	1.73567
10.491	2.55	0.05954	1.74217
10.49	2.45	0.0576	1.7495
10.489	2.35	0.05696	1.75583
10.488	2.25	0.05655	1.76317
10.488	2.15	0.05439	1.7695
10.488	2.05	0.05353	1.776
10.49	1.95	0.05319	1.78333
10.491	1.85	0.05066	1.79067
10.493	1.75	0.04959	1.797
10.494	1.65	0.04928	1.80433
10.496	1.55	0.04626	1.81083
10.497	1.45	0.04465	1.81717
10.498	1.35	0.0445	1.8245
10.499	1.25	0.04297	1.83083
10.5	1.15	0.03927	1.83817
10.501	1.05	0.03861	1.8455
10.502	0.95	0.03719	1.852
10.503	0.85	0.03247	1.85833
10.503	0.75	0.03105	1.86567
10.503	0.65	0.02991	1.873
10.503	0.55	0.00581	1.88033
10.503	0.45	0.005	1.88767
10.503	0.35	0.00496	1.894
10.503	0.25	0.00381	1.90133
10.503	0.15	0.00057	1.90783
			
10.502	8.15	0.04127	1.927
10.503	8.25	0.04142	1.93433
10.504	8.35	0.04142	1.94167
10.504	8.45	0.04169	1.948
10.503	8.55	0.04183	1.95533
10.503	8.65	0.04181	1.96183
10.503	8.75	0.06498	1.96917
10.502	8.85	0.06539	1.9755
10.502	8.95	0.06541	1.98283
10.501	9.05	0.06558	1.98933
10.5	9.15	0.0658	2.00033
10.5	9.05	0.06579	2.00667
10.498	8.95	0.06572	2.013
10.497	8.85	0.06558	2.02033
10.495	8.75	0.0652	2.02683
10.495	8.65	0.06509	2.03417
10.494	8.55	0.06498	2.0405
10.494	8.45	0.06458	2.04783
10.494	8.35	0.06442	2.05433
10.494	8.25	0.06437	2.06167
10.495	8.15	0.06396	2.06883
10.496	8.05	0.06383	2.07533
10.497	7.95	0.06373	2.08267
10.498	7.85	0.06331	2.089
10.499	7.75	0.06312	2.09633
10.499	7.65	0.06307	2.10283
10.499	7.55	0.06263	2.11017
10.499	7.45	0.0624	2.1175
10.498	7.35	0.06238	2.12383
10.498	7.25	0.06193	2.13117
10.497	7.15	0.0617	2.1375
10.496	7.05	0.06168	2.14483
10.496	6.95	0.06143	2.15133
10.495	6.85	0.06096	2.15867
10.495	6.75	0.06091	2.165
10.494	6.65	0.0607	2.1715
10.493	6.55	0.06019	2.17883
10.492	6.45	0.06006	2.18617
10.492	6.35	0.05992	2.1925
10.491	6.25	0.0594	2.19883
10.491	6.15	0.05923	2.20617
10.49	6.05	0.05911	2.2135
10.49	5.95	0.05856	2.22
10.49	5.85	0.05834	2.22633
10.49	5.75	0.05826	2.23367
10.49	5.65	0.05769	2.24017
10.491	5.55	0.05739	2.2475
10.492	5.45	0.05737	2.25467
10.493	5.35	0.05677	2.26117
10.494	5.25	0.05645	2.2685
10.495	5.15	0.05643	2.27483
10.496	5.05	0.05578	2.28217
10.497	4.95	0.05545	2.28867
10.497	4.85	0.05541	2.296
10.498	4.75	0.05509	2.30233
10.498	4.65	0.05439	2.30967
10.498	4.55	0.05436	2.316
10.498	4.45	0.05401	2.32333
10.498	4.35	0.05329	2.33067
10.497	4.25	0.0532	2.33717
10.497	4.15	0.05288	2.3435
10.496	4.05	0.05206	2.35083
10.496	3.95	0.05186	2.35733
10.496	3.85	0.05163	2.36467
10.496	3.75	0.05081	2.371
10.496	3.65	0.05054	2.37833
10.496	3.55	0.05033	2.38567
10.496	3.45	0.04936	2.392
10.497	3.35	0.04907	2.39933
10.497	3.25	0.04884	2.40583
10.497	3.15	0.04777	2.41317
10.497	3.05	0.04735	2.4195
10.498	2.95	0.04719	2.42683
10.498	2.85	0.04602	2.43417
10.498	2.75	0.04554	2.4405
10.497	2.65	0.04537	2.447
10.497	2.55	0.04403	2.45433
10.496	2.45	0.04332	2.46067
10.497	2.35	0.04325	2.468
10.497	2.25	0.04256	2.4745
10.498	2.15	0.04095	2.48183
10.499	2.05	0.0407	2.48817
10.5	1.95	0.04011	2.49467
10.501	1.85	0.03832	2.50183
10.502	1.75	0.0378	2.50917
10.503	1.65	0.03732	2.51567
10.503	1.55	0.03513	2.523
10.503	1.45	0.03429	2.52933
10.504	1.35	0.03393	2.53583
10.504	1.25	0.03139	2.54317
10.504	1.15	0.03001	2.5495
10.503	1.05	0.02995	2.55683
10.502	0.95	0.02844	2.56317
10.502	0.85	0.02496	2.5705
10.501	0.75	0.02301	2.57783
10.501	0.65	0.00717	2.58433
10.501	0.55	0.00582	2.59167
10.502	0.45	0.005	2.598
10.503	0.35	0.00481	2.60533
10.503	0.25	0.00381	2.61183
10.504	0.15	0.0006	2.62
			
10.506	9.15	0.00155	2.62817
10.508	9.25	0.06617	2.64383
10.511	9.35	0.06637	2.65017
10.511	9.45	0.06639	2.65667
10.512	9.55	0.06655	2.664
10.511	9.65	0.06694	2.67033
10.511	9.75	0.06701	2.67767
10.51	9.85	0.06711	2.684
10.509	9.95	0.06748	2.69133
10.508	10.05	0.06761	2.69867
10.506	10.15	0.06766	2.70517
10.504	10.25	0.06802	2.7125
10.502	10.35	0.06811	2.71883
10.5	10.45	0.06819	2.72617
10.498	10.55	0.06855	2.73267
10.496	10.65	0.06868	2.74
10.494	10.75	0.06871	2.74633
10.491	10.85	0.06906	2.75367
10.489	10.95	0.06918	2.76
10.487	11.05	0.06921	2.76733
10.485	11.15	0.06956	2.77383
10.483	11.25	0.06972	2.78017
10.482	11.35	0.06974	2.7875
10.481	11.45	0.06987	2.794
10.48	11.55	0.07021	2.80133
10.479	11.65	0.07024	2.8085
10.48	11.75	0.07036	2.815
10.48	11.85	0.07068	2.82233
10.48	11.95	0.07075	2.82867
10.481	12.05	0.07083	2.836
10.482	12.15	0.07115	2.8425
10.483	12.25	0.07123	2.84983
10.484	12.35	0.07129	2.85617
10.484	12.45	0.07161	2.8635
10.485	12.55	0.07173	2.86983
10.485	12.65	0.07175	2.87717
10.485	12.75	0.1385	2.8845
10.485	12.85	0.13869	2.891
10.484	12.95	0.1388	2.89833
10.484	13.05	0.13943	2.90467
10.483	13.15	0.13965	2.912
10.483	13.25	0.14	2.92217
10.483	13.15	0.14003	2.92933
10.483	13.05	0.13943	2.93583
10.484	12.95	0.13921	2.94317
10.485	12.85	0.13912	2.9505
10.486	12.75	0.1385	2.95683
10.487	12.65	0.13824	2.96417
10.487	12.55	0.13818	2.97067
10.488	12.45	0.13756	2.977
10.488	12.35	0.13724	2.98433
10.489	12.25	0.13722	2.99167
10.489	12.15	0.13659	2.998
10.489	12.05	0.1363	3.00533
10.489	11.95	0.13626	3.01183
10.49	11.85	0.1356	3.01917
10.49	11.75	0.13527	3.0255
10.492	11.65	0.13522	3.03283
10.494	11.55	0.13492	3.03933
10.497	11.45	0.13426	3.04667
10.499	11.35	0.13417	3.053
10.502	11.25	0.13389	3.06033
10.504	11.15	0.13321	3.06767
10.506	11.05	0.13313	3.074
10.507	10.95	0.13285	3.0805
10.509	10.85	0.13214	3.08783
10.51	10.75	0.13197	3.09417
10.51	10.65	0.13177	3.1015
10.51	10.55	0.13105	3.10883
10.51	10.45	0.1309	3.11517
10.509	10.35	0.13066	3.1225
10.509	10.25	0.12992	3.129
10.508	10.15	0.12971	3.13633
10.507	10.05	0.12954	3.14267
10.506	9.95	0.12877	3.15
10.506	9.85	0.12847	3.1565
10.505	9.75	0.12837	3.16383
10.506	9.65	0.12759	3.17117
10.506	9.55	0.12728	3.1775
10.506	9.45	0.12718	3.18383
10.506	9.35	0.12637	3.19117
10.506	9.25	0.12596	3.19767
10.506	9.15	0.12587	3.205
10.506	9.05	0.12553	3.21133
10.506	8.95	0.12468	3.21867
10.505	8.85	0.12457	3.22517
10.505	8.75	0.12425	3.2325
10.503	8.65	0.12339	3.23967
10.502	8.55	0.12325	3.24617
10.5	8.45	0.12294	3.2535
10.499	8.35	0.12204	3.25983
10.498	8.25	0.12185	3.26633
10.497	8.15	0.12157	3.27367
10.496	8.05	0.12065	3.281
10.495	7.95	0.12035	3.28733
10.493	7.85	0.12016	3.29383
10.493	7.75	0.11921	3.301
10.492	7.65	0.11881	3.30833
10.492	7.55	0.11871	3.31483
10.491	7.45	0.11771	3.32217
10.491	7.35	0.11731	3.3285
10.491	7.25	0.1172	3.33583
10.492	7.15	0.11618	3.34233
10.493	7.05	0.11565	3.34967
10.491	6.85	0.11456	3.4375
10.491	6.65	0.11396	3.44383
10.491	6.45	0.11344	3.45033
10.491	6.25	0.11112	3.45767
10.491	6.05	0.11025	3.464
10.491	5.85	0.10988	3.47133
10.492	5.65	0.10736	3.47783
10.492	5.45	0.10608	3.485
10.492	5.25	0.10601	3.4915
10.491	5.05	0.1032	3.49883
10.491	4.85	0.10182	3.50617
10.49	4.65	0.10169	3.5125
10.49	4.45	0.09853	3.51983
10.49	4.25	0.09684	3.52633
10.489	4.05	0.09659	3.53367
10.488	3.85	0.09502	3.54
10.487	3.65	0.09116	3.54733
10.486	3.45	0.0907	3.55467
10.485	3.25	0.08906	3.561
10.484	3.05	0.08452	3.56833
10.483	2.85	0.08418	3.57483
10.483	2.65	0.08224	3.58117
10.483	2.45	0.07656	3.5885
10.482	2.25	0.07543	3.59583
10.482	2.05	0.07346	3.60233
10.482	1.85	0.06644	3.60867
10.482	1.65	0.06388	3.616
10.482	1.45	0.06231	3.62333
10.483	1.25	0.04975	3.62967
10.484	1.05	0.04625	3.637
10.485	0.85	0.04474	3.6435
10.486	0.65	0.03226	3.65083
10.486	0.45	0.00498	3.66183
			
10.488	13.25	0.07275	3.6745
10.489	13.45	0.07305	3.68183
10.489	13.65	0.07304	3.68833
10.49	13.85	0.07361	3.69467
10.49	14.05	0.07389	3.702
10.49	14.25	0.09952	3.7085
10.49	14.45	0.09985	3.71583
10.49	14.65	0.10059	3.72317
10.49	14.85	0.10066	3.7295
10.49	15.05	0.10094	3.73583
10.49	15.25	0.10165	3.74317
10.489	15.45	0.10174	3.7505
10.489	15.65	0.10199	3.757
10.488	15.85	0.10268	3.76433
10.489	16.05	0.10282	3.77067
10.489	16.25	0.10301	3.778
10.49	16.45	0.10368	3.7845
10.491	16.65	0.10387	3.79167
10.492	16.85	0.10399	3.79817
10.493	17.05	0.10465	3.8055
10.494	17.25	0.10486	3.81283
10.495	17.45	0.10495	3.81917
10.495	17.65	0.10559	3.8265
10.496	17.85	0.10584	3.833
10.496	18.05	0.10618	3.843
10.497	17.85	0.10619	3.85033
10.498	17.65	0.10559	3.85667
10.498	17.45	0.10528	3.864
10.499	17.25	0.10527	3.8705
10.5	17.05	0.10465	3.87783
10.5	16.85	0.10433	3.88517
10.501	16.65	0.10429	3.8915
10.502	16.45	0.10367	3.89883
10.502	16.25	0.10334	3.90533
10.501	16.05	0.10325	3.9125
10.5	15.85	0.10268	3.919
10.499	15.65	0.10234	3.92633
10.498	15.45	0.10223	3.93267
10.497	15.25	0.10199	3.94
10.496	15.05	0.1013	3.9465
10.495	14.85	0.10113	3.95383
10.494	14.65	0.10093	3.96017
10.493	14.45	0.10023	3.9675
10.493	14.25	0.09998	3.97383
10.493	14.05	0.09985	3.98117
10.493	13.85	0.09912	3.98767
10.493	13.65	0.09893	3.995
10.492	13.45	0.09874	4.00233
10.492	13.25	0.09798	4.00867
10.491	13.05	0.09769	4.016
10.491	12.85	0.09758	4.0225
10.491	12.65	0.0968	4.02983
10.492	12.45	0.0964	4.03617
10.492	12.25	0.09639	4.0435
10.493	12.05	0.09557	4.04983
10.494	11.85	0.09519	4.05717
10.496	11.65	0.09514	4.06367
10.497	11.45	0.09429	4.071
10.498	11.25	0.09385	4.07733
10.5	11.05	0.0938	4.08467
10.5	10.85	0.0934	4.09117
10.501	10.65	0.0925	4.09833
10.501	10.45	0.09241	4.10567
10.501	10.25	0.09202	4.11217
10.502	10.05	0.09108	4.1195
10.502	9.85	0.09089	4.12583
10.502	9.65	0.09058	4.13317
10.502	9.45	0.08958	4.13967
10.503	9.25	0.08931	4.147
10.503	9.05	0.08906	4.15433
10.504	8.85	0.08801	4.16067
10.505	8.65	0.08772	4.167
10.506	8.45	0.08746	4.17433
10.508	8.25	0.08635	4.18083
10.509	8.05	0.08594	4.18817
10.51	7.85	0.08576	4.1955
10.511	7.65	0.08457	4.20183
10.511	7.45	0.084	4.20833
10.511	7.25	0.08393	4.21567
10.512	7.05	0.08264	4.22283
10.512	6.85	0.08211	4.22933
10.512	6.65	0.08196	4.23667
10.512	6.45	0.08056	4.243
10.512	6.25	0.07983	4.25033
10.512	6.05	0.07981	4.25683
10.512	5.85	0.07906	4.26417
10.511	5.65	0.07749	4.2715
10.51	5.45	0.07748	4.27783
10.509	5.25	0.07663	4.28517
10.508	5.05	0.07487	4.2915
10.506	4.85	0.07476	4.298
10.505	4.65	0.07392	4.30533
10.504	4.45	0.0719	4.31167
10.504	4.25	0.0715	4.319
10.503	4.05	0.07082	4.3255
10.503	3.85	0.06847	4.33283
10.504	3.65	0.06767	4.34017
10.505	3.45	0.06723	4.3465
10.506	3.25	0.06444	4.35283
10.508	3.05	0.06339	4.36017
10.51	2.85	0.06301	4.36667
10.512	2.65	0.05954	4.374
10.515	2.45	0.05776	4.38033
10.516	2.25	0.05758	4.38767
10.518	2.05	0.05313	4.39417
10.52	1.85	0.05061	4.4015
10.522	1.65	0.05039	4.40867
10.523	1.45	0.04464	4.41517
10.523	1.25	0.0412	4.4225
10.524	1.05	0.04057	4.42883
10.524	0.85	0.03717	4.43617
10.523	0.65	0.03246	4.44267
10.522	0.45	0.00499	4.45
			
10.521	18.05	0.01	4.45733
10.519	18.25	0.10649	4.4655
10.518	18.45	0.1068	4.47183
10.517	18.65	0.10689	4.47917
10.517	18.85	0.1071	4.48567
10.517	19.05	0.16038	4.493
10.517	19.25	0.16057	4.49933
10.517	19.45	0.16081	4.50667
10.517	19.65	0.16167	4.51317
10.516	19.85	0.16195	4.5205
10.516	20.05	0.16209	4.52767
10.515	20.25	0.16293	4.53417
10.514	20.45	0.16316	4.5415
10.513	20.65	0.16329	4.54783
10.512	20.85	0.16411	4.55433
10.51	21.05	0.16438	4.56167
10.508	21.25	0.16451	4.569
10.506	21.45	0.16531	4.57533
10.503	21.65	0.17175	4.58267
10.5	21.85	0.1968	4.59267
10.497	21.65	0.19689	4.59917
10.495	21.45	0.19585	4.6065
10.493	21.25	0.19532	4.61283
10.492	21.05	0.19527	4.62017
10.49	20.85	0.19423	4.6275
10.49	20.65	0.19368	4.634
10.489	20.45	0.19352	4.64133
10.489	20.25	0.19258	4.64767
10.489	20.05	0.19203	4.655
10.49	19.85	0.19185	4.66133
10.491	19.65	0.19147	4.66867
10.491	19.45	0.19034	4.67517
10.492	19.25	0.19013	4.6825
10.492	19.05	0.18977	4.68883
10.492	18.85	0.18861	4.69617
10.492	18.65	0.18825	4.7035
10.493	18.45	0.188	4.70983
10.493	18.25	0.18682	4.71717
10.493	18.05	0.1865	4.72367
10.492	17.85	0.18621	4.731
10.492	17.65	0.18499	4.73733
10.491	17.45	0.18451	4.74467
10.491	17.25	0.18437	4.75117
10.49	17.05	0.18312	4.7575
10.488	16.85	0.18249	4.76483
10.488	16.65	0.18248	4.77217
10.487	16.45	0.18119	4.7785
10.486	16.25	0.1806	4.78583
10.485	16.05	0.18052	4.79317
10.485	15.85	0.17921	4.79967
10.486	15.65	0.17855	4.806
10.486	15.45	0.17847	4.81333
10.487	15.25	0.17715	4.82067
10.488	15.05	0.17646	4.82717
10.488	14.85	0.17638	4.83433
10.489	14.65	0.17504	4.84083
10.49	14.45	0.17432	4.84817
10.491	14.25	0.17412	4.8545
10.491	14.05	0.17359	4.86183
10.492	13.85	0.17212	4.86833
10.492	13.65	0.17176	4.87567
10.492	13.45	0.17136	4.882
10.492	13.25	0.16984	4.88933
10.493	13.05	0.16945	4.89567
10.494	12.85	0.16905	4.903
10.494	12.65	0.16747	4.9095
10.495	12.45	0.16699	4.91683
10.496	12.25	0.16665	4.92317
10.497	12.05	0.165	4.9305
10.498	11.85	0.16437	4.93783
10.499	11.65	0.16414	4.94433
10.501	11.45	0.16244	4.95167
10.502	11.25	0.16171	4.958
10.503	11.05	0.16153	4.96533
10.504	10.85	0.15974	4.97167
10.506	10.65	0.15891	4.979
10.507	10.45	0.15881	4.9855
10.508	10.25	0.15692	4.99283
10.509	10.05	0.15596	4.99917
10.508	9.85	0.15595	5.0065
10.508	9.65	0.15495	5.01383
10.507	9.45	0.15293	5.02017
10.506	9.25	0.15285	5.02667
10.505	9.05	0.15189	5.034
10.504	8.85	0.14975	5.04033
10.503	8.65	0.14939	5.04767
10.501	8.45	0.14752	5.055
10.499	8.25	0.14638	5.0615
10.497	8.05	0.146	5.06883
10.496	7.85	0.14521	5.07517
10.495	7.65	0.14279	5.0825
10.494	7.45	0.14218	5.08883
10.494	7.25	0.1415	5.09617
10.494	7.05	0.1389	5.10267
10.494	6.85	0.13798	5.11
10.494	6.65	0.13754	5.11733
10.495	6.45	0.13472	5.12367
10.495	6.25	0.13397	5.131
10.496	6.05	0.13325	5.1375
10.496	5.85	0.13016	5.14467
10.496	5.65	0.12896	5.15117
10.496	5.45	0.12855	5.1585
10.496	5.25	0.12516	5.16483
10.495	5.05	0.12185	5.17217
10.495	4.85	0.12129	5.17867
10.494	4.65	0.11774	5.186
10.494	4.45	0.116	5.19333
10.493	4.25	0.11581	5.19967
10.493	4.05	0.11169	5.206
10.493	3.85	0.10948	5.21333
10.493	3.65	0.10912	5.21983
10.493	3.45	0.10712	5.22717
10.492	3.25	0.10206	5.2335
10.492	3.05	0.10132	5.24083
10.491	2.85	0.09627	5.24817
10.491	2.65	0.09301	5.25467
10.491	2.45	0.09216	5.262
10.491	2.25	0.0899	5.26833
10.49	2.05	0.08223	5.27567
10.49	1.85	0.08037	5.282
10.489	1.65	0.07792	5.28933
10.489	1.45	0.06782	5.29583
10.489	1.25	0.06373	5.30317
10.489	1.05	0.0589	5.3095
10.49	0.85	0.04599	5.31683
10.49	0.65	0.04089	5.32417
10.49	0.45	0.03798	5.3305
			
10.491	21.85	0.1969	5.34517
10.491	22.05	0.19742	5.3525
10.491	22.25	0.19745	5.359
10.49	22.45	0.19807	5.37
10.488	22.25	0.19794	5.37633
10.487	22.05	0.19742	5.38367
10.484	21.85	0.1969	5.39367
10.483	22.05	0.1971	5.40017
10.483	22.25	0.19741	5.4075
10.483	22.45	0.19845	5.41383
10.484	22.65	0.19875	5.42117
10.484	22.85	0.19895	5.42767
10.484	23.05	0.19996	5.435
10.485	23.25	0.20037	5.44233
10.486	23.45	0.20046	5.44867
10.487	23.65	0.20146	5.456
10.487	23.85	0.20181	5.46233
10.488	24.05	0.20193	5.46883
10.489	24.25	0.20291	5.47617
10.49	24.45	0.20337	5.4825
10.491	24.65	0.20338	5.48983
10.492	24.85	0.23159	5.49717
10.492	25.05	0.23203	5.50367
10.492	25.25	0.2321	5.51083
10.491	25.45	0.23315	5.51733
10.491	25.65	0.23368	5.52367
10.49	25.85	0.23381	5.531
10.49	26.05	0.23439	5.54117
10.489	25.85	0.23469	5.5475
10.489	25.65	0.23368	5.55483
10.489	25.45	0.23334	5.56133
10.489	25.25	0.23315	5.56867
10.49	25.05	0.23211	5.575
10.491	24.85	0.23167	5.58233
10.493	24.65	0.23158	5.58967
10.494	24.45	0.23053	5.596
10.496	24.25	0.23012	5.60333
10.498	24.05	0.22998	5.60983
10.5	23.85	0.22891	5.61717
10.503	23.65	0.22847	5.6235
10.505	23.45	0.22836	5.63083
10.508	23.25	0.22726	5.63817
10.51	23.05	0.22677	5.6445
10.513	22.85	0.22669	5.651
10.515	22.65	0.22557	5.65833
10.518	22.45	0.225	5.66567
10.52	22.25	0.22496	5.672
10.522	22.05	0.22385	5.67933
10.523	21.85	0.22327	5.68583
10.524	21.65	0.22313	5.69217
10.525	21.45	0.22209	5.6995
10.526	21.25	0.2215	5.70683
10.527	21.05	0.22143	5.71417
10.529	20.85	0.22029	5.7205
10.53	20.65	0.21967	5.72783
10.531	20.45	0.21959	5.73433
10.532	20.25	0.21905	5.74067
10.532	20.05	0.21782	5.748
10.532	19.85	0.21751	5.75533
10.532	19.65	0.21719	5.76167
10.532	19.45	0.21593	5.769
10.532	19.25	0.21567	5.7755
10.532	19.05	0.21528	5.78283
10.532	18.85	0.21398	5.78917
10.533	18.65	0.21357	5.7965
10.532	18.45	0.21331	5.803
10.532	18.25	0.21198	5.80933
10.531	18.05	0.21142	5.81667
10.531	17.85	0.2113	5.824
10.53	17.65	0.20994	5.83033
10.529	17.45	0.20936	5.83683
10.528	17.25	0.20924	5.84417
10.526	17.05	0.20784	5.8505
10.524	16.85	0.20713	5.85783
10.522	16.65	0.20707	5.86433
10.52	16.45	0.2064	5.87167
10.518	16.25	0.20494	5.878
10.516	16.05	0.20475	5.88533
10.513	15.85	0.20346	5.89267
10.511	15.65	0.2027	5.899
10.508	15.45	0.2025	5.90633
10.506	15.25	0.20193	5.91283
10.503	15.05	0.20037	5.92017
10.502	14.85	0.20004	5.9265
10.5	14.65	0.19957	5.93383
10.498	14.45	0.19798	5.94017
10.495	14.25	0.19756	5.9475
10.493	14.05	0.19715	5.95483
10.492	13.85	0.1955	5.96133
10.492	13.65	0.19502	5.96767
10.491	13.45	0.19465	5.97417
10.491	13.25	0.19294	5.9815
10.491	13.05	0.1921	5.98783
10.49	12.85	0.19206	5.99517
10.49	12.65	0.19028	6.0025
10.49	12.45	0.18937	6.00883
10.49	12.25	0.18931	6.01533
10.49	12.05	0.18843	6.02267
10.489	11.85	0.18655	6.03
10.488	11.65	0.18643	6.03633
10.487	11.45	0.18559	6.04367
10.486	11.25	0.18362	6.05017
10.486	11.05	0.18339	6.0575
10.486	10.85	0.18261	6.06383
10.486	10.65	0.18055	6.07117
10.487	10.45	0.18008	6.0775
10.488	10.25	0.17948	6.08483
10.489	10.05	0.17733	6.09217
10.49	9.85	0.1768	6.09867
10.491	9.65	0.17619	6.106
10.493	9.45	0.17391	6.11233
10.495	9.25	0.17319	6.11967
10.497	9.05	0.17273	6.126
10.498	8.85	0.17031	6.1325
10.499	8.65	0.1693	6.13983
10.5	8.45	0.16907	6.14717
10.5	8.25	0.1665	6.1535
10.5	8.05	0.16538	6.16083
10.5	7.85	0.16517	6.16733
10.5	7.65	0.16243	6.17467
10.501	7.45	0.1611	6.181
10.501	7.25	0.16098	6.18833
10.502	7.05	0.15803	6.19567
10.503	6.85	0.15652	6.202
10.503	6.65	0.15649	6.20933
10.504	6.45	0.15328	6.21583
10.504	6.25	0.15161	6.22317
10.505	6.05	0.15147	6.2295
10.505	5.85	0.14985	6.23683
10.505	5.65	0.14625	6.24333
10.504	5.45	0.14558	6.2505
10.503	5.25	0.14432	6.257
10.502	5.05	0.13825	6.26433
10.501	4.85	0.13756	6.27067
10.499	4.65	0.13623	6.278
10.497	4.45	0.13191	6.2845
10.495	4.25	0.13083	6.29183
10.494	4.05	0.12959	6.29917
10.493	3.85	0.12458	6.3055
10.492	3.65	0.1228	6.31183
10.491	3.45	0.12185	6.31917
10.49	3.25	0.11591	6.3265
10.49	3.05	0.11375	6.333
10.49	2.85	0.11274	6.33933
10.49	2.65	0.10551	6.34667
10.491	2.45	0.10149	6.35317
10.492	2.25	0.10152	6.3605
10.493	2.05	0.09776	6.36683
10.494	1.85	0.08814	6.37417
10.495	1.65	0.08606	6.3805
10.496	1.45	0.08258	6.38783
10.496	1.25	0.06673	6.39433
10.497	1.05	0.06254	6.40067
10.499	0.85	0.05977	6.408
10.502	0.65	0.04264	6.41533
10.504	0.45	0.00497	6.42633
			
10.507	26.05	0.23469	6.43817
10.51	26.25	0.2352	6.4455
10.512	26.45	0.23528	6.452
10.513	26.65	0.2357	6.45933
10.515	26.85	0.23671	6.46667
10.515	27.05	0.23677	6.473
10.515	27.25	0.2372	6.4795
10.515	27.45	0.26573	6.48683
10.516	27.65	0.26584	6.494
10.516	27.85	0.26627	6.5005
10.516	28.05	0.26734	6.50683
10.516	28.25	0.26764	6.51417
10.516	28.45	0.26824	6.52433
10.515	28.25	0.26838	6.53067
10.515	28.05	0.26735	6.538
10.514	27.85	0.26693	6.54533
10.513	27.65	0.2668	6.55183
10.513	27.45	0.26574	6.55817
10.512	27.25	0.2652	6.5655
10.512	27.05	0.2652	6.57283
10.511	26.85	0.26411	6.57917
10.51	26.65	0.26356	6.5865
10.509	26.45	0.26354	6.593
10.509	26.25	0.263	6.60033
10.509	26.05	0.26189	6.60667
10.509	25.85	0.26181	6.614
10.51	25.65	0.26132	6.62033
10.511	25.45	0.26019	6.62767
10.511	25.25	0.26009	6.63417
10.511	25.05	0.25904	6.6415
10.511	24.85	0.25846	6.64883
10.511	24.65	0.2583	6.65517
10.511	24.45	0.25787	6.6625
10.511	24.25	0.25669	6.669
10.51	24.05	0.25642	6.67533
10.508	23.85	0.25609	6.68267
10.507	23.65	0.2549	6.69
10.506	23.45	0.25461	6.69633
10.505	23.25	0.25428	6.70283
10.504	23.05	0.25305	6.71017
10.502	22.85	0.2525	6.7165
10.501	22.65	0.25243	6.72383
10.5	22.45	0.25117	6.73033
10.499	22.25	0.25055	6.7375
10.499	22.05	0.25045	6.744
10.498	21.85	0.2499	6.75133
10.498	21.65	0.24861	6.75867
10.498	21.45	0.2486	6.765
10.498	21.25	0.24795	6.77233
10.499	21.05	0.24663	6.77883
10.499	20.85	0.24657	6.78617
10.498	20.65	0.24596	6.7925
10.498	20.45	0.2446	6.79983
10.497	20.25	0.24436	6.80617
10.496	20.05	0.24392	6.81267
10.494	19.85	0.24254	6.82
10.493	19.65	0.2423	6.82733
10.492	19.45	0.24183	6.83367
10.491	19.25	0.24043	6.841
10.491	19.05	0.2401	6.8475
10.491	18.85	0.2397	6.85483
10.491	18.65	0.23826	6.86117
10.491	18.45	0.23774	6.8685
10.492	18.25	0.23752	6.87583
10.493	18.05	0.23603	6.88217
10.494	17.85	0.23555	6.8895
10.495	17.65	0.23528	6.896
10.495	17.45	0.23376	6.90333
10.495	17.25	0.23314	6.90967
10.496	17.05	0.23297	6.917
10.495	16.85	0.23141	6.92333
10.495	16.65	0.23063	6.93067
10.494	16.45	0.2306	6.93717
10.493	16.25	0.22899	6.9445
10.492	16.05	0.22819	6.95083
10.491	15.85	0.22814	6.95817
10.489	15.65	0.22734	6.96467
10.488	15.45	0.22565	6.971
10.487	15.25	0.2253	6.97833
10.486	15.05	0.22478	6.98567
10.485	14.85	0.22303	6.992
10.484	14.65	0.22267	6.9985
10.484	14.45	0.22214	7.00583
10.484	14.25	0.22035	7.01317
10.484	14.05	0.21994	7.0195
10.485	13.85	0.21943	7.02683
10.485	13.65	0.21757	7.03333
10.487	13.45	0.21683	7.03967
10.488	13.25	0.21662	7.047
10.49	13.05	0.21469	7.05333
10.492	12.85	0.21371	7.06067
10.494	12.65	0.2136	7.06717
10.495	12.45	0.2117	7.0745
10.496	12.25	0.21067	7.08083
10.497	12.05	0.21047	7.08817
10.499	11.85	0.20856	7.0955
10.5	11.65	0.2075	7.102
10.502	11.45	0.20741	7.10917
10.503	11.25	0.20642	7.11567
10.505	11.05	0.20419	7.123
10.506	10.85	0.20381	7.12933
10.507	10.65	0.20304	7.13583
10.508	10.45	0.2007	7.14317
10.509	10.25	0.2001	7.1505
10.51	10.05	0.1995	7.15683
10.51	9.85	0.19703	7.16417
10.51	9.65	0.19632	7.1705
10.51	9.45	0.19576	7.177
10.509	9.25	0.19316	7.18433
10.508	9.05	0.1919	7.19067
10.506	8.85	0.19182	7.198
10.505	8.65	0.18907	7.2045
10.505	8.45	0.18767	7.21183
10.504	8.25	0.18754	7.21817
10.504	8.05	0.18472	7.2255
10.504	7.85	0.18319	7.23283
10.504	7.65	0.18307	7.23917
10.503	7.45	0.18002	7.2465
10.503	7.25	0.1784	7.253
10.503	7.05	0.17803	7.26033
10.503	6.85	0.1767	7.26667
10.504	6.65	0.17322	7.27317
10.504	6.45	0.17243	7.2805
10.504	6.25	0.17136	7.28783
10.505	6.05	0.16752	7.29417
10.505	5.85	0.16663	7.3015
10.505	5.65	0.16551	7.30783
10.505	5.45	0.16128	7.31433
10.505	5.25	0.15967	7.32167
10.505	5.05	0.15907	7.328
10.505	4.85	0.15242	7.33533
10.505	4.65	0.1501	7.34183
10.505	4.45	0.15003	7.34917
10.505	4.25	0.14486	7.35633
10.505	4.05	0.14205	7.36283
10.504	3.85	0.14205	7.37017
10.504	3.65	0.13913	7.3765
10.503	3.45	0.13267	7.38383
10.502	3.25	0.13238	7.39033
10.501	3.05	0.12938	7.39767
10.5	2.85	0.12175	7.404
10.498	2.65	0.12027	7.41133
10.498	2.45	0.11747	7.41767
10.497	2.25	0.10867	7.42417
10.497	2.05	0.10559	7.4315
10.496	1.85	0.10351	7.43883
10.495	1.65	0.09162	7.44517
10.495	1.45	0.08705	7.4525
10.494	1.25	0.08478	7.459
10.493	1.05	0.06633	7.46533
10.492	0.85	0.05831	7.47267
10.491	0.65	0.05736	7.479
10.49	0.45	0.04699	7.48633
			
10.49	28.45	0.2684	7.50017
10.49	28.65	0.26892	7.5075
10.49	28.85	0.26894	7.51383
10.49	29.05	0.26943	7.52033
10.49	29.25	0.2975	7.52767
10.49	29.45	0.29773	7.534
10.489	29.65	0.29805	7.54033
10.489	29.85	0.29917	7.54767
10.488	30.05	0.2995	7.555
10.487	30.25	0.30007	7.56517
10.487	30.05	0.30026	7.5715
10.486	29.85	0.29916	7.57883
10.486	29.65	0.29868	7.58617
10.485	29.45	0.29861	7.59267
10.484	29.25	0.2975	7.599
10.484	29.05	0.29697	7.60633
10.484	28.85	0.29689	7.61267
10.484	28.65	0.29637	7.62
10.485	28.45	0.29524	7.6265
10.486	28.25	0.29507	7.63283
10.486	28.05	0.29466	7.64017
10.487	27.85	0.29351	7.64667
10.489	27.65	0.29318	7.654
10.491	27.45	0.29291	7.66033
10.495	27.25	0.29174	7.66767
10.497	27.05	0.29141	7.675
10.499	26.85	0.29114	7.68133
10.501	26.65	0.28995	7.68867
10.503	26.45	0.28956	7.69517
10.504	26.25	0.28933	7.7025
10.505	26.05	0.28811	7.70883
10.507	25.85	0.28759	7.71617
10.507	25.65	0.2875	7.7235
10.508	25.45	0.28626	7.72983
10.508	25.25	0.28573	7.73633
10.509	25.05	0.28563	7.74367
10.509	24.85	0.28436	7.75
10.509	24.65	0.28372	7.75733
10.509	24.45	0.28372	7.76467
10.509	24.25	0.28243	7.77117
10.509	24.05	0.28177	7.7785
10.509	23.85	0.28177	7.78483
10.509	23.65	0.28046	7.79217
10.509	23.45	0.27978	7.7985
10.509	23.25	0.27973	7.80583
10.508	23.05	0.27911	7.81233
10.508	22.85	0.27776	7.81967
10.508	22.65	0.27763	7.826
10.508	22.45	0.27706	7.83333
10.507	22.25	0.2757	7.84067
10.506	22.05	0.27551	7.847
10.506	21.85	0.27499	7.8535
10.505	21.65	0.27357	7.86083
10.505	21.45	0.27316	7.86717
10.504	21.25	0.27286	7.8745
10.502	21.05	0.27141	7.88183
10.501	20.85	0.27102	7.88833
10.499	20.65	0.27067	7.89567
10.497	20.45	0.26919	7.902
10.495	20.25	0.26879	7.90933
10.494	20.05	0.26844	7.91567
10.492	19.85	0.26694	7.92217
10.491	19.65	0.26619	7.9295
10.49	19.45	0.26616	7.93683
10.489	19.25	0.26463	7.94317
10.488	19.05	0.26384	7.94967
10.489	18.85	0.26369	7.957
10.489	18.65	0.26305	7.96333
10.489	18.45	0.26145	7.97067
10.49	18.25	0.26123	7.978
10.491	18.05	0.26062	7.98433
10.492	17.85	0.25899	7.99167
10.493	17.65	0.25871	7.99817
10.494	17.45	0.25814	8.0055
10.494	17.25	0.25645	8.01183
10.495	17.05	0.25612	8.01917
10.495	16.85	0.25559	8.02567
10.495	16.65	0.25385	8.03283
10.495	16.45	0.25353	8.03933
10.494	16.25	0.25297	8.04667
10.494	16.05	0.25118	8.054
10.494	15.85	0.25075	8.06033
10.493	15.65	0.25027	8.06683
10.493	15.45	0.24841	8.07417
10.493	15.25	0.24774	8.0805
10.492	15.05	0.24746	8.08783
10.492	14.85	0.24554	8.09517
10.492	14.65	0.24487	8.1015
10.491	14.45	0.24457	8.10883
10.491	14.25	0.2426	8.11533
10.491	14.05	0.24181	8.12267
10.491	13.85	0.2416	8.129
10.491	13.65	0.23956	8.13633
10.491	13.45	0.23856	8.14283
10.491	13.25	0.23851	8.15
10.491	13.05	0.23639	8.15733
10.492	12.85	0.23533	8.16383
10.492	12.65	0.23529	8.17017
10.493	12.45	0.2331	8.1775
10.494	12.25	0.23196	8.18483
10.495	12.05	0.23187	8.19133
10.496	11.85	0.23082	8.19767
10.497	11.65	0.22848	8.205
10.497	11.45	0.22809	8.21233
10.498	11.25	0.22728	8.21867
10.498	11.05	0.22483	8.226
10.498	10.85	0.22434	8.2325
10.498	10.65	0.22356	8.23983
10.497	10.45	0.22098	8.24617
10.496	10.25	0.22021	8.25267
10.495	10.05	0.21966	8.26
10.494	9.85	0.21694	8.26633
10.494	9.65	0.21588	8.27367
10.493	9.45	0.21555	8.28
10.492	9.25	0.21268	8.28733
10.492	9.05	0.2115	8.29467
10.492	8.85	0.21121	8.30117
10.492	8.65	0.20817	8.3075
10.492	8.45	0.20658	8.31483
10.491	8.25	0.20614	8.32133
10.491	8.05	0.20498	8.32867
10.491	7.85	0.20166	8.335
10.49	7.65	0.20089	8.34133
10.49	7.45	0.19994	8.34867
10.49	7.25	0.19635	8.356
10.49	7.05	0.1953	8.3625
10.49	6.85	0.19446	8.36983
10.491	6.65	0.1906	8.37717
10.492	6.45	0.18964	8.3835
10.493	6.25	0.18854	8.39
10.494	6.05	0.18427	8.39717
10.495	5.85	0.18285	8.40367
10.496	5.65	0.18204	8.411
10.498	5.45	0.17733	8.41733
10.499	5.25	0.1752	8.42467
10.5	5.05	0.17485	8.432
10.501	4.85	0.16768	8.4385
10.502	4.65	0.16519	8.44483
10.502	4.45	0.16487	8.45217
10.503	4.25	0.1592	8.4585
10.504	4.05	0.15606	8.46583
10.504	3.85	0.15535	8.47233
10.504	3.65	0.15278	8.47967
10.505	3.45	0.14556	8.486
10.505	3.25	0.14406	8.49333
10.505	3.05	0.14177	8.49983
10.505	2.85	0.13333	8.50717
10.505	2.65	0.13143	8.5145
10.506	2.45	0.12854	8.52083
10.506	2.25	0.1188	8.52717
10.507	2.05	0.11561	8.5345
10.508	1.85	0.11308	8.541
10.509	1.65	0.09986	8.54833
10.509	1.45	0.09427	8.55467
10.51	1.25	0.09228	8.562
10.51	1.05	0.07218	8.56933
10.51	0.85	0.06572	8.57583
10.509	0.65	0.06232	8.583
10.509	0.45	0.05073	8.5895
			
10.509	30.25	0.30026	8.60317
10.509	30.45	0.3008	8.60967
10.508	30.65	0.30094	8.617
10.507	30.85	0.30134	8.62333
10.507	31.05	0.30242	8.63067
10.506	31.25	0.30265	8.63717
10.505	31.45	0.30294	8.64433
10.504	31.65	0.30401	8.65167
10.503	31.85	0.30453	8.65817
10.502	32.05	0.30462	8.6655
10.502	32.25	0.30503	8.67183
10.501	32.45	0.30607	8.67917
10.501	32.65	0.30627	8.68567
10.501	32.85	0.30659	8.693
10.5	33.05	0.30759	8.69933
10.5	33.25	0.30779	8.70667
10.5	33.45	0.3081	8.713
10.5	33.65	0.30912	8.72033
10.5	33.85	0.3094	8.72683
10.499	34.05	0.3096	8.73417
10.499	34.25	0.31061	8.7405
10.498	34.45	0.311	8.74783
10.497	34.65	0.3111	8.75433
10.496	34.85	0.31208	8.76167
10.496	35.05	0.31248	8.768
10.496	35.25	0.31256	8.77533
10.495	35.45	0.31354	8.78167
10.495	35.65	0.31398	8.789
10.494	35.85	0.31401	8.7955
10.494	36.05	0.31496	8.80283
10.494	36.25	0.31543	8.80917
10.494	36.45	0.31547	8.8165
10.493	36.65	0.31637	8.82383
10.493	36.85	0.31683	8.83017
10.492	37.05	0.3169	8.83667
10.491	37.25	0.31728	8.844
10.49	37.45	0.31823	8.85033
10.489	37.65	0.31846	8.85767
10.488	37.85	0.31868	8.86417
10.486	38.05	0.31958	8.8715
10.484	38.25	0.3199	8.87783
10.483	38.45	0.32004	8.88517
10.482	38.65	0.32095	8.8915
10.48	38.85	0.32136	8.89883
10.48	39.05	0.32139	8.90533
10.481	39.25	0.32229	8.91267
10.482	39.45	0.32265	8.92
10.483	39.65	0.32271	8.92633
10.485	39.85	0.3236	8.93367
10.487	40.05	0.32396	8.94017
10.489	40.25	0.324	8.9475
10.492	40.45	0.32484	8.95383
10.493	40.65	0.32524	8.96117
10.495	40.85	0.32524	8.9675
10.496	41.05	0.32569	8.97483
10.497	41.25	0.32655	8.98133
10.497	41.45	0.32662	8.98867
10.497	41.65	0.32739	8.995
10.497	41.85	0.32781	9.00233
10.498	42.05	0.32782	9.00967
10.498	42.25	0.32865	9.017
10.498	42.45	0.32903	9.02333
10.499	42.65	0.32906	9.02983
10.499	42.85	0.32989	9.03717
10.499	43.05	0.33029	9.0445
10.5	43.25	0.3303	9.05083
10.501	43.45	0.3311	9.05817
10.502	43.65	0.33151	9.06467
10.502	43.85	0.33156	9.07183
10.503	44.05	0.33189	9.07833
10.503	44.25	0.33272	9.08467
10.503	44.45	0.33293	9.092
10.504	44.65	0.33311	9.0985
10.504	44.85	0.3339	9.10583
10.505	45.05	0.33421	9.11217
10.504	45.25	0.33428	9.1195
10.504	45.45	0.33509	9.126
10.503	45.65	0.33542	9.13317
10.502	45.85	0.33547	9.1405
10.501	46.05	0.33625	9.147
10.5	46.25	0.33652	9.15433
10.499	46.45	0.33663	9.16067
10.499	46.65	0.33741	9.168
10.498	46.85	0.33776	9.1745
10.497	47.05	0.33777	9.18183
10.497	47.25	0.33855	9.18817
10.496	47.45	0.33889	9.1955
10.495	47.65	0.33891	9.20283
10.495	47.85	0.33968	9.20917
10.495	48.05	0.34005	9.21567
10.495	48.25	0.34009	9.223
10.496	48.45	0.34042	9.23033
10.496	48.65	0.34116	9.23667
10.497	48.85	0.34126	9.24317
10.498	49.05	0.3419	9.2505
10.499	49.25	0.3422	9.25767
10.499	49.45	0.34228	9.26417
10.499	49.65	0.34256	9.2715
10.499	49.85	0.34329	9.27783
10.499	50.05	0.34337	9.28517
10.499	50.25	0.34365	9.29167
10.498	50.45	0.34438	9.299
10.498	50.65	0.34455	9.30633
10.498	50.85	0.34473	9.31267
10.498	51.05	0.34544	9.319
10.498	51.25	0.34563	9.32633
10.498	51.45	0.34577	9.33283
10.498	51.65	0.34648	9.34017
10.498	51.85	0.34669	9.3475
10.497	52.05	0.34684	9.35383
10.497	52.25	0.34753	9.36117
10.497	52.45	0.34782	9.36767
10.496	52.65	0.34786	9.375
10.496	52.85	0.34857	9.38217
10.496	53.05	0.34881	9.38867
10.496	53.25	0.34891	9.395
10.497	53.45	0.3496	9.40233
10.497	53.65	0.34991	9.40883
10.498	53.85	0.34991	9.41617
10.498	54.05	0.35061	9.4235
10.498	54.25	0.35086	9.42983
10.498	54.45	0.35089	9.43717
10.498	54.65	0.35157	9.4435
10.497	54.85	0.3519	9.45083
10.497	55.05	0.35193	9.45733
10.497	55.25	0.35223	9.46467
10.496	55.45	0.3529	9.471
10.496	55.65	0.35297	9.4775
10.496	55.85	0.35322	9.48483
10.496	56.05	0.35388	9.49217
10.496	56.25	0.35394	9.4985
10.496	56.45	0.35419	9.50583
10.495	56.65	0.35481	9.51317
10.495	56.85	0.35489	9.5195
10.494	57.05	0.35512	9.526
10.493	57.25	0.35576	9.53333
10.492	57.45	0.35593	9.54067
10.491	57.65	0.35608	9.547
10.49	57.85	0.35672	9.55433
10.489	58.05	0.35691	9.56083
10.489	58.25	0.35703	9.56717
10.488	58.45	0.35767	9.5745
10.487	58.65	0.35795	9.58083
10.486	58.85	0.35797	9.58817
10.486	59.05	0.3586	9.59467
10.485	59.25	0.35892	9.602
10.485	59.45	0.35892	9.60833
10.485	59.65	0.35952	9.61567
10.485	59.85	0.35985	9.62217
10.484	60.05	0.35985	9.62933
10.484	60.25	0.36014	9.63583
10.484	60.45	0.36075	9.64217
10.484	60.65	0.36091	9.6495
10.484	60.85	0.36106	9.65683
10.495	61.35	0.36205	9.753
10.495	61.85	0.36211	9.76033
10.495	62.35	0.36362	9.76667
10.495	62.85	0.3643	9.774
10.495	63.35	0.36435	9.7805
10.496	63.85	0.36581	9.78783
10.497	64.35001	0.36654	9.79417
10.498	64.85	0.36663	9.8015
10.499	65.35001	0.36797	9.808
10.501	65.85	0.36869	9.81517
10.502	66.35001	0.3687	9.8225
10.504	66.85	0.3701	9.829
10.506	67.35001	0.37079	9.83633
10.507	67.85	0.37086	9.84267
10.509	68.35	0.37148	9.85
10.51	68.85	0.37284	9.8565
10.511	69.35	0.37306	9.86383
10.512	69.85	0.37351	9.87017
10.512	70.35	0.37486	9.8775
10.512	70.85	0.37512	9.88383
10.512	71.35	0.37551	9.89117
10.511	71.85	0.37682	9.89767
10.511	72.35	0.37711	9.905
10.511	72.85	0.37747	9.91133
10.51	73.35	0.37877	9.91867
10.51	73.85	0.37907	9.926
10.51	74.35	0.3794	9.93233
10.511	74.85001	0.38067	9.93883
10.512	75.35	0.38122	9.94617
10.514	75.85001	0.38129	9.9525
10.516	76.35	0.38253	9.95983
10.517	76.85001	0.38315	9.96633
10.518	77.35	0.38324	9.97267
10.52	77.85001	0.38376	9.98
10.52	78.35	0.38497	9.9865
10.521	78.85	0.38523	9.99367
10.522	79.35	0.38556	10.001
10.523	79.85	0.38675	10.0075
10.523	80.35	0.38697	10.01483
10.524	80.85	0.38733	10.02117
10.524	81.35	0.38851	10.0285
10.523	81.85	0.38876	10.035
10.523	82.35	0.38908	10.04233
10.494	82.85	0.38988	10.32783
10.49	83.35	0.39068	10.338
10.489	83.85	0.3908	10.34433
10.487	84.35	0.39194	10.35167
10.485	84.85	0.39229	10.35817
10.484	85.35001	0.39247	10.36533
10.483	85.85	0.3936	10.37183
10.483	86.35001	0.39416	10.37917
10.483	86.85	0.39413	10.3855
10.483	87.35001	0.39472	10.39283
10.485	87.85	0.3958	10.39933
10.486	88.35001	0.39579	10.40667
10.488	88.85	0.39633	10.413
10.489	89.35	0.3974	10.42033
10.491	89.85	0.39748	10.42667
10.493	90.35	0.39846	10.434
10.494	90.85	0.39898	10.4405
10.495	91.35	0.39913	10.44783
10.496	91.85	0.4	10.45517
10.497	92.35	0.40052	10.4615
10.499	92.85	0.40068	10.46883
10.5	93.35	0.40104	10.47533
10.501	93.85	0.40209	10.48267
10.502	94.35	0.40232	10.489
10.503	94.85	0.40259	10.49633
10.503	95.35	0.4036	10.50267
10.502	95.85	0.40392	10.51
10.502	96.35	0.40409	10.5165
10.502	96.85001	0.40509	10.52383
10.502	97.35	0.40537	10.53117
10.502	97.85001	0.40558	10.5375
10.502	98.35	0.40655	10.54483
10.502	98.85001	0.40687	10.55117
10.502	99.35	0.40703	10.55767
10.503	99.85001	0.40809	10.5695
10.503	100.35	0.4086	10.576
10.504	100.85	0.40874	10.58333
10.504	101.35	0.40907	10.59067
10.505	101.85	0.41001	10.597
10.506	102.35	0.41013	10.60433
10.508	102.85	0.41047	10.61067
10.507	103.85	0.41163	10.69683
10.506	104.85	0.41182	10.70417
10.506	105.85	0.41368	10.7105
10.504	106.85	0.41457	10.71783
10.503	107.85	0.41458	10.72433
10.503	108.85	0.41636	10.7315
10.503	109.85	0.41726	10.73883
10.502	110.85	0.41731	10.74533
10.502	111.85	0.41811	10.75167
10.502	112.85	0.41983	10.759
10.503	113.85	0.42011	10.76633
10.504	114.85	0.42154	10.77367
10.505	115.85	0.42237	10.78017
10.505	116.85	0.42259	10.7865
10.505	117.85001	0.42319	10.79383
10.505	118.85001	0.42482	10.80017
10.504	119.85001	0.4252	10.8075
10.503	120.85001	0.42564	10.814
10.503	121.85	0.42724	10.82133
10.502	122.85001	0.42777	10.82767
10.502	123.85	0.42801	10.835
10.501	124.85001	0.4296	10.8415
10.501	125.85	0.43002	10.84883
10.501	126.85001	0.43035	10.856
10.502	127.85	0.43188	10.8625
10.502	128.85001	0.43247	10.86983
10.502	129.85001	0.43263	10.87617
10.502	130.85001	0.43414	10.88267
10.502	131.85001	0.43489	10.89
10.501	132.84999	0.43491	10.89733
10.5	133.85001	0.43633	10.90367
10.5	134.84999	0.43703	10.911
10.499	135.85001	0.43707	10.91733
10.499	136.84999	0.4385	10.92467
10.498	137.85001	0.4392	10.93117
10.498	138.84999	0.43926	10.9385
10.499	139.85001	0.43989	10.94483
10.499	140.84999	0.44131	10.95217
10.5	141.85001	0.44139	10.9595
10.5	142.84999	0.44198	10.966
10.501	143.85001	0.44336	10.97233
10.501	144.84999	0.44374	10.97967
10.501	145.85001	0.44404	10.986
10.501	146.84999	0.44539	10.99333
10.501	147.85001	0.44587	10.99983
10.5	148.84999	0.44603	11.00717
10.5	149.85001	0.44737	11.0135
10.499	150.85001	0.44798	11.02083
10.499	151.85001	0.44801	11.02733
10.498	152.85001	0.44931	11.03467
10.498	153.84999	0.44994	11.041
10.497	154.85001	0.44995	11.04833
10.497	155.84999	0.45123	11.05467
10.496	156.85001	0.45185	11.062
10.496	157.84999	0.45185	11.06933
10.495	158.85001	0.45246	11.07583
10.495	159.84999	0.45373	11.08317
10.496	160.85001	0.45374	11.0895
10.496	161.84999	0.45432	11.09683
10.496	162.85001	0.45556	11.10317
10.497	163.84999	0.4558	11.10967
10.497	164.85001	0.45616	11.117
10.498	165.84999	0.45737	11.12333
10.498	166.85001	0.45775	11.13067
10.499	167.84999	0.45795	11.13717
10.499	168.85001	0.45916	11.1445
10.499	169.84999	0.45968	11.15083
10.5	170.85001	0.45974	11.15817
10.5	171.85001	0.4609	11.1655
10.501	172.85001	0.46141	11.17183
10.502	173.85001	0.46146	11.17833
10.502	174.85001	0.46263	11.18567
10.503	175.85001	0.4632	11.193
10.504	176.84999	0.4632	11.19933
10.504	177.85001	0.46432	11.20667
10.504	178.84999	0.4649	11.214
10.504	179.85001	0.4649	11.2205
10.503	180.84999	0.46601	11.22767
10.503	181.85001	0.46652	11.23417
10.502	182.84999	0.46655	11.2415
10.501	183.85001	0.46768	11.24783
10.499	184.84999	0.46822	11.25517
10.497	185.85001	0.46827	11.2625
10.496	186.84999	0.46928	11.269
10.495	187.85001	0.46983	11.27533
10.494	188.84999	0.46992	11.28267
10.494	189.85001	0.47036	11.29
10.494	190.84999	0.47144	11.29633
10.495	191.85001	0.47157	11.30367
10.495	192.85001	0.47196	11.31017
10.495	193.85001	0.47304	11.3175
10.496	194.85001	0.47323	11.32383
10.497	195.85001	0.47356	11.33117
10.498	196.85001	0.47462	11.3385
10.499	197.84999	0.47485	11.34483
10.5	198.85001	0.47535	11.35133
10.501	199.84999	0.47655	11.35867
10.502	200.85001	0.47687	11.365
10.503	201.84999	0.47707	11.37233
10.505	202.85001	0.47816	11.37967
10.506	203.84999	0.47847	11.38617
10.506	204.85001	0.47869	11.3935
10.507	205.84999	0.47974	11.39983
10.507	206.85001	0.48013	11.40717
10.506	207.84999	0.48026	11.4135
10.506	208.85001	0.48131	11.42083
10.505	209.84999	0.48179	11.42733
10.504	210.85001	0.48183	11.43467
10.503	211.84999	0.48286	11.442
10.503	212.85001	0.48334	11.44833
10.502	213.85001	0.48249	11.45567
10.501	214.85001	0.48345	11.46217
10.5	215.85001	0.48393	11.4685
10.499	216.85001	0.48398	11.47583
10.499	217.85001	0.4844	11.48217
10.499	218.84999	0.48537	11.4895
10.498	219.85001	0.48554	11.49683
10.498	220.84999	0.48583	11.50333
10.498	221.85001	0.48677	11.51067
10.498	222.84999	0.4869	11.517
10.497	223.85001	0.48725	11.52433
10.497	224.84999	0.48818	11.53067
10.496	225.85001	0.48832	11.538
10.496	226.84999	0.48863	11.5445
10.497	227.85001	0.48957	11.55183
10.497	228.84999	0.48974	11.55917
10.498	229.85001	0.49001	11.5655
10.498	230.84999	0.49093	11.572
10.499	231.85001	0.49125	11.57933
10.5	232.84999	0.49138	11.58567
10.501	233.85001	0.4923	11.593
10.502	234.84999	0.49271	11.59933
10.503	235.85001	0.49275	11.60583
10.504	236.85001	0.49365	11.61317
10.505	237.85001	0.49409	11.6195
10.506	238.85001	0.49418	11.62683
10.507	239.84999	0.49497	11.63417
10.508	240.85001	0.49541	11.64067
10.509	241.84999	0.4955	11.648
10.509	242.85001	0.49586	11.65433
10.509	243.84999	0.49674	11.66067
10.509	244.85001	0.497	11.668
10.509	245.85001	0.49717	11.6745
10.509	246.84999	0.49806	11.68183
10.508	247.84999	0.49836	11.68817
10.507	248.85001	0.4985	11.6955
10.506	249.85001	0.49936	11.702
10.505	250.84999	0.49975	11.70933
10.504	251.84999	0.49978	11.7165
10.502	252.85001	0.50065	11.723
10.501	253.85001	0.50107	11.73033
10.5	254.84999	0.50106	11.73667
10.499	255.84999	0.50191	11.744
10.499	256.85001	0.50235	11.7505
10.498	257.85001	0.50238	11.75783
10.497	258.85001	0.50276	11.76417
10.497	259.85001	0.50361	11.7715
10.497	260.85001	0.50368	11.77783
10.497	261.84998	0.50446	11.78517
10.497	262.85001	0.50488	11.7925
10.498	263.85001	0.50495	11.799
10.499	264.85001	0.50529	11.80633
10.5	265.84998	0.50612	11.81267
10.501	266.85001	0.50632	11.82
10.502	267.85001	0.50654	11.8265
10.502	268.85001	0.50737	11.83383
10.503	269.84998	0.50757	11.84017
10.503	270.85001	0.50777	11.8475
10.503	271.85001	0.5086	11.85383
10.502	272.85001	0.50887	11.86117
10.501	273.84998	0.50901	11.86767
10.5	274.85001	0.50982	11.875
10.498	275.85001	0.51015	11.88233
10.497	276.85001	0.51023	11.88867
10.495	277.85001	0.51104	11.896
10.493	278.85001	0.51133	11.90233
10.492	279.85001	0.51144	11.90967
10.491	280.85001	0.51226	11.91617
10.491	281.85001	0.51264	11.9225
10.491	282.85001	0.51265	11.92983
10.491	283.85001	0.51306	11.93717
10.492	284.84998	0.51386	11.94367
10.494	285.85001	0.51386	11.951
10.496	286.85001	0.51427	11.95733
10.499	287.85001	0.51506	11.96467
10.501	288.84998	0.5151	11.971
10.503	289.85001	0.51546	11.97833
10.505	290.85001	0.51625	11.98483
10.507	291.85001	0.5164	11.99217
10.509	292.84998	0.51665	11.9995
10.511	293.85001	0.51744	12.00583
10.512	294.85001	0.51755	12.01317
10.513	295.85001	0.51783	12.01967
10.514	296.84998	0.51862	12.026
10.514	297.85001	0.51889	12.03333
10.513	298.85001	0.51901	12.03967
10.513	299.85001	0.51979	12.047
10.512	300.85001	0.52016	12.0535
10.511	301.85001	0.52018	12.06083
10.509	302.85001	0.52096	12.06717
10.507	303.85001	0.52135	12.0745
10.504	304.85001	0.52137	12.081
10.501	305.85001	0.52214	12.08817
10.498	306.85001	0.52252	12.09467
10.495	307.84998	0.52262	12.101
10.492	308.85001	0.52291	12.10833
10.49	309.85001	0.52368	12.11567
10.49	311.84998	0.52368	12.20717
10.492	313.85001	0.52522	12.2145
10.494	315.84998	0.52562	12.221
10.497	317.85001	0.52599	12.22833
10.499	319.84998	0.52753	12.23467
10.501	321.85001	0.5281	12.242
10.503	323.85001	0.52828	12.2485
10.504	325.85001	0.52981	12.25583
10.505	327.85001	0.53032	12.26317
10.506	329.85001	0.53056	12.2695
10.506	331.85001	0.53208	12.27583
10.506	333.85001	0.53277	12.28317
10.506	335.85001	0.53283	12.28967
10.506	337.85001	0.53434	12.297
10.506	339.85001	0.53496	12.30433
10.505	341.85001	0.53511	12.31067
10.505	343.85001	0.5366	12.318
10.504	345.85001	0.53736	12.3245
10.504	347.85001	0.53739	12.33167
10.504	349.84998	0.53886	12.33817
10.503	351.85001	0.53961	12.3455
10.504	353.84998	0.53978	12.35183
10.504	355.85001	0.54111	12.35917
10.503	357.84998	0.54186	12.36567
10.504	359.85001	0.54204	12.373
10.504	361.84998	0.54262	12.37933
10.505	363.85001	0.54412	12.38583
10.506	365.85001	0.54462	12.393
10.506	367.85001	0.54487	12.40033
10.507	369.85001	0.54637	12.40683
10.507	371.85001	0.54691	12.41417
10.508	373.85001	0.54712	12.4205
10.508	375.85001	0.54864	12.42783
10.509	377.85001	0.54935	12.43433
10.509	379.85001	0.54938	12.44167
10.509	381.85001	0.5509	12.448
10.508	383.85001	0.55157	12.45533
10.508	385.85001	0.55167	12.46167
10.507	387.85001	0.55317	12.469
10.507	389.85001	0.55395	12.4755
10.506	391.84998	0.55406	12.48283
10.505	393.85001	0.5547	12.48917
10.504	395.84998	0.55624	12.4965
10.504	397.85001	0.55636	12.50383
10.503	399.84998	0.55701	12.51033
10.502	401.85001	0.55855	12.5175
10.501	403.84998	0.55876	12.524
10.499	405.85001	0.55932	12.53133
10.498	407.85001	0.56088	12.53767
10.496	409.85001	0.56124	12.545
10.495	411.85001	0.56166	12.5515
10.494	413.85001	0.56323	12.55883
10.494	415.85001	0.56361	12.56517
10.493	417.85001	0.56402	12.5725
10.493	419.85001	0.56561	12.57883
10.492	421.85001	0.5663	12.58533
10.491	423.85001	0.5664	12.59267
10.49	425.85001	0.56801	12.599
10.49	427.85001	0.56883	12.60633
10.49	429.85001	0.56895	12.61283
10.489	431.85001	0.56963	12.62017
10.489	433.84998	0.57127	12.6265
10.489	435.85001	0.57147	12.63383
10.489	437.84998	0.57209	12.64117
10.489	439.85001	0.57375	12.6475
10.489	441.84998	0.57412	12.654
10.489	443.85001	0.5746	12.66133
10.488	445.84998	0.57627	12.66767
10.488	447.85001	0.57686	12.675
10.487	449.85001	0.57713	12.6815
10.486	451.85001	0.57885	12.68883
10.486	453.85001	0.57955	12.69517
10.486	455.85001	0.57972	12.7025
10.486	457.85001	0.58147	12.70883
10.486	459.85001	0.58224	12.71617
10.486	461.85001	0.58235	12.72267
10.487	463.85001	0.58325	12.73
10.488	465.85001	0.58503	12.73633
10.49	467.85001	0.5852	12.74367
10.492	469.85001	0.58687	12.751
10.494	471.85001	0.5878	12.75733
10.496	473.85001	0.58781	12.76467
10.498	475.85001	0.58967	12.77117
10.499	477.85001	0.59062	12.7785
10.5	479.84998	0.59085	12.78483
10.501	481.85001	0.59158	12.79217
10.501	483.84998	0.59351	12.79867
10.502	485.85001	0.59398	12.806
10.502	487.84998	0.59451	12.81233
10.502	489.85001	0.59649	12.81967
10.503	491.85001	0.59706	12.827
10.503	493.84998	0.59752	12.83333
10.504	495.85001	0.59958	12.84067
10.504	497.85001	0.60011	12.84717
10.505	499.85004	0.60062	12.8535
10.506	501.84998	0.60276	12.86183
10.506	499.85004	0.60254	12.86817
10.506	497.85001	0.60168	12.8755
10.506	495.85001	0.59958	12.88283
10.505	493.84998	0.59927	12.88917
10.505	491.85001	0.59854	12.89567
10.503	489.85001	0.59649	12.903
10.502	487.84998	0.59591	12.90933
10.5	485.85001	0.59549	12.91667
10.497	483.84998	0.59351	12.924
10.495	481.85001	0.59294	12.9305
10.492	479.84998	0.59254	12.93783
10.49	477.85001	0.59062	12.94417
10.488	475.85001	0.58994	12.9515
10.486	473.85001	0.58966	12.95783
10.484	471.85001	0.58779	12.96517
10.482	469.85001	0.58688	12.97167
10.481	467.85001	0.58686	12.979
10.48	465.85001	0.58503	12.98533
10.48	463.85001	0.5842	12.99267
10.48	461.85001	0.58413	12.99917
10.481	459.85001	0.58234	13.00633
10.482	457.85001	0.58146	13.01367
10.483	455.85001	0.58142	13.02017
10.484	453.85001	0.58058	13.0275
10.485	451.85001	0.57885	13.03383
10.486	449.85001	0.57885	13.04117
10.487	447.85001	0.57798	13.04767
10.487	445.84998	0.57627	13.055
10.488	443.85001	0.57596	13.06133
10.489	441.84998	0.57543	13.06767
10.489	439.85001	0.57376	13.075
10.49	437.84998	0.57313	13.0815
10.49	435.85001	0.57292	13.08883


==> Fig5_0T.TXT <==
I	V	dIdV_0T
0.00093000	0.14897	5.6912
0.00092950	0.14887	5.6884
0.00092900	0.14875	5.6903
0.00092850	0.14864	5.6941
0.00092800	0.14853	5.6987
0.00092750	0.14844	5.7035
0.00092700	0.14833	5.7051
0.00092650	0.14821	5.7080
0.00092600	0.14811	5.7091
0.00092550	0.14800	5.7111
0.00092500	0.14789	5.7194
0.00092450	0.14777	5.7225
0.00092400	0.14769	5.7263
0.00092350	0.14757	5.7290
0.00092300	0.14746	5.7301
0.00092250	0.14735	5.7322
0.00092200	0.14724	5.7365
0.00092150	0.14712	5.7425
0.00092100	0.14702	5.7443
0.00092050	0.14691	5.7481
0.00092000	0.14681	5.7536
0.00091950	0.14670	5.7540
0.00091900	0.14659	5.7531
0.00091850	0.14648	5.7550
0.00091800	0.14637	5.7588
0.00091750	0.14626	5.7616
0.00091700	0.14617	5.7692
0.00091650	0.14606	5.7757
0.00091600	0.14594	5.7775
0.00091550	0.14584	5.7791
0.00091500	0.14572	5.7802
0.00091450	0.14562	5.7858
0.00091400	0.14553	5.7879
0.00091350	0.14541	5.7900
0.00091300	0.14530	5.7930
0.00091250	0.14519	5.7938
0.00091200	0.14508	5.7978
0.00091150	0.14500	5.8044
0.00091100	0.14489	5.8082
0.00091050	0.14477	5.8083
0.00091000	0.14466	5.8082
0.00090950	0.14454	5.8082
0.00090900	0.14444	5.8125
0.00090850	0.14433	5.8209
0.00090800	0.14423	5.8240
0.00090750	0.14414	5.8259
0.00090700	0.14402	5.8299
0.00090650	0.14392	5.8329
0.00090600	0.14380	5.8349
0.00090550	0.14370	5.8400
0.00090500	0.14359	5.8438
0.00090450	0.14350	5.8457
0.00090400	0.14339	5.8516
0.00090350	0.14328	5.8518
0.00090300	0.14317	5.8556
0.00090250	0.14307	5.8587
0.00090200	0.14296	5.8647
0.00090150	0.14286	5.8675
0.00090100	0.14277	5.8676
0.00090050	0.14264	5.8707
0.00090000	0.14254	5.8773
0.00089950	0.14243	5.8812
0.00089900	0.14232	5.8820
0.00089850	0.14221	5.8854
0.00089800	0.14211	5.8886
0.00089750	0.14202	5.8938
0.00089700	0.14191	5.8967
0.00089650	0.14180	5.9007
0.00089600	0.14169	5.9036
0.00089550	0.14158	5.9036
0.00089500	0.14147	5.9036
0.00089450	0.14139	5.9067
0.00089400	0.14127	5.9096
0.00089350	0.14117	5.9129
0.00089300	0.14106	5.9186
0.00089250	0.14096	5.9197
0.00089200	0.14085	5.9213
0.00089150	0.14077	5.9237
0.00089100	0.14065	5.9268
0.00089050	0.14054	5.9300
0.00089000	0.14043	5.9329
0.00088950	0.14033	5.9339
0.00088900	0.14022	5.9349
0.00088850	0.14011	5.9379
0.00088800	0.14003	5.9414
0.00088750	0.13992	5.9451
0.00088700	0.13982	5.9453
0.00088650	0.13971	5.9501
0.00088600	0.13959	5.9533
0.00088550	0.13949	5.9589
0.00088500	0.13939	5.9603
0.00088450	0.13930	5.9638
0.00088400	0.13920	5.9699
0.00088350	0.13909	5.9760
0.00088300	0.13898	5.9810
0.00088250	0.13887	5.9839
0.00088200	0.13877	5.9840
0.00088150	0.13867	5.9827
0.00088100	0.13857	5.9868
0.00088050	0.13847	5.9922
0.00088000	0.13836	5.9922
0.00087950	0.13825	5.9963
0.00087900	0.13814	5.9984
0.00087850	0.13804	5.9994
0.00087800	0.13794	6.0012
0.00087750	0.13783	6.0056
0.00087700	0.13774	6.0077
0.00087650	0.13764	6.0109
0.00087600	0.13753	6.0139
0.00087550	0.13743	6.0171
0.00087500	0.13732	6.0215
0.00087450	0.13722	6.0251
0.00087400	0.13713	6.0264
0.00087350	0.13702	6.0285
0.00087300	0.13691	6.0305
0.00087250	0.13681	6.0327
0.00087200	0.13671	6.0338
0.00087150	0.13660	6.0388
0.00087100	0.13649	6.0422
0.00087050	0.13640	6.0452
0.00087000	0.13630	6.0485
0.00086950	0.13619	6.0532
0.00086900	0.13609	6.0569
0.00086850	0.13598	6.0600
0.00086800	0.13588	6.0620
0.00086750	0.13578	6.0653
0.00086700	0.13570	6.0691
0.00086650	0.13559	6.0759
0.00086600	0.13548	6.0767
0.00086550	0.13537	6.0780
0.00086500	0.13527	6.0806
0.00086450	0.13517	6.0837
0.00086400	0.13507	6.0844
0.00086350	0.13498	6.0897
0.00086300	0.13487	6.0875
0.00086250	0.13476	6.0886
0.00086200	0.13466	6.0906
0.00086150	0.13455	6.0952
0.00086100	0.13445	6.1011
0.00086050	0.13435	6.1079
0.00086000	0.13426	6.1045
0.00085950	0.13416	6.1085
0.00085900	0.13405	6.1126
0.00085850	0.13395	6.1164
0.00085800	0.13385	6.1205
0.00085750	0.13375	6.1239
0.00085700	0.13364	6.1250
0.00085650	0.13354	6.1294
0.00085600	0.13345	6.1318
0.00085550	0.13335	6.1314
0.00085500	0.13324	6.1335
0.00085450	0.13315	6.1389
0.00085400	0.13304	6.1426
0.00085350	0.13294	6.1486
0.00085300	0.13284	6.1519
0.00085250	0.13275	6.1513
0.00085200	0.13265	6.1561
0.00085150	0.13254	6.1594
0.00085100	0.13243	6.1606
0.00085050	0.13233	6.1649
0.00085000	0.13223	6.1680
0.00084950	0.13213	6.1736
0.00084900	0.13205	6.1805
0.00084850	0.13194	6.1838
0.00084800	0.13184	6.1838
0.00084750	0.13173	6.1879
0.00084700	0.13164	6.1893
0.00084650	0.13152	6.1905
0.00084600	0.13143	6.1919
0.00084550	0.13133	6.1972
0.00084500	0.13124	6.1982
0.00084450	0.13114	6.2016
0.00084400	0.13103	6.2061
0.00084350	0.13093	6.2071
0.00084300	0.13083	6.2094
0.00084250	0.13073	6.2108
0.00084200	0.13063	6.2128
0.00084150	0.13054	6.2139
0.00084100	0.13044	6.2188
0.00084050	0.13034	6.2247
0.00084000	0.13023	6.2312
0.00083950	0.13013	6.2359
0.00083900	0.13003	6.2387
0.00083850	0.12994	6.2398
0.00083800	0.12985	6.2432
0.00083750	0.12974	6.2469
0.00083700	0.12964	6.2477
0.00083650	0.12953	6.2477
0.00083600	0.12944	6.2444
0.00083550	0.12933	6.2490
0.00083500	0.12923	6.2545
0.00083450	0.12914	6.2576
0.00083400	0.12905	6.2614
0.00083350	0.12895	6.2649
0.00083300	0.12884	6.2659
0.00083250	0.12874	6.2694
0.00083200	0.12864	6.2727
0.00083150	0.12854	6.2746
0.00083100	0.12844	6.2808
0.00083050	0.12836	6.2842
0.00083000	0.12826	6.2842
0.00082950	0.12816	6.2893
0.00082900	0.12806	6.2946
0.00082850	0.12796	6.2956
0.00082800	0.12785	6.2911
0.00082750	0.12776	6.2933
0.00082700	0.12767	6.2991
0.00082650	0.12757	6.3026
0.00082600	0.12747	6.3069
0.00082550	0.12737	6.3117
0.00082500	0.12727	6.3100
0.00082450	0.12716	6.3149
0.00082400	0.12709	6.3187
0.00082350	0.12698	6.3211
0.00082300	0.12688	6.3247
0.00082250	0.12678	6.3233
0.00082200	0.12668	6.3251
0.00082150	0.12657	6.3316
0.00082100	0.12648	6.3378
0.00082050	0.12638	6.3387
0.00082000	0.12628	6.3448
0.00081950	0.12620	6.3476
0.00081900	0.12610	6.3487
0.00081850	0.12600	6.3534
0.00081800	0.12590	6.3534
0.00081750	0.12579	6.3532
0.00081700	0.12570	6.3596
0.00081650	0.12560	6.3637
0.00081600	0.12550	6.3709
0.00081550	0.12541	6.3770
0.00081500	0.12533	6.3816
0.00081450	0.12522	6.3845
0.00081400	0.12512	6.3861
0.00081350	0.12502	6.3907
0.00081300	0.12493	6.3925
0.00081250	0.12482	6.3932
0.00081200	0.12474	6.3953
0.00081150	0.12464	6.3988
0.00081100	0.12453	6.4032
0.00081050	0.12444	6.4086
0.00081000	0.12434	6.4108
0.00080950	0.12425	6.4125
0.00080900	0.12415	6.4176
0.00080850	0.12407	6.4210
0.00080800	0.12397	6.4263
0.00080750	0.12386	6.4336
0.00080700	0.12376	6.4370
0.00080650	0.12367	6.4366
0.00080600	0.12357	6.4410
0.00080550	0.12348	6.4480
0.00080500	0.12339	6.4523
0.00080450	0.12329	6.4486
0.00080400	0.12319	6.4502
0.00080350	0.12309	6.4547
0.00080300	0.12299	6.4587
0.00080250	0.12289	6.4619
0.00080200	0.12280	6.4649
0.00080150	0.12272	6.4661
0.00080100	0.12262	6.4693
0.00080050	0.12252	6.4718
0.00080000	0.12242	6.4754
0.00079950	0.12232	6.4793
0.00079900	0.12223	6.4811
0.00079850	0.12213	6.4873
0.00079800	0.12203	6.4932
0.00079750	0.12193	6.4934
0.00079700	0.12185	6.4951
0.00079650	0.12175	6.4976
0.00079600	0.12165	6.5008
0.00079550	0.12155	6.5069
0.00079500	0.12146	6.5093
0.00079450	0.12137	6.5163
0.00079400	0.12128	6.5203
0.00079350	0.12118	6.5263
0.00079300	0.12108	6.5307
0.00079250	0.12099	6.5300
0.00079200	0.12089	6.5319
0.00079150	0.12079	6.5398
0.00079100	0.12070	6.5439
0.00079050	0.12061	6.5459
0.00079000	0.12053	6.5501
0.00078950	0.12042	6.5544
0.00078900	0.12033	6.5568
0.00078850	0.12023	6.5664
0.00078800	0.12013	6.5685
0.00078750	0.12003	6.5709
0.00078700	0.11994	6.5779
0.00078650	0.11987	6.5834
0.00078600	0.11976	6.5915
0.00078550	0.11968	6.5979
0.00078500	0.11957	6.5986
0.00078450	0.11948	6.6033
0.00078400	0.11938	6.6079
0.00078350	0.11928	6.6126
0.00078300	0.11919	6.6169
0.00078250	0.11910	6.6213
0.00078200	0.11901	6.6238
0.00078150	0.11892	6.6292
0.00078100	0.11882	6.6363
0.00078050	0.11873	6.6427
0.00078000	0.11863	6.6481
0.00077950	0.11854	6.6546
0.00077900	0.11845	6.6624
0.00077850	0.11837	6.6715
0.00077800	0.11827	6.6798
0.00077750	0.11818	6.6839
0.00077700	0.11807	6.6863
0.00077650	0.11798	6.6924
0.00077600	0.11789	6.6987
0.00077550	0.11780	6.7067
0.00077500	0.11772	6.7175
0.00077450	0.11763	6.7221
0.00077400	0.11752	6.7294
0.00077350	0.11743	6.7363
0.00077300	0.11733	6.7419
0.00077250	0.11724	6.7485
0.00077200	0.11715	6.7571
0.00077150	0.11708	6.7653
0.00077100	0.11698	6.7728
0.00077050	0.11689	6.7812
0.00077000	0.11679	6.7912
0.00076950	0.11670	6.7982
0.00076900	0.11660	6.8069
0.00076850	0.11651	6.8144
0.00076800	0.11642	6.8242
0.00076750	0.11634	6.8301
0.00076700	0.11625	6.8357
0.00076650	0.11616	6.8450
0.00076600	0.11606	6.8551
0.00076550	0.11597	6.8647
0.00076500	0.11588	6.8697
0.00076450	0.11579	6.8786
0.00076400	0.11571	6.8922
0.00076350	0.11561	6.9013
0.00076300	0.11552	6.9086
0.00076250	0.11543	6.9167
0.00076200	0.11534	6.9268
0.00076150	0.11525	6.9381
0.00076100	0.11516	6.9449
0.00076050	0.11509	6.9533
0.00076000	0.11499	6.9654
0.00075950	0.11490	6.9717
0.00075900	0.11481	6.9797
0.00075850	0.11472	6.9927
0.00075800	0.11463	7.0010
0.00075750	0.11454	7.0152
0.00075700	0.11446	7.0271
0.00075650	0.11438	7.0390
0.00075600	0.11428	7.0493
0.00075550	0.11419	7.0592
0.00075500	0.11411	7.0711
0.00075450	0.11402	7.0816
0.00075400	0.11392	7.0897
0.00075350	0.11385	7.0980
0.00075300	0.11376	7.1124
0.00075250	0.11367	7.1198
0.00075200	0.11358	7.1287
0.00075150	0.11350	7.1393
0.00075100	0.11340	7.1511
0.00075050	0.11332	7.1591
0.00075000	0.11325	7.1710
0.00074950	0.11316	7.1827
0.00074900	0.11306	7.1936
0.00074850	0.11297	7.2060
0.00074800	0.11289	7.2142
0.00074750	0.11280	7.2239
0.00074700	0.11272	7.2354
0.00074650	0.11263	7.2463
0.00074600	0.11256	7.2532
0.00074550	0.11247	7.2651
0.00074500	0.11238	7.2782
0.00074450	0.11230	7.2842
0.00074400	0.11221	7.2912
0.00074350	0.11212	7.3038
0.00074300	0.11204	7.3138
0.00074250	0.11195	7.3275
0.00074200	0.11188	7.3359
0.00074150	0.11179	7.3438
0.00074100	0.11171	7.3527
0.00074050	0.11162	7.3629
0.00074000	0.11153	7.3732
0.00073950	0.11144	7.3846
0.00073900	0.11136	7.3921
0.00073850	0.11129	7.4024
0.00073800	0.11120	7.4120
0.00073750	0.11112	7.4183
0.00073700	0.11103	7.4342
0.00073650	0.11094	7.4421
0.00073600	0.11086	7.4529
0.00073550	0.11078	7.4644
0.00073500	0.11070	7.4752
0.00073450	0.11062	7.4846
0.00073400	0.11053	7.4898
0.00073350	0.11045	7.4974
0.00073300	0.11037	7.5039
0.00073250	0.11028	7.5154
0.00073200	0.11020	7.5237
0.00073150	0.11011	7.5331
0.00073100	0.11004	7.5423
0.00073050	0.10997	7.5526
0.00073000	0.10988	7.5646
0.00072950	0.10979	7.5709
0.00072900	0.10971	7.5809
0.00072850	0.10963	7.5879
0.00072800	0.10954	7.5949
0.00072750	0.10946	7.6012
0.00072700	0.10939	7.6133
0.00072650	0.10931	7.6202
0.00072600	0.10922	7.6266
0.00072550	0.10914	7.6330
0.00072500	0.10906	7.6405
0.00072450	0.10897	7.6489
0.00072400	0.10889	7.6573
0.00072350	0.10881	7.6665
0.00072300	0.10873	7.6727
0.00072250	0.10866	7.6858
0.00072200	0.10857	7.6943
0.00072150	0.10850	7.6971
0.00072100	0.10842	7.7058
0.00072050	0.10833	7.7143
0.00072000	0.10825	7.7221
0.00071950	0.10816	7.7306
0.00071900	0.10810	7.7359
0.00071850	0.10802	7.7469
0.00071800	0.10793	7.7552
0.00071750	0.10785	7.7625
0.00071700	0.10777	7.7699
0.00071650	0.10769	7.7759
0.00071600	0.10761	7.7825
0.00071550	0.10753	7.7890
0.00071500	0.10746	7.7920
0.00071450	0.10737	7.7960
0.00071400	0.10729	7.7999
0.00071350	0.10721	7.8085
0.00071300	0.10713	7.8183
0.00071250	0.10705	7.8275
0.00071200	0.10697	7.8324
0.00071150	0.10690	7.8385
0.00071100	0.10682	7.8465
0.00071050	0.10674	7.8486
0.00071000	0.10665	7.8551
0.00070950	0.10657	7.8639
0.00070900	0.10649	7.8651
0.00070850	0.10643	7.8705
0.00070800	0.10635	7.8793
0.00070750	0.10627	7.8867
0.00070700	0.10619	7.8930
0.00070650	0.10610	7.8990
0.00070600	0.10603	7.9045
0.00070550	0.10595	7.9127
0.00070500	0.10586	7.9162
0.00070450	0.10580	7.9228
0.00070400	0.10572	7.9272
0.00070350	0.10563	7.9361
0.00070300	0.10556	7.9406
0.00070250	0.10548	7.9469
0.00070200	0.10540	7.9514
0.00070150	0.10532	7.9542
0.00070100	0.10526	7.9569
0.00070050	0.10517	7.9623
0.00070000	0.10509	7.9679
0.00069950	0.10501	7.9750
0.00069900	0.10493	7.9815
0.00069850	0.10485	7.9871
0.00069800	0.10478	7.9908
0.00069750	0.10472	7.9946
0.00069700	0.10463	7.9992
0.00069650	0.10455	8.0041
0.00069600	0.10447	8.0115
0.00069550	0.10439	8.0159
0.00069500	0.10431	8.0202
0.00069450	0.10424	8.0267
0.00069400	0.10417	8.0327
0.00069350	0.10409	8.0357
0.00069300	0.10401	8.0397
0.00069250	0.10393	8.0413
0.00069200	0.10385	8.0475
0.00069150	0.10378	8.0572
0.00069100	0.10370	8.0609
0.00069050	0.10363	8.0631
0.00069000	0.10355	8.0660
0.00068950	0.10347	8.0714
0.00068900	0.10339	8.0742
0.00068850	0.10331	8.0760
0.00068800	0.10324	8.0790
0.00068750	0.10316	8.0853
0.00068700	0.10309	8.0901
0.00068650	0.10302	8.0950
0.00068600	0.10293	8.0999
0.00068550	0.10285	8.1027
0.00068500	0.10277	8.1111
0.00068450	0.10270	8.1179
0.00068400	0.10262	8.1217
0.00068350	0.10256	8.1252
0.00068300	0.10248	8.1323
0.00068250	0.10240	8.1349
0.00068200	0.10232	8.1381
0.00068150	0.10224	8.1376
0.00068100	0.10216	8.1408
0.00068050	0.10209	8.1456
0.00068000	0.10202	8.1465
0.00067950	0.10194	8.1500
0.00067900	0.10187	8.1585
0.00067850	0.10178	8.1616
0.00067800	0.10171	8.1630
0.00067750	0.10163	8.1644
0.00067700	0.10156	8.1677
0.00067650	0.10149	8.1746
0.00067600	0.10141	8.1775
0.00067550	0.10133	8.1837
0.00067500	0.10125	8.1885
0.00067450	0.10117	8.1935
0.00067400	0.10110	8.1967
0.00067350	0.10102	8.1996
0.00067300	0.10096	8.2004
0.00067250	0.10088	8.2063
0.00067200	0.10081	8.2087
0.00067150	0.10073	8.2121
0.00067100	0.10065	8.2172
0.00067050	0.10057	8.2179
0.00067000	0.10049	8.2175
0.00066950	0.10043	8.2221
0.00066900	0.10036	8.2274
0.00066850	0.10028	8.2279
0.00066800	0.10020	8.2300
0.00066750	0.10012	8.2373
0.00066700	0.10005	8.2396
0.00066650	0.099972	8.2396
0.00066600	0.099895	8.2406
0.00066550	0.099830	8.2426
0.00066500	0.099746	8.2443
0.00066450	0.099672	8.2505
0.00066400	0.099595	8.2554
0.00066350	0.099516	8.2637
0.00066300	0.099445	8.2658
0.00066250	0.099367	8.2690
0.00066200	0.099305	8.2682
0.00066150	0.099230	8.2687
0.00066100	0.099143	8.2717
0.00066050	0.099066	8.2795
0.00066000	0.098991	8.2809
0.00065950	0.098915	8.2830
0.00065900	0.098845	8.2869
0.00065850	0.098782	8.2867
0.00065800	0.098700	8.2841
0.00065750	0.098626	8.2861
0.00065700	0.098547	8.2908
0.00065650	0.098467	8.2958
0.00065600	0.098393	8.2958
0.00065550	0.098318	8.3028
0.00065500	0.098254	8.3057
0.00065450	0.098179	8.3048
0.00065400	0.098099	8.3067
0.00065350	0.098027	8.3057
0.00065300	0.097950	8.3068
0.00065250	0.097876	8.3139
0.00065200	0.097801	8.3199
0.00065150	0.097720	8.3239
0.00065100	0.097657	8.3247
0.00065050	0.097580	8.3239
0.00065000	0.097504	8.3239
0.00064950	0.097428	8.3272
0.00064900	0.097349	8.3318
0.00064850	0.097280	8.3327
0.00064800	0.097216	8.3386
0.00064750	0.097139	8.3398
0.00064700	0.097061	8.3388
0.00064650	0.096980	8.3418
0.00064600	0.096906	8.3438
0.00064550	0.096828	8.3452
0.00064500	0.096757	8.3425
0.00064450	0.096679	8.3452
0.00064400	0.096620	8.3501
0.00064350	0.096542	8.3529
0.00064300	0.096465	8.3548
0.00064250	0.096384	8.3554
0.00064200	0.096314	8.3577
0.00064150	0.096230	8.3587
0.00064100	0.096161	8.3593
0.00064050	0.096085	8.3587
0.00064000	0.096021	8.3618
0.00063950	0.095944	8.3639
0.00063900	0.095868	8.3647
0.00063850	0.095795	8.3647
0.00063800	0.095716	8.3647
0.00063750	0.095645	8.3648
0.00063700	0.095564	8.3683
0.00063650	0.095501	8.3720
0.00063600	0.095425	8.3699
0.00063550	0.095345	8.3699
0.00063500	0.095273	8.3719
0.00063450	0.095196	8.3699
0.00063400	0.095124	8.3720
0.00063350	0.095063	8.3719
0.00063300	0.094984	8.3727
0.00063250	0.094909	8.3759
0.00063200	0.094826	8.3768
0.00063150	0.094751	8.3759
0.00063100	0.094678	8.3737
0.00063050	0.094601	8.3754
0.00063000	0.094538	8.3790
0.00062950	0.094466	8.3808
0.00062900	0.094386	8.3808
0.00062850	0.094311	8.3801
0.00062800	0.094232	8.3790
0.00062750	0.094160	8.3772
0.00062700	0.094081	8.3806
0.00062650	0.094018	8.3876
0.00062600	0.093947	8.3849
0.00062550	0.093863	8.3841
0.00062500	0.093789	8.3841
0.00062450	0.093713	8.3810
0.00062400	0.093641	8.3768
0.00062350	0.093565	8.3759
0.00062300	0.093506	8.3739
0.00062250	0.093429	8.3759
0.00062200	0.093346	8.3729
0.00062150	0.093270	8.3728
0.00062100	0.093193	8.3719
0.00062050	0.093121	8.3688
0.00062000	0.093048	8.3659
0.00061950	0.092988	8.3648
0.00061900	0.092906	8.3661
0.00061850	0.092832	8.3659
0.00061800	0.092755	8.3639
0.00061750	0.092676	8.3639
0.00061700	0.092599	8.3619
0.00061650	0.092526	8.3578
0.00061600	0.092461	8.3547
0.00061550	0.092388	8.3525
0.00061500	0.092306	8.3507
0.00061450	0.092234	8.3498
0.00061400	0.092156	8.3443
0.00061350	0.092087	8.3438
0.00061300	0.092008	8.3410
0.00061250	0.091940	8.3386
0.00061200	0.091865	8.3326
0.00061150	0.091786	8.3307
0.00061100	0.091712	8.3283
0.00061050	0.091634	8.3247
0.00061000	0.091560	8.3196
0.00060950	0.091486	8.3141
0.00060900	0.091411	8.3138
0.00060850	0.091347	8.3089
0.00060800	0.091270	8.3048
0.00060750	0.091183	8.3019
0.00060700	0.091117	8.2946
0.00060650	0.091037	8.2887
0.00060600	0.090962	8.2840
0.00060550	0.090886	8.2829
0.00060500	0.090810	8.2789
0.00060450	0.090748	8.2729
0.00060400	0.090673	8.2645
0.00060350	0.090591	8.2605
0.00060300	0.090516	8.2545
0.00060250	0.090430	8.2487
0.00060200	0.090359	8.2399
0.00060150	0.090282	8.2355
0.00060100	0.090218	8.2281
0.00060050	0.090144	8.2187
0.00060000	0.090061	8.2097
0.00059950	0.089986	8.2037
0.00059900	0.089909	8.1964
0.00059850	0.089831	8.1918
0.00059800	0.089758	8.1798
0.00059750	0.089690	8.1713
0.00059700	0.089606	8.1635
0.00059650	0.089531	8.1556
0.00059600	0.089454	8.1465
0.00059550	0.089374	8.1372
0.00059500	0.089298	8.1292
0.00059450	0.089220	8.1192
0.00059400	0.089156	8.1108
0.00059350	0.089075	8.0997
0.00059300	0.088992	8.0871
0.00059250	0.088913	8.0765
0.00059200	0.088835	8.0686
0.00059150	0.088757	8.0575
0.00059100	0.088680	8.0437
0.00059050	0.088617	8.0336
0.00059000	0.088534	8.0194
0.00058950	0.088454	8.0057
0.00058900	0.088377	7.9914
0.00058850	0.088292	7.9781
0.00058800	0.088214	7.9661
0.00058750	0.088135	7.9526
0.00058700	0.088068	7.9348
0.00058650	0.087993	7.9187
0.00058600	0.087905	7.9070
0.00058550	0.087828	7.8972
0.00058500	0.087745	7.8802
0.00058450	0.087666	7.8632
0.00058400	0.087590	7.8466
0.00058350	0.087522	7.8313
0.00058300	0.087431	7.8161
0.00058250	0.087353	7.7994
0.00058200	0.087266	7.7862
0.00058150	0.087188	7.7692
0.00058100	0.087107	7.7473
0.00058050	0.087026	7.7271
0.00058000	0.086958	7.7088
0.00057950	0.086873	7.6904
0.00057900	0.086791	7.6733
0.00057850	0.086704	7.6520
0.00057800	0.086622	7.6295
0.00057750	0.086536	7.6114
0.00057700	0.086458	7.5916
0.00057650	0.086387	7.5724
0.00057600	0.086301	7.5510
0.00057550	0.086214	7.5301
0.00057500	0.086131	7.5121
0.00057450	0.086046	7.4905
0.00057400	0.085965	7.4692
0.00057350	0.085895	7.4482
0.00057300	0.085801	7.4259
0.00057250	0.085713	7.3997
0.00057200	0.085628	7.3748
0.00057150	0.085541	7.3491
0.00057100	0.085458	7.3236
0.00057050	0.085371	7.2988
0.00057000	0.085299	7.2785
0.00056950	0.085211	7.2569
0.00056900	0.085119	7.2316
0.00056850	0.085029	7.2058
0.00056800	0.084940	7.1802
0.00056750	0.084851	7.1560
0.00056700	0.084769	7.1324
0.00056650	0.084693	7.1067
0.00056600	0.084598	7.0846
0.00056550	0.084511	7.0633
0.00056500	0.084417	7.0395
0.00056450	0.084331	7.0205
0.00056400	0.084239	6.9915
0.00056350	0.084144	6.9605
0.00056300	0.084058	6.9342
0.00056250	0.083977	6.9069
0.00056200	0.083886	6.8772
0.00056150	0.083788	6.8493
0.00056100	0.083699	6.8229
0.00056050	0.083604	6.7973
0.00056000	0.083514	6.7706
0.00055950	0.083423	6.7406
0.00055900	0.083342	6.7137
0.00055850	0.083237	6.6783
0.00055800	0.083146	6.6526
0.00055750	0.083044	6.6249
0.00055700	0.082955	6.5945
0.00055650	0.082855	6.5663
0.00055600	0.082767	6.5383
0.00055550	0.082683	6.5101
0.00055500	0.082582	6.4816
0.00055450	0.082483	6.4479
0.00055400	0.082372	6.4124
0.00055350	0.082280	6.3790
0.00055300	0.082176	6.3466
0.00055250	0.082085	6.3130
0.00055200	0.081980	6.2787
0.00055150	0.081892	6.2495
0.00055100	0.081795	6.2211
0.00055050	0.081688	6.1840
0.00055000	0.081585	6.1463
0.00054950	0.081482	6.1140
0.00054900	0.081372	6.0837
0.00054850	0.081274	6.0508
0.00054800	0.081188	6.0127
0.00054750	0.081073	5.9732
0.00054700	0.080968	5.9441
0.00054650	0.080855	5.9107
0.00054600	0.080752	5.8773
0.00054550	0.080644	5.8475
0.00054500	0.080532	5.8170
0.00054450	0.080446	5.7809
0.00054400	0.080330	5.7503
0.00054350	0.080216	5.7158
0.00054300	0.080103	5.6886
0.00054250	0.079987	5.6611
0.00054200	0.079881	5.6294
0.00054150	0.079764	5.5955
0.00054100	0.079675	5.5624
0.00054050	0.079561	5.5307
0.00054000	0.079440	5.5051
0.00053950	0.079327	5.4734
0.00053900	0.079196	5.4437
0.00053850	0.079087	5.4119
0.00053800	0.078965	5.3811
0.00053750	0.078855	5.3515
0.00053700	0.078756	5.3227
0.00053650	0.078627	5.2977
0.00053600	0.078512	5.2720
0.00053550	0.078385	5.2368
0.00053500	0.078270	5.2083
0.00053450	0.078138	5.1825
0.00053400	0.078021	5.1527
0.00053350	0.077916	5.1357
0.00053300	0.077793	5.1178
0.00053250	0.077656	5.0242
0.00053200	0.077541	5.0231
0.00053150	0.077413	5.0224
0.00053100	0.077288	5.0031
0.00053050	0.077159	4.9707
0.00053000	0.077039	4.9476
0.00052950	0.076931	4.9370
0.00052900	0.076792	4.9278
0.00052850	0.076669	4.8941
0.00052800	0.076532	4.8788
0.00052750	0.076410	4.8545
0.00052700	0.076273	4.8628
0.00052650	0.076147	4.8592
0.00052600	0.076013	4.8489
0.00052550	0.075909	4.8232
0.00052500	0.075782	4.8088
0.00052450	0.075636	4.7991
0.00052400	0.075501	4.7949
0.00052350	0.075365	4.7720
0.00052300	0.075242	4.7622
0.00052250	0.075109	4.7663
0.00052200	0.075000	4.7459
0.00052150	0.074867	4.7437
0.00052100	0.074731	4.7624
0.00052050	0.074594	4.7574
0.00052000	0.074463	4.7601
0.00051950	0.074331	4.7689
0.00051900	0.074196	4.7750
0.00051850	0.074089	4.7875
0.00051800	0.073959	4.7917
0.00051750	0.073821	4.7962
0.00051700	0.073690	4.8025
0.00051650	0.073558	4.8165
0.00051600	0.073429	4.8350
0.00051550	0.073302	4.8520
0.00051500	0.073176	4.8675
0.00051450	0.073041	4.8876
0.00051400	0.072932	4.9131
0.00051350	0.072807	4.9426
0.00051300	0.072673	4.9693
0.00051250	0.072551	4.9953
0.00051200	0.072426	5.0263
0.00051150	0.072304	5.0587
0.00051100	0.072185	5.0941
0.00051050	0.072087	5.1355
0.00051000	0.071951	5.1730
0.00050950	0.071829	5.2110
0.00050900	0.071708	5.2496
0.00050850	0.071589	5.2964
0.00050800	0.071475	5.3443
0.00050750	0.071358	5.3902
0.00050700	0.071250	5.4354
0.00050650	0.071151	5.4861
0.00050600	0.071039	5.5390
0.00050550	0.070922	5.5872
0.00050500	0.070806	5.6347
0.00050450	0.070693	5.6894
0.00050400	0.070588	5.7390
0.00050350	0.070478	5.7891
0.00050300	0.070390	5.8431
0.00050250	0.070285	5.8942
0.00050200	0.070176	5.9426
0.00050150	0.070070	6.0035
0.00050100	0.069968	6.0577
0.00050050	0.069866	6.1076
0.00050000	0.069764	6.1772
0.00049950	0.069680	6.2350
0.00049900	0.069580	6.2993
0.00049850	0.069476	6.3618
0.00049800	0.069374	6.5028
0.00049750	0.069286	6.5237
0.00049700	0.069185	6.5576
0.00049650	0.069098	6.6112
0.00049600	0.069001	6.6751
0.00049550	0.068925	6.7347
0.00049500	0.068828	6.7947
0.00049450	0.068732	6.8616
0.00049400	0.068644	6.9278
0.00049350	0.068551	6.9968
0.00049300	0.068470	7.0733
0.00049250	0.068378	7.1525
0.00049200	0.068306	7.2271
0.00049150	0.068223	7.3059
0.00049100	0.068134	7.3822
0.00049050	0.068046	7.4639
0.00049000	0.067962	7.5449
0.00048950	0.067880	7.6205
0.00048900	0.067804	7.6953
0.00048850	0.067736	7.7672
0.00048800	0.067653	7.8414
0.00048750	0.067575	7.9263
0.00048700	0.067493	8.0102
0.00048650	0.067420	8.0893
0.00048600	0.067342	8.1705
0.00048550	0.067266	8.2513
0.00048500	0.067189	8.3346
0.00048450	0.067127	8.4166
0.00048400	0.067056	8.4940
0.00048350	0.066978	8.5735
0.00048300	0.066906	8.6575
0.00048250	0.066836	8.7366
0.00048200	0.066766	8.8176
0.00048150	0.066696	8.8996
0.00048100	0.066626	8.9829
0.00048050	0.066565	9.0646
0.00048000	0.066495	9.1473
0.00047950	0.066426	9.2274
0.00047900	0.066360	9.3126
0.00047850	0.066292	9.3968
0.00047800	0.066228	9.4769
0.00047750	0.066161	9.5611
0.00047700	0.066108	9.6422
0.00047650	0.066044	9.7216
0.00047600	0.065978	9.8046
0.00047550	0.065910	9.8912
0.00047500	0.065850	9.9760
0.00047450	0.065787	10.057
0.00047400	0.065726	10.137
0.00047350	0.065673	10.222
0.00047300	0.065615	10.308
0.00047250	0.065548	10.506
0.00047200	0.065494	10.524
0.00047150	0.065432	10.579
0.00047100	0.065373	10.656
0.00047050	0.065311	10.740
0.00047000	0.065260	10.831
0.00046950	0.065212	10.915
0.00046900	0.065152	10.998
0.00046850	0.065094	11.083
0.00046800	0.065038	11.169
0.00046750	0.064982	11.252
0.00046700	0.064927	11.335
0.00046650	0.064876	11.412
0.00046600	0.064826	11.492
0.00046550	0.064768	11.576
0.00046500	0.064716	11.661
0.00046450	0.064662	11.741
0.00046400	0.064609	11.824
0.00046350	0.064555	11.904
0.00046300	0.064508	11.986
0.00046250	0.064462	12.072
0.00046200	0.064408	12.157
0.00046150	0.064359	12.236
0.00046100	0.064302	12.319
0.00046050	0.064254	12.401
0.00046000	0.064203	12.475
0.00045950	0.064165	12.550
0.00045900	0.064110	12.629
0.00045850	0.064064	12.703
0.00045800	0.064011	12.778
0.00045750	0.063964	12.861
0.00045700	0.063915	12.942
0.00045650	0.063867	13.030
0.00045600	0.063823	13.117
0.00045550	0.063777	13.202
0.00045500	0.063726	13.286
0.00045450	0.063683	13.370
0.00045400	0.063634	13.450
0.00045350	0.063590	13.525
0.00045300	0.063550	13.607
0.00045250	0.063507	13.691
0.00045200	0.063456	13.770
0.00045150	0.063413	13.847
0.00045100	0.063362	13.931
0.00045050	0.063322	14.015
0.00045000	0.063275	14.091
0.00044950	0.063239	14.172
0.00044900	0.063198	14.248
0.00044850	0.063149	14.307
0.00044800	0.063109	14.371
0.00044750	0.063063	14.441
0.00044700	0.063021	14.518
0.00044650	0.062976	14.590
0.00044600	0.062932	14.666
0.00044550	0.062898	14.736
0.00044500	0.062856	14.809
0.00044450	0.062811	14.883
0.00044400	0.062770	14.954
0.00044350	0.062727	15.002
0.00044300	0.062689	15.053
0.00044250	0.062644	15.119
0.00044200	0.062612	15.205
0.00044150	0.062570	15.279
0.00044100	0.062525	15.340
0.00044050	0.062487	15.422
0.00044000	0.062443	15.503
0.00043950	0.062406	15.576
0.00043900	0.062366	15.655
0.00043850	0.062325	15.727
0.00043800	0.062295	15.802
0.00043750	0.062255	15.875
0.00043700	0.062213	15.962
0.00043650	0.062173	16.033
0.00043600	0.062132	16.103
0.00043550	0.062096	16.172
0.00043500	0.062056	16.243
0.00043450	0.062026	16.316
0.00043400	0.061986	16.382
0.00043350	0.061948	16.448
0.00043300	0.061908	16.516
0.00043250	0.061872	16.586
0.00043200	0.061829	16.649
0.00043150	0.061796	16.718
0.00043100	0.061756	16.786
0.00043050	0.061725	16.851
0.00043000	0.061687	16.919
0.00042950	0.061650	17.089
0.00042900	0.061613	17.099
0.00042850	0.061581	17.136
0.00042800	0.061540	17.190
0.00042750	0.061508	17.253
0.00042700	0.061467	17.318
0.00042650	0.061439	17.382
0.00042600	0.061399	17.443
0.00042550	0.061365	17.507
0.00042500	0.061329	17.573
0.00042450	0.061292	17.640
0.00042400	0.061260	17.707
0.00042350	0.061221	17.782
0.00042300	0.061193	17.857
0.00042250	0.061162	17.933
0.00042200	0.061119	18.014
0.00042150	0.061090	18.085
0.00042100	0.061052	18.142
0.00042050	0.061020	18.202
0.00042000	0.060985	18.261
0.00041950	0.060957	18.319
0.00041900	0.060921	18.374
0.00041850	0.060889	18.431
0.00041800	0.060851	18.490
0.00041750	0.060822	18.546
0.00041700	0.060782	18.606
0.00041650	0.060754	18.661
0.00041600	0.060725	18.719
0.00041550	0.060686	18.778
0.00041500	0.060657	18.839
0.00041450	0.060619	18.900
0.00041400	0.060591	18.962
0.00041350	0.060553	19.026
0.00041300	0.060525	19.093
0.00041250	0.060499	19.163
0.00041200	0.060459	19.238
0.00041150	0.060430	19.312
0.00041100	0.060395	19.384
0.00041050	0.060364	19.446
0.00041000	0.060332	19.508
0.00040950	0.060299	19.563
0.00040900	0.060269	19.616
0.00040850	0.060242	19.663
0.00040800	0.060208	19.709
0.00040750	0.060177	19.765
0.00040700	0.060141	19.821
0.00040650	0.060114	19.872
0.00040600	0.060079	19.920
0.00040550	0.060051	19.970
0.00040500	0.060025	20.022
0.00040450	0.059989	20.073
0.00040400	0.059961	20.126
0.00040350	0.059928	20.179
0.00040300	0.059898	20.239
0.00040250	0.059865	20.302
0.00040200	0.059838	20.362
0.00040150	0.059811	20.418
0.00040100	0.059775	20.477
0.00040050	0.059748	20.535
0.00040000	0.059714	20.592
0.00039950	0.059687	20.649
0.00039900	0.059656	20.706
0.00039850	0.059625	20.759
0.00039800	0.059598	20.810
0.00039750	0.059569	20.859
0.00039700	0.059536	20.917
0.00039650	0.059507	20.970
0.00039600	0.059479	21.026
0.00039550	0.059446	21.079
0.00039500	0.059422	21.135
0.00039450	0.059396	21.186
0.00039400	0.059364	21.241
0.00039350	0.059333	21.296
0.00039300	0.059306	21.344
0.00039250	0.059272	21.394
0.00039200	0.059247	21.445
0.00039150	0.059214	21.492
0.00039100	0.059190	21.536
0.00039050	0.059162	21.581
0.00039000	0.059133	21.631
0.00038950	0.059103	21.680
0.00038900	0.059077	21.730
0.00038850	0.059044	21.779
0.00038800	0.059019	21.828
0.00038750	0.058992	21.883
0.00038700	0.058963	21.932
0.00038650	0.058932	21.972
0.00038600	0.058907	22.020
0.00038550	0.058874	22.069
0.00038500	0.058850	22.113
0.00038450	0.058820	22.163
0.00038400	0.058799	22.209
0.00038350	0.058766	22.253
0.00038300	0.058739	22.299
0.00038250	0.058708	22.344
0.00038200	0.058682	22.391
0.00038150	0.058654	22.441
0.00038100	0.058625	22.485
0.00038050	0.058602	22.526
0.00038000	0.058576	22.570
0.00037950	0.058547	22.610
0.00037900	0.058518	22.647
0.00037850	0.058493	22.695
0.00037800	0.058460	22.744
0.00037750	0.058437	22.787
0.00037700	0.058407	22.842
0.00037650	0.058387	22.892
0.00037600	0.058356	22.939
0.00037550	0.058331	22.980
0.00037500	0.058301	23.025
0.00037450	0.058277	23.065
0.00037400	0.058247	23.105
0.00037350	0.058222	23.155
0.00037300	0.058195	23.204
0.00037250	0.058171	23.246
0.00037200	0.058141	23.290
0.00037150	0.058116	23.332
0.00037100	0.058089	23.370
0.00037050	0.058060	23.405
0.00037000	0.058038	23.450
0.00036950	0.058014	23.491
0.00036900	0.057983	23.529
0.00036850	0.057957	23.564
0.00036800	0.057929	23.608
0.00036750	0.057902	23.649
0.00036700	0.057880	23.696
0.00036650	0.057857	23.739
0.00036600	0.057827	23.776
0.00036550	0.057801	23.808
0.00036500	0.057774	23.843
0.00036450	0.057747	23.875
0.00036400	0.057724	23.918
0.00036350	0.057701	23.967
0.00036300	0.057674	24.015
0.00036250	0.057645	24.053
0.00036200	0.057622	24.083
0.00036150	0.057590	24.130
0.00036100	0.057570	24.188
0.00036050	0.057541	24.224
0.00036000	0.057520	24.249
0.00035950	0.057498	24.278
0.00035900	0.057468	24.322
0.00035850	0.057444	24.363
0.00035800	0.057414	24.402
0.00035750	0.057392	24.434
0.00035700	0.057364	24.463
0.00035650	0.057340	24.488
0.00035600	0.057312	24.528
0.00035550	0.057289	24.564
0.00035500	0.057269	24.601
0.00035450	0.057240	24.647
0.00035400	0.057215	24.685
0.00035350	0.057190	24.714
0.00035300	0.057162	24.738
0.00035250	0.057140	24.773
0.00035200	0.057109	24.818
0.00035150	0.057090	24.873
0.00035100	0.057067	24.919
0.00035050	0.057037	24.964
0.00035000	0.057015	25.012
0.00034950	0.056988	25.034
0.00034900	0.056962	25.050
0.00034850	0.056939	25.073
0.00034800	0.056916	25.100
0.00034750	0.056894	25.127
0.00034700	0.056865	25.169
0.00034650	0.056843	25.207
0.00034600	0.056818	25.236
0.00034550	0.056791	25.260
0.00034500	0.056769	25.298
0.00034450	0.056748	25.325
0.00034400	0.056720	25.346
0.00034350	0.056697	25.365
0.00034300	0.056667	25.393
0.00034250	0.056646	25.429
0.00034200	0.056621	25.467
0.00034150	0.056597	25.500
0.00034100	0.056579	25.528
0.00034050	0.056551	25.549
0.00034000	0.056527	25.573
0.00033950	0.056501	25.609
0.00033900	0.056477	25.646
0.00033850	0.056450	25.673
0.00033800	0.056427	25.699
0.00033750	0.056409	25.733
0.00033700	0.056381	25.764
0.00033650	0.056358	25.793
0.00033600	0.056333	25.814
0.00033550	0.056309	25.840
0.00033500	0.056286	25.868
0.00033450	0.056259	25.901
0.00033400	0.056237	25.930
0.00033350	0.056215	25.959
0.00033300	0.056192	25.999
0.00033250	0.056164	26.037
0.00033200	0.056143	26.064
0.00033150	0.056116	26.085
0.00033100	0.056096	26.108
0.00033050	0.056068	26.132
0.00033000	0.056048	26.159
0.00032950	0.056026	26.194
0.00032900	0.056001	26.227
0.00032850	0.055975	26.253
0.00032800	0.055954	26.286
0.00032750	0.055927	26.329
0.00032700	0.055906	26.359
0.00032650	0.055880	26.396
0.00032600	0.055863	26.433
0.00032550	0.055836	26.463
0.00032500	0.055814	26.494
0.00032450	0.055788	26.522
0.00032400	0.055764	26.540
0.00032350	0.055742	26.565
0.00032300	0.055716	26.593
0.00032250	0.055696	26.628
0.00032200	0.055675	26.666
0.00032150	0.055647	26.690
0.00032100	0.055627	26.706
0.00032050	0.055601	26.723
0.00032000	0.055580	26.743
0.00031950	0.055553	26.766
0.00031900	0.055533	26.786
0.00031850	0.055512	26.811
0.00031800	0.055485	26.840
0.00031750	0.055465	26.863
0.00031700	0.055439	26.875
0.00031650	0.055417	26.887
0.00031600	0.055394	26.912
0.00031550	0.055376	26.929
0.00031500	0.055349	26.949
0.00031450	0.055327	26.969
0.00031400	0.055301	26.985
0.00031350	0.055279	27.015
0.00031300	0.055256	27.032
0.00031250	0.055234	27.046
0.00031200	0.055214	27.067
0.00031150	0.055191	27.075
0.00031100	0.055167	27.087
0.00031050	0.055142	27.113
0.00031000	0.055122	27.147
0.00030950	0.055094	27.176
0.00030900	0.055076	27.194
0.00030850	0.055054	27.204
0.00030800	0.055029	27.218
0.00030750	0.055005	27.231
0.00030700	0.054983	27.247
0.00030650	0.054961	27.266
0.00030600	0.054937	27.296
0.00030550	0.054918	27.321
0.00030500	0.054896	27.339
0.00030450	0.054870	27.367
0.00030400	0.054849	27.383
0.00030350	0.054826	27.399
0.00030300	0.054800	27.354
0.00030250	0.054782	27.348
0.00030200	0.054754	27.356
0.00030150	0.054737	27.368
0.00030100	0.054710	27.384
0.00030050	0.054692	27.403
0.00030000	0.054668	27.427
0.00029950	0.054645	27.451
0.00029900	0.054623	27.479
0.00029850	0.054599	27.507
0.00029800	0.054579	27.541
0.00029750	0.054553	27.580
0.00029700	0.054537	27.614
0.00029650	0.054512	27.650
0.00029600	0.054490	27.691
0.00029550	0.054466	27.730
0.00029500	0.054445	27.763
0.00029450	0.054418	27.799
0.00029400	0.054402	27.834
0.00029350	0.054382	27.867
0.00029300	0.054356	27.907
0.00029250	0.054334	27.943
0.00029200	0.054314	27.975
0.00029150	0.054287	28.004
0.00029100	0.054270	28.031
0.00029050	0.054250	28.052
0.00029000	0.054225	28.067
0.00028950	0.054200	28.078
0.00028900	0.054182	28.090
0.00028850	0.054154	28.098
0.00028800	0.054137	28.098
0.00028750	0.054111	28.091
0.00028700	0.054091	28.084
0.00028650	0.054070	28.079
0.00028600	0.054051	28.074
0.00028550	0.054022	28.060
0.00028500	0.054005	28.042
0.00028450	0.053979	28.029
0.00028400	0.053958	28.015
0.00028350	0.053937	28.003
0.00028300	0.053921	28.002
0.00028250	0.053891	28.005
0.00028200	0.053874	28.005
0.00028150	0.053847	28.003
0.00028100	0.053828	28.003
0.00028050	0.053800	28.003
0.00028000	0.053784	28.003
0.00027950	0.053762	28.003
0.00027900	0.053740	28.003
0.00027850	0.053714	28.013
0.00027800	0.053697	28.016
0.00027750	0.053668	28.031
0.00027700	0.053651	28.047
0.00027650	0.053631	28.061
0.00027600	0.053610	28.061
0.00027550	0.053582	28.067
0.00027500	0.053564	28.074
0.00027450	0.053537	28.085
0.00027400	0.053519	28.098
0.00027350	0.053493	28.098
0.00027300	0.053477	28.093
0.00027250	0.053451	28.098
0.00027200	0.053434	28.098
0.00027150	0.053406	28.090
0.00027100	0.053388	28.085
0.00027050	0.053362	28.079
0.00027000	0.053340	28.069
0.00026950	0.053320	28.061
0.00026900	0.053301	28.061
0.00026850	0.053273	28.063
0.00026800	0.053257	28.061
0.00026750	0.053230	28.051
0.00026700	0.053211	28.046
0.00026650	0.053188	28.050
0.00026600	0.053172	28.051
0.00026550	0.053143	28.051
0.00026500	0.053126	28.043
0.00026450	0.053097	28.032
0.00026400	0.053079	28.014
0.00026350	0.053053	28.011
0.00026300	0.053033	28.011
0.00026250	0.053013	28.005
0.00026200	0.052994	27.993
0.00026150	0.052966	27.974
0.00026100	0.052948	27.963
0.00026050	0.052920	27.954
0.00026000	0.052902	27.945
0.00025950	0.052878	27.934
0.00025900	0.052862	27.925
0.00025850	0.052834	27.908
0.00025800	0.052816	27.895
0.00025750	0.052789	27.887
0.00025700	0.052771	27.876
0.00025650	0.052746	27.863
0.00025600	0.052722	27.845
0.00025550	0.052702	27.828
0.00025500	0.052684	27.807
0.00025450	0.052656	27.787
0.00025400	0.052636	27.773
0.00025350	0.052614	27.762
0.00025300	0.052589	27.745
0.00025250	0.052570	27.729
0.00025200	0.052552	27.716
0.00025150	0.052526	27.697
0.00025100	0.052503	27.679
0.00025050	0.052477	27.659
0.00025000	0.052459	27.644
0.00024950	0.052432	27.625
0.00024900	0.052412	27.601
0.00024850	0.052390	27.576
0.00024800	0.052372	27.556
0.00024750	0.052344	27.532
0.00024700	0.052325	27.504
0.00024650	0.052297	27.479
0.00024600	0.052279	27.454
0.00024550	0.052253	27.431
0.00024500	0.052237	27.414
0.00024450	0.052210	27.394
0.00024400	0.052191	27.372
0.00024350	0.052162	27.355
0.00024300	0.052145	27.332
0.00024250	0.052118	27.308
0.00024200	0.052096	27.283
0.00024150	0.052074	27.259
0.00024100	0.052055	27.239
0.00024050	0.052027	27.215
0.00024000	0.052007	27.190
0.00023950	0.051982	27.164
0.00023900	0.051960	27.134
0.00023850	0.051938	27.111
0.00023800	0.051921	27.082
0.00023750	0.051892	27.054
0.00023700	0.051872	27.025
0.00023650	0.051844	26.996
0.00023600	0.051822	26.967
0.00023550	0.051800	26.939
0.00023500	0.051775	26.908
0.00023450	0.051755	26.874
0.00023400	0.051734	26.847
0.00023350	0.051709	26.823
0.00023300	0.051685	26.798
0.00023250	0.051665	26.772
0.00023200	0.051636	26.746
0.00023150	0.051617	26.712
0.00023100	0.051595	26.681
0.00023050	0.051570	26.648
0.00023000	0.051546	26.615
0.00022950	0.051524	26.586
0.00022900	0.051498	26.556
0.00022850	0.051476	26.526
0.00022800	0.051453	26.500
0.00022750	0.051432	26.468
0.00022700	0.051408	26.436
0.00022650	0.051385	26.404
0.00022600	0.051357	26.369
0.00022550	0.051338	26.336
0.00022500	0.051309	26.303
0.00022450	0.051292	26.271
0.00022400	0.051271	26.237
0.00022350	0.051240	26.203
0.00022300	0.051222	26.172
0.00022250	0.051193	26.148
0.00022200	0.051171	26.118
0.00022150	0.051144	26.084
0.00022100	0.051124	26.046
0.00022050	0.051103	26.009
0.00022000	0.051076	25.974
0.00021950	0.051052	25.942
0.00021900	0.051027	25.912
0.00021850	0.051004	25.881
0.00021800	0.050978	25.843
0.00021750	0.050958	25.808
0.00021700	0.050935	25.772
0.00021650	0.050907	25.735
0.00021600	0.050883	25.699
0.00021550	0.050859	25.663
0.00021500	0.050832	25.628
0.00021450	0.050812	25.594
0.00021400	0.050788	25.562
0.00021350	0.050766	25.526
0.00021300	0.050737	25.492
0.00021250	0.050718	25.458
0.00021200	0.050686	25.419
0.00021150	0.050665	25.383
0.00021100	0.050640	25.347
0.00021050	0.050621	25.309
0.00021000	0.050592	25.270
0.00020950	0.050568	25.232
0.00020900	0.050544	25.195
0.00020850	0.050516	25.158
0.00020800	0.050495	25.117
0.00020750	0.050472	25.077
0.00020700	0.050445	25.039
0.00020650	0.050418	25.005
0.00020600	0.050397	24.963
0.00020550	0.050367	24.923
0.00020500	0.050347	24.885
0.00020450	0.050324	24.849
0.00020400	0.050296	24.808
0.00020350	0.050270	24.772
0.00020300	0.050248	24.736
0.00020250	0.050218	24.694
0.00020200	0.050195	24.655
0.00020150	0.050176	24.614
0.00020100	0.050145	24.572
0.00020050	0.050123	24.533
0.00020000	0.050093	24.495
0.00019950	0.050072	24.457
0.00019900	0.050042	24.418
0.00019850	0.050019	24.375
0.00019800	0.049999	24.334
0.00019750	0.049967	24.291
0.00019700	0.049943	24.250
0.00019650	0.049917	24.210
0.00019600	0.049890	24.167
0.00019550	0.049866	24.123
0.00019500	0.049842	24.081
0.00019450	0.049820	24.040
0.00019400	0.049788	23.999
0.00019350	0.049766	23.957
0.00019300	0.049736	23.912
0.00019250	0.049712	23.870
0.00019200	0.049684	23.827
0.00019150	0.049660	23.781
0.00019100	0.049636	23.738
0.00019050	0.049608	23.695
0.00019000	0.049579	23.652
0.00018950	0.049557	23.607
0.00018900	0.049525	23.564
0.00018850	0.049505	23.525
0.00018800	0.049482	23.481
0.00018750	0.049447	23.437
0.00018700	0.049425	23.393
0.00018650	0.049394	23.345
0.00018600	0.049370	23.299
0.00018550	0.049343	23.255
0.00018500	0.049312	23.211
0.00018450	0.049292	23.166
0.00018400	0.049265	23.124
0.00018350	0.049238	23.082
0.00018300	0.049211	23.043
0.00018250	0.049178	23.001
0.00018200	0.049157	22.955
0.00018150	0.049123	22.910
0.00018100	0.049103	22.870
0.00018050	0.049079	22.823
0.00018000	0.049048	22.775
0.00017950	0.049022	22.732
0.00017900	0.048991	22.691
0.00017850	0.048968	22.646
0.00017800	0.048933	22.602
0.00017750	0.048912	22.554
0.00017700	0.048878	22.504
0.00017650	0.048855	22.456
0.00017600	0.048832	22.411
0.00017550	0.048797	22.360
0.00017500	0.048770	22.304
0.00017450	0.048738	22.254
0.00017400	0.048713	22.207
0.00017350	0.048685	22.160
0.00017300	0.048660	22.109
0.00017250	0.048626	22.057
0.00017200	0.048602	21.974
0.00017150	0.048570	21.968
0.00017100	0.048546	21.940
0.00017050	0.048513	21.898
0.00017000	0.048489	21.857
0.00016950	0.048464	21.812
0.00016900	0.048434	21.757
0.00016850	0.048402	21.705
0.00016800	0.048375	21.654
0.00016750	0.048342	21.605
0.00016700	0.048316	21.555
0.00016650	0.048285	21.504
0.00016600	0.048257	21.451
0.00016550	0.048229	21.401
0.00016500	0.048203	21.348
0.00016450	0.048170	21.293
0.00016400	0.048145	21.242
0.00016350	0.048109	21.188
0.00016300	0.048083	21.134
0.00016250	0.048051	21.084
0.00016200	0.048025	21.033
0.00016150	0.047998	20.982
0.00016100	0.047965	20.934
0.00016050	0.047936	20.884
0.00016000	0.047907	20.832
0.00015950	0.047873	20.775
0.00015900	0.047847	20.724
0.00015850	0.047820	20.672
0.00015800	0.047786	20.613
0.00015750	0.047759	20.558
0.00015700	0.047722	20.511
0.00015650	0.047697	20.459
0.00015600	0.047661	20.403
0.00015550	0.047634	20.349
0.00015500	0.047609	20.299
0.00015450	0.047574	20.246
0.00015400	0.047545	20.190
0.00015350	0.047508	20.136
0.00015300	0.047480	20.078
0.00015250	0.047446	20.022
0.00015200	0.047418	19.973
0.00015150	0.047392	19.921
0.00015100	0.047357	19.866
0.00015050	0.047325	19.808
0.00015000	0.047293	19.749
0.00014950	0.047260	19.693
0.00014900	0.047230	19.642
0.00014850	0.047195	19.589
0.00014800	0.047170	19.534
0.00014750	0.047133	19.479
0.00014700	0.047104	19.427
0.00014650	0.047068	19.373
0.00014600	0.047041	19.320
0.00014550	0.047003	19.268
0.00014500	0.046976	19.210
0.00014450	0.046948	19.154
0.00014400	0.046910	19.097
0.00014350	0.046878	19.039
0.00014300	0.046842	18.978
0.00014250	0.046811	18.920
0.00014200	0.046776	18.864
0.00014150	0.046744	18.807
0.00014100	0.046716	18.750
0.00014050	0.046681	18.695
0.00014000	0.046645	18.638
0.00013950	0.046615	18.580
0.00013900	0.046575	18.524
0.00013850	0.046546	18.465
0.00013800	0.046508	18.407
0.00013750	0.046478	18.350
0.00013700	0.046448	18.289
0.00013650	0.046408	18.229
0.00013600	0.046376	18.175
0.00013550	0.046340	18.120
0.00013500	0.046309	18.060
0.00013450	0.046270	18.000
0.00013400	0.046238	17.941
0.00013350	0.046207	17.885
0.00013300	0.046166	17.829
0.00013250	0.046133	17.767
0.00013200	0.046097	17.703
0.00013150	0.046060	17.640
0.00013100	0.046029	17.582
0.00013050	0.045996	17.522
0.00013000	0.045961	17.461
0.00012950	0.045920	17.399
0.00012900	0.045886	17.332
0.00012850	0.045845	17.270
0.00012800	0.045813	17.210
0.00012750	0.045773	17.151
0.00012700	0.045744	17.094
0.00012650	0.045705	17.035
0.00012600	0.045669	16.970
0.00012550	0.045629	16.911
0.00012500	0.045597	16.853
0.00012450	0.045554	16.790
0.00012400	0.045520	16.727
0.00012350	0.045487	16.669
0.00012300	0.045448	16.609
0.00012250	0.045407	16.548
0.00012200	0.045370	16.488
0.00012150	0.045334	16.427
0.00012100	0.045291	16.361
0.00012050	0.045258	16.300
0.00012000	0.045225	16.236
0.00011950	0.045177	16.172
0.00011900	0.045143	16.108
0.00011850	0.045098	16.047
0.00011800	0.045064	15.986
0.00011750	0.045019	15.924
0.00011700	0.044987	15.861
0.00011650	0.044950	15.796
0.00011600	0.044909	15.732
0.00011550	0.044866	15.666
0.00011500	0.044829	15.603
0.00011450	0.044782	15.541
0.00011400	0.044747	15.480
0.00011350	0.044701	15.414
0.00011300	0.044670	15.350
0.00011250	0.044624	15.286
0.00011200	0.044588	15.224
0.00011150	0.044540	15.164
0.00011100	0.044504	15.102
0.00011050	0.044459	15.042
0.00011000	0.044428	14.980
0.00010950	0.044376	14.915
0.00010900	0.044338	14.851
0.00010850	0.044290	14.790
0.00010800	0.044250	14.727
0.00010750	0.044207	14.666
0.00010700	0.044175	14.604
0.00010650	0.044125	14.540
0.00010600	0.044085	14.476
0.00010550	0.044039	14.412
0.00010500	0.043993	14.347
0.00010450	0.043951	14.282
0.00010400	0.043901	14.214
0.00010350	0.043868	14.149
0.00010300	0.043821	14.084
0.00010250	0.043780	14.020
0.00010200	0.043728	13.958
0.00010150	0.043687	13.805
0.00010100	0.043639	13.792
0.00010050	0.043597	13.754
1.0000e-04	0.043536	13.620
		
1.0000e-04	0.043495	13.530
9.9800e-05	0.043515	13.539
9.9600e-05	0.043506	13.547
9.9400e-05	0.043483	13.541
9.9200e-05	0.043468	13.523
9.9000e-05	0.043446	13.495
9.8800e-05	0.043430	13.471
9.8600e-05	0.043410	13.447
9.8400e-05	0.043393	13.420
9.8200e-05	0.043373	13.393
9.8000e-05	0.043355	13.368
9.7800e-05	0.043340	13.339
9.7600e-05	0.043317	13.314
9.7400e-05	0.043300	13.287
9.7200e-05	0.043280	13.262
9.7000e-05	0.043261	13.232
9.6800e-05	0.043244	13.203
9.6600e-05	0.043227	13.180
9.6400e-05	0.043205	13.156
9.6200e-05	0.043187	13.131
9.6000e-05	0.043168	13.103
9.5800e-05	0.043146	13.077
9.5600e-05	0.043131	13.054
9.5400e-05	0.043115	13.027
9.5200e-05	0.043091	13.000
9.5000e-05	0.043075	12.972
9.4800e-05	0.043051	12.949
9.4600e-05	0.043037	12.925
9.4400e-05	0.043013	12.897
9.4200e-05	0.042998	12.866
9.4000e-05	0.042974	12.838
9.3800e-05	0.042957	12.815
9.3600e-05	0.042942	12.790
9.3400e-05	0.042918	12.764
9.3200e-05	0.042901	12.739
9.3000e-05	0.042879	12.713
9.2800e-05	0.042859	12.689
9.2600e-05	0.042840	12.664
9.2400e-05	0.042820	12.632
9.2200e-05	0.042804	12.604
9.2000e-05	0.042783	12.579
9.1800e-05	0.042761	12.554
9.1600e-05	0.042742	12.526
9.1400e-05	0.042719	12.497
9.1200e-05	0.042703	12.473
9.1000e-05	0.042679	12.447
9.0800e-05	0.042662	12.421
9.0600e-05	0.042646	12.391
9.0400e-05	0.042620	12.365
9.0200e-05	0.042603	12.340
9.0000e-05	0.042579	12.313
8.9800e-05	0.042562	12.290
8.9600e-05	0.042539	12.263
8.9400e-05	0.042524	12.237
8.9200e-05	0.042501	12.208
8.9000e-05	0.042483	12.185
8.8800e-05	0.042457	12.160
8.8600e-05	0.042442	12.134
8.8400e-05	0.042416	12.108
8.8200e-05	0.042400	12.081
8.8000e-05	0.042380	12.055
8.7800e-05	0.042360	12.030
8.7600e-05	0.042334	12.005
8.7400e-05	0.042317	11.980
8.7200e-05	0.042292	11.954
8.7000e-05	0.042275	11.929
8.6800e-05	0.042256	11.903
8.6600e-05	0.042236	11.877
8.6400e-05	0.042210	11.850
8.6200e-05	0.042193	11.824
8.6000e-05	0.042167	11.799
8.5800e-05	0.042148	11.773
8.5600e-05	0.042129	11.747
8.5400e-05	0.042111	11.725
8.5200e-05	0.042084	11.703
8.5000e-05	0.042064	11.682
8.4800e-05	0.042043	11.660
8.4600e-05	0.042019	11.638
8.4400e-05	0.042001	11.615
8.4200e-05	0.041975	11.591
8.4000e-05	0.041958	11.565
8.3800e-05	0.041937	11.535
8.3600e-05	0.041915	11.504
8.3400e-05	0.041890	11.474
8.3200e-05	0.041873	11.444
8.3000e-05	0.041845	11.411
8.2800e-05	0.041831	11.377
8.2600e-05	0.041804	11.344
8.2400e-05	0.041786	11.313
8.2200e-05	0.041759	11.284
8.2000e-05	0.041742	11.256
8.1800e-05	0.041716	11.229
8.1600e-05	0.041694	11.202
8.1400e-05	0.041673	11.174
8.1200e-05	0.041653	11.148
8.1000e-05	0.041628	11.120
8.0800e-05	0.041606	11.091
8.0600e-05	0.041583	11.062
8.0400e-05	0.041561	11.035
8.0200e-05	0.041539	11.010
8.0000e-05	0.041517	10.983
7.9800e-05	0.041498	10.958
7.9600e-05	0.041469	10.932
7.9400e-05	0.041451	10.906
7.9200e-05	0.041422	10.879
7.9000e-05	0.041405	10.853
7.8800e-05	0.041383	10.825
7.8600e-05	0.041359	10.796
7.8400e-05	0.041332	10.765
7.8200e-05	0.041313	10.736
7.8000e-05	0.041284	10.707
7.7800e-05	0.041265	10.677
7.7600e-05	0.041238	10.650
7.7400e-05	0.041216	10.624
7.7200e-05	0.041194	10.598
7.7000e-05	0.041174	10.570
7.6800e-05	0.041145	10.542
7.6600e-05	0.041125	10.515
7.6400e-05	0.041099	10.488
7.6200e-05	0.041074	10.458
7.6000e-05	0.041052	10.431
7.5800e-05	0.041034	10.405
7.5600e-05	0.041003	10.378
7.5400e-05	0.040983	10.352
7.5200e-05	0.040955	10.326
7.5000e-05	0.040932	10.298
7.4800e-05	0.040906	10.270
7.4600e-05	0.040883	10.243
7.4400e-05	0.040860	10.216
7.4200e-05	0.040840	10.189
7.4000e-05	0.040809	10.164
7.3800e-05	0.040788	10.138
7.3600e-05	0.040761	10.110
7.3400e-05	0.040737	10.084
7.3200e-05	0.040715	10.057
7.3000e-05	0.040685	10.030
7.2800e-05	0.040665	10.002
7.2600e-05	0.040640	9.9764
7.2400e-05	0.040614	9.9493
7.2200e-05	0.040586	9.9226
7.2000e-05	0.040565	9.8966
7.1800e-05	0.040535	9.8715
7.1600e-05	0.040516	9.8453
7.1400e-05	0.040492	9.8188
7.1200e-05	0.040463	9.7907
7.1000e-05	0.040436	9.7646
7.0800e-05	0.040414	9.7370
7.0600e-05	0.040383	9.7095
7.0400e-05	0.040363	9.6814
7.0200e-05	0.040341	9.6559
7.0000e-05	0.040314	9.6310
6.9800e-05	0.040281	9.6051
6.9600e-05	0.040261	9.5798
6.9400e-05	0.040228	9.5545
6.9200e-05	0.040207	9.5271
6.9000e-05	0.040175	9.4992
6.8800e-05	0.040155	9.4719
6.8600e-05	0.040133	9.4440
6.8400e-05	0.040099	9.4164
6.8200e-05	0.040077	9.3872
6.8000e-05	0.040046	9.3575
6.7800e-05	0.040022	9.3277
6.7600e-05	0.039993	9.2993
6.7400e-05	0.039966	9.2720
6.7200e-05	0.039947	9.2434
6.7000e-05	0.039913	9.2163
6.6800e-05	0.039890	9.1876
6.6600e-05	0.039857	9.1596
6.6400e-05	0.039834	9.1302
6.6200e-05	0.039802	9.1021
6.6000e-05	0.039779	9.0737
6.5800e-05	0.039757	9.0457
6.5600e-05	0.039722	9.0192
6.5400e-05	0.039697	8.9924
6.5200e-05	0.039667	8.9646
6.5000e-05	0.039638	8.9372
6.4800e-05	0.039614	8.9100
6.4600e-05	0.039579	8.8833
6.4400e-05	0.039556	8.8567
6.4200e-05	0.039533	8.8313
6.4000e-05	0.039500	8.8066
6.3800e-05	0.039471	8.7824
6.3600e-05	0.039445	8.7574
6.3400e-05	0.039411	8.7342
6.3200e-05	0.039389	8.7115
6.3000e-05	0.039355	8.6590
6.2800e-05	0.039332	8.6575
6.2600e-05	0.039303	8.6444
6.2400e-05	0.039273	8.6269
6.2200e-05	0.039242	8.6054
6.2000e-05	0.039215	8.5845
6.1800e-05	0.039182	8.5628
6.1600e-05	0.039157	8.5397
6.1400e-05	0.039132	8.5172
6.1200e-05	0.039098	8.4940
6.1000e-05	0.039070	8.4686
6.0800e-05	0.039038	8.4453
6.0600e-05	0.039009	8.4210
6.0400e-05	0.038979	8.3977
6.0200e-05	0.038949	8.3750
6.0000e-05	0.038926	8.3517
5.9800e-05	0.038891	8.3246
5.9600e-05	0.038863	8.2999
5.9400e-05	0.038828	8.2758
5.9200e-05	0.038802	8.2507
5.9000e-05	0.038767	8.2262
5.8800e-05	0.038740	8.2000
5.8600e-05	0.038713	8.1732
5.8400e-05	0.038680	8.1466
5.8200e-05	0.038649	8.1215
5.8000e-05	0.038617	8.0955
5.7800e-05	0.038587	8.0680
5.7600e-05	0.038552	8.0406
5.7400e-05	0.038525	8.0152
5.7200e-05	0.038497	7.9893
5.7000e-05	0.038467	7.9623
5.6800e-05	0.038430	7.9350
5.6600e-05	0.038402	7.9071
5.6400e-05	0.038365	7.8796
5.6200e-05	0.038337	7.8514
5.6000e-05	0.038301	7.8249
5.5800e-05	0.038271	7.7992
5.5600e-05	0.038243	7.7720
5.5400e-05	0.038212	7.7429
5.5200e-05	0.038176	7.7159
5.5000e-05	0.038146	7.6909
5.4800e-05	0.038108	7.6638
5.4600e-05	0.038080	7.6354
5.4400e-05	0.038052	7.6089
5.4200e-05	0.038013	7.5838
5.4000e-05	0.037984	7.5577
5.3800e-05	0.037945	7.5320
5.3600e-05	0.037916	7.5069
5.3400e-05	0.037878	7.4811
5.3200e-05	0.037848	7.4556
5.3000e-05	0.037821	7.4299
5.2800e-05	0.037782	7.4033
5.2600e-05	0.037751	7.3772
5.2400e-05	0.037711	7.3518
5.2200e-05	0.037682	7.3274
5.2000e-05	0.037643	7.3036
5.1800e-05	0.037612	7.2796
5.1600e-05	0.037573	7.2545
5.1400e-05	0.037545	7.2305
5.1200e-05	0.037514	7.2055
5.1000e-05	0.037473	7.1805
5.0800e-05	0.037440	7.1539
5.0600e-05	0.037403	7.1286
5.0400e-05	0.037368	7.1034
5.0200e-05	0.037333	7.0786
5.0000e-05	0.037297	7.0534
4.9800e-05	0.037267	7.0282
4.9600e-05	0.037231	7.0020
4.9400e-05	0.037190	6.9768
4.9200e-05	0.037158	6.9537
4.9000e-05	0.037117	6.9287
4.8800e-05	0.037085	6.9035
4.8600e-05	0.037045	6.8780
4.8400e-05	0.037018	6.8534
4.8200e-05	0.036977	6.8313
4.8000e-05	0.036943	6.8066
4.7800e-05	0.036899	6.7808
4.7600e-05	0.036873	6.7557
4.7400e-05	0.036827	6.7296
4.7200e-05	0.036793	6.7033
4.7000e-05	0.036750	6.6774
4.6800e-05	0.036718	6.6526
4.6600e-05	0.036687	6.6275
4.6400e-05	0.036642	6.6021
4.6200e-05	0.036608	6.5772
4.6000e-05	0.036563	6.5518
4.5800e-05	0.036530	6.5271
4.5600e-05	0.036486	6.5014
4.5400e-05	0.036452	6.4759
4.5200e-05	0.036417	6.4501
4.5000e-05	0.036379	6.4252
4.4800e-05	0.036333	6.3996
4.4600e-05	0.036300	6.3733
4.4400e-05	0.036255	6.3474
4.4200e-05	0.036218	6.3216
4.4000e-05	0.036175	6.2969
4.3800e-05	0.036141	6.2726
4.3600e-05	0.036104	6.2468
4.3400e-05	0.036057	6.2216
4.3200e-05	0.036022	6.1969
4.3000e-05	0.035975	6.1704
4.2800e-05	0.035939	6.1448
4.2600e-05	0.035895	6.1196
4.2400e-05	0.035858	6.0953
4.2200e-05	0.035820	6.0701
4.2000e-05	0.035774	6.0440
4.1800e-05	0.035734	6.0190
4.1600e-05	0.035691	5.9933
4.1400e-05	0.035648	5.9680
4.1200e-05	0.035610	5.9429
4.1000e-05	0.035571	5.9186
4.0800e-05	0.035526	5.8943
4.0600e-05	0.035483	5.8684
4.0400e-05	0.035438	5.8426
4.0200e-05	0.035398	5.8171
4.0000e-05	0.035349	5.7923
3.9800e-05	0.035313	5.7671
3.9600e-05	0.035275	5.7415
3.9400e-05	0.035224	5.7173
3.9200e-05	0.035184	5.6927
3.9000e-05	0.035132	5.6676
3.8800e-05	0.035094	5.6427
3.8600e-05	0.035044	5.6176
3.8400e-05	0.035005	5.5926
3.8200e-05	0.034964	5.5674
3.8000e-05	0.034912	5.5426
3.7800e-05	0.034871	5.5173
3.7600e-05	0.034822	5.4932
3.7400e-05	0.034778	5.4679
3.7200e-05	0.034731	5.4428
3.7000e-05	0.034690	5.4184
3.6800e-05	0.034638	5.3584
3.6600e-05	0.034599	5.3549
3.6400e-05	0.034548	5.3383
3.6200e-05	0.034502	5.3165
3.6000e-05	0.034451	5.2938
3.5800e-05	0.034407	5.2712
3.5600e-05	0.034355	5.2461
3.5400e-05	0.034314	5.2215
3.5200e-05	0.034269	5.1958
3.5000e-05	0.034214	5.1707
3.4800e-05	0.034169	5.1474
3.4600e-05	0.034116	5.1215
3.4400e-05	0.034070	5.0956
3.4200e-05	0.034019	5.0701
3.4000e-05	0.033975	5.0449
3.3800e-05	0.033925	5.0206
3.3600e-05	0.033873	4.9970
3.3400e-05	0.033822	4.9716
3.3200e-05	0.033770	4.9460
3.3000e-05	0.033719	4.9215
3.2800e-05	0.033678	4.8972
3.2600e-05	0.033623	4.8714
3.2400e-05	0.033569	4.8452
3.2200e-05	0.033517	4.8210
3.2000e-05	0.033461	4.7970
3.1800e-05	0.033412	4.7717
3.1600e-05	0.033355	4.7459
3.1400e-05	0.033311	4.7204
3.1200e-05	0.033260	4.6941
3.1000e-05	0.033201	4.6688
3.0800e-05	0.033149	4.6434
3.0600e-05	0.033092	4.6185
3.0400e-05	0.033038	4.5944
3.0200e-05	0.032983	4.5702
3.0000e-05	0.032938	4.5448
2.9800e-05	0.032878	4.5197
2.9600e-05	0.032822	4.4955
2.9400e-05	0.032761	4.4714
2.9200e-05	0.032709	4.4485
2.9000e-05	0.032647	4.4245
2.8800e-05	0.032595	4.4009
2.8600e-05	0.032547	4.3769
2.8400e-05	0.032483	4.3525
2.8200e-05	0.032427	4.3278
2.8000e-05	0.032362	4.3040
2.7800e-05	0.032308	4.2789
2.7600e-05	0.032244	4.2546
2.7400e-05	0.032189	4.2298
2.7200e-05	0.032126	4.2033
2.7000e-05	0.032074	4.1778
2.6800e-05	0.032017	4.1520
2.6600e-05	0.031950	4.1266
2.6400e-05	0.031891	4.1006
2.6200e-05	0.031827	4.0746
2.6000e-05	0.031764	4.0481
2.5800e-05	0.031702	4.0228
2.5600e-05	0.031649	3.9979
2.5400e-05	0.031588	3.9730
2.5200e-05	0.031516	3.9466
2.5000e-05	0.031454	3.9212
2.4800e-05	0.031388	3.8950
2.4600e-05	0.031321	3.8695
2.4400e-05	0.031258	3.8439
2.4200e-05	0.031205	3.8185
2.4000e-05	0.031132	3.7935
2.3800e-05	0.031066	3.7681
2.3600e-05	0.030995	3.7428
2.3400e-05	0.030930	3.7172
2.3200e-05	0.030857	3.6905
2.3000e-05	0.030793	3.6644
2.2800e-05	0.030736	3.6393
2.2600e-05	0.030660	3.6141
2.2400e-05	0.030586	3.5879
2.2200e-05	0.030519	3.5617
2.2000e-05	0.030440	3.5361
2.1800e-05	0.030376	3.5101
2.1600e-05	0.030298	3.4842
2.1400e-05	0.030237	3.4578
2.1200e-05	0.030165	3.4315
2.1000e-05	0.030084	3.4050
2.0800e-05	0.030012	3.3799
2.0600e-05	0.029935	3.3551
2.0400e-05	0.029858	3.3295
2.0200e-05	0.029787	3.3031
2.0000e-05	0.029710	3.2287
1.9800e-05	0.029645	3.2241
1.9600e-05	0.029559	3.2093
1.9400e-05	0.029482	3.1878
1.9200e-05	0.029396	3.1622
1.9000e-05	0.029321	3.1357
1.8800e-05	0.029236	3.1092
1.8600e-05	0.029159	3.0831
1.8400e-05	0.029089	3.0570
1.8200e-05	0.029000	3.0303
1.8000e-05	0.028913	3.0035
1.7800e-05	0.028831	2.9779
1.7600e-05	0.028742	2.9512
1.7400e-05	0.028659	2.9258
1.7200e-05	0.028589	2.9002
1.7000e-05	0.028493	2.8728
1.6800e-05	0.028408	2.8447
1.6600e-05	0.028310	2.8171
1.6400e-05	0.028224	2.7888
1.6200e-05	0.028128	2.7598
1.6000e-05	0.028041	2.7313
1.5800e-05	0.027954	2.7033
1.5600e-05	0.027857	2.6754
1.5400e-05	0.027763	2.6469
1.5200e-05	0.027661	2.6189
1.5000e-05	0.027570	2.5903
1.4800e-05	0.027466	2.5619
1.4600e-05	0.027384	2.5336
1.4400e-05	0.027286	2.5058
1.4200e-05	0.027173	2.4788
1.4000e-05	0.027076	2.4524
1.3800e-05	0.026965	2.4247
1.3600e-05	0.026865	2.3961
1.3400e-05	0.026754	2.3670
1.3200e-05	0.026664	2.3390
1.3000e-05	0.026557	2.3103
1.2800e-05	0.026435	2.2801
1.2600e-05	0.026327	2.2487
1.2400e-05	0.026206	2.2177
1.2200e-05	0.026096	2.1873
1.2000e-05	0.025975	2.1565
1.1800e-05	0.025878	2.1255
1.1600e-05	0.025754	2.0941
1.1400e-05	0.025617	2.0189
1.1200e-05	0.025505	2.0112
1.1000e-05	0.025376	1.9911
1.0800e-05	0.025246	1.9622
1.0600e-05	0.025112	1.9301
1.0400e-05	0.024981	1.8950
1.0200e-05	0.024871	1.8614
		
1.0000e-05	0.024711	1.7900
9.9000e-06	0.024641	1.7871
9.8000e-06	0.024576	1.7795
9.7000e-06	0.024500	1.7697
9.6000e-06	0.024433	1.7576
9.5000e-06	0.024356	1.7447
9.4000e-06	0.024288	1.7306
9.3000e-06	0.024225	1.7160
9.2000e-06	0.024145	1.7006
9.1000e-06	0.024073	1.6848
9.0000e-06	0.023991	1.6676
8.9000e-06	0.023918	1.6495
8.8000e-06	0.023837	1.6311
8.7000e-06	0.023765	1.6123
8.6000e-06	0.023693	1.5940
8.5000e-06	0.023610	1.5755
8.4000e-06	0.023526	1.5578
8.3000e-06	0.023446	1.5408
8.2000e-06	0.023360	1.5232
8.1000e-06	0.023282	1.5052
8.0000e-06	0.023209	1.4860
7.9000e-06	0.023116	1.4667
7.8000e-06	0.023031	1.4479
7.7000e-06	0.022938	1.4299
7.6000e-06	0.022852	1.4121
7.5000e-06	0.022755	1.3939
7.4000e-06	0.022667	1.3743
7.3000e-06	0.022594	1.3555
7.2000e-06	0.022489	1.3365
7.1000e-06	0.022396	1.3183
7.0000e-06	0.022289	1.3003
6.9000e-06	0.022197	1.2824
6.8000e-06	0.022090	1.2645
6.7000e-06	0.021996	1.2477
6.6000e-06	0.021910	1.2310
6.5000e-06	0.021801	1.2141
6.4000e-06	0.021687	1.1976
6.3000e-06	0.021584	1.1812
6.2000e-06	0.021470	1.1640
6.1000e-06	0.021366	1.1455
6.0000e-06	0.021245	1.1268
5.9000e-06	0.021154	1.1077
5.8000e-06	0.021033	1.0881
5.7000e-06	0.020911	1.0678
5.6000e-06	0.020787	1.0476
5.5000e-06	0.020661	0.99738
5.4000e-06	0.020537	0.99248
5.3000e-06	0.020410	0.97943
5.2000e-06	0.020274	0.96212
5.1000e-06	0.020168	0.94210
5.0000e-06	0.020023	0.92118
4.9000e-06	0.019874	0.90027
4.8000e-06	0.019731	0.88087
4.7000e-06	0.019578	0.86384
4.6000e-06	0.019429	0.84740
4.5000e-06	0.019272	0.83170
4.4000e-06	0.019148	0.81608
4.3000e-06	0.018987	0.79872
4.2000e-06	0.018816	0.77854
4.1000e-06	0.018640	0.75819
4.0000e-06	0.018467	0.73908
3.9000e-06	0.018290	0.69662
3.8000e-06	0.018113	0.69168
3.7000e-06	0.017924	0.67912
3.6000e-06	0.017727	0.66226
3.5000e-06	0.017567	0.64453
3.4000e-06	0.017355	0.62573
3.3000e-06	0.017133	0.60571
3.2000e-06	0.016913	0.58562
3.1000e-06	0.016672	0.56576
3.0000e-06	0.016439	0.54693
2.9000e-06	0.016194	0.52893
2.8000e-06	0.016004	0.51039
2.7000e-06	0.015733	0.49124
2.6000e-06	0.015434	0.47138
2.5000e-06	0.015142	0.44814
2.4000e-06	0.014829	0.41015
2.3000e-06	0.014521	0.41030
2.2000e-06	0.014206	0.40242
2.1000e-06	0.013860	0.38699
2.0000e-06	0.013572	0.36951
1.9000e-06	0.013190	0.35191
1.8000e-06	0.012990	0.33549
1.7000e-06	0.012576	0.31881
1.6000e-06	0.012128	0.30633
1.5000e-06	0.011692	0.29468
1.4000e-06	0.011206	0.23829
1.3000e-06	0.010680	0.23875
1.2000e-06	0.010259	0.24379
1.1000e-06	0.0097021	0.24375
1.0000e-06	0.0088623	0.23432
9.0000e-07	0.0081517	0.22615
8.0000e-07	0.0075153	0.20974
7.0000e-07	0.0063288	0.20101
6.0000e-07	0.0057527	0.20572


==> Fig5_0_1T.TXT <==
I	V	dIdV_0.1T
0.00093000	0.14899	5.6904
0.00092950	0.14888	5.6906
0.00092900	0.14876	5.6975
0.00092850	0.14866	5.7007
0.00092800	0.14854	5.7007
0.00092750	0.14844	5.7004
0.00092700	0.14833	5.7012
0.00092650	0.14825	5.7057
0.00092600	0.14813	5.7092
0.00092550	0.14802	5.7124
0.00092500	0.14790	5.7149
0.00092450	0.14780	5.7157
0.00092400	0.14768	5.7230
0.00092350	0.14758	5.7260
0.00092300	0.14746	5.7340
0.00092250	0.14737	5.7376
0.00092200	0.14727	5.7427
0.00092150	0.14715	5.7473
0.00092100	0.14704	5.7536
0.00092050	0.14693	5.7531
0.00092000	0.14682	5.7512
0.00091950	0.14673	5.7512
0.00091900	0.14662	5.7532
0.00091850	0.14650	5.7601
0.00091800	0.14641	5.7628
0.00091750	0.14628	5.7664
0.00091700	0.14618	5.7713
0.00091650	0.14606	5.7733
0.00091600	0.14597	5.7733
0.00091550	0.14587	5.7791
0.00091500	0.14575	5.7830
0.00091450	0.14564	5.7830
0.00091400	0.14554	5.7844
0.00091350	0.14542	5.7899
0.00091300	0.14532	5.7940
0.00091250	0.14521	5.8005
0.00091200	0.14512	5.8030
0.00091150	0.14501	5.8036
0.00091100	0.14489	5.8045
0.00091050	0.14479	5.8089
0.00091000	0.14468	5.8143
0.00090950	0.14457	5.8184
0.00090900	0.14447	5.8231
0.00090850	0.14438	5.8260
0.00090800	0.14426	5.8290
0.00090750	0.14415	5.8321
0.00090700	0.14404	5.8317
0.00090650	0.14394	5.8330
0.00090600	0.14384	5.8338
0.00090550	0.14372	5.8369
0.00090500	0.14361	5.8418
0.00090450	0.14352	5.8463
0.00090400	0.14341	5.8517
0.00090350	0.14330	5.8557
0.00090300	0.14319	5.8587
0.00090250	0.14308	5.8602
0.00090200	0.14298	5.8644
0.00090150	0.14287	5.8682
0.00090100	0.14278	5.8676
0.00090050	0.14267	5.8695
0.00090000	0.14256	5.8715
0.00089950	0.14246	5.8786
0.00089900	0.14235	5.8815
0.00089850	0.14224	5.8866
0.00089800	0.14214	5.8906
0.00089750	0.14203	5.8935
0.00089700	0.14194	5.8976
0.00089650	0.14183	5.9004
0.00089600	0.14172	5.8975
0.00089550	0.14161	5.9016
0.00089500	0.14150	5.9068
0.00089450	0.14140	5.9071
0.00089400	0.14129	5.9059
0.00089350	0.14120	5.9107
0.00089300	0.14110	5.9153
0.00089250	0.14099	5.9187
0.00089200	0.14088	5.9201
0.00089150	0.14078	5.9252
0.00089100	0.14067	5.9278
0.00089050	0.14056	5.9298
0.00089000	0.14048	5.9339
0.00088950	0.14036	5.9388
0.00088900	0.14026	5.9451
0.00088850	0.14015	5.9461
0.00088800	0.14004	5.9491
0.00088750	0.13993	5.9557
0.00088700	0.13984	5.9593
0.00088650	0.13975	5.9615
0.00088600	0.13964	5.9644
0.00088550	0.13952	5.9635
0.00088500	0.13942	5.9647
0.00088450	0.13931	5.9680
0.00088400	0.13921	5.9724
0.00088350	0.13910	5.9768
0.00088300	0.13901	5.9770
0.00088250	0.13890	5.9768
0.00088200	0.13880	5.9792
0.00088150	0.13869	5.9841
0.00088100	0.13858	5.9915
0.00088050	0.13847	5.9952
0.00088000	0.13838	5.9984
0.00087950	0.13828	6.0000
0.00087900	0.13815	6.0027
0.00087850	0.13806	6.0020
0.00087800	0.13797	6.0026
0.00087750	0.13786	6.0101
0.00087700	0.13775	6.0141
0.00087650	0.13765	6.0128
0.00087600	0.13757	6.0140
0.00087550	0.13746	6.0167
0.00087500	0.13735	6.0232
0.00087450	0.13724	6.0293
0.00087400	0.13714	6.0338
0.00087350	0.13702	6.0349
0.00087300	0.13694	6.0348
0.00087250	0.13684	6.0402
0.00087200	0.13674	6.0408
0.00087150	0.13663	6.0454
0.00087100	0.13653	6.0502
0.00087050	0.13642	6.0537
0.00087000	0.13632	6.0558
0.00086950	0.13621	6.0560
0.00086900	0.13611	6.0558
0.00086850	0.13602	6.0570
0.00086800	0.13592	6.0601
0.00086750	0.13581	6.0632
0.00086700	0.13571	6.0675
0.00086650	0.13560	6.0685
0.00086600	0.13550	6.0769
0.00086550	0.13539	6.0812
0.00086500	0.13531	6.0832
0.00086450	0.13520	6.0875
0.00086400	0.13510	6.0887
0.00086350	0.13499	6.0930
0.00086300	0.13489	6.0984
0.00086250	0.13478	6.1021
0.00086200	0.13470	6.1058
0.00086150	0.13459	6.1123
0.00086100	0.13448	6.1132
0.00086050	0.13437	6.1131
0.00086000	0.13427	6.1153
0.00085950	0.13417	6.1164
0.00085900	0.13407	6.1208
0.00085850	0.13398	6.1272
0.00085800	0.13387	6.1315
0.00085750	0.13377	6.1272
0.00085700	0.13368	6.1282
0.00085650	0.13358	6.1335
0.00085600	0.13347	6.1337
0.00085550	0.13337	6.1358
0.00085500	0.13326	6.1390
0.00085450	0.13316	6.1433
0.00085400	0.13306	6.1455
0.00085350	0.13297	6.1492
0.00085300	0.13287	6.1531
0.00085250	0.13276	6.1574
0.00085200	0.13267	6.1604
0.00085150	0.13255	6.1646
0.00085100	0.13246	6.1696
0.00085050	0.13235	6.1684
0.00085000	0.13227	6.1738
0.00084950	0.13216	6.1761
0.00084900	0.13206	6.1757
0.00084850	0.13196	6.1792
0.00084800	0.13186	6.1839
0.00084750	0.13176	6.1874
0.00084700	0.13167	6.1896
0.00084650	0.13156	6.1967
0.00084600	0.13146	6.1985
0.00084550	0.13135	6.2018
0.00084500	0.13126	6.2052
0.00084450	0.13115	6.2070
0.00084400	0.13106	6.2027
0.00084350	0.13097	6.2053
0.00084300	0.13087	6.2094
0.00084250	0.13077	6.2174
0.00084200	0.13066	6.2197
0.00084150	0.13056	6.2219
0.00084100	0.13045	6.2262
0.00084050	0.13036	6.2308
0.00084000	0.13027	6.2310
0.00083950	0.13017	6.2320
0.00083900	0.13007	6.2342
0.00083850	0.12996	6.2363
0.00083800	0.12987	6.2375
0.00083750	0.12976	6.2444
0.00083700	0.12966	6.2521
0.00083650	0.12958	6.2522
0.00083600	0.12947	6.2566
0.00083550	0.12937	6.2569
0.00083500	0.12927	6.2604
0.00083450	0.12917	6.2614
0.00083400	0.12907	6.2636
0.00083350	0.12897	6.2637
0.00083300	0.12888	6.2659
0.00083250	0.12879	6.2719
0.00083200	0.12867	6.2738
0.00083150	0.12858	6.2763
0.00083100	0.12847	6.2817
0.00083050	0.12838	6.2842
0.00083000	0.12828	6.2843
0.00082950	0.12818	6.2855
0.00082900	0.12809	6.2927
0.00082850	0.12799	6.2956
0.00082800	0.12789	6.2992
0.00082750	0.12779	6.3026
0.00082700	0.12768	6.3016
0.00082650	0.12758	6.3072
0.00082600	0.12748	6.3010
0.00082550	0.12739	6.3020
0.00082500	0.12730	6.3096
0.00082450	0.12721	6.3172
0.00082400	0.12711	6.3201
0.00082350	0.12700	6.3280
0.00082300	0.12690	6.3318
0.00082250	0.12680	6.3362
0.00082200	0.12670	6.3417
0.00082150	0.12660	6.3402
0.00082100	0.12653	6.3488
0.00082050	0.12642	6.3435
0.00082000	0.12632	6.3495
0.00081950	0.12622	6.3501
0.00081900	0.12612	6.3499
0.00081850	0.12602	6.3521
0.00081800	0.12592	6.3586
0.00081750	0.12583	6.3623
0.00081700	0.12573	6.3664
0.00081650	0.12563	6.3662
0.00081600	0.12554	6.3668
0.00081550	0.12543	6.3687
0.00081500	0.12534	6.3704
0.00081450	0.12524	6.3803
0.00081400	0.12514	6.3869
0.00081350	0.12505	6.3870
0.00081300	0.12496	6.3856
0.00081250	0.12484	6.3885
0.00081200	0.12475	6.3899
0.00081150	0.12465	6.3949
0.00081100	0.12456	6.3996
0.00081050	0.12446	6.4058
0.00081000	0.12437	6.4123
0.00080950	0.12428	6.4135
0.00080900	0.12418	6.4134
0.00080850	0.12408	6.4215
0.00080800	0.12398	6.4251
0.00080750	0.12388	6.4253
0.00080700	0.12378	6.4325
0.00080650	0.12369	6.4353
0.00080600	0.12360	6.4371
0.00080550	0.12351	6.4420
0.00080500	0.12340	6.4409
0.00080450	0.12331	6.4455
0.00080400	0.12320	6.4498
0.00080350	0.12311	6.4562
0.00080300	0.12301	6.4556
0.00080250	0.12291	6.4569
0.00080200	0.12283	6.4615
0.00080150	0.12273	6.4658
0.00080100	0.12263	6.4697
0.00080050	0.12254	6.4736
0.00080000	0.12243	6.4766
0.00079950	0.12234	6.4826
0.00079900	0.12226	6.4854
0.00079850	0.12216	6.4879
0.00079800	0.12205	6.4898
0.00079750	0.12196	6.4933
0.00079700	0.12186	6.5002
0.00079650	0.12177	6.5106
0.00079600	0.12167	6.5135
0.00079550	0.12159	6.5156
0.00079500	0.12149	6.5222
0.00079450	0.12139	6.5219
0.00079400	0.12130	6.5304
0.00079350	0.12120	6.5364
0.00079300	0.12110	6.5380
0.00079250	0.12100	6.5457
0.00079200	0.12091	6.5513
0.00079150	0.12083	6.5518
0.00079100	0.12074	6.5538
0.00079050	0.12064	6.5562
0.00079000	0.12054	6.5566
0.00078950	0.12044	6.5550
0.00078900	0.12035	6.5551
0.00078850	0.12026	6.5637
0.00078800	0.12015	6.5663
0.00078750	0.12007	6.5725
0.00078700	0.11998	6.5741
0.00078650	0.11988	6.5850
0.00078600	0.11979	6.5936
0.00078550	0.11969	6.5886
0.00078500	0.11960	6.5966
0.00078450	0.11951	6.5935
0.00078400	0.11942	6.6087
0.00078350	0.11932	6.6176
0.00078300	0.11922	6.6098
0.00078250	0.11912	6.6182
0.00078200	0.11903	6.6277
0.00078150	0.11893	6.6269
0.00078100	0.11885	6.6411
0.00078050	0.11877	6.6424
0.00078000	0.11867	6.6499
0.00077950	0.11857	6.6576
0.00077900	0.11848	6.6636
0.00077850	0.11838	6.6699
0.00077800	0.11829	6.6706
0.00077750	0.11819	6.6769
0.00077700	0.11810	6.6853
0.00077650	0.11802	6.6879
0.00077600	0.11792	6.6962
0.00077550	0.11783	6.7085
0.00077500	0.11773	6.7124
0.00077450	0.11764	6.7186
0.00077400	0.11755	6.7249
0.00077350	0.11746	6.7319
0.00077300	0.11737	6.7415
0.00077250	0.11728	6.7455
0.00077200	0.11718	6.7579
0.00077150	0.11709	6.7613
0.00077100	0.11699	6.7699
0.00077050	0.11691	6.7764
0.00077000	0.11681	6.7834
0.00076950	0.11673	6.7928
0.00076900	0.11664	6.7998
0.00076850	0.11654	6.8095
0.00076800	0.11645	6.8155
0.00076750	0.11635	6.8250
0.00076700	0.11627	6.8278
0.00076650	0.11617	6.8402
0.00076600	0.11610	6.8435
0.00076550	0.11600	6.8639
0.00076500	0.11591	6.8656
0.00076450	0.11581	6.8760
0.00076400	0.11572	6.8830
0.00076350	0.11563	6.8942
0.00076300	0.11554	6.9015
0.00076250	0.11546	6.9112
0.00076200	0.11537	6.9236
0.00076150	0.11528	6.9283
0.00076100	0.11519	6.9401
0.00076050	0.11510	6.9454
0.00076000	0.11501	6.9629
0.00075950	0.11492	6.9651
0.00075900	0.11482	6.9812
0.00075850	0.11475	6.9922
0.00075800	0.11466	7.0027
0.00075750	0.11456	7.0118
0.00075700	0.11448	7.0241
0.00075650	0.11438	7.0356
0.00075600	0.11430	7.0437
0.00075550	0.11421	7.0549
0.00075500	0.11412	7.0670
0.00075450	0.11405	7.0694
0.00075400	0.11395	7.0786
0.00075350	0.11386	7.0831
0.00075300	0.11377	7.1006
0.00075250	0.11368	7.1080
0.00075200	0.11359	7.1210
0.00075150	0.11351	7.1357
0.00075100	0.11342	7.1437
0.00075050	0.11335	7.1491
0.00075000	0.11326	7.1611
0.00074950	0.11317	7.1712
0.00074900	0.11308	7.1800
0.00074850	0.11299	7.1914
0.00074800	0.11290	7.1981
0.00074750	0.11282	7.2093
0.00074700	0.11275	7.2204
0.00074650	0.11265	7.2318
0.00074600	0.11257	7.2364
0.00074550	0.11248	7.2522
0.00074500	0.11239	7.2638
0.00074450	0.11231	7.2692
0.00074400	0.11224	7.2788
0.00074350	0.11214	7.2870
0.00074300	0.11205	7.2947
0.00074250	0.11196	7.3068
0.00074200	0.11188	7.3176
0.00074150	0.11179	7.3285
0.00074100	0.11171	7.3388
0.00074050	0.11164	7.3436
0.00074000	0.11155	7.3561
0.00073950	0.11146	7.3681
0.00073900	0.11137	7.3768
0.00073850	0.11129	7.3927
0.00073800	0.11120	7.3950
0.00073750	0.11112	7.4062
0.00073700	0.11105	7.4144
0.00073650	0.11096	7.4263
0.00073600	0.11088	7.4342
0.00073550	0.11079	7.4501
0.00073500	0.11071	7.4516
0.00073450	0.11061	7.4684
0.00073400	0.11054	7.4745
0.00073350	0.11047	7.4913
0.00073300	0.11038	7.4904
0.00073250	0.11029	7.4957
0.00073200	0.11022	7.5040
0.00073150	0.11013	7.5113
0.00073100	0.11004	7.5162
0.00073050	0.10996	7.5298
0.00073000	0.10989	7.5366
0.00072950	0.10980	7.5515
0.00072900	0.10971	7.5621
0.00072850	0.10963	7.5650
0.00072800	0.10955	7.5740
0.00072750	0.10947	7.5841
0.00072700	0.10939	7.5936
0.00072650	0.10931	7.6003
0.00072600	0.10924	7.6058
0.00072550	0.10915	7.6170
0.00072500	0.10907	7.6239
0.00072450	0.10898	7.6352
0.00072400	0.10890	7.6419
0.00072350	0.10882	7.6450
0.00072300	0.10874	7.6510
0.00072250	0.10867	7.6613
0.00072200	0.10858	7.6662
0.00072150	0.10850	7.6763
0.00072100	0.10842	7.6853
0.00072050	0.10833	7.6893
0.00072000	0.10826	7.6993
0.00071950	0.10817	7.7071
0.00071900	0.10809	7.7113
0.00071850	0.10802	7.7231
0.00071800	0.10794	7.7267
0.00071750	0.10786	7.7358
0.00071700	0.10777	7.7490
0.00071650	0.10769	7.7464
0.00071600	0.10761	7.7660
0.00071550	0.10753	7.7634
0.00071500	0.10746	7.7716
0.00071450	0.10738	7.7751
0.00071400	0.10729	7.7837
0.00071350	0.10721	7.7832
0.00071300	0.10714	7.8018
0.00071250	0.10705	7.8018
0.00071200	0.10698	7.8121
0.00071150	0.10691	7.8151
0.00071100	0.10683	7.8078
0.00071050	0.10674	7.8270
0.00071000	0.10666	7.8468
0.00070950	0.10658	7.8414
0.00070900	0.10650	7.8315
0.00070850	0.10642	7.8412
0.00070800	0.10636	7.8725
0.00070750	0.10627	7.8883
0.00070700	0.10619	7.8733
0.00070650	0.10611	7.8683
0.00070600	0.10603	7.8853
0.00070550	0.10595	7.9089
0.00070500	0.10586	7.9217
0.00070450	0.10580	7.9165
0.00070400	0.10572	7.9015
0.00070350	0.10564	7.8987
0.00070300	0.10555	7.9161
0.00070250	0.10547	7.9415
0.00070200	0.10540	7.9552
0.00070150	0.10533	7.9510
0.00070100	0.10525	7.9383
0.00070050	0.10517	7.9352
0.00070000	0.10509	7.9334
0.00069950	0.10501	7.9415
0.00069900	0.10493	7.9555
0.00069850	0.10485	7.9741
0.00069800	0.10478	7.9927
0.00069750	0.10470	7.9936
0.00069700	0.10462	7.9807
0.00069650	0.10455	7.9709
0.00069600	0.10447	7.9704
0.00069550	0.10438	7.9715
0.00069500	0.10431	7.9764
0.00069450	0.10423	7.9957
0.00069400	0.10416	8.0270
0.00069350	0.10408	8.0400
0.00069300	0.10401	8.0396
0.00069250	0.10392	8.0368
0.00069200	0.10385	8.0360
0.00069150	0.10377	8.0365
0.00069100	0.10370	8.0357
0.00069050	0.10362	8.0306
0.00069000	0.10355	8.0460
0.00068950	0.10346	8.0711
0.00068900	0.10339	8.0856
0.00068850	0.10331	8.0952
0.00068800	0.10323	8.1026
0.00068750	0.10315	8.0992
0.00068700	0.10309	8.0942
0.00068650	0.10302	8.0955
0.00068600	0.10293	8.0988
0.00068550	0.10285	8.1080
0.00068500	0.10277	8.1179
0.00068450	0.10269	8.1111
0.00068400	0.10262	8.0964
0.00068350	0.10255	8.0923
0.00068300	0.10247	8.0932
0.00068250	0.10240	8.0988
0.00068200	0.10232	8.0969
0.00068150	0.10224	8.1001
0.00068100	0.10215	8.1222
0.00068050	0.10208	8.1462
0.00068000	0.10200	8.1620
0.00067950	0.10194	8.1673
0.00067900	0.10186	8.1525
0.00067850	0.10178	8.1438
0.00067800	0.10171	8.1610
0.00067750	0.10162	8.1681
0.00067700	0.10155	8.1534
0.00067650	0.10148	8.1523
0.00067600	0.10139	8.1611
0.00067550	0.10133	8.1739
0.00067500	0.10125	8.1896
0.00067450	0.10117	8.2005
0.00067400	0.10110	8.2045
0.00067350	0.10102	8.1970
0.00067300	0.10094	8.1799
0.00067250	0.10086	8.1753
0.00067200	0.10080	8.1932
0.00067150	0.10073	8.2101
0.00067100	0.10064	8.2047
0.00067050	0.10056	8.1969
0.00067000	0.10049	8.2189
0.00066950	0.10041	8.2357
0.00066900	0.10035	8.2319
0.00066850	0.10027	8.2177
0.00066800	0.10019	8.2159
0.00066750	0.10012	8.2343
0.00066700	0.10004	8.2281
0.00066650	0.099963	8.2347
0.00066600	0.099880	8.2436
0.00066550	0.099818	8.2420
0.00066500	0.099741	8.2559
0.00066450	0.099662	8.2578
0.00066400	0.099586	8.2469
0.00066350	0.099510	8.2502
0.00066300	0.099437	8.2727
0.00066250	0.099361	8.2800
0.00066200	0.099285	8.2750
0.00066150	0.099222	8.2589
0.00066100	0.099141	8.2563
0.00066050	0.099061	8.2739
0.00066000	0.098987	8.2789
0.00065950	0.098907	8.2829
0.00065900	0.098835	8.2840
0.00065850	0.098771	8.2861
0.00065800	0.098693	8.2871
0.00065750	0.098619	8.2869
0.00065700	0.098539	8.2926
0.00065650	0.098459	8.2938
0.00065600	0.098383	8.2939
0.00065550	0.098324	8.2978
0.00065500	0.098239	8.3018
0.00065450	0.098168	8.3032
0.00065400	0.098086	8.3107
0.00065350	0.098013	8.3063
0.00065300	0.097939	8.3157
0.00065250	0.097859	8.3059
0.00065200	0.097800	8.3221
0.00065150	0.097722	8.3214
0.00065100	0.097645	8.3225
0.00065050	0.097566	8.3282
0.00065000	0.097493	8.3152
0.00064950	0.097416	8.3140
0.00064900	0.097342	8.3302
0.00064850	0.097268	8.3457
0.00064800	0.097205	8.3362
0.00064750	0.097122	8.3196
0.00064700	0.097050	8.3131
0.00064650	0.096970	8.3367
0.00064600	0.096892	8.3535
0.00064550	0.096823	8.3425
0.00064500	0.096747	8.3327
0.00064450	0.096684	8.3496
0.00064400	0.096604	8.3482
0.00064350	0.096530	8.3398
0.00064300	0.096453	8.3531
0.00064250	0.096378	8.3643
0.00064200	0.096306	8.3482
0.00064150	0.096241	8.3415
0.00064100	0.096158	8.3594
0.00064050	0.096085	8.3575
0.00064000	0.096004	8.3554
0.00063950	0.095929	8.3724
0.00063900	0.095858	8.3611
0.00063850	0.095781	8.3533
0.00063800	0.095718	8.3723
0.00063750	0.095643	8.3808
0.00063700	0.095560	8.3704
0.00063650	0.095487	8.3577
0.00063600	0.095411	8.3677
0.00063550	0.095335	8.3788
0.00063500	0.095261	8.3656
0.00063450	0.095197	8.3596
0.00063400	0.095119	8.3771
0.00063350	0.095044	8.3938
0.00063300	0.094967	8.3775
0.00063250	0.094890	8.3653
0.00063200	0.094812	8.3804
0.00063150	0.094739	8.3789
0.00063100	0.094678	8.3681
0.00063050	0.094600	8.3830
0.00063000	0.094528	8.3816
0.00062950	0.094447	8.3699
0.00062900	0.094375	8.3850
0.00062850	0.094297	8.3796
0.00062800	0.094239	8.3717
0.00062750	0.094153	8.3857
0.00062700	0.094080	8.3982
0.00062650	0.093999	8.3937
0.00062600	0.093921	8.3788
0.00062550	0.093851	8.3587
0.00062500	0.093774	8.3566
0.00062450	0.093713	8.3667
0.00062400	0.093635	8.3840
0.00062350	0.093564	8.3961
0.00062300	0.093489	8.3893
0.00062250	0.093412	8.3684
0.00062200	0.093334	8.3578
0.00062150	0.093259	8.3630
0.00062100	0.093201	8.3839
0.00062050	0.093121	8.3951
0.00062000	0.093047	8.3792
0.00061950	0.092967	8.3605
0.00061900	0.092892	8.3577
0.00061850	0.092818	8.3606
0.00061800	0.092744	8.3658
0.00061750	0.092681	8.3687
0.00061700	0.092600	8.3698
0.00061650	0.092522	8.3648
0.00061600	0.092447	8.3583
0.00061550	0.092374	8.3471
0.00061500	0.092296	8.3345
0.00061450	0.092222	8.3207
0.00061400	0.092145	8.3109
0.00061350	0.092085	8.3103
0.00061300	0.092004	8.3225
0.00061250	0.091923	8.3307
0.00061200	0.091850	8.3358
0.00061150	0.091773	8.3433
0.00061100	0.091702	8.3547
0.00061050	0.091641	8.3587
0.00061000	0.091567	8.3578
0.00060950	0.091482	8.3563
0.00060900	0.091409	8.3385
0.00060850	0.091334	8.3133
0.00060800	0.091256	8.2953
0.00060750	0.091179	8.2869
0.00060700	0.091112	8.2898
0.00060650	0.091034	8.2947
0.00060600	0.090957	8.3064
0.00060550	0.090878	8.3097
0.00060500	0.090803	8.3057
0.00060450	0.090732	8.2943
0.00060400	0.090657	8.2750
0.00060350	0.090583	8.2512
0.00060300	0.090518	8.2323
0.00060250	0.090429	8.2394
0.00060200	0.090356	8.2430
0.00060150	0.090277	8.2321
0.00060100	0.090208	8.2165
0.00060050	0.090125	8.2094
0.00060000	0.090056	8.2122
0.00059950	0.089984	8.2183
0.00059900	0.089908	8.2261
0.00059850	0.089830	8.2249
0.00059800	0.089752	8.2106
0.00059750	0.089671	8.1796
0.00059700	0.089598	8.1534
0.00059650	0.089535	8.1496
0.00059600	0.089456	8.1547
0.00059550	0.089375	8.1600
0.00059500	0.089298	8.1633
0.00059450	0.089217	8.1600
0.00059400	0.089142	8.1496
0.00059350	0.089063	8.1293
0.00059300	0.088994	8.1016
0.00059250	0.088916	8.0782
0.00059200	0.088836	8.0548
0.00059150	0.088754	8.0383
0.00059100	0.088678	8.0260
0.00059050	0.088597	8.0304
0.00059000	0.088528	8.0331
0.00058950	0.088447	8.0095
0.00058900	0.088379	7.9946
0.00058850	0.088301	7.9965
0.00058800	0.088216	7.9818
0.00058750	0.088135	7.9541
0.00058700	0.088053	7.9295
0.00058650	0.087977	7.9051
0.00058600	0.087900	7.8934
0.00058550	0.087833	7.8936
0.00058500	0.087747	7.8944
0.00058450	0.087666	7.8911
0.00058400	0.087587	7.8790
0.00058350	0.087501	7.8635
0.00058300	0.087421	7.8482
0.00058250	0.087341	7.8316
0.00058200	0.087277	7.8176
0.00058150	0.087191	7.8048
0.00058100	0.087109	7.7914
0.00058050	0.087027	7.7734
0.00058000	0.086948	7.7509
0.00057950	0.086863	7.7214
0.00057900	0.086800	7.6837
0.00057850	0.086715	7.6531
0.00057800	0.086627	7.6475
0.00057750	0.086538	7.6410
0.00057700	0.086459	7.6119
0.00057650	0.086377	7.5863
0.00057600	0.086291	7.5761
0.00057550	0.086213	7.5709
0.00057500	0.086142	7.5570
0.00057450	0.086057	7.5305
0.00057400	0.085969	7.4957
0.00057350	0.085881	7.4611
0.00057300	0.085793	7.4339
0.00057250	0.085713	7.4178
0.00057200	0.085624	7.4126
0.00057150	0.085554	7.4044
0.00057100	0.085468	7.3825
0.00057050	0.085379	7.3443
0.00057000	0.085290	7.3147
0.00056950	0.085209	7.3044
0.00056900	0.085120	7.2891
0.00056850	0.085047	7.2533
0.00056800	0.084956	7.2312
0.00056750	0.084870	7.2048
0.00056700	0.084775	7.1834
0.00056650	0.084692	7.1600
0.00056600	0.084598	7.1343
0.00056550	0.084513	7.1172
0.00056500	0.084426	7.0860
0.00056450	0.084353	7.0688
0.00056400	0.084252	7.0503
0.00056350	0.084162	7.0140
0.00056300	0.084072	6.9888
0.00056250	0.083977	6.9545
0.00056200	0.083895	6.9333
0.00056150	0.083798	6.9008
0.00056100	0.083726	6.8780
0.00056050	0.083632	6.8510
0.00056000	0.083536	6.8169
0.00055950	0.083442	6.7907
0.00055900	0.083347	6.7594
0.00055850	0.083245	6.7357
0.00055800	0.083162	6.7055
0.00055750	0.083062	6.6711
0.00055700	0.082983	6.6401
0.00055650	0.082882	6.6053
0.00055600	0.082790	6.5849
0.00055550	0.082692	6.5480
0.00055500	0.082596	6.5164
0.00055450	0.082505	6.4961
0.00055400	0.082426	6.4701
0.00055350	0.082315	6.4277
0.00055300	0.082214	6.3975
0.00055250	0.082119	6.3667
0.00055200	0.082013	6.3278
0.00055150	0.081918	6.3068
0.00055100	0.081811	6.2709
0.00055050	0.081718	6.2371
0.00055000	0.081629	6.2134
0.00054950	0.081528	6.1742
0.00054900	0.081414	6.1418
0.00054850	0.081309	6.1087
0.00054800	0.081200	6.0693
0.00054750	0.081105	6.0442
0.00054700	0.080995	6.0074
0.00054650	0.080909	5.9819
0.00054600	0.080797	5.9489
0.00054550	0.080690	5.9180
0.00054500	0.080589	5.8796
0.00054450	0.080471	5.8505
0.00054400	0.080363	5.8160
0.00054350	0.080252	5.7850
0.00054300	0.080164	5.7547
0.00054250	0.080043	5.7178
0.00054200	0.079934	5.6846
0.00054150	0.079819	5.6503
0.00054100	0.079711	5.6216
0.00054050	0.079594	5.5896
0.00054000	0.079486	5.5604
0.00053950	0.079387	5.5329
0.00053900	0.079260	5.5013
0.00053850	0.079147	5.4765
0.00053800	0.079027	5.4440
0.00053750	0.078916	5.4171
0.00053700	0.078797	5.3864
0.00053650	0.078683	5.3622
0.00053600	0.078580	5.3327
0.00053550	0.078468	5.3110
0.00053500	0.078337	5.2831
0.00053450	0.078217	5.2581
0.00053400	0.078092	5.2292
0.00053350	0.077968	5.2041
0.00053300	0.077856	5.1791
0.00053250	0.077749	5.1557
0.00053200	0.077624	5.1303
0.00053150	0.077491	5.1121
0.00053100	0.077370	5.0552
0.00053050	0.077250	5.0548
0.00053000	0.077124	5.0432
0.00052950	0.076989	5.0248
0.00052900	0.076865	5.0100
0.00052850	0.076760	4.9950
0.00052800	0.076630	4.9762
0.00052750	0.076503	4.9582
0.00052700	0.076371	4.9378
0.00052650	0.076250	4.9254
0.00052600	0.076118	4.9118
0.00052550	0.076014	4.9069
0.00052500	0.075882	4.8903
0.00052450	0.075745	4.8860
0.00052400	0.075613	4.8716
0.00052350	0.075478	4.8679
0.00052300	0.075352	4.8612
0.00052250	0.075223	4.8585
0.00052200	0.075117	4.8562
0.00052150	0.074981	4.8529
0.00052100	0.074847	4.8561
0.00052050	0.074719	4.8547
0.00052000	0.074588	4.8571
0.00051950	0.074457	4.8605
0.00051900	0.074329	4.8708
0.00051850	0.074227	4.8752
0.00051800	0.074091	4.8912
0.00051750	0.073958	4.8992
0.00051700	0.073831	4.9113
0.00051650	0.073704	4.9232
0.00051600	0.073573	4.9309
0.00051550	0.073456	4.9504
0.00051500	0.073349	4.9685
0.00051450	0.073207	4.9885
0.00051400	0.073082	5.0071
0.00051350	0.072953	5.0265
0.00051300	0.072831	5.0429
0.00051250	0.072708	5.0633
0.00051200	0.072589	5.0925
0.00051150	0.072481	5.1165
0.00051100	0.072359	5.1491
0.00051050	0.072234	5.1838
0.00051000	0.072104	5.2197
0.00050950	0.071993	5.2468
0.00050900	0.071872	5.2908
0.00050850	0.071779	5.3213
0.00050800	0.071660	5.3529
0.00050750	0.071543	5.4003
0.00050700	0.071421	5.4380
0.00050650	0.071307	5.4851
0.00050600	0.071194	5.5240
0.00050550	0.071086	5.5561
0.00050500	0.070984	5.6111
0.00050450	0.070874	5.6536
0.00050400	0.070758	5.6978
0.00050350	0.070648	5.7545
0.00050300	0.070537	5.7894
0.00050250	0.070430	5.8444
0.00050200	0.070333	5.8968
0.00050150	0.070250	5.9464
0.00050100	0.070134	6.0129
0.00050050	0.070032	6.0630
0.00050000	0.069923	6.1131
0.00049950	0.069823	6.1585
0.00049900	0.069727	6.2094
0.00049850	0.069627	6.2715
0.00049800	0.069544	6.3307
0.00049750	0.069450	6.3980
0.00049700	0.069346	6.5409
0.00049650	0.069256	6.5525
0.00049600	0.069161	6.5933
0.00049550	0.069065	6.6443
0.00049500	0.068967	6.7055
0.00049450	0.068880	6.7746
0.00049400	0.068806	6.8397
0.00049350	0.068708	6.9071
0.00049300	0.068620	6.9766
0.00049250	0.068527	7.0402
0.00049200	0.068441	7.1059
0.00049150	0.068355	7.1758
0.00049100	0.068290	7.2491
0.00049050	0.068194	7.3203
0.00049000	0.068109	7.3939
0.00048950	0.068022	7.4613
0.00048900	0.067936	7.5361
0.00048850	0.067855	7.6167
0.00048800	0.067769	7.6948
0.00048750	0.067693	7.7658
0.00048700	0.067626	7.8335
0.00048650	0.067549	7.9103
0.00048600	0.067465	7.9858
0.00048550	0.067386	8.0660
0.00048500	0.067308	8.1457
0.00048450	0.067234	8.2261
0.00048400	0.067160	8.3066
0.00048350	0.067086	8.3843
0.00048300	0.067025	8.4719
0.00048250	0.066952	8.5501
0.00048200	0.066876	8.6416
0.00048150	0.066803	8.7329
0.00048100	0.066735	8.7968
0.00048050	0.066652	8.8824
0.00048000	0.066591	8.9635
0.00047950	0.066530	9.0433
0.00047900	0.066461	9.1239
0.00047850	0.066389	9.2066
0.00047800	0.066323	9.2923
0.00047750	0.066255	9.3737
0.00047700	0.066194	9.4542
0.00047650	0.066138	9.5369
0.00047600	0.066073	9.6193
0.00047550	0.065998	9.6987
0.00047500	0.065935	9.7795
0.00047450	0.065871	9.8637
0.00047400	0.065808	9.9507
0.00047350	0.065750	10.037
0.00047300	0.065699	10.116
0.00047250	0.065636	10.209
0.00047200	0.065569	10.286
0.00047150	0.065514	10.471
0.00047100	0.065452	10.487
0.00047050	0.065391	10.540
0.00047000	0.065336	10.612
0.00046950	0.065275	10.691
0.00046900	0.065222	10.770
0.00046850	0.065171	10.850
0.00046800	0.065114	10.936
0.00046750	0.065052	11.013
0.00046700	0.064998	11.101
0.00046650	0.064942	11.188
0.00046600	0.064881	11.269
0.00046550	0.064832	11.354
0.00046500	0.064784	11.433
0.00046450	0.064728	11.513
0.00046400	0.064672	11.598
0.00046350	0.064621	11.674
0.00046300	0.064564	11.758
0.00046250	0.064517	11.828
0.00046200	0.064461	11.906
0.00046150	0.064421	11.990
0.00046100	0.064360	12.069
0.00046050	0.064314	12.168
0.00046000	0.064259	12.259
0.00045950	0.064210	12.338
0.00045900	0.064163	12.426
0.00045850	0.064110	12.509
0.00045800	0.064070	12.584
0.00045750	0.064018	12.675
0.00045700	0.063971	12.753
0.00045650	0.063915	12.845
0.00045600	0.063871	12.926
0.00045550	0.063821	13.008
0.00045500	0.063785	13.092
0.00045450	0.063732	13.162
0.00045400	0.063685	13.244
0.00045350	0.063637	13.326
0.00045300	0.063589	13.395
0.00045250	0.063546	13.468
0.00045200	0.063498	13.546
0.00045150	0.063462	13.620
0.00045100	0.063409	13.698
0.00045050	0.063368	13.783
0.00045000	0.063317	13.862
0.00044950	0.063275	13.936
0.00044900	0.063229	14.022
0.00044850	0.063185	14.100
0.00044800	0.063145	14.175
0.00044750	0.063107	14.259
0.00044700	0.063063	14.338
0.00044650	0.063013	14.409
0.00044600	0.062973	14.483
0.00044550	0.062927	14.553
0.00044500	0.062885	14.625
0.00044450	0.062846	14.697
0.00044400	0.062807	14.768
0.00044350	0.062766	14.838
0.00044300	0.062717	14.910
0.00044250	0.062680	14.982
0.00044200	0.062638	15.049
0.00044150	0.062594	15.127
0.00044100	0.062557	15.200
0.00044050	0.062522	15.274
0.00044000	0.062477	15.346
0.00043950	0.062435	15.419
0.00043900	0.062399	15.491
0.00043850	0.062355	15.557
0.00043800	0.062319	15.626
0.00043750	0.062277	15.701
0.00043700	0.062246	15.774
0.00043650	0.062200	15.848
0.00043600	0.062162	15.920
0.00043550	0.062119	15.992
0.00043500	0.062081	16.060
0.00043450	0.062045	16.131
0.00043400	0.062003	16.197
0.00043350	0.061973	16.268
0.00043300	0.061933	16.333
0.00043250	0.061897	16.399
0.00043200	0.061853	16.464
0.00043150	0.061817	16.527
0.00043100	0.061781	16.599
0.00043050	0.061742	16.672
0.00043000	0.061712	16.744
0.00042950	0.061674	16.811
0.00042900	0.061638	16.881
0.00042850	0.061597	17.032
0.00042800	0.061559	17.046
0.00042750	0.061526	17.090
0.00042700	0.061489	17.148
0.00042650	0.061451	17.210
0.00042600	0.061420	17.267
0.00042550	0.061385	17.331
0.00042500	0.061351	17.395
0.00042450	0.061310	17.459
0.00042400	0.061279	17.521
0.00042350	0.061242	17.587
0.00042300	0.061217	17.652
0.00042250	0.061176	17.721
0.00042200	0.061136	17.792
0.00042150	0.061103	17.868
0.00042100	0.061064	17.938
0.00042050	0.061032	17.997
0.00042000	0.060997	18.054
0.00041950	0.060970	18.113
0.00041900	0.060933	18.168
0.00041850	0.060899	18.229
0.00041800	0.060866	18.287
0.00041750	0.060826	18.341
0.00041700	0.060796	18.396
0.00041650	0.060768	18.453
0.00041600	0.060735	18.509
0.00041550	0.060696	18.565
0.00041500	0.060662	18.622
0.00041450	0.060631	18.674
0.00041400	0.060594	18.727
0.00041350	0.060564	18.779
0.00041300	0.060528	18.834
0.00041250	0.060501	18.894
0.00041200	0.060460	18.952
0.00041150	0.060432	19.005
0.00041100	0.060397	19.061
0.00041050	0.060365	19.120
0.00041000	0.060330	19.184
0.00040950	0.060306	19.253
0.00040900	0.060273	19.317
0.00040850	0.060238	19.384
0.00040800	0.060207	19.448
0.00040750	0.060172	19.511
0.00040700	0.060144	19.581
0.00040650	0.060110	19.654
0.00040600	0.060083	19.720
0.00040550	0.060053	19.785
0.00040500	0.060023	19.848
0.00040450	0.059988	19.908
0.00040400	0.059960	19.967
0.00040350	0.059926	20.027
0.00040300	0.059898	20.086
0.00040250	0.059866	20.147
0.00040200	0.059839	20.203
0.00040150	0.059803	20.255
0.00040100	0.059773	20.305
0.00040050	0.059744	20.358
0.00040000	0.059710	20.410
0.00039950	0.059685	20.461
0.00039900	0.059657	20.517
0.00039850	0.059627	20.568
0.00039800	0.059593	20.616
0.00039750	0.059564	20.666
0.00039700	0.059529	20.723
0.00039650	0.059505	20.779
0.00039600	0.059472	20.827
0.00039550	0.059450	20.875
0.00039500	0.059416	20.925
0.00039450	0.059389	20.983
0.00039400	0.059355	21.037
0.00039350	0.059325	21.089
0.00039300	0.059299	21.134
0.00039250	0.059265	21.184
0.00039200	0.059241	21.237
0.00039150	0.059213	21.291
0.00039100	0.059182	21.339
0.00039050	0.059150	21.396
0.00039000	0.059124	21.456
0.00038950	0.059096	21.511
0.00038900	0.059073	21.560
0.00038850	0.059039	21.611
0.00038800	0.059013	21.660
0.00038750	0.058980	21.707
0.00038700	0.058951	21.755
0.00038650	0.058925	21.810
0.00038600	0.058892	21.857
0.00038550	0.058870	21.906
0.00038500	0.058842	21.946
0.00038450	0.058814	21.993
0.00038400	0.058781	22.044
0.00038350	0.058758	22.093
0.00038300	0.058725	22.144
0.00038250	0.058705	22.191
0.00038200	0.058672	22.239
0.00038150	0.058647	22.284
0.00038100	0.058614	22.332
0.00038050	0.058589	22.380
0.00038000	0.058562	22.428
0.00037950	0.058530	22.471
0.00037900	0.058508	22.520
0.00037850	0.058479	22.563
0.00037800	0.058449	22.608
0.00037750	0.058417	22.652
0.00037700	0.058393	22.699
0.00037650	0.058363	22.734
0.00037600	0.058337	22.777
0.00037550	0.058315	22.824
0.00037500	0.058288	22.872
0.00037450	0.058262	22.921
0.00037400	0.058233	22.970
0.00037350	0.058210	23.012
0.00037300	0.058178	23.053
0.00037250	0.058152	23.094
0.00037200	0.058125	23.142
0.00037150	0.058101	23.186
0.00037100	0.058072	23.225
0.00037050	0.058044	23.268
0.00037000	0.058019	23.308
0.00036950	0.057992	23.343
0.00036900	0.057967	23.378
0.00036850	0.057946	23.432
0.00036800	0.057915	23.481
0.00036750	0.057888	23.519
0.00036700	0.057864	23.563
0.00036650	0.057833	23.606
0.00036600	0.057813	23.646
0.00036550	0.057785	23.687
0.00036500	0.057765	23.725
0.00036450	0.057734	23.767
0.00036400	0.057710	23.810
0.00036350	0.057679	23.846
0.00036300	0.057651	23.878
0.00036250	0.057623	23.929
0.00036200	0.057595	23.958
0.00036150	0.057572	23.999
0.00036100	0.057550	24.031
0.00036050	0.057522	24.068
0.00036000	0.057492	24.107
0.00035950	0.057474	24.152
0.00035900	0.057445	24.197
0.00035850	0.057420	24.239
0.00035800	0.057397	24.271
0.00035750	0.057373	24.312
0.00035700	0.057346	24.350
0.00035650	0.057322	24.382
0.00035600	0.057294	24.420
0.00035550	0.057267	24.454
0.00035500	0.057243	24.485
0.00035450	0.057216	24.521
0.00035400	0.057196	24.564
0.00035350	0.057165	24.599
0.00035300	0.057140	24.636
0.00035250	0.057113	24.668
0.00035200	0.057089	24.705
0.00035150	0.057067	24.748
0.00035100	0.057037	24.792
0.00035050	0.057016	24.837
0.00035000	0.056995	24.873
0.00034950	0.056970	24.910
0.00034900	0.056942	24.944
0.00034850	0.056919	24.974
0.00034800	0.056892	25.016
0.00034750	0.056870	25.055
0.00034700	0.056844	25.083
0.00034650	0.056824	25.107
0.00034600	0.056795	25.135
0.00034550	0.056773	25.175
0.00034500	0.056748	25.210
0.00034450	0.056724	25.243
0.00034400	0.056698	25.267
0.00034350	0.056671	25.306
0.00034300	0.056651	25.339
0.00034250	0.056626	25.364
0.00034200	0.056600	25.401
0.00034150	0.056572	25.444
0.00034100	0.056553	25.483
0.00034050	0.056525	25.511
0.00034000	0.056501	25.537
0.00033950	0.056480	25.571
0.00033900	0.056452	25.603
0.00033850	0.056427	25.658
0.00033800	0.056402	25.690
0.00033750	0.056379	25.706
0.00033700	0.056354	25.741
0.00033650	0.056336	25.771
0.00033600	0.056308	25.806
0.00033550	0.056284	25.831
0.00033500	0.056257	25.865
0.00033450	0.056238	25.902
0.00033400	0.056215	25.930
0.00033350	0.056188	25.957
0.00033300	0.056168	25.972
0.00033250	0.056144	26.002
0.00033200	0.056123	26.039
0.00033150	0.056097	26.069
0.00033100	0.056072	26.096
0.00033050	0.056049	26.131
0.00033000	0.056024	26.161
0.00032950	0.056006	26.188
0.00032900	0.055977	26.215
0.00032850	0.055954	26.236
0.00032800	0.055932	26.259
0.00032750	0.055905	26.287
0.00032700	0.055886	26.312
0.00032650	0.055860	26.345
0.00032600	0.055841	26.372
0.00032550	0.055814	26.410
0.00032500	0.055792	26.435
0.00032450	0.055766	26.462
0.00032400	0.055742	26.479
0.00032350	0.055722	26.506
0.00032300	0.055695	26.536
0.00032250	0.055677	26.571
0.00032200	0.055650	26.606
0.00032150	0.055630	26.628
0.00032100	0.055604	26.654
0.00032050	0.055580	26.677
0.00032000	0.055558	26.696
0.00031950	0.055531	26.723
0.00031900	0.055513	26.751
0.00031850	0.055489	26.775
0.00031800	0.055467	26.803
0.00031750	0.055441	26.826
0.00031700	0.055421	26.851
0.00031650	0.055395	26.880
0.00031600	0.055374	26.906
0.00031550	0.055352	26.921
0.00031500	0.055332	26.941
0.00031450	0.055306	26.967
0.00031400	0.055281	26.990
0.00031350	0.055261	27.020
0.00031300	0.055236	27.044
0.00031250	0.055219	27.067
0.00031200	0.055192	27.087
0.00031150	0.055172	27.111
0.00031100	0.055147	27.128
0.00031050	0.055123	27.148
0.00031000	0.055102	27.176
0.00030950	0.055076	27.198
0.00030900	0.055058	27.218
0.00030850	0.055033	27.236
0.00030800	0.055011	27.250
0.00030750	0.054986	27.269
0.00030700	0.054965	27.287
0.00030650	0.054942	27.306
0.00030600	0.054918	27.323
0.00030550	0.054897	27.343
0.00030500	0.054875	27.359
0.00030450	0.054850	27.382
0.00030400	0.054828	27.400
0.00030350	0.054808	27.396
0.00030300	0.054780	27.394
0.00030250	0.054762	27.402
0.00030200	0.054738	27.417
0.00030150	0.054722	27.433
0.00030100	0.054693	27.447
0.00030050	0.054673	27.459
0.00030000	0.054648	27.475
0.00029950	0.054623	27.488
0.00029900	0.054605	27.505
0.00029850	0.054578	27.517
0.00029800	0.054563	27.533
0.00029750	0.054535	27.545
0.00029700	0.054517	27.560
0.00029650	0.054490	27.568
0.00029600	0.054467	27.580
0.00029550	0.054449	27.591
0.00029500	0.054427	27.602
0.00029450	0.054401	27.614
0.00029400	0.054377	27.630
0.00029350	0.054358	27.637
0.00029300	0.054331	27.650
0.00029250	0.054312	27.662
0.00029200	0.054290	27.673
0.00029150	0.054272	27.678
0.00029100	0.054243	27.687
0.00029050	0.054223	27.693
0.00029000	0.054201	27.701
0.00028950	0.054174	27.711
0.00028900	0.054157	27.721
0.00028850	0.054135	27.729
0.00028800	0.054115	27.739
0.00028750	0.054089	27.750
0.00028700	0.054066	27.758
0.00028650	0.054046	27.765
0.00028600	0.054018	27.773
0.00028550	0.054001	27.781
0.00028500	0.053979	27.789
0.00028450	0.053958	27.791
0.00028400	0.053930	27.796
0.00028350	0.053913	27.799
0.00028300	0.053885	27.799
0.00028250	0.053867	27.806
0.00028200	0.053842	27.811
0.00028150	0.053826	27.817
0.00028100	0.053799	27.825
0.00028050	0.053780	27.827
0.00028000	0.053752	27.828
0.00027950	0.053733	27.835
0.00027900	0.053711	27.837
0.00027850	0.053694	27.840
0.00027800	0.053665	27.845
0.00027750	0.053645	27.848
0.00027700	0.053622	27.856
0.00027650	0.053597	27.858
0.00027600	0.053580	27.857
0.00027550	0.053552	27.856
0.00027500	0.053538	27.856
0.00027450	0.053510	27.859
0.00027400	0.053491	27.861
0.00027350	0.053466	27.858
0.00027300	0.053442	27.858
0.00027250	0.053424	27.856
0.00027200	0.053404	27.848
0.00027150	0.053379	27.837
0.00027100	0.053356	27.830
0.00027050	0.053336	27.819
0.00027000	0.053309	27.817
0.00026950	0.053291	27.811
0.00026900	0.053269	27.809
0.00026850	0.053249	27.801
0.00026800	0.053221	27.789
0.00026750	0.053203	27.783
0.00026700	0.053178	27.778
0.00026650	0.053157	27.770
0.00026600	0.053134	27.768
0.00026550	0.053116	27.760
0.00026500	0.053088	27.754
0.00026450	0.053068	27.744
0.00026400	0.053044	27.742
0.00026350	0.053020	27.734
0.00026300	0.053002	27.729
0.00026250	0.052975	27.722
0.00026200	0.052961	27.714
0.00026150	0.052933	27.702
0.00026100	0.052911	27.691
0.00026050	0.052888	27.677
0.00026000	0.052863	27.657
0.00025950	0.052846	27.640
0.00025900	0.052826	27.627
0.00025850	0.052802	27.617
0.00025800	0.052775	27.605
0.00025750	0.052757	27.596
0.00025700	0.052729	27.583
0.00025650	0.052710	27.570
0.00025600	0.052687	27.559
0.00025550	0.052661	27.545
0.00025500	0.052643	27.534
0.00025450	0.052622	27.515
0.00025400	0.052598	27.497
0.00025350	0.052573	27.485
0.00025300	0.052555	27.469
0.00025250	0.052526	27.459
0.00025200	0.052508	27.444
0.00025150	0.052484	27.429
0.00025100	0.052467	27.412
0.00025050	0.052438	27.391
0.00025000	0.052418	27.372
0.00024950	0.052394	27.354
0.00024900	0.052370	27.340
0.00024850	0.052352	27.323
0.00024800	0.052331	27.300
0.00024750	0.052304	27.281
0.00024700	0.052283	27.263
0.00024650	0.052261	27.243
0.00024600	0.052232	27.222
0.00024550	0.052215	27.204
0.00024500	0.052188	27.185
0.00024450	0.052167	27.166
0.00024400	0.052144	27.143
0.00024350	0.052126	27.116
0.00024300	0.052098	27.096
0.00024250	0.052077	27.079
0.00024200	0.052054	27.065
0.00024150	0.052028	27.048
0.00024100	0.052008	27.025
0.00024050	0.051988	27.006
0.00024000	0.051961	26.983
0.00023950	0.051937	26.959
0.00023900	0.051916	26.938
0.00023850	0.051888	26.916
0.00023800	0.051870	26.895
0.00023750	0.051842	26.869
0.00023700	0.051826	26.843
0.00023650	0.051800	26.816
0.00023600	0.051778	26.790
0.00023550	0.051749	26.763
0.00023500	0.051732	26.738
0.00023450	0.051702	26.718
0.00023400	0.051682	26.691
0.00023350	0.051660	26.663
0.00023300	0.051641	26.634
0.00023250	0.051612	26.614
0.00023200	0.051591	26.586
0.00023150	0.051565	26.563
0.00023100	0.051540	26.538
0.00023050	0.051520	26.506
0.00023000	0.051498	26.478
0.00022950	0.051479	26.452
0.00022900	0.051449	26.423
0.00022850	0.051428	26.394
0.00022800	0.051403	26.368
0.00022750	0.051379	26.339
0.00022700	0.051359	26.308
0.00022650	0.051330	26.276
0.00022600	0.051311	26.245
0.00022550	0.051285	26.218
0.00022500	0.051265	26.190
0.00022450	0.051236	26.161
0.00022400	0.051218	26.128
0.00022350	0.051190	26.095
0.00022300	0.051169	26.067
0.00022250	0.051145	26.036
0.00022200	0.051124	26.009
0.00022150	0.051094	25.974
0.00022100	0.051075	25.941
0.00022050	0.051047	25.910
0.00022000	0.051022	25.875
0.00021950	0.051002	25.845
0.00021900	0.050983	25.812
0.00021850	0.050954	25.777
0.00021800	0.050928	25.740
0.00021750	0.050909	25.705
0.00021700	0.050876	25.671
0.00021650	0.050859	25.637
0.00021600	0.050836	25.604
0.00021550	0.050810	25.571
0.00021500	0.050781	25.539
0.00021450	0.050763	25.505
0.00021400	0.050733	25.468
0.00021350	0.050710	25.429
0.00021300	0.050689	25.395
0.00021250	0.050670	25.359
0.00021200	0.050638	25.322
0.00021150	0.050613	25.284
0.00021100	0.050589	25.248
0.00021050	0.050561	25.214
0.00021000	0.050542	25.179
0.00020950	0.050512	25.141
0.00020900	0.050497	25.106
0.00020850	0.050467	25.072
0.00020800	0.050445	25.038
0.00020750	0.050416	24.995
0.00020700	0.050391	24.952
0.00020650	0.050368	24.911
0.00020600	0.050348	24.874
0.00020550	0.050317	24.840
0.00020500	0.050292	24.802
0.00020450	0.050271	24.763
0.00020400	0.050239	24.721
0.00020350	0.050220	24.682
0.00020300	0.050192	24.641
0.00020250	0.050173	24.602
0.00020200	0.050140	24.563
0.00020150	0.050118	24.525
0.00020100	0.050088	24.485
0.00020050	0.050064	24.451
0.00020000	0.050044	24.414
0.00019950	0.050014	24.372
0.00019900	0.049993	24.330
0.00019850	0.049966	24.292
0.00019800	0.049943	24.252
0.00019750	0.049908	24.209
0.00019700	0.049887	24.170
0.00019650	0.049861	24.129
0.00019600	0.049832	24.087
0.00019550	0.049811	24.048
0.00019500	0.049789	24.004
0.00019450	0.049762	23.964
0.00019400	0.049732	23.920
0.00019350	0.049711	23.877
0.00019300	0.049681	23.839
0.00019250	0.049656	23.795
0.00019200	0.049626	23.748
0.00019150	0.049606	23.703
0.00019100	0.049575	23.665
0.00019050	0.049551	23.619
0.00019000	0.049525	23.576
0.00018950	0.049494	23.533
0.00018900	0.049475	23.491
0.00018850	0.049450	23.448
0.00018800	0.049425	23.405
0.00018750	0.049393	23.367
0.00018700	0.049367	23.324
0.00018650	0.049334	23.276
0.00018600	0.049315	23.232
0.00018550	0.049283	23.192
0.00018500	0.049265	23.150
0.00018450	0.049233	23.104
0.00018400	0.049211	23.059
0.00018350	0.049178	23.016
0.00018300	0.049151	22.970
0.00018250	0.049126	22.922
0.00018200	0.049095	22.879
0.00018150	0.049071	22.836
0.00018100	0.049046	22.791
0.00018050	0.049017	22.743
0.00018000	0.048985	22.700
0.00017950	0.048963	22.655
0.00017900	0.048932	22.609
0.00017850	0.048914	22.565
0.00017800	0.048878	22.518
0.00017750	0.048855	22.470
0.00017700	0.048823	22.419
0.00017650	0.048795	22.372
0.00017600	0.048772	22.327
0.00017550	0.048737	22.283
0.00017500	0.048718	22.234
0.00017450	0.048686	22.186
0.00017400	0.048662	22.138
0.00017350	0.048626	22.088
0.00017300	0.048602	22.037
0.00017250	0.048576	21.959
0.00017200	0.048544	21.951
0.00017150	0.048522	21.918
0.00017100	0.048489	21.871
0.00017050	0.048464	21.822
0.00017000	0.048433	21.773
0.00016950	0.048403	21.728
0.00016900	0.048377	21.684
0.00016850	0.048351	21.637
0.00016800	0.048322	21.589
0.00016750	0.048290	21.539
0.00016700	0.048259	21.493
0.00016650	0.048234	21.447
0.00016600	0.048202	21.398
0.00016550	0.048171	21.346
0.00016500	0.048147	21.296
0.00016450	0.048118	21.243
0.00016400	0.048089	21.193
0.00016350	0.048053	21.144
0.00016300	0.048026	21.091
0.00016250	0.047998	21.037
0.00016200	0.047963	20.978
0.00016150	0.047942	20.917
0.00016100	0.047909	20.863
0.00016050	0.047882	20.818
0.00016000	0.047850	20.765
0.00015950	0.047817	20.709
0.00015900	0.047791	20.655
0.00015850	0.047758	20.604
0.00015800	0.047735	20.551
0.00015750	0.047699	20.501
0.00015700	0.047669	20.445
0.00015650	0.047639	20.395
0.00015600	0.047605	20.341
0.00015550	0.047578	20.289
0.00015500	0.047550	20.237
0.00015450	0.047522	20.181
0.00015400	0.047488	20.127
0.00015350	0.047452	20.071
0.00015300	0.047424	20.017
0.00015250	0.047391	19.963
0.00015200	0.047355	19.912
0.00015150	0.047328	19.863
0.00015100	0.047301	19.807
0.00015050	0.047267	19.753
0.00015000	0.047234	19.698
0.00014950	0.047205	19.646
0.00014900	0.047172	19.593
0.00014850	0.047137	19.534
0.00014800	0.047109	19.478
0.00014750	0.047075	19.423
0.00014700	0.047045	19.367
0.00014650	0.047008	19.314
0.00014600	0.046980	19.258
0.00014550	0.046947	19.202
0.00014500	0.046921	19.148
0.00014450	0.046883	19.092
0.00014400	0.046853	19.038
0.00014350	0.046818	18.982
0.00014300	0.046781	18.924
0.00014250	0.046752	18.868
0.00014200	0.046716	18.808
0.00014150	0.046691	18.749
0.00014100	0.046651	18.696
0.00014050	0.046621	18.640
0.00014000	0.046584	18.584
0.00013950	0.046551	18.525
0.00013900	0.046518	18.467
0.00013850	0.046481	18.405
0.00013800	0.046453	18.345
0.00013750	0.046418	18.289
0.00013700	0.046385	18.232
0.00013650	0.046346	18.175
0.00013600	0.046314	18.116
0.00013550	0.046281	18.058
0.00013500	0.046243	18.002
0.00013450	0.046215	17.944
0.00013400	0.046177	17.887
0.00013350	0.046143	17.828
0.00013300	0.046103	17.766
0.00013250	0.046068	17.703
0.00013200	0.046035	17.643
0.00013150	0.045994	17.585
0.00013100	0.045966	17.525
0.00013050	0.045930	17.462
0.00013000	0.045898	17.405
0.00012950	0.045857	17.344
0.00012900	0.045823	17.287
0.00012850	0.045784	17.228
0.00012800	0.045746	17.165
0.00012750	0.045715	17.102
0.00012700	0.045678	17.042
0.00012650	0.045645	16.983
0.00012600	0.045603	16.929
0.00012550	0.045565	16.872
0.00012500	0.045533	16.808
0.00012450	0.045502	16.746
0.00012400	0.045458	16.683
0.00012350	0.045418	16.620
0.00012300	0.045384	16.556
0.00012250	0.045340	16.495
0.00012200	0.045305	16.433
0.00012150	0.045268	16.375
0.00012100	0.045226	16.314
0.00012050	0.045197	16.253
0.00012000	0.045152	16.193
0.00011950	0.045114	16.128
0.00011900	0.045073	16.066
0.00011850	0.045031	16.004
0.00011800	0.044999	15.943
0.00011750	0.044961	15.881
0.00011700	0.044924	15.819
0.00011650	0.044878	15.754
0.00011600	0.044841	15.693
0.00011550	0.044801	15.629
0.00011500	0.044757	15.571
0.00011450	0.044718	15.508
0.00011400	0.044681	15.444
0.00011350	0.044645	15.380
0.00011300	0.044597	15.317
0.00011250	0.044556	15.254
0.00011200	0.044520	15.192
0.00011150	0.044473	15.131
0.00011100	0.044442	15.072
0.00011050	0.044396	15.012
0.00011000	0.044357	14.946
0.00010950	0.044308	14.880
0.00010900	0.044265	14.817
0.00010850	0.044229	14.756
0.00010800	0.044190	14.694
0.00010750	0.044147	14.632
0.00010700	0.044097	14.568
0.00010650	0.044058	14.503
0.00010600	0.044013	14.439
0.00010550	0.043966	14.376
0.00010500	0.043928	14.311
0.00010450	0.043885	14.245
0.00010400	0.043843	14.179
0.00010350	0.043791	14.114
0.00010300	0.043748	14.048
0.00010250	0.043707	13.983
0.00010200	0.043662	13.827
0.00010150	0.043617	13.819
0.00010100	0.043579	13.781
0.00010050	0.043529	13.729
1.0000e-04	0.043472	13.551
		
1.0000e-04	0.043426	13.500
9.9800e-05	0.043451	13.511
9.9600e-05	0.043434	13.521
9.9400e-05	0.043419	13.511
9.9200e-05	0.043395	13.491
9.9000e-05	0.043381	13.469
9.8800e-05	0.043361	13.444
9.8600e-05	0.043345	13.418
9.8400e-05	0.043321	13.392
9.8200e-05	0.043305	13.365
9.8000e-05	0.043286	13.339
9.7800e-05	0.043265	13.313
9.7600e-05	0.043251	13.287
9.7400e-05	0.043233	13.258
9.7200e-05	0.043212	13.231
9.7000e-05	0.043195	13.204
9.6800e-05	0.043178	13.178
9.6600e-05	0.043154	13.152
9.6400e-05	0.043138	13.125
9.6200e-05	0.043115	13.099
9.6000e-05	0.043102	13.073
9.5800e-05	0.043078	13.047
9.5600e-05	0.043064	13.021
9.5400e-05	0.043039	12.994
9.5200e-05	0.043024	12.969
9.5000e-05	0.043003	12.945
9.4800e-05	0.042981	12.917
9.4600e-05	0.042966	12.891
9.4400e-05	0.042949	12.863
9.4200e-05	0.042928	12.837
9.4000e-05	0.042906	12.812
9.3800e-05	0.042890	12.788
9.3600e-05	0.042867	12.761
9.3400e-05	0.042850	12.734
9.3200e-05	0.042829	12.709
9.3000e-05	0.042814	12.686
9.2800e-05	0.042789	12.659
9.2600e-05	0.042773	12.633
9.2400e-05	0.042753	12.609
9.2200e-05	0.042728	12.583
9.2000e-05	0.042713	12.556
9.1800e-05	0.042693	12.529
9.1600e-05	0.042676	12.501
9.1400e-05	0.042654	12.473
9.1200e-05	0.042630	12.447
9.1000e-05	0.042615	12.421
9.0800e-05	0.042592	12.395
9.0600e-05	0.042570	12.368
9.0400e-05	0.042553	12.342
9.0200e-05	0.042533	12.315
9.0000e-05	0.042515	12.289
8.9800e-05	0.042490	12.262
8.9600e-05	0.042473	12.235
8.9400e-05	0.042452	12.209
8.9200e-05	0.042428	12.182
8.9000e-05	0.042413	12.156
8.8800e-05	0.042389	12.130
8.8600e-05	0.042372	12.104
8.8400e-05	0.042349	12.077
8.8200e-05	0.042327	12.052
8.8000e-05	0.042309	12.026
8.7800e-05	0.042285	12.000
8.7600e-05	0.042270	11.975
8.7400e-05	0.042244	11.947
8.7200e-05	0.042226	11.922
8.7000e-05	0.042206	11.896
8.6800e-05	0.042180	11.870
8.6600e-05	0.042165	11.847
8.6400e-05	0.042144	11.821
8.6200e-05	0.042123	11.796
8.6000e-05	0.042098	11.771
8.5800e-05	0.042081	11.745
8.5600e-05	0.042055	11.720
8.5400e-05	0.042034	11.696
8.5200e-05	0.042017	11.670
8.5000e-05	0.041996	11.646
8.4800e-05	0.041975	11.621
8.4600e-05	0.041949	11.599
8.4400e-05	0.041930	11.578
8.4200e-05	0.041908	11.557
8.4000e-05	0.041883	11.536
8.3800e-05	0.041866	11.512
8.3600e-05	0.041844	11.487
8.3400e-05	0.041826	11.460
8.3200e-05	0.041801	11.431
8.3000e-05	0.041776	11.401
8.2800e-05	0.041759	11.368
8.2600e-05	0.041733	11.334
8.2400e-05	0.041710	11.302
8.2200e-05	0.041691	11.270
8.2000e-05	0.041670	11.240
8.1800e-05	0.041648	11.211
8.1600e-05	0.041621	11.182
8.1400e-05	0.041603	11.153
8.1200e-05	0.041580	11.125
8.1000e-05	0.041554	11.098
8.0800e-05	0.041537	11.071
8.0600e-05	0.041513	11.043
8.0400e-05	0.041493	11.015
8.0200e-05	0.041466	10.987
8.0000e-05	0.041442	10.962
7.9800e-05	0.041424	10.939
7.9600e-05	0.041396	10.914
7.9400e-05	0.041380	10.888
7.9200e-05	0.041352	10.862
7.9000e-05	0.041333	10.834
7.8800e-05	0.041307	10.806
7.8600e-05	0.041282	10.778
7.8400e-05	0.041263	10.747
7.8200e-05	0.041241	10.718
7.8000e-05	0.041219	10.688
7.7800e-05	0.041191	10.658
7.7600e-05	0.041166	10.629
7.7400e-05	0.041148	10.601
7.7200e-05	0.041120	10.575
7.7000e-05	0.041097	10.549
7.6800e-05	0.041076	10.522
7.6600e-05	0.041053	10.495
7.6400e-05	0.041031	10.468
7.6200e-05	0.041001	10.442
7.6000e-05	0.040980	10.415
7.5800e-05	0.040957	10.388
7.5600e-05	0.040928	10.360
7.5400e-05	0.040912	10.333
7.5200e-05	0.040883	10.307
7.5000e-05	0.040862	10.279
7.4800e-05	0.040835	10.253
7.4600e-05	0.040808	10.227
7.4400e-05	0.040789	10.200
7.4200e-05	0.040761	10.173
7.4000e-05	0.040743	10.146
7.3800e-05	0.040712	10.119
7.3600e-05	0.040690	10.091
7.3400e-05	0.040665	10.064
7.3200e-05	0.040636	10.038
7.3000e-05	0.040617	10.012
7.2800e-05	0.040587	9.9855
7.2600e-05	0.040568	9.9587
7.2400e-05	0.040538	9.9325
7.2200e-05	0.040518	9.9068
7.2000e-05	0.040487	9.8802
7.1800e-05	0.040463	9.8553
7.1600e-05	0.040440	9.8280
7.1400e-05	0.040420	9.8013
7.1200e-05	0.040388	9.7759
7.1000e-05	0.040364	9.7487
7.0800e-05	0.040340	9.7219
7.0600e-05	0.040309	9.6935
7.0400e-05	0.040287	9.6661
7.0200e-05	0.040260	9.6394
7.0000e-05	0.040241	9.6132
6.9800e-05	0.040212	9.5887
6.9600e-05	0.040181	9.5635
6.9400e-05	0.040159	9.5390
6.9200e-05	0.040129	9.5144
6.9000e-05	0.040104	9.4885
6.8800e-05	0.040081	9.4618
6.8600e-05	0.040057	9.4347
6.8400e-05	0.040027	9.4067
6.8200e-05	0.039998	9.3775
6.8000e-05	0.039975	9.3476
6.7800e-05	0.039943	9.3190
6.7600e-05	0.039920	9.2903
6.7400e-05	0.039893	9.2627
6.7200e-05	0.039872	9.2343
6.7000e-05	0.039838	9.2066
6.6800e-05	0.039812	9.1789
6.6600e-05	0.039788	9.1509
6.6400e-05	0.039753	9.1242
6.6200e-05	0.039732	9.0978
6.6000e-05	0.039702	9.0719
6.5800e-05	0.039682	9.0451
6.5600e-05	0.039647	9.0187
6.5400e-05	0.039623	8.9931
6.5200e-05	0.039594	8.9669
6.5000e-05	0.039562	8.9421
6.4800e-05	0.039540	8.9169
6.4600e-05	0.039507	8.8904
6.4400e-05	0.039487	8.8653
6.4200e-05	0.039453	8.8413
6.4000e-05	0.039427	8.8171
6.3800e-05	0.039398	8.7933
6.3600e-05	0.039365	8.7695
6.3400e-05	0.039343	8.7458
6.3200e-05	0.039307	8.7225
6.3000e-05	0.039283	8.6710
6.2800e-05	0.039260	8.6686
6.2600e-05	0.039226	8.6544
6.2400e-05	0.039199	8.6346
6.2200e-05	0.039169	8.6123
6.2000e-05	0.039138	8.5887
6.1800e-05	0.039113	8.5649
6.1600e-05	0.039079	8.5401
6.1400e-05	0.039052	8.5156
6.1200e-05	0.039024	8.4918
6.1000e-05	0.038996	8.4677
6.0800e-05	0.038967	8.4429
6.0600e-05	0.038933	8.4186
6.0400e-05	0.038907	8.3945
6.0200e-05	0.038874	8.3689
6.0000e-05	0.038845	8.3420
5.9800e-05	0.038818	8.3173
5.9600e-05	0.038789	8.2918
5.9400e-05	0.038756	8.2658
5.9200e-05	0.038724	8.2399
5.9000e-05	0.038697	8.2132
5.8800e-05	0.038663	8.1864
5.8600e-05	0.038639	8.1600
5.8400e-05	0.038604	8.1327
5.8200e-05	0.038576	8.1050
5.8000e-05	0.038542	8.0782
5.7800e-05	0.038511	8.0525
5.7600e-05	0.038483	8.0258
5.7400e-05	0.038448	7.9985
5.7200e-05	0.038423	7.9718
5.7000e-05	0.038388	7.9456
5.6800e-05	0.038359	7.9192
5.6600e-05	0.038325	7.8922
5.6400e-05	0.038291	7.8659
5.6200e-05	0.038263	7.8390
5.6000e-05	0.038228	7.8133
5.5800e-05	0.038203	7.7867
5.5600e-05	0.038167	7.7606
5.5400e-05	0.038137	7.7342
5.5200e-05	0.038100	7.7080
5.5000e-05	0.038068	7.6803
5.4800e-05	0.038037	7.6548
5.4600e-05	0.038001	7.6294
5.4400e-05	0.037975	7.6047
5.4200e-05	0.037942	7.5779
5.4000e-05	0.037907	7.5519
5.3800e-05	0.037871	7.5272
5.3600e-05	0.037842	7.5015
5.3400e-05	0.037805	7.4759
5.3200e-05	0.037772	7.4505
5.3000e-05	0.037742	7.4253
5.2800e-05	0.037710	7.3993
5.2600e-05	0.037675	7.3731
5.2400e-05	0.037637	7.3483
5.2200e-05	0.037606	7.3235
5.2000e-05	0.037571	7.2994
5.1800e-05	0.037533	7.2744
5.1600e-05	0.037506	7.2493
5.1400e-05	0.037469	7.2243
5.1200e-05	0.037436	7.1984
5.1000e-05	0.037396	7.1741
5.0800e-05	0.037364	7.1485
5.0600e-05	0.037328	7.1239
5.0400e-05	0.037292	7.0986
5.0200e-05	0.037261	7.0735
5.0000e-05	0.037229	7.0489
4.9800e-05	0.037191	7.0243
4.9600e-05	0.037151	6.9992
4.9400e-05	0.037120	6.9739
4.9200e-05	0.037079	6.9490
4.9000e-05	0.037045	6.9237
4.8800e-05	0.037010	6.8992
4.8600e-05	0.036981	6.8743
4.8400e-05	0.036937	6.8486
4.8200e-05	0.036902	6.8232
4.8000e-05	0.036873	6.7989
4.7800e-05	0.036824	6.7746
4.7600e-05	0.036792	6.7499
4.7400e-05	0.036759	6.7247
4.7200e-05	0.036720	6.6986
4.7000e-05	0.036677	6.6741
4.6800e-05	0.036645	6.6491
4.6600e-05	0.036602	6.6239
4.6400e-05	0.036565	6.5979
4.6200e-05	0.036531	6.5724
4.6000e-05	0.036496	6.5461
4.5800e-05	0.036454	6.5204
4.5600e-05	0.036413	6.4949
4.5400e-05	0.036378	6.4696
4.5200e-05	0.036335	6.4445
4.5000e-05	0.036298	6.4198
4.4800e-05	0.036262	6.3938
4.4600e-05	0.036225	6.3686
4.4400e-05	0.036184	6.3428
4.4200e-05	0.036140	6.3166
4.4000e-05	0.036103	6.2910
4.3800e-05	0.036061	6.2656
4.3600e-05	0.036020	6.2405
4.3400e-05	0.035985	6.2152
4.3200e-05	0.035948	6.1906
4.3000e-05	0.035905	6.1661
4.2800e-05	0.035860	6.1410
4.2600e-05	0.035823	6.1158
4.2400e-05	0.035779	6.0910
4.2200e-05	0.035737	6.0661
4.2000e-05	0.035701	6.0403
4.1800e-05	0.035649	6.0153
4.1600e-05	0.035615	5.9902
4.1400e-05	0.035567	5.9644
4.1200e-05	0.035520	5.9388
4.1000e-05	0.035485	5.9128
4.0800e-05	0.035441	5.8872
4.0600e-05	0.035407	5.8628
4.0400e-05	0.035354	5.8373
4.0200e-05	0.035316	5.8119
4.0000e-05	0.035273	5.7885
3.9800e-05	0.035226	5.7639
3.9600e-05	0.035189	5.7386
3.9400e-05	0.035138	5.7135
3.9200e-05	0.035104	5.6901
3.9000e-05	0.035051	5.6652
3.8800e-05	0.035011	5.6388
3.8600e-05	0.034970	5.6148
3.8400e-05	0.034914	5.5906
3.8200e-05	0.034875	5.5666
3.8000e-05	0.034831	5.5404
3.7800e-05	0.034791	5.5146
3.7600e-05	0.034740	5.4898
3.7400e-05	0.034695	5.4660
3.7200e-05	0.034653	5.4408
3.7000e-05	0.034599	5.4144
3.6800e-05	0.034555	5.3546
3.6600e-05	0.034508	5.3505
3.6400e-05	0.034463	5.3365
3.6200e-05	0.034425	5.3137
3.6000e-05	0.034376	5.2893
3.5800e-05	0.034325	5.2656
3.5600e-05	0.034277	5.2423
3.5400e-05	0.034233	5.2170
3.5200e-05	0.034176	5.1898
3.5000e-05	0.034134	5.1668
3.4800e-05	0.034088	5.1438
3.4600e-05	0.034043	5.1212
3.4400e-05	0.033988	5.0941
3.4200e-05	0.033939	5.0664
3.4000e-05	0.033888	5.0415
3.3800e-05	0.033825	5.0161
3.3600e-05	0.033789	4.9917
3.3400e-05	0.033740	4.9684
3.3200e-05	0.033695	4.9441
3.3000e-05	0.033639	4.9176
3.2800e-05	0.033587	4.8914
3.2600e-05	0.033537	4.8674
3.2400e-05	0.033480	4.8432
3.2200e-05	0.033432	4.8189
3.2000e-05	0.033387	4.7930
3.1800e-05	0.033334	4.7685
3.1600e-05	0.033282	4.7439
3.1400e-05	0.033223	4.7199
3.1200e-05	0.033170	4.6958
3.1000e-05	0.033118	4.6723
3.0800e-05	0.033062	4.6462
3.0600e-05	0.033012	4.6193
3.0400e-05	0.032960	4.5944
3.0200e-05	0.032907	4.5708
3.0000e-05	0.032845	4.5473
2.9800e-05	0.032793	4.5231
2.9600e-05	0.032734	4.5002
2.9400e-05	0.032679	4.4746
2.9200e-05	0.032632	4.4512
2.9000e-05	0.032572	4.4255
2.8800e-05	0.032511	4.4020
2.8600e-05	0.032456	4.3779
2.8400e-05	0.032397	4.3530
2.8200e-05	0.032338	4.3285
2.8000e-05	0.032284	4.3022
2.7800e-05	0.032232	4.2765
2.7600e-05	0.032173	4.2506
2.7400e-05	0.032102	4.2241
2.7200e-05	0.032047	4.2002
2.7000e-05	0.031976	4.1756
2.6800e-05	0.031916	4.1505
2.6600e-05	0.031865	4.1237
2.6400e-05	0.031793	4.0970
2.6200e-05	0.031744	4.0720
2.6000e-05	0.031676	4.0462
2.5800e-05	0.031621	4.0210
2.5600e-05	0.031545	3.9950
2.5400e-05	0.031489	3.9709
2.5200e-05	0.031430	3.9456
2.5000e-05	0.031378	3.9201
2.4800e-05	0.031307	3.8951
2.4600e-05	0.031234	3.8690
2.4400e-05	0.031175	3.8437
2.4200e-05	0.031107	3.8179
2.4000e-05	0.031040	3.7911
2.3800e-05	0.030985	3.7651
2.3600e-05	0.030912	3.7408
2.3400e-05	0.030848	3.7155
2.3200e-05	0.030774	3.6896
2.3000e-05	0.030706	3.6641
2.2800e-05	0.030631	3.6383
2.2600e-05	0.030558	3.6134
2.2400e-05	0.030495	3.5893
2.2200e-05	0.030434	3.5629
2.2000e-05	0.030357	3.5359
2.1800e-05	0.030285	3.5113
2.1600e-05	0.030217	3.4855
2.1400e-05	0.030141	3.4599
2.1200e-05	0.030086	3.4338
2.1000e-05	0.030007	3.4068
2.0800e-05	0.029928	3.3807
2.0600e-05	0.029856	3.3546
2.0400e-05	0.029778	3.3283
2.0200e-05	0.029702	3.3018
2.0000e-05	0.029623	3.2273
1.9800e-05	0.029550	3.2220
1.9600e-05	0.029476	3.2052
1.9400e-05	0.029408	3.1834
1.9200e-05	0.029317	3.1589
1.9000e-05	0.029237	3.1337
1.8800e-05	0.029160	3.1076
1.8600e-05	0.029071	3.0816
1.8400e-05	0.028991	3.0556
1.8200e-05	0.028907	3.0299
1.8000e-05	0.028842	3.0032
1.7800e-05	0.028755	2.9784
1.7600e-05	0.028669	2.9526
1.7400e-05	0.028581	2.9259
1.7200e-05	0.028490	2.8990
1.7000e-05	0.028404	2.8710
1.6800e-05	0.028306	2.8432
1.6600e-05	0.028234	2.8146
1.6400e-05	0.028140	2.7862
1.6200e-05	0.028046	2.7590
1.6000e-05	0.027952	2.7314
1.5800e-05	0.027851	2.7020
1.5600e-05	0.027777	2.6742
1.5400e-05	0.027674	2.6473
1.5200e-05	0.027587	2.6215
1.5000e-05	0.027488	2.5922
1.4800e-05	0.027387	2.5641
1.4600e-05	0.027288	2.5359
1.4400e-05	0.027202	2.5093
1.4200e-05	0.027095	2.4824
1.4000e-05	0.026999	2.4543
1.3800e-05	0.026887	2.4254
1.3600e-05	0.026774	2.3959
1.3400e-05	0.026673	2.3663
1.3200e-05	0.026585	2.3371
1.3000e-05	0.026473	2.3075
1.2800e-05	0.026355	2.2773
1.2600e-05	0.026239	2.2469
1.2400e-05	0.026128	2.2163
1.2200e-05	0.026013	2.1857
1.2000e-05	0.025890	2.1545
1.1800e-05	0.025793	2.1230
1.1600e-05	0.025662	2.0908
1.1400e-05	0.025535	2.0129
1.1200e-05	0.025413	2.0065
1.1000e-05	0.025287	1.9865
1.0800e-05	0.025160	1.9587
1.0600e-05	0.025025	1.9279
1.0400e-05	0.024913	1.8959
1.0200e-05	0.024768	1.8664
		
1.0000e-05	0.024625	1.7985
9.9000e-06	0.024557	1.7959
9.8000e-06	0.024485	1.7881
9.7000e-06	0.024419	1.7765
9.6000e-06	0.024361	1.7630
9.5000e-06	0.024284	1.7489
9.4000e-06	0.024206	1.7336
9.3000e-06	0.024134	1.7175
9.2000e-06	0.024058	1.7007
9.1000e-06	0.023982	1.6830
9.0000e-06	0.023924	1.6646
8.9000e-06	0.023840	1.6468
8.8000e-06	0.023761	1.6287
8.7000e-06	0.023683	1.6105
8.6000e-06	0.023599	1.5929
8.5000e-06	0.023522	1.5757
8.4000e-06	0.023443	1.5585
8.3000e-06	0.023374	1.5410
8.2000e-06	0.023291	1.5229
8.1000e-06	0.023200	1.5049
8.0000e-06	0.023114	1.4857
7.9000e-06	0.023027	1.4667
7.8000e-06	0.022937	1.4485
7.7000e-06	0.022868	1.4311
7.6000e-06	0.022773	1.4133
7.5000e-06	0.022682	1.3949
7.4000e-06	0.022585	1.3757
7.3000e-06	0.022491	1.3574
7.2000e-06	0.022403	1.3391
7.1000e-06	0.022302	1.3208
7.0000e-06	0.022207	1.3027
6.9000e-06	0.022120	1.2847
6.8000e-06	0.022020	1.2669
6.7000e-06	0.021916	1.2499
6.6000e-06	0.021810	1.2329
6.5000e-06	0.021709	1.2157
6.4000e-06	0.021600	1.1985
6.3000e-06	0.021513	1.1805
6.2000e-06	0.021396	1.1619
6.1000e-06	0.021282	1.1435
6.0000e-06	0.021173	1.1250
5.9000e-06	0.021053	1.1056
5.8000e-06	0.020936	1.0861
5.7000e-06	0.020821	1.0664
5.6000e-06	0.020719	1.0458
5.5000e-06	0.020572	0.99542
5.4000e-06	0.020462	0.99091
5.3000e-06	0.020322	0.97820
5.2000e-06	0.020198	0.96031
5.1000e-06	0.020056	0.94001
5.0000e-06	0.019917	0.91997
4.9000e-06	0.019780	0.90150
4.8000e-06	0.019665	0.88440
4.7000e-06	0.019505	0.86752
4.6000e-06	0.019353	0.85072
4.5000e-06	0.019197	0.83332
4.4000e-06	0.019040	0.81493
4.3000e-06	0.018882	0.79610
4.2000e-06	0.018717	0.77778
4.1000e-06	0.018571	0.75971
4.0000e-06	0.018398	0.74133
3.9000e-06	0.018208	0.69533
3.8000e-06	0.018033	0.69026
3.7000e-06	0.017850	0.67849
3.6000e-06	0.017650	0.66243
3.5000e-06	0.017449	0.64388
3.4000e-06	0.017245	0.62422
3.3000e-06	0.017073	0.60465
3.2000e-06	0.016844	0.58477
3.1000e-06	0.016601	0.56509
3.0000e-06	0.016358	0.54500
2.9000e-06	0.016117	0.52583
2.8000e-06	0.015851	0.50632
2.7000e-06	0.015595	0.48546
2.6000e-06	0.015347	0.46375
2.5000e-06	0.015046	0.44377
2.4000e-06	0.014722	0.42538
2.3000e-06	0.014447	0.42070
2.2000e-06	0.014123	0.40685
2.1000e-06	0.013768	0.38693
2.0000e-06	0.013525	0.36809
1.9000e-06	0.013142	0.35008
1.8000e-06	0.012787	0.33770
1.7000e-06	0.012465	0.32895
1.6000e-06	0.012020	0.31337
1.5000e-06	0.011547	0.29021
1.4000e-06	0.011011	0.24697
1.3000e-06	0.010514	0.24804
1.2000e-06	0.0096104	0.25283
1.1000e-06	0.0091155	0.25301
1.0000e-06	0.0086680	0.24234
9.0000e-07	0.0079935	0.22772
8.0000e-07	0.0068781	0.21440
7.0000e-07	0.0062749	0.21384
6.0000e-07	0.0056065	0.20390


==> Fig5_0_2T.TXT <==
I	V	dIdV_0.2T
0.00093000	0.14902	5.6933
0.00092950	0.14892	5.6905
0.00092900	0.14881	5.6944
0.00092850	0.14869	5.7033
0.00092800	0.14858	5.7083
0.00092750	0.14848	5.7113
0.00092700	0.14837	5.7113
0.00092650	0.14828	5.7113
0.00092600	0.14816	5.7127
0.00092550	0.14806	5.7190
0.00092500	0.14794	5.7252
0.00092450	0.14782	5.7300
0.00092400	0.14772	5.7341
0.00092350	0.14760	5.7342
0.00092300	0.14752	5.7342
0.00092250	0.14740	5.7375
0.00092200	0.14729	5.7436
0.00092150	0.14718	5.7437
0.00092100	0.14707	5.7475
0.00092050	0.14696	5.7503
0.00092000	0.14685	5.7513
0.00091950	0.14676	5.7550
0.00091900	0.14665	5.7602
0.00091850	0.14654	5.7648
0.00091800	0.14642	5.7696
0.00091750	0.14631	5.7718
0.00091700	0.14621	5.7765
0.00091650	0.14609	5.7793
0.00091600	0.14601	5.7803
0.00091550	0.14589	5.7839
0.00091500	0.14578	5.7870
0.00091450	0.14566	5.7844
0.00091400	0.14556	5.7862
0.00091350	0.14546	5.7881
0.00091300	0.14537	5.7933
0.00091250	0.14525	5.7984
0.00091200	0.14514	5.8018
0.00091150	0.14504	5.8075
0.00091100	0.14492	5.8096
0.00091050	0.14482	5.8120
0.00091000	0.14470	5.8135
0.00090950	0.14462	5.8155
0.00090900	0.14451	5.8220
0.00090850	0.14439	5.8226
0.00090800	0.14428	5.8269
0.00090750	0.14418	5.8322
0.00090700	0.14407	5.8353
0.00090650	0.14396	5.8379
0.00090600	0.14388	5.8371
0.00090550	0.14376	5.8399
0.00090500	0.14365	5.8443
0.00090450	0.14354	5.8493
0.00090400	0.14342	5.8562
0.00090350	0.14333	5.8608
0.00090300	0.14322	5.8637
0.00090250	0.14313	5.8638
0.00090200	0.14302	5.8638
0.00090150	0.14291	5.8700
0.00090100	0.14280	5.8737
0.00090050	0.14268	5.8774
0.00090000	0.14258	5.8812
0.00089950	0.14249	5.8828
0.00089900	0.14239	5.8856
0.00089850	0.14227	5.8888
0.00089800	0.14217	5.8900
0.00089750	0.14206	5.8964
0.00089700	0.14195	5.8977
0.00089650	0.14185	5.8977
0.00089600	0.14174	5.8977
0.00089550	0.14165	5.9014
0.00089500	0.14153	5.9087
0.00089450	0.14143	5.9110
0.00089400	0.14133	5.9170
0.00089350	0.14122	5.9223
0.00089300	0.14111	5.9230
0.00089250	0.14101	5.9259
0.00089200	0.14092	5.9279
0.00089150	0.14081	5.9318
0.00089100	0.14070	5.9341
0.00089050	0.14059	5.9372
0.00089000	0.14048	5.9413
0.00088950	0.14038	5.9432
0.00088900	0.14029	5.9432
0.00088850	0.14019	5.9453
0.00088800	0.14007	5.9501
0.00088750	0.13997	5.9575
0.00088700	0.13986	5.9595
0.00088650	0.13976	5.9595
0.00088600	0.13964	5.9617
0.00088550	0.13956	5.9672
0.00088500	0.13945	5.9716
0.00088450	0.13934	5.9748
0.00088400	0.13923	5.9759
0.00088350	0.13913	5.9792
0.00088300	0.13903	5.9824
0.00088250	0.13893	5.9860
0.00088200	0.13882	5.9906
0.00088150	0.13874	5.9910
0.00088100	0.13862	5.9912
0.00088050	0.13851	5.9992
0.00088000	0.13840	6.0059
0.00087950	0.13830	6.0126
0.00087900	0.13820	6.0132
0.00087850	0.13810	6.0152
0.00087800	0.13800	6.0184
0.00087750	0.13790	6.0214
0.00087700	0.13780	6.0235
0.00087650	0.13769	6.0256
0.00087600	0.13758	6.0260
0.00087550	0.13747	6.0297
0.00087500	0.13737	6.0286
0.00087450	0.13729	6.0298
0.00087400	0.13718	6.0307
0.00087350	0.13707	6.0319
0.00087300	0.13697	6.0370
0.00087250	0.13686	6.0427
0.00087200	0.13677	6.0465
0.00087150	0.13666	6.0475
0.00087100	0.13655	6.0529
0.00087050	0.13646	6.0538
0.00087000	0.13635	6.0573
0.00086950	0.13625	6.0618
0.00086900	0.13615	6.0684
0.00086850	0.13604	6.0760
0.00086800	0.13594	6.0805
0.00086750	0.13584	6.0797
0.00086700	0.13574	6.0750
0.00086650	0.13565	6.0758
0.00086600	0.13554	6.0815
0.00086550	0.13543	6.0877
0.00086500	0.13533	6.0919
0.00086450	0.13523	6.0952
0.00086400	0.13512	6.0953
0.00086350	0.13502	6.0953
0.00086300	0.13493	6.0977
0.00086250	0.13483	6.1038
0.00086200	0.13472	6.1081
0.00086150	0.13461	6.1104
0.00086100	0.13451	6.1133
0.00086050	0.13441	6.1144
0.00086000	0.13431	6.1167
0.00085950	0.13422	6.1209
0.00085900	0.13412	6.1237
0.00085850	0.13401	6.1315
0.00085800	0.13391	6.1321
0.00085750	0.13380	6.1359
0.00085700	0.13371	6.1378
0.00085650	0.13360	6.1402
0.00085600	0.13352	6.1434
0.00085550	0.13341	6.1456
0.00085500	0.13331	6.1511
0.00085450	0.13320	6.1544
0.00085400	0.13310	6.1554
0.00085350	0.13300	6.1563
0.00085300	0.13290	6.1596
0.00085250	0.13280	6.1607
0.00085200	0.13271	6.1619
0.00085150	0.13260	6.1641
0.00085100	0.13250	6.1717
0.00085050	0.13240	6.1738
0.00085000	0.13229	6.1773
0.00084950	0.13219	6.1815
0.00084900	0.13210	6.1864
0.00084850	0.13201	6.1885
0.00084800	0.13190	6.1907
0.00084750	0.13180	6.1893
0.00084700	0.13170	6.1939
0.00084650	0.13159	6.1981
0.00084600	0.13149	6.2018
0.00084550	0.13139	6.2063
0.00084500	0.13131	6.2062
0.00084450	0.13120	6.2073
0.00084400	0.13110	6.2096
0.00084350	0.13100	6.2121
0.00084300	0.13090	6.2153
0.00084250	0.13080	6.2175
0.00084200	0.13069	6.2237
0.00084150	0.13059	6.2275
0.00084100	0.13051	6.2308
0.00084050	0.13040	6.2320
0.00084000	0.13030	6.2342
0.00083950	0.13020	6.2345
0.00083900	0.13010	6.2388
0.00083850	0.13000	6.2436
0.00083800	0.12990	6.2479
0.00083750	0.12982	6.2491
0.00083700	0.12970	6.2530
0.00083650	0.12960	6.2560
0.00083600	0.12950	6.2604
0.00083550	0.12941	6.2605
0.00083500	0.12930	6.2615
0.00083450	0.12921	6.2651
0.00083400	0.12912	6.2666
0.00083350	0.12902	6.2732
0.00083300	0.12891	6.2775
0.00083250	0.12882	6.2812
0.00083200	0.12871	6.2830
0.00083150	0.12861	6.2843
0.00083100	0.12851	6.2856
0.00083050	0.12843	6.2845
0.00083000	0.12833	6.2919
0.00082950	0.12822	6.3021
0.00082900	0.12812	6.3058
0.00082850	0.12803	6.3039
0.00082800	0.12793	6.3076
0.00082750	0.12783	6.3110
0.00082700	0.12774	6.3120
0.00082650	0.12764	6.3149
0.00082600	0.12753	6.3183
0.00082550	0.12743	6.3189
0.00082500	0.12733	6.3166
0.00082450	0.12724	6.3240
0.00082400	0.12714	6.3295
0.00082350	0.12706	6.3328
0.00082300	0.12695	6.3406
0.00082250	0.12685	6.3428
0.00082200	0.12675	6.3445
0.00082150	0.12665	6.3471
0.00082100	0.12655	6.3511
0.00082050	0.12645	6.3512
0.00082000	0.12635	6.3561
0.00081950	0.12627	6.3580
0.00081900	0.12617	6.3582
0.00081850	0.12607	6.3624
0.00081800	0.12597	6.3687
0.00081750	0.12587	6.3748
0.00081700	0.12577	6.3775
0.00081650	0.12569	6.3799
0.00081600	0.12559	6.3836
0.00081550	0.12549	6.3834
0.00081500	0.12539	6.3838
0.00081450	0.12529	6.3930
0.00081400	0.12519	6.3973
0.00081350	0.12509	6.3946
0.00081300	0.12500	6.3968
0.00081250	0.12489	6.3993
0.00081200	0.12482	6.4003
0.00081150	0.12471	6.4078
0.00081100	0.12462	6.4129
0.00081050	0.12451	6.4167
0.00081000	0.12442	6.4205
0.00080950	0.12432	6.4232
0.00080900	0.12423	6.4261
0.00080850	0.12414	6.4320
0.00080800	0.12403	6.4374
0.00080750	0.12394	6.4396
0.00080700	0.12383	6.4415
0.00080650	0.12375	6.4437
0.00080600	0.12364	6.4463
0.00080550	0.12356	6.4487
0.00080500	0.12346	6.4524
0.00080450	0.12337	6.4561
0.00080400	0.12326	6.4595
0.00080350	0.12317	6.4636
0.00080300	0.12306	6.4673
0.00080250	0.12297	6.4684
0.00080200	0.12288	6.4737
0.00080150	0.12279	6.4781
0.00080100	0.12268	6.4837
0.00080050	0.12259	6.4840
0.00080000	0.12250	6.4855
0.00079950	0.12239	6.4879
0.00079900	0.12230	6.4898
0.00079850	0.12222	6.4926
0.00079800	0.12212	6.4984
0.00079750	0.12202	6.5021
0.00079700	0.12192	6.5039
0.00079650	0.12182	6.5081
0.00079600	0.12173	6.5116
0.00079550	0.12163	6.5199
0.00079500	0.12154	6.5239
0.00079450	0.12146	6.5271
0.00079400	0.12136	6.5319
0.00079350	0.12126	6.5363
0.00079300	0.12116	6.5377
0.00079250	0.12106	6.5390
0.00079200	0.12097	6.5398
0.00079150	0.12087	6.5424
0.00079100	0.12079	6.5442
0.00079050	0.12070	6.5523
0.00079000	0.12059	6.5565
0.00078950	0.12050	6.5612
0.00078900	0.12040	6.5648
0.00078850	0.12031	6.5702
0.00078800	0.12021	6.5729
0.00078750	0.12011	6.5749
0.00078700	0.12003	6.5791
0.00078650	0.11993	6.5873
0.00078600	0.11984	6.5919
0.00078550	0.11974	6.5953
0.00078500	0.11965	6.6033
0.00078450	0.11955	6.6092
0.00078400	0.11947	6.6158
0.00078350	0.11936	6.6217
0.00078300	0.11928	6.6259
0.00078250	0.11919	6.6310
0.00078200	0.11909	6.6366
0.00078150	0.11899	6.6392
0.00078100	0.11890	6.6458
0.00078050	0.11881	6.6529
0.00078000	0.11873	6.6600
0.00077950	0.11863	6.6662
0.00077900	0.11854	6.6720
0.00077850	0.11843	6.6750
0.00077800	0.11834	6.6783
0.00077750	0.11825	6.6840
0.00077700	0.11815	6.6889
0.00077650	0.11807	6.6962
0.00077600	0.11798	6.7043
0.00077550	0.11788	6.7072
0.00077500	0.11779	6.7095
0.00077450	0.11769	6.7151
0.00077400	0.11760	6.7242
0.00077350	0.11751	6.7324
0.00077300	0.11741	6.7413
0.00077250	0.11734	6.7467
0.00077200	0.11724	6.7550
0.00077150	0.11715	6.7673
0.00077100	0.11705	6.7765
0.00077050	0.11696	6.7829
0.00077000	0.11687	6.7892
0.00076950	0.11678	6.7995
0.00076900	0.11670	6.8067
0.00076850	0.11660	6.8148
0.00076800	0.11651	6.8184
0.00076750	0.11641	6.8230
0.00076700	0.11632	6.8278
0.00076650	0.11623	6.8340
0.00076600	0.11614	6.8429
0.00076550	0.11605	6.8535
0.00076500	0.11597	6.8608
0.00076450	0.11587	6.8733
0.00076400	0.11579	6.8890
0.00076350	0.11568	6.8995
0.00076300	0.11560	6.9057
0.00076250	0.11550	6.9113
0.00076200	0.11542	6.9178
0.00076150	0.11534	6.9277
0.00076100	0.11525	6.9345
0.00076050	0.11515	6.9438
0.00076000	0.11507	6.9534
0.00075950	0.11497	6.9653
0.00075900	0.11488	6.9715
0.00075850	0.11479	6.9807
0.00075800	0.11472	6.9924
0.00075750	0.11462	7.0023
0.00075700	0.11453	7.0073
0.00075650	0.11444	7.0141
0.00075600	0.11436	7.0271
0.00075550	0.11427	7.0381
0.00075500	0.11418	7.0518
0.00075450	0.11409	7.0600
0.00075400	0.11400	7.0705
0.00075350	0.11392	7.0817
0.00075300	0.11383	7.0895
0.00075250	0.11374	7.0973
0.00075200	0.11365	7.1011
0.00075150	0.11357	7.1134
0.00075100	0.11348	7.1281
0.00075050	0.11339	7.1329
0.00075000	0.11331	7.1366
0.00074950	0.11323	7.1458
0.00074900	0.11314	7.1612
0.00074850	0.11305	7.1725
0.00074800	0.11296	7.1821
0.00074750	0.11287	7.1916
0.00074700	0.11279	7.2034
0.00074650	0.11270	7.2138
0.00074600	0.11263	7.2195
0.00074550	0.11255	7.2252
0.00074500	0.11245	7.2332
0.00074450	0.11237	7.2472
0.00074400	0.11227	7.2602
0.00074350	0.11219	7.2709
0.00074300	0.11210	7.2781
0.00074250	0.11202	7.2877
0.00074200	0.11194	7.2965
0.00074150	0.11185	7.3063
0.00074100	0.11177	7.3173
0.00074050	0.11168	7.3324
0.00074000	0.11160	7.3382
0.00073950	0.11151	7.3445
0.00073900	0.11142	7.3562
0.00073850	0.11135	7.3655
0.00073800	0.11126	7.3730
0.00073750	0.11117	7.3799
0.00073700	0.11109	7.3916
0.00073650	0.11101	7.4037
0.00073600	0.11092	7.4121
0.00073550	0.11084	7.4198
0.00073500	0.11076	7.4262
0.00073450	0.11068	7.4306
0.00073400	0.11059	7.4353
0.00073350	0.11051	7.4457
0.00073300	0.11042	7.4550
0.00073250	0.11034	7.4605
0.00073200	0.11025	7.4679
0.00073150	0.11017	7.4768
0.00073100	0.11009	7.4872
0.00073050	0.11002	7.4951
0.00073000	0.10993	7.5058
0.00072950	0.10984	7.5170
0.00072900	0.10976	7.5285
0.00072850	0.10968	7.5373
0.00072800	0.10959	7.5497
0.00072750	0.10951	7.5593
0.00072700	0.10944	7.5702
0.00072650	0.10936	7.5714
0.00072600	0.10927	7.5770
0.00072550	0.10919	7.5855
0.00072500	0.10911	7.5959
0.00072450	0.10902	7.6018
0.00072400	0.10894	7.6073
0.00072350	0.10886	7.6126
0.00072300	0.10879	7.6163
0.00072250	0.10871	7.6234
0.00072200	0.10862	7.6366
0.00072150	0.10854	7.6492
0.00072100	0.10845	7.6568
0.00072050	0.10837	7.6570
0.00072000	0.10829	7.6636
0.00071950	0.10821	7.6702
0.00071900	0.10814	7.6805
0.00071850	0.10806	7.6920
0.00071800	0.10797	7.7010
0.00071750	0.10789	7.7112
0.00071700	0.10781	7.7169
0.00071650	0.10772	7.7210
0.00071600	0.10765	7.7281
0.00071550	0.10757	7.7367
0.00071500	0.10749	7.7436
0.00071450	0.10741	7.7556
0.00071400	0.10732	7.7631
0.00071350	0.10725	7.7707
0.00071300	0.10717	7.7726
0.00071250	0.10710	7.7752
0.00071200	0.10702	7.7808
0.00071150	0.10693	7.7890
0.00071100	0.10685	7.7950
0.00071050	0.10678	7.8072
0.00071000	0.10669	7.8131
0.00070950	0.10661	7.8192
0.00070900	0.10654	7.8292
0.00070850	0.10646	7.8376
0.00070800	0.10638	7.8447
0.00070750	0.10630	7.8507
0.00070700	0.10622	7.8544
0.00070650	0.10614	7.8546
0.00070600	0.10606	7.8616
0.00070550	0.10598	7.8716
0.00070500	0.10591	7.8803
0.00070450	0.10583	7.8899
0.00070400	0.10575	7.8947
0.00070350	0.10566	7.8989
0.00070300	0.10559	7.9019
0.00070250	0.10550	7.9077
0.00070200	0.10543	7.9140
0.00070150	0.10536	7.9214
0.00070100	0.10528	7.9265
0.00070050	0.10520	7.9314
0.00070000	0.10512	7.9352
0.00069950	0.10504	7.9401
0.00069900	0.10496	7.9508
0.00069850	0.10489	7.9551
0.00069800	0.10480	7.9640
0.00069750	0.10474	7.9710
0.00069700	0.10466	7.9773
0.00069650	0.10457	7.9827
0.00069600	0.10449	7.9891
0.00069550	0.10442	7.9926
0.00069500	0.10434	7.9961
0.00069450	0.10426	7.9991
0.00069400	0.10419	8.0048
0.00069350	0.10411	8.0103
0.00069300	0.10403	8.0165
0.00069250	0.10395	8.0198
0.00069200	0.10387	8.0171
0.00069150	0.10380	8.0226
0.00069100	0.10372	8.0305
0.00069050	0.10365	8.0438
0.00069000	0.10357	8.0523
0.00068950	0.10349	8.0554
0.00068900	0.10341	8.0548
0.00068850	0.10333	8.0573
0.00068800	0.10325	8.0648
0.00068750	0.10319	8.0686
0.00068700	0.10311	8.0697
0.00068650	0.10303	8.0707
0.00068600	0.10295	8.0745
0.00068550	0.10287	8.0795
0.00068500	0.10279	8.0861
0.00068450	0.10271	8.0936
0.00068400	0.10265	8.0975
0.00068350	0.10257	8.1038
0.00068300	0.10249	8.1048
0.00068250	0.10241	8.1103
0.00068200	0.10234	8.1140
0.00068150	0.10226	8.1189
0.00068100	0.10218	8.1248
0.00068050	0.10211	8.1255
0.00068000	0.10203	8.1285
0.00067950	0.10195	8.1313
0.00067900	0.10188	8.1362
0.00067850	0.10180	8.1438
0.00067800	0.10172	8.1466
0.00067750	0.10165	8.1507
0.00067700	0.10158	8.1563
0.00067650	0.10150	8.1632
0.00067600	0.10142	8.1671
0.00067550	0.10134	8.1679
0.00067500	0.10126	8.1725
0.00067450	0.10119	8.1790
0.00067400	0.10112	8.1843
0.00067350	0.10105	8.1884
0.00067300	0.10097	8.1881
0.00067250	0.10090	8.1900
0.00067200	0.10082	8.1955
0.00067150	0.10074	8.1998
0.00067100	0.10066	8.2063
0.00067050	0.10058	8.2104
0.00067000	0.10051	8.2092
0.00066950	0.10044	8.2135
0.00066900	0.10036	8.2173
0.00066850	0.10029	8.2173
0.00066800	0.10021	8.2189
0.00066750	0.10013	8.2275
0.00066700	0.10006	8.2290
0.00066650	0.099996	8.2292
0.00066600	0.099909	8.2348
0.00066550	0.099835	8.2348
0.00066500	0.099755	8.2373
0.00066450	0.099683	8.2390
0.00066400	0.099602	8.2485
0.00066350	0.099530	8.2604
0.00066300	0.099466	8.2612
0.00066250	0.099389	8.2609
0.00066200	0.099308	8.2609
0.00066150	0.099231	8.2649
0.00066100	0.099150	8.2645
0.00066050	0.099074	8.2662
0.00066000	0.099005	8.2689
0.00065950	0.098935	8.2731
0.00065900	0.098864	8.2735
0.00065850	0.098782	8.2770
0.00065800	0.098710	8.2801
0.00065750	0.098634	8.2807
0.00065700	0.098554	8.2881
0.00065650	0.098481	8.2907
0.00065600	0.098414	8.2909
0.00065550	0.098341	8.2900
0.00065500	0.098256	8.2942
0.00065450	0.098183	8.3007
0.00065400	0.098106	8.3058
0.00065350	0.098031	8.3067
0.00065300	0.097965	8.3087
0.00065250	0.097893	8.3068
0.00065200	0.097818	8.3103
0.00065150	0.097731	8.3179
0.00065100	0.097658	8.3218
0.00065050	0.097584	8.3247
0.00065000	0.097507	8.3287
0.00064950	0.097446	8.3307
0.00064900	0.097369	8.3278
0.00064850	0.097292	8.3247
0.00064800	0.097215	8.3273
0.00064750	0.097140	8.3286
0.00064700	0.097065	8.3316
0.00064650	0.096983	8.3379
0.00064600	0.096920	8.3433
0.00064550	0.096847	8.3446
0.00064500	0.096768	8.3472
0.00064450	0.096692	8.3479
0.00064400	0.096620	8.3507
0.00064350	0.096542	8.3471
0.00064300	0.096469	8.3498
0.00064250	0.096406	8.3524
0.00064200	0.096331	8.3530
0.00064150	0.096246	8.3540
0.00064100	0.096171	8.3577
0.00064050	0.096096	8.3622
0.00064000	0.096019	8.3639
0.00063950	0.095948	8.3642
0.00063900	0.095882	8.3627
0.00063850	0.095809	8.3639
0.00063800	0.095732	8.3641
0.00063750	0.095657	8.3679
0.00063700	0.095573	8.3698
0.00063650	0.095500	8.3735
0.00063600	0.095426	8.3738
0.00063550	0.095364	8.3739
0.00063500	0.095285	8.3719
0.00063450	0.095209	8.3759
0.00063400	0.095133	8.3746
0.00063350	0.095055	8.3728
0.00063300	0.094983	8.3775
0.00063250	0.094921	8.3829
0.00063200	0.094843	8.3789
0.00063150	0.094764	8.3740
0.00063100	0.094686	8.3777
0.00063050	0.094616	8.3825
0.00063000	0.094535	8.3870
0.00062950	0.094465	8.3858
0.00062900	0.094393	8.3833
0.00062850	0.094330	8.3800
0.00062800	0.094251	8.3768
0.00062750	0.094174	8.3790
0.00062700	0.094096	8.3830
0.00062650	0.094017	8.3830
0.00062600	0.093947	8.3840
0.00062550	0.093883	8.3829
0.00062500	0.093809	8.3792
0.00062450	0.093732	8.3751
0.00062400	0.093656	8.3768
0.00062350	0.093579	8.3786
0.00062300	0.093502	8.3768
0.00062250	0.093434	8.3803
0.00062200	0.093366	8.3808
0.00062150	0.093289	8.3789
0.00062100	0.093210	8.3789
0.00062050	0.093135	8.3761
0.00062000	0.093056	8.3699
0.00061950	0.092987	8.3707
0.00061900	0.092910	8.3728
0.00061850	0.092850	8.3690
0.00061800	0.092768	8.3658
0.00061750	0.092696	8.3687
0.00061700	0.092611	8.3677
0.00061650	0.092536	8.3596
0.00061600	0.092466	8.3566
0.00061550	0.092389	8.3556
0.00061500	0.092326	8.3547
0.00061450	0.092246	8.3564
0.00061400	0.092171	8.3538
0.00061350	0.092093	8.3473
0.00061300	0.092021	8.3417
0.00061250	0.091943	8.3377
0.00061200	0.091868	8.3358
0.00061150	0.091805	8.3347
0.00061100	0.091729	8.3358
0.00061050	0.091652	8.3354
0.00061000	0.091573	8.3318
0.00060950	0.091502	8.3307
0.00060900	0.091425	8.3280
0.00060850	0.091351	8.3262
0.00060800	0.091285	8.3176
0.00060750	0.091207	8.3133
0.00060700	0.091126	8.3060
0.00060650	0.091050	8.3008
0.00060600	0.090977	8.2949
0.00060550	0.090899	8.2881
0.00060500	0.090829	8.2860
0.00060450	0.090761	8.2810
0.00060400	0.090682	8.2768
0.00060350	0.090602	8.2723
0.00060300	0.090531	8.2692
0.00060250	0.090443	8.2659
0.00060200	0.090372	8.2575
0.00060150	0.090296	8.2501
0.00060100	0.090232	8.2421
0.00060050	0.090154	8.2358
0.00060000	0.090074	8.2275
0.00059950	0.089998	8.2169
0.00059900	0.089919	8.2083
0.00059850	0.089852	8.2026
0.00059800	0.089768	8.1973
0.00059750	0.089693	8.1918
0.00059700	0.089624	8.1831
0.00059650	0.089547	8.1753
0.00059600	0.089470	8.1651
0.00059550	0.089391	8.1548
0.00059500	0.089311	8.1455
0.00059450	0.089238	8.1357
0.00059400	0.089159	8.1229
0.00059350	0.089096	8.1150
0.00059300	0.089011	8.1073
0.00059250	0.088934	8.1006
0.00059200	0.088854	8.0929
0.00059150	0.088778	8.0796
0.00059100	0.088696	8.0681
0.00059050	0.088622	8.0533
0.00059000	0.088547	8.0409
0.00058950	0.088480	8.0323
0.00058900	0.088398	8.0152
0.00058850	0.088318	7.9978
0.00058800	0.088233	7.9827
0.00058750	0.088156	7.9730
0.00058700	0.088079	7.9635
0.00058650	0.088000	7.9538
0.00058600	0.087933	7.9457
0.00058550	0.087852	7.9311
0.00058500	0.087773	7.9158
0.00058450	0.087690	7.9026
0.00058400	0.087612	7.8875
0.00058350	0.087531	7.8682
0.00058300	0.087463	7.8510
0.00058250	0.087377	7.8373
0.00058200	0.087297	7.8191
0.00058150	0.087214	7.7995
0.00058100	0.087130	7.7818
0.00058050	0.087055	7.7682
0.00058000	0.086970	7.7555
0.00057950	0.086906	7.7374
0.00057900	0.086819	7.7201
0.00057850	0.086738	7.7031
0.00057800	0.086648	7.6831
0.00057750	0.086568	7.6676
0.00057700	0.086483	7.6483
0.00057650	0.086406	7.6279
0.00057600	0.086336	7.6094
0.00057550	0.086253	7.5935
0.00057500	0.086164	7.5725
0.00057450	0.086083	7.5537
0.00057400	0.085999	7.5323
0.00057350	0.085911	7.5095
0.00057300	0.085827	7.4915
0.00057250	0.085756	7.4736
0.00057200	0.085668	7.4551
0.00057150	0.085577	7.4314
0.00057100	0.085497	7.4079
0.00057050	0.085408	7.3865
0.00057000	0.085327	7.3662
0.00056950	0.085256	7.3440
0.00056900	0.085170	7.3222
0.00056850	0.085072	7.3014
0.00056800	0.084987	7.2801
0.00056750	0.084901	7.2534
0.00056700	0.084814	7.2255
0.00056650	0.084729	7.2011
0.00056600	0.084657	7.1771
0.00056550	0.084563	7.1523
0.00056500	0.084475	7.1307
0.00056450	0.084385	7.1080
0.00056400	0.084291	7.0793
0.00056350	0.084203	7.0511
0.00056300	0.084111	7.0255
0.00056250	0.084023	6.9976
0.00056200	0.083946	6.9731
0.00056150	0.083862	6.9475
0.00056100	0.083761	6.9201
0.00056050	0.083673	6.8938
0.00056000	0.083576	6.8664
0.00055950	0.083488	6.8409
0.00055900	0.083396	6.8107
0.00055850	0.083297	6.7813
0.00055800	0.083216	6.7522
0.00055750	0.083124	6.7215
0.00055700	0.083028	6.6942
0.00055650	0.082934	6.6659
0.00055600	0.082839	6.6368
0.00055550	0.082741	6.6063
0.00055500	0.082652	6.5769
0.00055450	0.082567	6.5477
0.00055400	0.082469	6.5169
0.00055350	0.082360	6.4867
0.00055300	0.082265	6.4546
0.00055250	0.082163	6.4256
0.00055200	0.082069	6.3962
0.00055150	0.081972	6.3647
0.00055100	0.081869	6.3306
0.00055050	0.081786	6.2964
0.00055000	0.081680	6.2642
0.00054950	0.081582	6.2311
0.00054900	0.081470	6.1977
0.00054850	0.081370	6.1656
0.00054800	0.081267	6.1339
0.00054750	0.081170	6.1063
0.00054700	0.081079	6.0781
0.00054650	0.080979	6.0440
0.00054600	0.080865	6.0107
0.00054550	0.080765	5.9804
0.00054500	0.080655	5.9508
0.00054450	0.080549	5.9187
0.00054400	0.080438	5.8841
0.00054350	0.080328	5.8534
0.00054300	0.080238	5.8245
0.00054250	0.080127	5.7927
0.00054200	0.080017	5.7618
0.00054150	0.079904	5.7314
0.00054100	0.079791	5.7022
0.00054050	0.079683	5.6737
0.00054000	0.079571	5.6438
0.00053950	0.079478	5.6115
0.00053900	0.079353	5.5802
0.00053850	0.079241	5.5521
0.00053800	0.079121	5.5264
0.00053750	0.079012	5.4981
0.00053700	0.078894	5.4673
0.00053650	0.078785	5.4402
0.00053600	0.078686	5.4135
0.00053550	0.078563	5.3873
0.00053500	0.078441	5.3616
0.00053450	0.078323	5.3342
0.00053400	0.078198	5.3071
0.00053350	0.078079	5.2798
0.00053300	0.077966	5.2498
0.00053250	0.077865	5.2267
0.00053200	0.077737	5.2048
0.00053150	0.077615	5.1808
0.00053100	0.077492	5.1597
0.00053050	0.077364	5.1404
0.00053000	0.077248	5.1190
0.00052950	0.077119	5.0733
0.00052900	0.076996	5.0718
0.00052850	0.076876	5.0648
0.00052800	0.076767	5.0506
0.00052750	0.076639	5.0304
0.00052700	0.076508	5.0120
0.00052650	0.076385	4.9991
0.00052600	0.076256	4.9875
0.00052550	0.076132	4.9764
0.00052500	0.076004	4.9649
0.00052450	0.075893	4.9534
0.00052400	0.075761	4.9447
0.00052350	0.075632	4.9383
0.00052300	0.075502	4.9284
0.00052250	0.075377	4.9231
0.00052200	0.075249	4.9207
0.00052150	0.075126	4.9167
0.00052100	0.075020	4.9146
0.00052050	0.074891	4.9145
0.00052000	0.074751	4.9139
0.00051950	0.074622	4.9179
0.00051900	0.074491	4.9182
0.00051850	0.074365	4.9286
0.00051800	0.074243	4.9365
0.00051750	0.074111	4.9477
0.00051700	0.073992	4.9558
0.00051650	0.073881	4.9675
0.00051600	0.073756	4.9822
0.00051550	0.073623	4.9913
0.00051500	0.073501	5.0039
0.00051450	0.073366	5.0214
0.00051400	0.073243	5.0371
0.00051350	0.073121	5.0500
0.00051300	0.073021	5.0700
0.00051250	0.072895	5.0957
0.00051200	0.072767	5.1220
0.00051150	0.072645	5.1504
0.00051100	0.072520	5.1767
0.00051050	0.072402	5.2001
0.00051000	0.072281	5.2322
0.00050950	0.072183	5.2651
0.00050900	0.072062	5.2939
0.00050850	0.071938	5.3239
0.00050800	0.071825	5.3569
0.00050750	0.071706	5.3935
0.00050700	0.071593	5.4264
0.00050650	0.071482	5.4632
0.00050600	0.071391	5.5025
0.00050550	0.071272	5.5444
0.00050500	0.071153	5.5912
0.00050450	0.071038	5.6371
0.00050400	0.070928	5.6802
0.00050350	0.070822	5.7225
0.00050300	0.070713	5.7663
0.00050250	0.070623	5.8103
0.00050200	0.070515	5.8601
0.00050150	0.070409	5.9107
0.00050100	0.070299	5.9593
0.00050050	0.070199	6.0127
0.00050000	0.070085	6.0632
0.00049950	0.069990	6.1135
0.00049900	0.069902	6.1641
0.00049850	0.069802	6.2219
0.00049800	0.069697	6.2803
0.00049750	0.069602	6.3380
0.00049700	0.069502	6.3919
0.00049650	0.069404	6.5291
0.00049600	0.069315	6.5399
0.00049550	0.069220	6.5766
0.00049500	0.069136	6.6299
0.00049450	0.069037	6.6886
0.00049400	0.068947	6.7448
0.00049350	0.068850	6.8050
0.00049300	0.068761	6.8662
0.00049250	0.068674	6.9296
0.00049200	0.068604	6.9972
0.00049150	0.068507	7.0616
0.00049100	0.068419	7.1283
0.00049050	0.068327	7.1981
0.00049000	0.068237	7.2694
0.00048950	0.068159	7.3431
0.00048900	0.068073	7.4152
0.00048850	0.068006	7.4885
0.00048800	0.067917	7.5650
0.00048750	0.067833	7.6395
0.00048700	0.067754	7.7145
0.00048650	0.067672	7.7890
0.00048600	0.067597	7.8636
0.00048550	0.067514	7.9409
0.00048500	0.067448	8.0181
0.00048450	0.067368	8.0953
0.00048400	0.067292	8.1725
0.00048350	0.067213	8.2499
0.00048300	0.067142	8.3276
0.00048250	0.067066	8.4036
0.00048200	0.066996	8.4803
0.00048150	0.066935	8.5604
0.00048100	0.066861	8.6398
0.00048050	0.066784	8.7204
0.00048000	0.066710	8.8056
0.00047950	0.066641	8.8847
0.00047900	0.066570	8.9617
0.00047850	0.066504	9.0409
0.00047800	0.066446	9.1179
0.00047750	0.066380	9.2022
0.00047700	0.066304	9.2795
0.00047650	0.066239	9.3638
0.00047600	0.066176	9.4501
0.00047550	0.066102	9.5240
0.00047500	0.066042	9.5962
0.00047450	0.065980	9.6750
0.00047400	0.065922	9.7526
0.00047350	0.065859	9.8272
0.00047300	0.065792	9.9145
0.00047250	0.065730	9.9987
0.00047200	0.065665	10.083
0.00047150	0.065619	10.172
0.00047100	0.065553	10.264
0.00047050	0.065484	10.467
0.00047000	0.065433	10.487
0.00046950	0.065368	10.537
0.00046900	0.065311	10.608
0.00046850	0.065257	10.681
0.00046800	0.065195	10.761
0.00046750	0.065149	10.843
0.00046700	0.065091	10.924
0.00046650	0.065037	11.009
0.00046600	0.064970	11.091
0.00046550	0.064917	11.169
0.00046500	0.064865	11.255
0.00046450	0.064806	11.333
0.00046400	0.064757	11.410
0.00046350	0.064709	11.491
0.00046300	0.064655	11.573
0.00046250	0.064596	11.657
0.00046200	0.064544	11.740
0.00046150	0.064494	11.819
0.00046100	0.064435	11.904
0.00046050	0.064387	11.993
0.00046000	0.064340	12.070
0.00045950	0.064291	12.150
0.00045900	0.064237	12.231
0.00045850	0.064187	12.312
0.00045800	0.064137	12.391
0.00045750	0.064085	12.473
0.00045700	0.064047	12.557
0.00045650	0.063995	12.635
0.00045600	0.063945	12.722
0.00045550	0.063889	12.806
0.00045500	0.063846	12.891
0.00045450	0.063794	12.972
0.00045400	0.063750	13.053
0.00045350	0.063707	13.133
0.00045300	0.063662	13.216
0.00045250	0.063612	13.292
0.00045200	0.063563	13.368
0.00045150	0.063518	13.446
0.00045100	0.063468	13.523
0.00045050	0.063425	13.600
0.00045000	0.063384	13.670
0.00044950	0.063342	13.737
0.00044900	0.063292	13.800
0.00044850	0.063251	13.874
0.00044800	0.063204	13.953
0.00044750	0.063158	14.027
0.00044700	0.063118	14.104
0.00044650	0.063078	14.179
0.00044600	0.063030	14.256
0.00044550	0.062985	14.339
0.00044500	0.062945	14.421
0.00044450	0.062898	14.491
0.00044400	0.062858	14.567
0.00044350	0.062820	14.646
0.00044300	0.062778	14.723
0.00044250	0.062731	14.796
0.00044200	0.062692	14.870
0.00044150	0.062646	14.942
0.00044100	0.062606	15.011
0.00044050	0.062565	15.086
0.00044000	0.062533	15.153
0.00043950	0.062486	15.224
0.00043900	0.062449	15.295
0.00043850	0.062407	15.366
0.00043800	0.062362	15.438
0.00043750	0.062325	15.511
0.00043700	0.062284	15.577
0.00043650	0.062250	15.650
0.00043600	0.062206	15.722
0.00043550	0.062169	15.792
0.00043500	0.062128	15.861
0.00043450	0.062090	15.928
0.00043400	0.062052	15.996
0.00043350	0.062011	16.063
0.00043300	0.061976	16.134
0.00043250	0.061942	16.201
0.00043200	0.061905	16.269
0.00043150	0.061861	16.343
0.00043100	0.061824	16.417
0.00043050	0.061784	16.488
0.00043000	0.061747	16.551
0.00042950	0.061713	16.617
0.00042900	0.061681	16.683
0.00042850	0.061641	16.754
0.00042800	0.061602	16.824
0.00042750	0.061569	16.895
0.00042700	0.061529	17.054
0.00042650	0.061489	17.067
0.00042600	0.061455	17.106
0.00042550	0.061420	17.164
0.00042500	0.061380	17.224
0.00042450	0.061354	17.288
0.00042400	0.061313	17.352
0.00042350	0.061281	17.416
0.00042300	0.061243	17.483
0.00042250	0.061205	17.548
0.00042200	0.061171	17.611
0.00042150	0.061135	17.681
0.00042100	0.061098	17.746
0.00042050	0.061068	17.814
0.00042000	0.061033	17.878
0.00041950	0.061004	17.946
0.00041900	0.060963	18.014
0.00041850	0.060930	18.078
0.00041800	0.060898	18.138
0.00041750	0.060860	18.192
0.00041700	0.060833	18.254
0.00041650	0.060795	18.315
0.00041600	0.060762	18.376
0.00041550	0.060727	18.435
0.00041500	0.060691	18.496
0.00041450	0.060662	18.551
0.00041400	0.060626	18.611
0.00041350	0.060601	18.672
0.00041300	0.060564	18.729
0.00041250	0.060531	18.785
0.00041200	0.060496	18.845
0.00041150	0.060460	18.912
0.00041100	0.060432	18.974
0.00041050	0.060396	19.034
0.00041000	0.060372	19.088
0.00040950	0.060334	19.147
0.00040900	0.060303	19.204
0.00040850	0.060270	19.265
0.00040800	0.060234	19.322
0.00040750	0.060205	19.380
0.00040700	0.060171	19.437
0.00040650	0.060147	19.498
0.00040600	0.060109	19.557
0.00040550	0.060078	19.611
0.00040500	0.060048	19.663
0.00040450	0.060014	19.719
0.00040400	0.059985	19.774
0.00040350	0.059952	19.830
0.00040300	0.059925	19.887
0.00040250	0.059895	19.939
0.00040200	0.059857	19.992
0.00040150	0.059829	20.045
0.00040100	0.059795	20.101
0.00040050	0.059768	20.156
0.00040000	0.059743	20.215
0.00039950	0.059707	20.269
0.00039900	0.059679	20.326
0.00039850	0.059646	20.381
0.00039800	0.059619	20.442
0.00039750	0.059588	20.496
0.00039700	0.059553	20.550
0.00039650	0.059527	20.602
0.00039600	0.059499	20.650
0.00039550	0.059470	20.705
0.00039500	0.059436	20.757
0.00039450	0.059407	20.812
0.00039400	0.059380	20.861
0.00039350	0.059346	20.913
0.00039300	0.059320	20.966
0.00039250	0.059287	21.016
0.00039200	0.059264	21.068
0.00039150	0.059231	21.124
0.00039100	0.059204	21.175
0.00039050	0.059173	21.229
0.00039000	0.059141	21.277
0.00038950	0.059117	21.328
0.00038900	0.059084	21.374
0.00038850	0.059061	21.422
0.00038800	0.059028	21.477
0.00038750	0.059000	21.526
0.00038700	0.058972	21.572
0.00038650	0.058938	21.619
0.00038600	0.058914	21.667
0.00038550	0.058881	21.719
0.00038500	0.058855	21.772
0.00038450	0.058828	21.820
0.00038400	0.058802	21.863
0.00038350	0.058771	21.915
0.00038300	0.058742	21.969
0.00038250	0.058713	22.012
0.00038200	0.058683	22.061
0.00038150	0.058660	22.115
0.00038100	0.058631	22.157
0.00038050	0.058605	22.207
0.00038000	0.058573	22.251
0.00037950	0.058547	22.293
0.00037900	0.058520	22.341
0.00037850	0.058498	22.387
0.00037800	0.058464	22.439
0.00037750	0.058437	22.483
0.00037700	0.058410	22.533
0.00037650	0.058379	22.574
0.00037600	0.058357	22.622
0.00037550	0.058326	22.667
0.00037500	0.058304	22.712
0.00037450	0.058273	22.756
0.00037400	0.058248	22.799
0.00037350	0.058217	22.844
0.00037300	0.058191	22.891
0.00037250	0.058163	22.938
0.00037200	0.058135	22.976
0.00037150	0.058113	23.020
0.00037100	0.058086	23.065
0.00037050	0.058057	23.104
0.00037000	0.058030	23.151
0.00036950	0.058006	23.192
0.00036900	0.057975	23.234
0.00036850	0.057953	23.277
0.00036800	0.057927	23.320
0.00036750	0.057900	23.357
0.00036700	0.057870	23.396
0.00036650	0.057847	23.439
0.00036600	0.057816	23.482
0.00036550	0.057793	23.525
0.00036500	0.057766	23.565
0.00036450	0.057745	23.606
0.00036400	0.057715	23.648
0.00036350	0.057689	23.688
0.00036300	0.057662	23.729
0.00036250	0.057634	23.774
0.00036200	0.057610	23.813
0.00036150	0.057584	23.855
0.00036100	0.057565	23.892
0.00036050	0.057534	23.926
0.00036000	0.057508	23.970
0.00035950	0.057482	24.012
0.00035900	0.057453	24.050
0.00035850	0.057431	24.085
0.00035800	0.057402	24.122
0.00035750	0.057377	24.175
0.00035700	0.057355	24.228
0.00035650	0.057330	24.262
0.00035600	0.057299	24.293
0.00035550	0.057276	24.330
0.00035500	0.057253	24.367
0.00035450	0.057225	24.402
0.00035400	0.057202	24.432
0.00035350	0.057174	24.467
0.00035300	0.057155	24.506
0.00035250	0.057125	24.538
0.00035200	0.057099	24.574
0.00035150	0.057074	24.612
0.00035100	0.057046	24.651
0.00035050	0.057024	24.687
0.00035000	0.056999	24.722
0.00034950	0.056980	24.753
0.00034900	0.056952	24.789
0.00034850	0.056923	24.828
0.00034800	0.056899	24.869
0.00034750	0.056872	24.899
0.00034700	0.056847	24.933
0.00034650	0.056824	24.971
0.00034600	0.056796	25.015
0.00034550	0.056779	25.046
0.00034500	0.056749	25.090
0.00034450	0.056728	25.121
0.00034400	0.056698	25.144
0.00034350	0.056673	25.174
0.00034300	0.056654	25.204
0.00034250	0.056627	25.237
0.00034200	0.056607	25.273
0.00034150	0.056579	25.305
0.00034100	0.056555	25.340
0.00034050	0.056530	25.375
0.00034000	0.056504	25.405
0.00033950	0.056481	25.441
0.00033900	0.056455	25.468
0.00033850	0.056437	25.500
0.00033800	0.056407	25.533
0.00033750	0.056385	25.561
0.00033700	0.056357	25.586
0.00033650	0.056336	25.623
0.00033600	0.056311	25.654
0.00033550	0.056286	25.688
0.00033500	0.056265	25.715
0.00033450	0.056241	25.742
0.00033400	0.056214	25.780
0.00033350	0.056188	25.809
0.00033300	0.056169	25.839
0.00033250	0.056143	25.865
0.00033200	0.056118	25.891
0.00033150	0.056099	25.925
0.00033100	0.056076	25.954
0.00033050	0.056047	25.979
0.00033000	0.056025	26.005
0.00032950	0.056001	26.036
0.00032900	0.055974	26.062
0.00032850	0.055951	26.090
0.00032800	0.055929	26.121
0.00032750	0.055908	26.148
0.00032700	0.055880	26.170
0.00032650	0.055857	26.189
0.00032600	0.055832	26.219
0.00032550	0.055809	26.253
0.00032500	0.055787	26.287
0.00032450	0.055760	26.309
0.00032400	0.055743	26.330
0.00032350	0.055715	26.354
0.00032300	0.055694	26.376
0.00032250	0.055667	26.403
0.00032200	0.055646	26.430
0.00032150	0.055620	26.456
0.00032100	0.055604	26.484
0.00032050	0.055575	26.509
0.00032000	0.055554	26.533
0.00031950	0.055529	26.555
0.00031900	0.055503	26.579
0.00031850	0.055483	26.604
0.00031800	0.055458	26.624
0.00031750	0.055437	26.651
0.00031700	0.055412	26.676
0.00031650	0.055389	26.708
0.00031600	0.055365	26.735
0.00031550	0.055343	26.756
0.00031500	0.055322	26.770
0.00031450	0.055295	26.784
0.00031400	0.055276	26.810
0.00031350	0.055253	26.830
0.00031300	0.055229	26.851
0.00031250	0.055203	26.871
0.00031200	0.055182	26.886
0.00031150	0.055158	26.914
0.00031100	0.055137	26.942
0.00031050	0.055116	26.957
0.00031000	0.055095	26.981
0.00030950	0.055066	27.007
0.00030900	0.055044	27.024
0.00030850	0.055021	27.042
0.00030800	0.054997	27.065
0.00030750	0.054977	27.077
0.00030700	0.054952	27.102
0.00030650	0.054934	27.119
0.00030600	0.054909	27.140
0.00030550	0.054890	27.149
0.00030500	0.054859	27.173
0.00030450	0.054840	27.179
0.00030400	0.054816	27.205
0.00030350	0.054791	27.229
0.00030300	0.054773	27.248
0.00030250	0.054752	27.258
0.00030200	0.054729	27.275
0.00030150	0.054702	27.283
0.00030100	0.054682	27.307
0.00030050	0.054657	27.321
0.00030000	0.054637	27.324
0.00029950	0.054614	27.343
0.00029900	0.054593	27.355
0.00029850	0.054567	27.371
0.00029800	0.054547	27.387
0.00029750	0.054523	27.399
0.00029700	0.054500	27.381
0.00029650	0.054478	27.381
0.00029600	0.054458	27.392
0.00029550	0.054438	27.397
0.00029500	0.054413	27.403
0.00029450	0.054384	27.418
0.00029400	0.054366	27.435
0.00029350	0.054343	27.442
0.00029300	0.054317	27.452
0.00029250	0.054299	27.458
0.00029200	0.054271	27.473
0.00029150	0.054256	27.484
0.00029100	0.054229	27.484
0.00029050	0.054210	27.495
0.00029000	0.054181	27.505
0.00028950	0.054162	27.512
0.00028900	0.054139	27.515
0.00028850	0.054114	27.525
0.00028800	0.054095	27.535
0.00028750	0.054074	27.542
0.00028700	0.054050	27.545
0.00028650	0.054027	27.552
0.00028600	0.054007	27.558
0.00028550	0.053977	27.569
0.00028500	0.053961	27.573
0.00028450	0.053935	27.580
0.00028400	0.053918	27.589
0.00028350	0.053889	27.589
0.00028300	0.053871	27.596
0.00028250	0.053849	27.605
0.00028200	0.053832	27.609
0.00028150	0.053803	27.609
0.00028100	0.053784	27.611
0.00028050	0.053759	27.620
0.00028000	0.053734	27.627
0.00027950	0.053715	27.630
0.00027900	0.053688	27.635
0.00027850	0.053669	27.635
0.00027800	0.053646	27.635
0.00027750	0.053628	27.635
0.00027700	0.053601	27.639
0.00027650	0.053579	27.637
0.00027600	0.053561	27.637
0.00027550	0.053531	27.635
0.00027500	0.053514	27.635
0.00027450	0.053489	27.636
0.00027400	0.053470	27.630
0.00027350	0.053442	27.630
0.00027300	0.053421	27.631
0.00027250	0.053401	27.631
0.00027200	0.053375	27.627
0.00027150	0.053358	27.625
0.00027100	0.053333	27.619
0.00027050	0.053313	27.619
0.00027000	0.053284	27.615
0.00026950	0.053265	27.607
0.00026900	0.053242	27.601
0.00026850	0.053226	27.599
0.00026800	0.053198	27.602
0.00026750	0.053178	27.599
0.00026700	0.053157	27.599
0.00026650	0.053130	27.591
0.00026600	0.053111	27.587
0.00026550	0.053085	27.581
0.00026500	0.053070	27.574
0.00026450	0.053041	27.571
0.00026400	0.053021	27.563
0.00026350	0.052996	27.558
0.00026300	0.052973	27.550
0.00026250	0.052952	27.541
0.00026200	0.052927	27.533
0.00026150	0.052910	27.523
0.00026100	0.052884	27.515
0.00026050	0.052865	27.508
0.00026000	0.052837	27.498
0.00025950	0.052818	27.487
0.00025900	0.052793	27.477
0.00025850	0.052770	27.462
0.00025800	0.052750	27.447
0.00025750	0.052732	27.437
0.00025700	0.052704	27.421
0.00025650	0.052684	27.408
0.00025600	0.052660	27.390
0.00025550	0.052633	27.375
0.00025500	0.052616	27.364
0.00025450	0.052593	27.351
0.00025400	0.052575	27.339
0.00025350	0.052547	27.323
0.00025300	0.052527	27.307
0.00025250	0.052506	27.297
0.00025200	0.052477	27.279
0.00025150	0.052459	27.264
0.00025100	0.052437	27.251
0.00025050	0.052412	27.233
0.00025000	0.052386	27.216
0.00024950	0.052368	27.199
0.00024900	0.052341	27.188
0.00024850	0.052320	27.175
0.00024800	0.052299	27.155
0.00024750	0.052279	27.140
0.00024700	0.052253	27.118
0.00024650	0.052228	27.104
0.00024600	0.052207	27.085
0.00024550	0.052178	27.065
0.00024500	0.052162	27.049
0.00024450	0.052140	27.031
0.00024400	0.052118	27.011
0.00024350	0.052089	26.989
0.00024300	0.052071	26.971
0.00024250	0.052045	26.947
0.00024200	0.052024	26.926
0.00024150	0.051999	26.908
0.00024100	0.051981	26.887
0.00024050	0.051951	26.865
0.00024000	0.051929	26.843
0.00023950	0.051907	26.821
0.00023900	0.051881	26.799
0.00023850	0.051864	26.773
0.00023800	0.051841	26.749
0.00023750	0.051819	26.726
0.00023700	0.051790	26.710
0.00023650	0.051772	26.687
0.00023600	0.051743	26.661
0.00023550	0.051725	26.636
0.00023500	0.051699	26.617
0.00023450	0.051681	26.595
0.00023400	0.051652	26.575
0.00023350	0.051633	26.549
0.00023300	0.051607	26.520
0.00023250	0.051583	26.492
0.00023200	0.051562	26.466
0.00023150	0.051532	26.441
0.00023100	0.051514	26.410
0.00023050	0.051490	26.382
0.00023000	0.051469	26.355
0.00022950	0.051440	26.333
0.00022900	0.051423	26.309
0.00022850	0.051395	26.280
0.00022800	0.051369	26.249
0.00022750	0.051353	26.219
0.00022700	0.051328	26.195
0.00022650	0.051303	26.167
0.00022600	0.051274	26.138
0.00022550	0.051254	26.109
0.00022500	0.051230	26.083
0.00022450	0.051205	26.052
0.00022400	0.051183	26.023
0.00022350	0.051163	25.997
0.00022300	0.051134	25.965
0.00022250	0.051110	25.933
0.00022200	0.051088	25.901
0.00022150	0.051059	25.870
0.00022100	0.051045	25.841
0.00022050	0.051015	25.806
0.00022000	0.050995	25.769
0.00021950	0.050968	25.737
0.00021900	0.050941	25.705
0.00021850	0.050922	25.678
0.00021800	0.050894	25.645
0.00021750	0.050876	25.610
0.00021700	0.050845	25.576
0.00021650	0.050827	25.542
0.00021600	0.050795	25.506
0.00021550	0.050774	25.473
0.00021500	0.050746	25.446
0.00021450	0.050727	25.409
0.00021400	0.050704	25.374
0.00021350	0.050678	25.340
0.00021300	0.050654	25.307
0.00021250	0.050627	25.273
0.00021200	0.050603	25.240
0.00021150	0.050575	25.206
0.00021100	0.050558	25.168
0.00021050	0.050528	25.128
0.00021000	0.050509	25.092
0.00020950	0.050477	25.055
0.00020900	0.050457	25.023
0.00020850	0.050428	24.988
0.00020800	0.050408	24.949
0.00020750	0.050385	24.913
0.00020700	0.050359	24.873
0.00020650	0.050329	24.834
0.00020600	0.050309	24.797
0.00020550	0.050278	24.759
0.00020500	0.050257	24.726
0.00020450	0.050228	24.691
0.00020400	0.050206	24.651
0.00020350	0.050186	24.611
0.00020300	0.050155	24.569
0.00020250	0.050132	24.531
0.00020200	0.050102	24.497
0.00020150	0.050081	24.458
0.00020100	0.050052	24.418
0.00020050	0.050031	24.374
0.00020000	0.050007	24.329
0.00019950	0.049979	24.291
0.00019900	0.049953	24.253
0.00019850	0.049932	24.214
0.00019800	0.049900	24.176
0.00019750	0.049879	24.139
0.00019700	0.049856	24.098
0.00019650	0.049829	24.055
0.00019600	0.049797	24.012
0.00019550	0.049777	23.971
0.00019500	0.049747	23.932
0.00019450	0.049721	23.889
0.00019400	0.049696	23.845
0.00019350	0.049676	23.802
0.00019300	0.049643	23.763
0.00019250	0.049618	23.721
0.00019200	0.049593	23.677
0.00019150	0.049562	23.633
0.00019100	0.049541	23.591
0.00019050	0.049516	23.551
0.00019000	0.049491	23.512
0.00018950	0.049458	23.474
0.00018900	0.049437	23.431
0.00018850	0.049407	23.386
0.00018800	0.049380	23.336
0.00018750	0.049355	23.290
0.00018700	0.049334	23.246
0.00018650	0.049302	23.201
0.00018600	0.049274	23.158
0.00018550	0.049248	23.117
0.00018500	0.049217	23.076
0.00018450	0.049196	23.035
0.00018400	0.049169	22.994
0.00018350	0.049145	22.950
0.00018300	0.049110	22.905
0.00018250	0.049088	22.859
0.00018200	0.049054	22.814
0.00018150	0.049031	22.771
0.00018100	0.049005	22.724
0.00018050	0.048982	22.678
0.00018000	0.048951	22.630
0.00017950	0.048923	22.592
0.00017900	0.048894	22.542
0.00017850	0.048867	22.494
0.00017800	0.048840	22.448
0.00017750	0.048818	22.402
0.00017700	0.048784	22.354
0.00017650	0.048758	22.307
0.00017600	0.048733	22.260
0.00017550	0.048697	22.212
0.00017500	0.048676	22.165
0.00017450	0.048643	22.115
0.00017400	0.048623	22.070
0.00017350	0.048588	22.001
0.00017300	0.048562	21.992
0.00017250	0.048534	21.963
0.00017200	0.048502	21.915
0.00017150	0.048477	21.867
0.00017100	0.048446	21.820
0.00017050	0.048418	21.766
0.00017000	0.048392	21.721
0.00016950	0.048365	21.671
0.00016900	0.048336	21.622
0.00016850	0.048305	21.571
0.00016800	0.048276	21.515
0.00016750	0.048244	21.466
0.00016700	0.048218	21.422
0.00016650	0.048194	21.374
0.00016600	0.048163	21.322
0.00016550	0.048132	21.270
0.00016500	0.048106	21.221
0.00016450	0.048072	21.174
0.00016400	0.048042	21.128
0.00016350	0.048015	21.082
0.00016300	0.047989	21.028
0.00016250	0.047956	20.972
0.00016200	0.047924	20.919
0.00016150	0.047896	20.867
0.00016100	0.047862	20.813
0.00016050	0.047836	20.764
0.00016000	0.047802	20.714
0.00015950	0.047779	20.661
0.00015900	0.047746	20.609
0.00015850	0.047715	20.556
0.00015800	0.047680	20.500
0.00015750	0.047653	20.446
0.00015700	0.047620	20.396
0.00015650	0.047592	20.350
0.00015600	0.047562	20.297
0.00015550	0.047534	20.247
0.00015500	0.047499	20.198
0.00015450	0.047469	20.145
0.00015400	0.047440	20.088
0.00015350	0.047403	20.030
0.00015300	0.047378	19.973
0.00015250	0.047349	19.916
0.00015200	0.047315	19.862
0.00015150	0.047281	19.811
0.00015100	0.047252	19.762
0.00015050	0.047216	19.706
0.00015000	0.047189	19.648
0.00014950	0.047161	19.593
0.00014900	0.047130	19.539
0.00014850	0.047090	19.483
0.00014800	0.047063	19.428
0.00014750	0.047026	19.372
0.00014700	0.046995	19.319
0.00014650	0.046965	19.266
0.00014600	0.046938	19.209
0.00014550	0.046903	19.157
0.00014500	0.046868	19.102
0.00014450	0.046837	19.047
0.00014400	0.046799	18.989
0.00014350	0.046770	18.932
0.00014300	0.046732	18.878
0.00014250	0.046708	18.822
0.00014200	0.046669	18.764
0.00014150	0.046640	18.706
0.00014100	0.046602	18.648
0.00014050	0.046570	18.591
0.00014000	0.046537	18.534
0.00013950	0.046500	18.474
0.00013900	0.046471	18.421
0.00013850	0.046438	18.367
0.00013800	0.046403	18.306
0.00013750	0.046364	18.247
0.00013700	0.046335	18.190
0.00013650	0.046295	18.130
0.00013600	0.046265	18.075
0.00013550	0.046233	18.022
0.00013500	0.046201	17.965
0.00013450	0.046160	17.905
0.00013400	0.046126	17.844
0.00013350	0.046092	17.781
0.00013300	0.046053	17.722
0.00013250	0.046022	17.665
0.00013200	0.045991	17.609
0.00013150	0.045954	17.547
0.00013100	0.045913	17.484
0.00013050	0.045882	17.423
0.00013000	0.045842	17.364
0.00012950	0.045808	17.305
0.00012900	0.045770	17.244
0.00012850	0.045742	17.181
0.00012800	0.045699	17.121
0.00012750	0.045665	17.059
0.00012700	0.045626	17.000
0.00012650	0.045590	16.943
0.00012600	0.045553	16.884
0.00012550	0.045513	16.823
0.00012500	0.045481	16.763
0.00012450	0.045447	16.705
0.00012400	0.045406	16.648
0.00012350	0.045363	16.587
0.00012300	0.045330	16.521
0.00012250	0.045289	16.460
0.00012200	0.045253	16.397
0.00012150	0.045218	16.337
0.00012100	0.045183	16.276
0.00012050	0.045138	16.218
0.00012000	0.045101	16.156
0.00011950	0.045060	16.091
0.00011900	0.045031	16.027
0.00011850	0.044984	15.965
0.00011800	0.044947	15.905
0.00011750	0.044906	15.846
0.00011700	0.044866	15.785
0.00011650	0.044826	15.723
0.00011600	0.044786	15.659
0.00011550	0.044752	15.596
0.00011500	0.044716	15.534
0.00011450	0.044666	15.472
0.00011400	0.044630	15.409
0.00011350	0.044583	15.348
0.00011300	0.044549	15.286
0.00011250	0.044502	15.222
0.00011200	0.044467	15.162
0.00011150	0.044430	15.102
0.00011100	0.044382	15.038
0.00011050	0.044344	14.976
0.00011000	0.044298	14.915
0.00010950	0.044256	14.852
0.00010900	0.044213	14.789
0.00010850	0.044180	14.725
0.00010800	0.044131	14.662
0.00010750	0.044091	14.599
0.00010700	0.044046	14.535
0.00010650	0.044000	14.471
0.00010600	0.043961	14.406
0.00010550	0.043912	14.341
0.00010500	0.043878	14.274
0.00010450	0.043833	14.209
0.00010400	0.043784	14.144
0.00010350	0.043742	14.079
0.00010300	0.043694	14.014
0.00010250	0.043651	13.950
0.00010200	0.043606	13.794
0.00010150	0.043563	13.777
0.00010100	0.043525	13.738
0.00010050	0.043475	13.684
1.0000e-04	0.043415	13.556
		
1.0000e-04	0.043365	13.470
9.9800e-05	0.043394	13.479
9.9600e-05	0.043378	13.489
9.9400e-05	0.043357	13.482
9.9200e-05	0.043343	13.467
9.9000e-05	0.043326	13.444
9.8800e-05	0.043304	13.419
9.8600e-05	0.043287	13.394
9.8400e-05	0.043266	13.369
9.8200e-05	0.043248	13.343
9.8000e-05	0.043229	13.314
9.7800e-05	0.043212	13.288
9.7600e-05	0.043194	13.262
9.7400e-05	0.043176	13.237
9.7200e-05	0.043154	13.211
9.7000e-05	0.043139	13.183
9.6800e-05	0.043114	13.159
9.6600e-05	0.043100	13.133
9.6400e-05	0.043082	13.105
9.6200e-05	0.043063	13.078
9.6000e-05	0.043038	13.051
9.5800e-05	0.043024	13.025
9.5600e-05	0.043001	13.000
9.5400e-05	0.042985	12.972
9.5200e-05	0.042963	12.948
9.5000e-05	0.042950	12.923
9.4800e-05	0.042927	12.897
9.4600e-05	0.042911	12.866
9.4400e-05	0.042886	12.838
9.4200e-05	0.042870	12.810
9.4000e-05	0.042848	12.785
9.3800e-05	0.042827	12.760
9.3600e-05	0.042811	12.737
9.3400e-05	0.042796	12.714
9.3200e-05	0.042772	12.688
9.3000e-05	0.042752	12.661
9.2800e-05	0.042734	12.636
9.2600e-05	0.042710	12.611
9.2400e-05	0.042692	12.584
9.2200e-05	0.042673	12.557
9.2000e-05	0.042657	12.530
9.1800e-05	0.042631	12.505
9.1600e-05	0.042614	12.481
9.1400e-05	0.042595	12.454
9.1200e-05	0.042573	12.427
9.1000e-05	0.042556	12.397
9.0800e-05	0.042532	12.370
9.0600e-05	0.042515	12.346
9.0400e-05	0.042496	12.320
9.0200e-05	0.042474	12.295
9.0000e-05	0.042453	12.268
8.9800e-05	0.042435	12.240
8.9600e-05	0.042411	12.213
8.9400e-05	0.042394	12.189
8.9200e-05	0.042373	12.164
8.9000e-05	0.042353	12.136
8.8800e-05	0.042331	12.109
8.8600e-05	0.042314	12.084
8.8400e-05	0.042287	12.056
8.8200e-05	0.042272	12.029
8.8000e-05	0.042246	12.002
8.7800e-05	0.042231	11.973
8.7600e-05	0.042208	11.948
8.7400e-05	0.042189	11.924
8.7200e-05	0.042165	11.898
8.7000e-05	0.042146	11.875
8.6800e-05	0.042121	11.851
8.6600e-05	0.042104	11.824
8.6400e-05	0.042078	11.802
8.6200e-05	0.042061	11.776
8.6000e-05	0.042043	11.749
8.5800e-05	0.042018	11.723
8.5600e-05	0.041996	11.697
8.5400e-05	0.041976	11.672
8.5200e-05	0.041951	11.646
8.5000e-05	0.041936	11.622
8.4800e-05	0.041915	11.597
8.4600e-05	0.041892	11.575
8.4400e-05	0.041869	11.551
8.4200e-05	0.041848	11.528
8.4000e-05	0.041823	11.506
8.3800e-05	0.041805	11.484
8.3600e-05	0.041780	11.464
8.3400e-05	0.041760	11.441
8.3200e-05	0.041742	11.412
8.3000e-05	0.041714	11.382
8.2800e-05	0.041698	11.351
8.2600e-05	0.041672	11.320
8.2400e-05	0.041653	11.291
8.2200e-05	0.041628	11.259
8.2000e-05	0.041613	11.228
8.1800e-05	0.041585	11.197
8.1600e-05	0.041567	11.170
8.1400e-05	0.041539	11.141
8.1200e-05	0.041519	11.111
8.1000e-05	0.041493	11.082
8.0800e-05	0.041479	11.053
8.0600e-05	0.041450	11.025
8.0400e-05	0.041431	10.995
8.0200e-05	0.041403	10.968
8.0000e-05	0.041386	10.943
7.9800e-05	0.041358	10.920
7.9600e-05	0.041338	10.895
7.9400e-05	0.041320	10.871
7.9200e-05	0.041291	10.845
7.9000e-05	0.041271	10.819
7.8800e-05	0.041245	10.792
7.8600e-05	0.041225	10.765
7.8400e-05	0.041199	10.734
7.8200e-05	0.041176	10.703
7.8000e-05	0.041156	10.672
7.7800e-05	0.041136	10.643
7.7600e-05	0.041106	10.615
7.7400e-05	0.041086	10.587
7.7200e-05	0.041059	10.557
7.7000e-05	0.041036	10.531
7.6800e-05	0.041013	10.504
7.6600e-05	0.040994	10.479
7.6400e-05	0.040963	10.452
7.6200e-05	0.040943	10.426
7.6000e-05	0.040916	10.399
7.5800e-05	0.040892	10.372
7.5600e-05	0.040871	10.345
7.5400e-05	0.040843	10.318
7.5200e-05	0.040822	10.292
7.5000e-05	0.040802	10.265
7.4800e-05	0.040771	10.239
7.4600e-05	0.040752	10.210
7.4400e-05	0.040722	10.185
7.4200e-05	0.040702	10.159
7.4000e-05	0.040674	10.132
7.3800e-05	0.040656	10.105
7.3600e-05	0.040625	10.078
7.3400e-05	0.040606	10.051
7.3200e-05	0.040575	10.025
7.3000e-05	0.040555	9.9983
7.2800e-05	0.040524	9.9722
7.2600e-05	0.040505	9.9467
7.2400e-05	0.040482	9.9213
7.2200e-05	0.040454	9.8964
7.2000e-05	0.040428	9.8671
7.1800e-05	0.040401	9.8404
7.1600e-05	0.040375	9.8147
7.1400e-05	0.040352	9.7878
7.1200e-05	0.040323	9.7609
7.1000e-05	0.040301	9.7336
7.0800e-05	0.040280	9.7089
7.0600e-05	0.040246	9.6830
7.0400e-05	0.040228	9.6567
7.0200e-05	0.040196	9.6298
7.0000e-05	0.040176	9.6024
6.9800e-05	0.040144	9.5762
6.9600e-05	0.040120	9.5515
6.9400e-05	0.040098	9.5268
6.9200e-05	0.040066	9.5026
6.9000e-05	0.040045	9.4779
6.8800e-05	0.040014	9.4535
6.8600e-05	0.039988	9.4276
6.8400e-05	0.039964	9.3992
6.8200e-05	0.039940	9.3702
6.8000e-05	0.039907	9.3408
6.7800e-05	0.039886	9.3115
6.7600e-05	0.039853	9.2830
6.7400e-05	0.039830	9.2563
6.7200e-05	0.039799	9.2287
6.7000e-05	0.039779	9.2016
6.6800e-05	0.039748	9.1754
6.6600e-05	0.039725	9.1484
6.6400e-05	0.039692	9.1219
6.6200e-05	0.039670	9.0964
6.6000e-05	0.039637	9.0707
6.5800e-05	0.039614	9.0457
6.5600e-05	0.039588	9.0207
6.5400e-05	0.039562	8.9956
6.5200e-05	0.039528	8.9694
6.5000e-05	0.039505	8.9430
6.4800e-05	0.039471	8.9173
6.4600e-05	0.039450	8.8929
6.4400e-05	0.039415	8.8684
6.4200e-05	0.039392	8.8440
6.4000e-05	0.039365	8.8191
6.3800e-05	0.039334	8.7951
6.3600e-05	0.039307	8.7717
6.3400e-05	0.039275	8.7486
6.3200e-05	0.039249	8.7249
6.3000e-05	0.039221	8.6730
6.2800e-05	0.039191	8.6693
6.2600e-05	0.039163	8.6545
6.2400e-05	0.039140	8.6351
6.2200e-05	0.039109	8.6121
6.2000e-05	0.039078	8.5893
6.1800e-05	0.039049	8.5651
6.1600e-05	0.039019	8.5391
6.1400e-05	0.038988	8.5144
6.1200e-05	0.038961	8.4889
6.1000e-05	0.038929	8.4623
6.0800e-05	0.038903	8.4369
6.0600e-05	0.038876	8.4126
6.0400e-05	0.038842	8.3876
6.0200e-05	0.038814	8.3622
6.0000e-05	0.038783	8.3366
5.9800e-05	0.038752	8.3100
5.9600e-05	0.038725	8.2830
5.9400e-05	0.038699	8.2575
5.9200e-05	0.038665	8.2294
5.9000e-05	0.038632	8.2029
5.8800e-05	0.038605	8.1758
5.8600e-05	0.038569	8.1499
5.8400e-05	0.038543	8.1242
5.8200e-05	0.038509	8.0983
5.8000e-05	0.038478	8.0709
5.7800e-05	0.038451	8.0428
5.7600e-05	0.038422	8.0148
5.7400e-05	0.038387	7.9892
5.7200e-05	0.038355	7.9631
5.7000e-05	0.038326	7.9363
5.6800e-05	0.038290	7.9097
5.6600e-05	0.038263	7.8832
5.6400e-05	0.038228	7.8584
5.6200e-05	0.038200	7.8334
5.6000e-05	0.038165	7.8077
5.5800e-05	0.038135	7.7811
5.5600e-05	0.038099	7.7545
5.5400e-05	0.038068	7.7269
5.5200e-05	0.038038	7.7011
5.5000e-05	0.038010	7.6762
5.4800e-05	0.037973	7.6497
5.4600e-05	0.037942	7.6247
5.4400e-05	0.037907	7.5989
5.4200e-05	0.037871	7.5745
5.4000e-05	0.037843	7.5489
5.3800e-05	0.037804	7.5249
5.3600e-05	0.037775	7.4989
5.3400e-05	0.037744	7.4729
5.3200e-05	0.037712	7.4476
5.3000e-05	0.037673	7.4228
5.2800e-05	0.037643	7.3975
5.2600e-05	0.037607	7.3739
5.2400e-05	0.037572	7.3470
5.2200e-05	0.037540	7.3212
5.2000e-05	0.037512	7.2965
5.1800e-05	0.037473	7.2713
5.1600e-05	0.037437	7.2480
5.1400e-05	0.037404	7.2232
5.1200e-05	0.037365	7.1977
5.1000e-05	0.037336	7.1715
5.0800e-05	0.037304	7.1484
5.0600e-05	0.037266	7.1239
5.0400e-05	0.037230	7.0971
5.0200e-05	0.037193	7.0718
5.0000e-05	0.037157	7.0467
4.9800e-05	0.037125	7.0219
4.9600e-05	0.037084	6.9958
4.9400e-05	0.037055	6.9708
4.9200e-05	0.037020	6.9458
4.9000e-05	0.036982	6.9215
4.8800e-05	0.036944	6.8954
4.8600e-05	0.036910	6.8716
4.8400e-05	0.036883	6.8460
4.8200e-05	0.036846	6.8195
4.8000e-05	0.036802	6.7947
4.7800e-05	0.036759	6.7703
4.7600e-05	0.036726	6.7459
4.7400e-05	0.036686	6.7207
4.7200e-05	0.036651	6.6963
4.7000e-05	0.036615	6.6704
4.6800e-05	0.036580	6.6455
4.6600e-05	0.036542	6.6196
4.6400e-05	0.036499	6.5949
4.6200e-05	0.036466	6.5695
4.6000e-05	0.036421	6.5433
4.5800e-05	0.036385	6.5170
4.5600e-05	0.036348	6.4917
4.5400e-05	0.036317	6.4673
4.5200e-05	0.036272	6.4419
4.5000e-05	0.036237	6.4176
4.4800e-05	0.036191	6.3908
4.4600e-05	0.036157	6.3658
4.4400e-05	0.036113	6.3404
4.4200e-05	0.036078	6.3160
4.4000e-05	0.036039	6.2904
4.3800e-05	0.036000	6.2642
4.3600e-05	0.035954	6.2382
4.3400e-05	0.035920	6.2131
4.3200e-05	0.035873	6.1873
4.3000e-05	0.035839	6.1630
4.2800e-05	0.035794	6.1381
4.2600e-05	0.035760	6.1128
4.2400e-05	0.035718	6.0882
4.2200e-05	0.035677	6.0622
4.2000e-05	0.035630	6.0377
4.1800e-05	0.035594	6.0134
4.1600e-05	0.035545	5.9894
4.1400e-05	0.035510	5.9637
4.1200e-05	0.035467	5.9375
4.1000e-05	0.035429	5.9117
4.0800e-05	0.035380	5.8870
4.0600e-05	0.035341	5.8625
4.0400e-05	0.035296	5.8379
4.0200e-05	0.035252	5.8129
4.0000e-05	0.035212	5.7869
3.9800e-05	0.035174	5.7626
3.9600e-05	0.035127	5.7367
3.9400e-05	0.035080	5.7118
3.9200e-05	0.035039	5.6876
3.9000e-05	0.034989	5.6631
3.8800e-05	0.034951	5.6380
3.8600e-05	0.034902	5.6132
3.8400e-05	0.034867	5.5872
3.8200e-05	0.034815	5.5632
3.8000e-05	0.034769	5.5383
3.7800e-05	0.034727	5.5143
3.7600e-05	0.034676	5.4895
3.7400e-05	0.034638	5.4644
3.7200e-05	0.034595	5.4390
3.7000e-05	0.034549	5.4138
3.6800e-05	0.034494	5.3558
3.6600e-05	0.034454	5.3522
3.6400e-05	0.034403	5.3361
3.6200e-05	0.034356	5.3164
3.6000e-05	0.034311	5.2925
3.5800e-05	0.034260	5.2683
3.5600e-05	0.034221	5.2442
3.5400e-05	0.034170	5.2180
3.5200e-05	0.034123	5.1934
3.5000e-05	0.034070	5.1675
3.4800e-05	0.034024	5.1427
3.4600e-05	0.033972	5.1182
3.4400e-05	0.033926	5.0933
3.4200e-05	0.033880	5.0678
3.4000e-05	0.033834	5.0434
3.3800e-05	0.033776	5.0180
3.3600e-05	0.033729	4.9932
3.3400e-05	0.033676	4.9689
3.3200e-05	0.033627	4.9443
3.3000e-05	0.033577	4.9193
3.2800e-05	0.033523	4.8934
3.2600e-05	0.033480	4.8696
3.2400e-05	0.033424	4.8447
3.2200e-05	0.033375	4.8186
3.2000e-05	0.033318	4.7944
3.1800e-05	0.033268	4.7694
3.1600e-05	0.033211	4.7436
3.1400e-05	0.033170	4.7204
3.1200e-05	0.033112	4.6955
3.1000e-05	0.033061	4.6708
3.0800e-05	0.033001	4.6460
3.0600e-05	0.032948	4.6213
3.0400e-05	0.032894	4.5978
3.0200e-05	0.032836	4.5733
3.0000e-05	0.032787	4.5490
2.9800e-05	0.032737	4.5245
2.9600e-05	0.032681	4.5015
2.9400e-05	0.032619	4.4774
2.9200e-05	0.032566	4.4531
2.9000e-05	0.032504	4.4281
2.8800e-05	0.032452	4.4034
2.8600e-05	0.032391	4.3780
2.8400e-05	0.032344	4.3519
2.8200e-05	0.032281	4.3274
2.8000e-05	0.032225	4.3022
2.7800e-05	0.032161	4.2765
2.7600e-05	0.032104	4.2521
2.7400e-05	0.032044	4.2265
2.7200e-05	0.031982	4.2002
2.7000e-05	0.031930	4.1743
2.6800e-05	0.031869	4.1480
2.6600e-05	0.031808	4.1233
2.6400e-05	0.031742	4.0978
2.6200e-05	0.031685	4.0727
2.6000e-05	0.031618	4.0475
2.5800e-05	0.031559	4.0221
2.5600e-05	0.031502	3.9970
2.5400e-05	0.031441	3.9716
2.5200e-05	0.031370	3.9464
2.5000e-05	0.031310	3.9206
2.4800e-05	0.031242	3.8945
2.4600e-05	0.031176	3.8699
2.4400e-05	0.031121	3.8435
2.4200e-05	0.031059	3.8176
2.4000e-05	0.030985	3.7925
2.3800e-05	0.030920	3.7667
2.3600e-05	0.030851	3.7419
2.3400e-05	0.030779	3.7169
2.3200e-05	0.030717	3.6899
2.3000e-05	0.030660	3.6638
2.2800e-05	0.030584	3.6387
2.2600e-05	0.030513	3.6126
2.2400e-05	0.030443	3.5868
2.2200e-05	0.030368	3.5618
2.2000e-05	0.030301	3.5370
2.1800e-05	0.030224	3.5111
2.1600e-05	0.030167	3.4847
2.1400e-05	0.030091	3.4585
2.1200e-05	0.030017	3.4332
2.1000e-05	0.029935	3.4070
2.0800e-05	0.029868	3.3806
2.0600e-05	0.029786	3.3545
2.0400e-05	0.029719	3.3284
2.0200e-05	0.029651	3.3025
2.0000e-05	0.029561	3.2290
1.9800e-05	0.029495	3.2231
1.9600e-05	0.029415	3.2076
1.9400e-05	0.029334	3.1860
1.9200e-05	0.029254	3.1609
1.9000e-05	0.029171	3.1354
1.8800e-05	0.029095	3.1097
1.8600e-05	0.029011	3.0837
1.8400e-05	0.028942	3.0569
1.8200e-05	0.028853	3.0311
1.8000e-05	0.028771	3.0051
1.7800e-05	0.028683	2.9783
1.7600e-05	0.028600	2.9510
1.7400e-05	0.028513	2.9238
1.7200e-05	0.028424	2.8960
1.7000e-05	0.028352	2.8687
1.6800e-05	0.028265	2.8414
1.6600e-05	0.028166	2.8137
1.6400e-05	0.028079	2.7856
1.6200e-05	0.028011	2.7581
1.6000e-05	0.027903	2.7300
1.5800e-05	0.027809	2.7032
1.5600e-05	0.027710	2.6758
1.5400e-05	0.027616	2.6481
1.5200e-05	0.027517	2.6196
1.5000e-05	0.027419	2.5909
1.4800e-05	0.027324	2.5640
1.4600e-05	0.027244	2.5369
1.4400e-05	0.027136	2.5105
1.4200e-05	0.027034	2.4828
1.4000e-05	0.026926	2.4539
1.3800e-05	0.026821	2.4243
1.3600e-05	0.026716	2.3948
1.3400e-05	0.026610	2.3661
1.3200e-05	0.026519	2.3369
1.3000e-05	0.026411	2.3067
1.2800e-05	0.026289	2.2759
1.2600e-05	0.026182	2.2446
1.2400e-05	0.026060	2.2140
1.2200e-05	0.025947	2.1833
1.2000e-05	0.025833	2.1520
1.1800e-05	0.025734	2.1207
1.1600e-05	0.025603	2.0892
1.1400e-05	0.025468	2.0147
1.1200e-05	0.025355	2.0072
1.1000e-05	0.025224	1.9875
1.0800e-05	0.025096	1.9602
1.0600e-05	0.024962	1.9302
1.0400e-05	0.024834	1.8991
1.0200e-05	0.024716	1.8701
		
1.0000e-05	0.024561	1.8053
9.9000e-06	0.024497	1.8006
9.8000e-06	0.024425	1.7913
9.7000e-06	0.024356	1.7785
9.6000e-06	0.024284	1.7642
9.5000e-06	0.024214	1.7489
9.4000e-06	0.024151	1.7334
9.3000e-06	0.024075	1.7162
9.2000e-06	0.023998	1.6989
9.1000e-06	0.023926	1.6812
9.0000e-06	0.023844	1.6637
8.9000e-06	0.023771	1.6457
8.8000e-06	0.023694	1.6276
8.7000e-06	0.023627	1.6102
8.6000e-06	0.023549	1.5935
8.5000e-06	0.023460	1.5759
8.4000e-06	0.023383	1.5579
8.3000e-06	0.023296	1.5400
8.2000e-06	0.023218	1.5212
8.1000e-06	0.023130	1.5027
8.0000e-06	0.023056	1.4841
7.9000e-06	0.022973	1.4664
7.8000e-06	0.022878	1.4484
7.7000e-06	0.022795	1.4307
7.6000e-06	0.022701	1.4123
7.5000e-06	0.022610	1.3940
7.4000e-06	0.022519	1.3759
7.3000e-06	0.022441	1.3577
7.2000e-06	0.022345	1.3392
7.1000e-06	0.022243	1.3210
7.0000e-06	0.022148	1.3028
6.9000e-06	0.022046	1.2852
6.8000e-06	0.021949	1.2682
6.7000e-06	0.021849	1.2511
6.6000e-06	0.021761	1.2336
6.5000e-06	0.021653	1.2155
6.4000e-06	0.021543	1.1979
6.3000e-06	0.021437	1.1794
6.2000e-06	0.021323	1.1604
6.1000e-06	0.021218	1.1419
6.0000e-06	0.021101	1.1233
5.9000e-06	0.021005	1.1041
5.8000e-06	0.020885	1.0844
5.7000e-06	0.020764	1.0637
5.6000e-06	0.020636	1.0430
5.5000e-06	0.020506	0.99289
5.4000e-06	0.020387	0.98797
5.3000e-06	0.020256	0.97516
5.2000e-06	0.020128	0.95821
5.1000e-06	0.020016	0.93971
5.0000e-06	0.019872	0.92154
4.9000e-06	0.019718	0.90382
4.8000e-06	0.019580	0.88688
4.7000e-06	0.019431	0.86979
4.6000e-06	0.019279	0.85208
4.5000e-06	0.019129	0.83430
4.4000e-06	0.018998	0.81607
4.3000e-06	0.018830	0.79733
4.2000e-06	0.018665	0.77815
4.1000e-06	0.018488	0.75933
4.0000e-06	0.018321	0.74012
3.9000e-06	0.018140	0.69321
3.8000e-06	0.017962	0.68869
3.7000e-06	0.017810	0.67727
3.6000e-06	0.017599	0.66151
3.5000e-06	0.017392	0.64299
3.4000e-06	0.017187	0.62319
3.3000e-06	0.016964	0.60318
3.2000e-06	0.016752	0.58315
3.1000e-06	0.016551	0.56328
3.0000e-06	0.016301	0.54371
2.9000e-06	0.016046	0.52453
2.8000e-06	0.015791	0.50458
2.7000e-06	0.015514	0.48424
2.6000e-06	0.015236	0.46385
2.5000e-06	0.014991	0.44642
2.4000e-06	0.014653	0.42270
2.3000e-06	0.014382	0.41648
2.2000e-06	0.014045	0.40100
2.1000e-06	0.013694	0.38333
2.0000e-06	0.013325	0.36668
1.9000e-06	0.012982	0.35129
1.8000e-06	0.012687	0.33772
1.7000e-06	0.012338	0.32425
1.6000e-06	0.011905	0.30988
1.5000e-06	0.011457	0.29168
1.4000e-06	0.010959	0.25941
1.3000e-06	0.010485	0.25954
1.2000e-06	0.0099448	0.25309
1.1000e-06	0.0093892	0.23927
1.0000e-06	0.0088628	0.22657
9.0000e-07	0.0079717	0.21514
8.0000e-07	0.0067992	0.20774
7.0000e-07	0.0062109	0.21299
6.0000e-07	0.0055213	0.20115


==> Fig5_0_5T.TXT <==
I	V	dIdV_0.5T
0.00093000	0.14906	5.6979
0.00092950	0.14896	5.6978
0.00092900	0.14885	5.7016
0.00092850	0.14874	5.7035
0.00092800	0.14863	5.7042
0.00092750	0.14851	5.7067
0.00092700	0.14840	5.7118
0.00092650	0.14829	5.7162
0.00092600	0.14818	5.7243
0.00092550	0.14809	5.7263
0.00092500	0.14798	5.7283
0.00092450	0.14786	5.7302
0.00092400	0.14776	5.7329
0.00092350	0.14764	5.7340
0.00092300	0.14754	5.7375
0.00092250	0.14743	5.7426
0.00092200	0.14734	5.7448
0.00092150	0.14723	5.7487
0.00092100	0.14711	5.7541
0.00092050	0.14700	5.7579
0.00092000	0.14689	5.7589
0.00091950	0.14678	5.7617
0.00091900	0.14668	5.7590
0.00091850	0.14659	5.7641
0.00091800	0.14646	5.7739
0.00091750	0.14636	5.7837
0.00091700	0.14624	5.7841
0.00091650	0.14614	5.7830
0.00091600	0.14603	5.7831
0.00091550	0.14592	5.7842
0.00091500	0.14583	5.7892
0.00091450	0.14572	5.7942
0.00091400	0.14561	5.7967
0.00091350	0.14549	5.8013
0.00091300	0.14539	5.8046
0.00091250	0.14530	5.8074
0.00091200	0.14519	5.8114
0.00091150	0.14507	5.8134
0.00091100	0.14497	5.8162
0.00091050	0.14485	5.8182
0.00091000	0.14474	5.8202
0.00090950	0.14464	5.8274
0.00090900	0.14455	5.8336
0.00090850	0.14443	5.8350
0.00090800	0.14433	5.8351
0.00090750	0.14422	5.8409
0.00090700	0.14411	5.8438
0.00090650	0.14400	5.8470
0.00090600	0.14390	5.8497
0.00090550	0.14381	5.8517
0.00090500	0.14369	5.8525
0.00090450	0.14358	5.8551
0.00090400	0.14347	5.8651
0.00090350	0.14337	5.8715
0.00090300	0.14326	5.8747
0.00090250	0.14316	5.8775
0.00090200	0.14306	5.8776
0.00090150	0.14296	5.8775
0.00090100	0.14284	5.8806
0.00090050	0.14273	5.8845
0.00090000	0.14262	5.8864
0.00089950	0.14252	5.8886
0.00089900	0.14241	5.8911
0.00089850	0.14232	5.8967
0.00089800	0.14221	5.9019
0.00089750	0.14211	5.9036
0.00089700	0.14199	5.9060
0.00089650	0.14189	5.9117
0.00089600	0.14179	5.9170
0.00089550	0.14170	5.9217
0.00089500	0.14158	5.9198
0.00089450	0.14148	5.9218
0.00089400	0.14137	5.9238
0.00089350	0.14126	5.9288
0.00089300	0.14116	5.9298
0.00089250	0.14105	5.9329
0.00089200	0.14095	5.9350
0.00089150	0.14086	5.9409
0.00089100	0.14075	5.9420
0.00089050	0.14064	5.9447
0.00089000	0.14053	5.9502
0.00088950	0.14042	5.9523
0.00088900	0.14032	5.9543
0.00088850	0.14022	5.9594
0.00088800	0.14013	5.9615
0.00088750	0.14002	5.9658
0.00088700	0.13991	5.9677
0.00088650	0.13981	5.9720
0.00088600	0.13970	5.9758
0.00088550	0.13959	5.9789
0.00088500	0.13949	5.9829
0.00088450	0.13940	5.9840
0.00088400	0.13929	5.9878
0.00088350	0.13919	5.9912
0.00088300	0.13908	5.9949
0.00088250	0.13898	5.9964
0.00088200	0.13887	5.9984
0.00088150	0.13877	5.9964
0.00088100	0.13868	6.0022
0.00088050	0.13857	6.0077
0.00088000	0.13846	6.0111
0.00087950	0.13835	6.0131
0.00087900	0.13826	6.0139
0.00087850	0.13814	6.0190
0.00087800	0.13805	6.0224
0.00087750	0.13796	6.0263
0.00087700	0.13785	6.0266
0.00087650	0.13775	6.0329
0.00087600	0.13763	6.0370
0.00087550	0.13753	6.0369
0.00087500	0.13742	6.0381
0.00087450	0.13732	6.0402
0.00087400	0.13724	6.0444
0.00087350	0.13713	6.0494
0.00087300	0.13702	6.0529
0.00087250	0.13692	6.0537
0.00087200	0.13681	6.0558
0.00087150	0.13671	6.0613
0.00087100	0.13661	6.0621
0.00087050	0.13652	6.0653
0.00087000	0.13641	6.0699
0.00086950	0.13630	6.0760
0.00086900	0.13620	6.0809
0.00086850	0.13609	6.0835
0.00086800	0.13599	6.0836
0.00086750	0.13589	6.0833
0.00086700	0.13581	6.0863
0.00086650	0.13570	6.0897
0.00086600	0.13560	6.0972
0.00086550	0.13548	6.1057
0.00086500	0.13538	6.1080
0.00086450	0.13528	6.1089
0.00086400	0.13518	6.1110
0.00086350	0.13508	6.1111
0.00086300	0.13499	6.1151
0.00086250	0.13488	6.1196
0.00086200	0.13478	6.1229
0.00086150	0.13467	6.1251
0.00086100	0.13457	6.1282
0.00086050	0.13446	6.1289
0.00086000	0.13438	6.1334
0.00085950	0.13427	6.1358
0.00085900	0.13417	6.1404
0.00085850	0.13406	6.1465
0.00085800	0.13397	6.1519
0.00085750	0.13386	6.1509
0.00085700	0.13377	6.1509
0.00085650	0.13368	6.1531
0.00085600	0.13357	6.1563
0.00085550	0.13347	6.1596
0.00085500	0.13336	6.1640
0.00085450	0.13326	6.1640
0.00085400	0.13315	6.1650
0.00085350	0.13306	6.1684
0.00085300	0.13298	6.1703
0.00085250	0.13287	6.1768
0.00085200	0.13277	6.1846
0.00085150	0.13266	6.1860
0.00085100	0.13255	6.1883
0.00085050	0.13246	6.1905
0.00085000	0.13235	6.1922
0.00084950	0.13227	6.1961
0.00084900	0.13216	6.2023
0.00084850	0.13206	6.2027
0.00084800	0.13196	6.2065
0.00084750	0.13186	6.2139
0.00084700	0.13175	6.2140
0.00084650	0.13166	6.2129
0.00084600	0.13157	6.2139
0.00084550	0.13147	6.2174
0.00084500	0.13136	6.2197
0.00084450	0.13126	6.2261
0.00084400	0.13116	6.2309
0.00084350	0.13106	6.2319
0.00084300	0.13096	6.2354
0.00084250	0.13088	6.2426
0.00084200	0.13076	6.2421
0.00084150	0.13067	6.2473
0.00084100	0.13056	6.2513
0.00084050	0.13046	6.2479
0.00084000	0.13036	6.2513
0.00083950	0.13026	6.2569
0.00083900	0.13017	6.2604
0.00083850	0.13008	6.2650
0.00083800	0.12997	6.2683
0.00083750	0.12987	6.2684
0.00083700	0.12977	6.2719
0.00083650	0.12966	6.2741
0.00083600	0.12957	6.2767
0.00083550	0.12949	6.2832
0.00083500	0.12938	6.2860
0.00083450	0.12928	6.2866
0.00083400	0.12918	6.2865
0.00083350	0.12908	6.2911
0.00083300	0.12898	6.2959
0.00083250	0.12888	6.2957
0.00083200	0.12879	6.2956
0.00083150	0.12869	6.2946
0.00083100	0.12859	6.2957
0.00083050	0.12848	6.3002
0.00083000	0.12839	6.3039
0.00082950	0.12828	6.3085
0.00082900	0.12819	6.3141
0.00082850	0.12810	6.3188
0.00082800	0.12801	6.3201
0.00082750	0.12790	6.3235
0.00082700	0.12780	6.3257
0.00082650	0.12770	6.3317
0.00082600	0.12760	6.3379
0.00082550	0.12750	6.3360
0.00082500	0.12743	6.3411
0.00082450	0.12733	6.3465
0.00082400	0.12722	6.3476
0.00082350	0.12712	6.3494
0.00082300	0.12702	6.3539
0.00082250	0.12692	6.3552
0.00082200	0.12682	6.3570
0.00082150	0.12674	6.3625
0.00082100	0.12663	6.3646
0.00082050	0.12654	6.3646
0.00082000	0.12643	6.3682
0.00081950	0.12634	6.3744
0.00081900	0.12624	6.3775
0.00081850	0.12616	6.3801
0.00081800	0.12605	6.3863
0.00081750	0.12595	6.3887
0.00081700	0.12585	6.3917
0.00081650	0.12575	6.3942
0.00081600	0.12565	6.4002
0.00081550	0.12555	6.4016
0.00081500	0.12547	6.4022
0.00081450	0.12538	6.4060
0.00081400	0.12527	6.4119
0.00081350	0.12518	6.4173
0.00081300	0.12508	6.4206
0.00081250	0.12497	6.4208
0.00081200	0.12488	6.4223
0.00081150	0.12480	6.4238
0.00081100	0.12469	6.4281
0.00081050	0.12459	6.4301
0.00081000	0.12450	6.4356
0.00080950	0.12439	6.4385
0.00080900	0.12430	6.4418
0.00080850	0.12421	6.4467
0.00080800	0.12413	6.4515
0.00080750	0.12402	6.4523
0.00080700	0.12392	6.4549
0.00080650	0.12382	6.4590
0.00080600	0.12373	6.4660
0.00080550	0.12363	6.4703
0.00080500	0.12353	6.4728
0.00080450	0.12344	6.4749
0.00080400	0.12336	6.4794
0.00080350	0.12326	6.4790
0.00080300	0.12316	6.4836
0.00080250	0.12305	6.4888
0.00080200	0.12296	6.4942
0.00080150	0.12286	6.4993
0.00080100	0.12277	6.5039
0.00080050	0.12268	6.5045
0.00080000	0.12259	6.5070
0.00079950	0.12249	6.5094
0.00079900	0.12240	6.5148
0.00079850	0.12229	6.5180
0.00079800	0.12220	6.5186
0.00079750	0.12210	6.5223
0.00079700	0.12202	6.5278
0.00079650	0.12192	6.5332
0.00079600	0.12182	6.5389
0.00079550	0.12172	6.5415
0.00079500	0.12163	6.5430
0.00079450	0.12153	6.5463
0.00079400	0.12145	6.5519
0.00079350	0.12136	6.5553
0.00079300	0.12126	6.5595
0.00079250	0.12116	6.5642
0.00079200	0.12106	6.5666
0.00079150	0.12096	6.5700
0.00079100	0.12087	6.5732
0.00079050	0.12077	6.5793
0.00079000	0.12070	6.5830
0.00078950	0.12060	6.5834
0.00078900	0.12051	6.5873
0.00078850	0.12040	6.5920
0.00078800	0.12031	6.5986
0.00078750	0.12021	6.6022
0.00078700	0.12013	6.6050
0.00078650	0.12003	6.6119
0.00078600	0.11993	6.6145
0.00078550	0.11984	6.6183
0.00078500	0.11975	6.6264
0.00078450	0.11965	6.6293
0.00078400	0.11956	6.6341
0.00078350	0.11948	6.6359
0.00078300	0.11938	6.6429
0.00078250	0.11927	6.6508
0.00078200	0.11918	6.6553
0.00078150	0.11909	6.6625
0.00078100	0.11900	6.6692
0.00078050	0.11891	6.6711
0.00078000	0.11882	6.6746
0.00077950	0.11873	6.6799
0.00077900	0.11863	6.6863
0.00077850	0.11853	6.6908
0.00077800	0.11844	6.6957
0.00077750	0.11835	6.7029
0.00077700	0.11827	6.7085
0.00077650	0.11817	6.7162
0.00077600	0.11808	6.7221
0.00077550	0.11798	6.7287
0.00077500	0.11789	6.7340
0.00077450	0.11779	6.7384
0.00077400	0.11771	6.7436
0.00077350	0.11762	6.7497
0.00077300	0.11753	6.7579
0.00077250	0.11743	6.7663
0.00077200	0.11734	6.7727
0.00077150	0.11724	6.7797
0.00077100	0.11715	6.7865
0.00077050	0.11706	6.7913
0.00077000	0.11699	6.7973
0.00076950	0.11689	6.8025
0.00076900	0.11680	6.8094
0.00076850	0.11670	6.8182
0.00076800	0.11661	6.8228
0.00076750	0.11651	6.8277
0.00076700	0.11643	6.8380
0.00076650	0.11635	6.8438
0.00076600	0.11626	6.8504
0.00076550	0.11616	6.8588
0.00076500	0.11607	6.8698
0.00076450	0.11597	6.8797
0.00076400	0.11588	6.8870
0.00076350	0.11579	6.8931
0.00076300	0.11571	6.9025
0.00076250	0.11562	6.9089
0.00076200	0.11552	6.9172
0.00076150	0.11544	6.9294
0.00076100	0.11534	6.9370
0.00076050	0.11525	6.9444
0.00076000	0.11516	6.9514
0.00075950	0.11509	6.9579
0.00075900	0.11499	6.9678
0.00075850	0.11490	6.9776
0.00075800	0.11481	6.9845
0.00075750	0.11472	6.9909
0.00075700	0.11463	6.9964
0.00075650	0.11455	7.0058
0.00075600	0.11447	7.0146
0.00075550	0.11438	7.0236
0.00075500	0.11429	7.0326
0.00075450	0.11419	7.0440
0.00075400	0.11410	7.0554
0.00075350	0.11401	7.0631
0.00075300	0.11393	7.0725
0.00075250	0.11385	7.0803
0.00075200	0.11376	7.0886
0.00075150	0.11367	7.0974
0.00075100	0.11358	7.1020
0.00075050	0.11349	7.1085
0.00075000	0.11340	7.1194
0.00074950	0.11332	7.1314
0.00074900	0.11324	7.1385
0.00074850	0.11315	7.1464
0.00074800	0.11306	7.1548
0.00074750	0.11297	7.1641
0.00074700	0.11288	7.1742
0.00074650	0.11279	7.1826
0.00074600	0.11271	7.1935
0.00074550	0.11264	7.2021
0.00074500	0.11254	7.2120
0.00074450	0.11246	7.2188
0.00074400	0.11236	7.2216
0.00074350	0.11228	7.2294
0.00074300	0.11219	7.2367
0.00074250	0.11212	7.2449
0.00074200	0.11204	7.2572
0.00074150	0.11194	7.2675
0.00074100	0.11185	7.2783
0.00074050	0.11177	7.2872
0.00074000	0.11168	7.2968
0.00073950	0.11160	7.3036
0.00073900	0.11151	7.3139
0.00073850	0.11144	7.3269
0.00073800	0.11135	7.3336
0.00073750	0.11126	7.3394
0.00073700	0.11118	7.3491
0.00073650	0.11109	7.3551
0.00073600	0.11100	7.3604
0.00073550	0.11094	7.3695
0.00073500	0.11085	7.3828
0.00073450	0.11076	7.3973
0.00073400	0.11067	7.4028
0.00073350	0.11059	7.4103
0.00073300	0.11050	7.4173
0.00073250	0.11042	7.4252
0.00073200	0.11035	7.4326
0.00073150	0.11026	7.4404
0.00073100	0.11018	7.4497
0.00073050	0.11010	7.4552
0.00073000	0.11001	7.4618
0.00072950	0.10992	7.4721
0.00072900	0.10984	7.4785
0.00072850	0.10976	7.4869
0.00072800	0.10969	7.4977
0.00072750	0.10960	7.5066
0.00072700	0.10951	7.5112
0.00072650	0.10943	7.5208
0.00072600	0.10935	7.5302
0.00072550	0.10926	7.5440
0.00072500	0.10918	7.5522
0.00072450	0.10910	7.5581
0.00072400	0.10902	7.5686
0.00072350	0.10894	7.5732
0.00072300	0.10886	7.5793
0.00072250	0.10877	7.5877
0.00072200	0.10869	7.5982
0.00072150	0.10861	7.6055
0.00072100	0.10853	7.6145
0.00072050	0.10846	7.6235
0.00072000	0.10837	7.6313
0.00071950	0.10828	7.6389
0.00071900	0.10820	7.6454
0.00071850	0.10812	7.6556
0.00071800	0.10804	7.6616
0.00071750	0.10796	7.6675
0.00071700	0.10789	7.6742
0.00071650	0.10780	7.6797
0.00071600	0.10772	7.6867
0.00071550	0.10764	7.6960
0.00071500	0.10755	7.7052
0.00071450	0.10747	7.7113
0.00071400	0.10740	7.7154
0.00071350	0.10732	7.7251
0.00071300	0.10723	7.7338
0.00071250	0.10715	7.7401
0.00071200	0.10707	7.7467
0.00071150	0.10699	7.7553
0.00071100	0.10691	7.7595
0.00071050	0.10683	7.7682
0.00071000	0.10676	7.7724
0.00070950	0.10668	7.7772
0.00070900	0.10659	7.7823
0.00070850	0.10652	7.7894
0.00070800	0.10643	7.7954
0.00070750	0.10635	7.8048
0.00070700	0.10628	7.8112
0.00070650	0.10621	7.8149
0.00070600	0.10612	7.8220
0.00070550	0.10604	7.8288
0.00070500	0.10596	7.8368
0.00070450	0.10588	7.8427
0.00070400	0.10580	7.8533
0.00070350	0.10572	7.8584
0.00070300	0.10564	7.8607
0.00070250	0.10558	7.8669
0.00070200	0.10549	7.8749
0.00070150	0.10541	7.8836
0.00070100	0.10533	7.8911
0.00070050	0.10525	7.8938
0.00070000	0.10517	7.8982
0.00069950	0.10509	7.9035
0.00069900	0.10503	7.9106
0.00069850	0.10495	7.9171
0.00069800	0.10486	7.9224
0.00069750	0.10478	7.9253
0.00069700	0.10470	7.9274
0.00069650	0.10462	7.9323
0.00069600	0.10455	7.9410
0.00069550	0.10448	7.9486
0.00069500	0.10439	7.9490
0.00069450	0.10431	7.9534
0.00069400	0.10424	7.9606
0.00069350	0.10415	7.9681
0.00069300	0.10408	7.9749
0.00069250	0.10400	7.9800
0.00069200	0.10392	7.9880
0.00069150	0.10385	7.9917
0.00069100	0.10378	7.9965
0.00069050	0.10369	8.0063
0.00069000	0.10361	8.0097
0.00068950	0.10353	8.0139
0.00068900	0.10346	8.0197
0.00068850	0.10338	8.0285
0.00068800	0.10331	8.0335
0.00068750	0.10324	8.0376
0.00068700	0.10315	8.0377
0.00068650	0.10308	8.0443
0.00068600	0.10299	8.0514
0.00068550	0.10292	8.0567
0.00068500	0.10284	8.0613
0.00068450	0.10277	8.0663
0.00068400	0.10269	8.0697
0.00068350	0.10261	8.0761
0.00068300	0.10254	8.0818
0.00068250	0.10246	8.0856
0.00068200	0.10238	8.0930
0.00068150	0.10231	8.0942
0.00068100	0.10224	8.0983
0.00068050	0.10215	8.0999
0.00068000	0.10208	8.1059
0.00067950	0.10199	8.1065
0.00067900	0.10192	8.1141
0.00067850	0.10185	8.1188
0.00067800	0.10177	8.1255
0.00067750	0.10170	8.1247
0.00067700	0.10163	8.1284
0.00067650	0.10154	8.1314
0.00067600	0.10146	8.1425
0.00067550	0.10138	8.1399
0.00067500	0.10131	8.1484
0.00067450	0.10123	8.1522
0.00067400	0.10117	8.1555
0.00067350	0.10109	8.1635
0.00067300	0.10101	8.1602
0.00067250	0.10093	8.1687
0.00067200	0.10086	8.1735
0.00067150	0.10078	8.1757
0.00067100	0.10071	8.1781
0.00067050	0.10064	8.1862
0.00067000	0.10055	8.1843
0.00066950	0.10048	8.1906
0.00066900	0.10040	8.2025
0.00066850	0.10033	8.1997
0.00066800	0.10025	8.2064
0.00066750	0.10018	8.2093
0.00066700	0.10011	8.2127
0.00066650	0.10003	8.2187
0.00066600	0.099950	8.2142
0.00066550	0.099869	8.2233
0.00066500	0.099797	8.2247
0.00066450	0.099718	8.2256
0.00066400	0.099648	8.2401
0.00066350	0.099582	8.2419
0.00066300	0.099502	8.2358
0.00066250	0.099426	8.2474
0.00066200	0.099344	8.2551
0.00066150	0.099274	8.2492
0.00066100	0.099191	8.2506
0.00066050	0.099119	8.2634
0.00066000	0.099056	8.2691
0.00065950	0.098978	8.2648
0.00065900	0.098898	8.2609
0.00065850	0.098823	8.2679
0.00065800	0.098743	8.2795
0.00065750	0.098672	8.2860
0.00065700	0.098595	8.2810
0.00065650	0.098530	8.2696
0.00065600	0.098449	8.2683
0.00065550	0.098376	8.2723
0.00065500	0.098294	8.2789
0.00065450	0.098221	8.2801
0.00065400	0.098144	8.2880
0.00065350	0.098072	8.2994
0.00065300	0.098008	8.3125
0.00065250	0.097933	8.3215
0.00065200	0.097850	8.3266
0.00065150	0.097773	8.3256
0.00065100	0.097695	8.3196
0.00065050	0.097620	8.3143
0.00065000	0.097548	8.3082
0.00064950	0.097484	8.3099
0.00064900	0.097403	8.3194
0.00064850	0.097330	8.3275
0.00064800	0.097249	8.3336
0.00064750	0.097175	8.3369
0.00064700	0.097103	8.3437
0.00064650	0.097021	8.3457
0.00064600	0.096960	8.3422
0.00064550	0.096883	8.3355
0.00064500	0.096806	8.3295
0.00064450	0.096730	8.3287
0.00064400	0.096656	8.3307
0.00064350	0.096577	8.3379
0.00064300	0.096509	8.3525
0.00064250	0.096432	8.3641
0.00064200	0.096368	8.3734
0.00064150	0.096287	8.3746
0.00064100	0.096211	8.3688
0.00064050	0.096131	8.3610
0.00064000	0.096062	8.3528
0.00063950	0.095982	8.3466
0.00063900	0.095924	8.3477
0.00063850	0.095846	8.3459
0.00063800	0.095768	8.3460
0.00063750	0.095690	8.3457
0.00063700	0.095615	8.3478
0.00063650	0.095538	8.3546
0.00063600	0.095466	8.3607
0.00063550	0.095399	8.3607
0.00063500	0.095329	8.3606
0.00063450	0.095248	8.3645
0.00063400	0.095172	8.3647
0.00063350	0.095097	8.3679
0.00063300	0.095022	8.3659
0.00063250	0.094950	8.3683
0.00063200	0.094883	8.3732
0.00063150	0.094802	8.3730
0.00063100	0.094731	8.3686
0.00063050	0.094649	8.3679
0.00063000	0.094577	8.3679
0.00062950	0.094503	8.3766
0.00062900	0.094431	8.3849
0.00062850	0.094365	8.3901
0.00062800	0.094294	8.3941
0.00062750	0.094210	8.3910
0.00062700	0.094137	8.3910
0.00062650	0.094056	8.3858
0.00062600	0.093987	8.3780
0.00062550	0.093912	8.3727
0.00062500	0.093851	8.3758
0.00062450	0.093773	8.3800
0.00062400	0.093696	8.3828
0.00062350	0.093620	8.3869
0.00062300	0.093546	8.3915
0.00062250	0.093470	8.3951
0.00062200	0.093393	8.3953
0.00062150	0.093333	8.3838
0.00062100	0.093252	8.3768
0.00062050	0.093177	8.3806
0.00062000	0.093098	8.3906
0.00061950	0.093025	8.3893
0.00061900	0.092951	8.3789
0.00061850	0.092875	8.3807
0.00061800	0.092807	8.3850
0.00061750	0.092742	8.3744
0.00061700	0.092657	8.3648
0.00061650	0.092581	8.3684
0.00061600	0.092507	8.3769
0.00061550	0.092429	8.3726
0.00061500	0.092358	8.3633
0.00061450	0.092281	8.3658
0.00061400	0.092221	8.3689
0.00061350	0.092142	8.3567
0.00061300	0.092067	8.3498
0.00061250	0.091981	8.3553
0.00061200	0.091911	8.3618
0.00061150	0.091833	8.3581
0.00061100	0.091759	8.3458
0.00061050	0.091695	8.3351
0.00061000	0.091622	8.3391
0.00060950	0.091542	8.3457
0.00060900	0.091470	8.3382
0.00060850	0.091392	8.3347
0.00060800	0.091319	8.3326
0.00060750	0.091239	8.3220
0.00060700	0.091179	8.3247
0.00060650	0.091091	8.3194
0.00060600	0.091018	8.3029
0.00060550	0.090940	8.3064
0.00060500	0.090871	8.3000
0.00060450	0.090805	8.2903
0.00060400	0.090726	8.2938
0.00060350	0.090649	8.2862
0.00060300	0.090573	8.2762
0.00060250	0.090491	8.2703
0.00060200	0.090419	8.2622
0.00060150	0.090341	8.2578
0.00060100	0.090280	8.2494
0.00060050	0.090203	8.2513
0.00060000	0.090123	8.2407
0.00059950	0.090045	8.2347
0.00059900	0.089971	8.2320
0.00059850	0.089892	8.2196
0.00059800	0.089821	8.2184
0.00059750	0.089751	8.2068
0.00059700	0.089670	8.2020
0.00059650	0.089592	8.1900
0.00059600	0.089516	8.1774
0.00059550	0.089436	8.1781
0.00059500	0.089364	8.1748
0.00059450	0.089283	8.1598
0.00059400	0.089221	8.1504
0.00059350	0.089139	8.1397
0.00059300	0.089059	8.1293
0.00059250	0.088975	8.1221
0.00059200	0.088901	8.1107
0.00059150	0.088825	8.0993
0.00059100	0.088761	8.0940
0.00059050	0.088678	8.0795
0.00059000	0.088598	8.0688
0.00058950	0.088521	8.0601
0.00058900	0.088439	8.0508
0.00058850	0.088367	8.0322
0.00058800	0.088283	8.0189
0.00058750	0.088218	8.0103
0.00058700	0.088138	7.9984
0.00058650	0.088058	7.9916
0.00058600	0.087976	7.9725
0.00058550	0.087900	7.9625
0.00058500	0.087817	7.9447
0.00058450	0.087743	7.9332
0.00058400	0.087674	7.9172
0.00058350	0.087595	7.9071
0.00058300	0.087503	7.8886
0.00058250	0.087426	7.8769
0.00058200	0.087345	7.8598
0.00058150	0.087265	7.8490
0.00058100	0.087189	7.8305
0.00058050	0.087122	7.8132
0.00058000	0.087039	7.8005
0.00057950	0.086955	7.7836
0.00057900	0.086876	7.7677
0.00057850	0.086789	7.7520
0.00057800	0.086706	7.7304
0.00057750	0.086628	7.7136
0.00057700	0.086544	7.6963
0.00057650	0.086477	7.6762
0.00057600	0.086395	7.6624
0.00057550	0.086306	7.6437
0.00057500	0.086222	7.6301
0.00057450	0.086145	7.6104
0.00057400	0.086058	7.5928
0.00057350	0.085989	7.5714
0.00057300	0.085903	7.5482
0.00057250	0.085818	7.5309
0.00057200	0.085729	7.5079
0.00057150	0.085648	7.4946
0.00057100	0.085561	7.4702
0.00057050	0.085481	7.4510
0.00057000	0.085395	7.4296
0.00056950	0.085327	7.4054
0.00056900	0.085234	7.3880
0.00056850	0.085148	7.3657
0.00056800	0.085055	7.3419
0.00056750	0.084975	7.3194
0.00056700	0.084886	7.2958
0.00056650	0.084803	7.2737
0.00056600	0.084728	7.2524
0.00056550	0.084643	7.2303
0.00056500	0.084548	7.2108
0.00056450	0.084462	7.1865
0.00056400	0.084372	7.1590
0.00056350	0.084282	7.1369
0.00056300	0.084195	7.1103
0.00056250	0.084123	7.0851
0.00056200	0.084025	7.0591
0.00056150	0.083938	7.0317
0.00056100	0.083844	7.0063
0.00056050	0.083755	6.9786
0.00056000	0.083663	6.9543
0.00055950	0.083578	6.9276
0.00055900	0.083503	6.9035
0.00055850	0.083397	6.8769
0.00055800	0.083307	6.8494
0.00055750	0.083211	6.8223
0.00055700	0.083120	6.7910
0.00055650	0.083029	6.7606
0.00055600	0.082934	6.7332
0.00055550	0.082854	6.7072
0.00055500	0.082761	6.6769
0.00055450	0.082662	6.6475
0.00055400	0.082562	6.6176
0.00055350	0.082469	6.5863
0.00055300	0.082369	6.5560
0.00055250	0.082278	6.5308
0.00055200	0.082195	6.5033
0.00055150	0.082095	6.4740
0.00055100	0.081991	6.4423
0.00055050	0.081896	6.4096
0.00055000	0.081792	6.3790
0.00054950	0.081699	6.3486
0.00054900	0.081593	6.3196
0.00054850	0.081512	6.2895
0.00054800	0.081402	6.2603
0.00054750	0.081303	6.2284
0.00054700	0.081198	6.1977
0.00054650	0.081095	6.1629
0.00054600	0.080996	6.1297
0.00054550	0.080890	6.1017
0.00054500	0.080795	6.0748
0.00054450	0.080704	6.0447
0.00054400	0.080592	6.0143
0.00054350	0.080480	5.9831
0.00054300	0.080377	5.9520
0.00054250	0.080268	5.9243
0.00054200	0.080165	5.8938
0.00054150	0.080057	5.8627
0.00054100	0.079971	5.8307
0.00054050	0.079853	5.8020
0.00054000	0.079748	5.7729
0.00053950	0.079633	5.7426
0.00053900	0.079517	5.7119
0.00053850	0.079408	5.6824
0.00053800	0.079297	5.6542
0.00053750	0.079204	5.6267
0.00053700	0.079085	5.5985
0.00053650	0.078975	5.5718
0.00053600	0.078854	5.5452
0.00053550	0.078742	5.5167
0.00053500	0.078626	5.4891
0.00053450	0.078512	5.4654
0.00053400	0.078416	5.4380
0.00053350	0.078292	5.4117
0.00053300	0.078175	5.3888
0.00053250	0.078056	5.3670
0.00053200	0.077932	5.3450
0.00053150	0.077822	5.3229
0.00053100	0.077701	5.3012
0.00053050	0.077606	5.2776
0.00053000	0.077475	5.2570
0.00052950	0.077349	5.2360
0.00052900	0.077220	5.2164
0.00052850	0.077109	5.1982
0.00052800	0.076981	5.1822
0.00052750	0.076867	5.1643
0.00052700	0.076760	5.1470
0.00052650	0.076635	5.1288
0.00052600	0.076506	5.1137
0.00052550	0.076387	5.0833
0.00052500	0.076262	5.0805
0.00052450	0.076134	5.0716
0.00052400	0.076013	5.0609
0.00052350	0.075908	5.0545
0.00052300	0.075777	5.0477
0.00052250	0.075653	5.0381
0.00052200	0.075522	5.0328
0.00052150	0.075400	5.0241
0.00052100	0.075277	5.0213
0.00052050	0.075150	5.0195
0.00052000	0.075032	5.0184
0.00051950	0.074918	5.0199
0.00051900	0.074788	5.0169
0.00051850	0.074658	5.0165
0.00051800	0.074532	5.0208
0.00051750	0.074407	5.0230
0.00051700	0.074287	5.0273
0.00051650	0.074165	5.0340
0.00051600	0.074059	5.0435
0.00051550	0.073930	5.0536
0.00051500	0.073799	5.0655
0.00051450	0.073671	5.0774
0.00051400	0.073547	5.0883
0.00051350	0.073430	5.1001
0.00051300	0.073328	5.1179
0.00051250	0.073205	5.1368
0.00051200	0.073073	5.1567
0.00051150	0.072957	5.1768
0.00051100	0.072832	5.1981
0.00051050	0.072718	5.2221
0.00051000	0.072590	5.2449
0.00050950	0.072476	5.2695
0.00050900	0.072373	5.2956
0.00050850	0.072255	5.3260
0.00050800	0.072132	5.3542
0.00050750	0.072018	5.3828
0.00050700	0.071901	5.4149
0.00050650	0.071788	5.4477
0.00050600	0.071677	5.4815
0.00050550	0.071581	5.5168
0.00050500	0.071456	5.5520
0.00050450	0.071345	5.5892
0.00050400	0.071232	5.6243
0.00050350	0.071121	5.6671
0.00050300	0.071016	5.7094
0.00050250	0.070927	5.7507
0.00050200	0.070813	5.7972
0.00050150	0.070703	5.8412
0.00050100	0.070597	5.8835
0.00050050	0.070490	5.9261
0.00050000	0.070383	5.9719
0.00049950	0.070278	6.0173
0.00049900	0.070191	6.0664
0.00049850	0.070088	6.1172
0.00049800	0.069986	6.1677
0.00049750	0.069881	6.2193
0.00049700	0.069786	6.2696
0.00049650	0.069686	6.3229
0.00049600	0.069593	6.3767
0.00049550	0.069497	6.5131
0.00049500	0.069406	6.5276
0.00049450	0.069313	6.5627
0.00049400	0.069211	6.6139
0.00049350	0.069121	6.6708
0.00049300	0.069025	6.7276
0.00049250	0.068940	6.7873
0.00049200	0.068847	6.8481
0.00049150	0.068772	6.9094
0.00049100	0.068685	6.9732
0.00049050	0.068582	7.0386
0.00049000	0.068496	7.1043
0.00048950	0.068407	7.1705
0.00048900	0.068322	7.2377
0.00048850	0.068239	7.3050
0.00048800	0.068155	7.3728
0.00048750	0.068084	7.4397
0.00048700	0.068002	7.5093
0.00048650	0.067914	7.5762
0.00048600	0.067833	7.6413
0.00048550	0.067748	7.7120
0.00048500	0.067685	7.7874
0.00048450	0.067598	7.8592
0.00048400	0.067524	7.9337
0.00048350	0.067440	8.0127
0.00048300	0.067364	8.0892
0.00048250	0.067289	8.1639
0.00048200	0.067213	8.2390
0.00048150	0.067142	8.3168
0.00048100	0.067079	8.3912
0.00048050	0.066996	8.4752
0.00048000	0.066923	8.5554
0.00047950	0.066851	8.6346
0.00047900	0.066778	8.7146
0.00047850	0.066711	8.7924
0.00047800	0.066651	8.8729
0.00047750	0.066576	8.9547
0.00047700	0.066510	9.0335
0.00047650	0.066437	9.1142
0.00047600	0.066372	9.1911
0.00047550	0.066300	9.2719
0.00047500	0.066235	9.3520
0.00047450	0.066179	9.4340
0.00047400	0.066114	9.5154
0.00047350	0.066045	9.5944
0.00047300	0.065982	9.6725
0.00047250	0.065916	9.7510
0.00047200	0.065856	9.8316
0.00047150	0.065790	9.9135
0.00047100	0.065739	9.9963
0.00047050	0.065674	10.080
0.00047000	0.065608	10.161
0.00046950	0.065549	10.240
0.00046900	0.065486	10.323
0.00046850	0.065430	10.502
0.00046800	0.065370	10.521
0.00046750	0.065311	10.568
0.00046700	0.065257	10.632
0.00046650	0.065207	10.700
0.00046600	0.065140	10.772
0.00046550	0.065083	10.845
0.00046500	0.065026	10.922
0.00046450	0.064969	10.999
0.00046400	0.064916	11.078
0.00046350	0.064857	11.159
0.00046300	0.064809	11.248
0.00046250	0.064758	11.339
0.00046200	0.064698	11.424
0.00046150	0.064644	11.511
0.00046100	0.064590	11.597
0.00046050	0.064533	11.681
0.00046000	0.064491	11.765
0.00045950	0.064438	11.846
0.00045900	0.064384	11.926
0.00045850	0.064333	12.009
0.00045800	0.064279	12.089
0.00045750	0.064227	12.172
0.00045700	0.064180	12.252
0.00045650	0.064127	12.333
0.00045600	0.064078	12.413
0.00045550	0.064033	12.491
0.00045500	0.063983	12.572
0.00045450	0.063931	12.653
0.00045400	0.063884	12.729
0.00045350	0.063831	12.804
0.00045300	0.063788	12.881
0.00045250	0.063738	12.964
0.00045200	0.063700	13.046
0.00045150	0.063647	13.125
0.00045100	0.063601	13.206
0.00045050	0.063549	13.285
0.00045000	0.063507	13.360
0.00044950	0.063457	13.441
0.00044900	0.063415	13.516
0.00044850	0.063374	13.590
0.00044800	0.063327	13.667
0.00044750	0.063279	13.742
0.00044700	0.063237	13.816
0.00044650	0.063185	13.894
0.00044600	0.063146	13.967
0.00044550	0.063107	14.039
0.00044500	0.063063	14.111
0.00044450	0.063015	14.184
0.00044400	0.062973	14.252
0.00044350	0.062927	14.323
0.00044300	0.062887	14.396
0.00044250	0.062842	14.469
0.00044200	0.062800	14.543
0.00044150	0.062760	14.616
0.00044100	0.062719	14.687
0.00044050	0.062673	14.760
0.00044000	0.062631	14.833
0.00043950	0.062591	14.903
0.00043900	0.062546	14.973
0.00043850	0.062513	15.048
0.00043800	0.062472	15.120
0.00043750	0.062429	15.189
0.00043700	0.062387	15.257
0.00043650	0.062345	15.327
0.00043600	0.062302	15.398
0.00043550	0.062267	15.468
0.00043500	0.062224	15.536
0.00043450	0.062187	15.605
0.00043400	0.062150	15.675
0.00043350	0.062112	15.742
0.00043300	0.062069	15.811
0.00043250	0.062033	15.881
0.00043200	0.061988	15.957
0.00043150	0.061953	16.028
0.00043100	0.061919	16.095
0.00043050	0.061881	16.165
0.00043000	0.061839	16.231
0.00042950	0.061804	16.294
0.00042900	0.061761	16.360
0.00042850	0.061726	16.426
0.00042800	0.061693	16.492
0.00042750	0.061657	16.559
0.00042700	0.061614	16.625
0.00042650	0.061579	16.692
0.00042600	0.061538	16.758
0.00042550	0.061503	16.823
0.00042500	0.061465	16.887
0.00042450	0.061431	17.051
0.00042400	0.061393	17.060
0.00042350	0.061365	17.097
0.00042300	0.061323	17.149
0.00042250	0.061291	17.211
0.00042200	0.061247	17.276
0.00042150	0.061215	17.342
0.00042100	0.061176	17.409
0.00042050	0.061148	17.474
0.00042000	0.061110	17.537
0.00041950	0.061077	17.599
0.00041900	0.061037	17.663
0.00041850	0.061006	17.729
0.00041800	0.060969	17.791
0.00041750	0.060934	17.854
0.00041700	0.060901	17.920
0.00041650	0.060871	17.982
0.00041600	0.060832	18.046
0.00041550	0.060798	18.110
0.00041500	0.060764	18.174
0.00041450	0.060727	18.236
0.00041400	0.060698	18.299
0.00041350	0.060659	18.362
0.00041300	0.060633	18.423
0.00041250	0.060599	18.480
0.00041200	0.060564	18.541
0.00041150	0.060525	18.601
0.00041100	0.060497	18.659
0.00041050	0.060459	18.717
0.00041000	0.060434	18.774
0.00040950	0.060400	18.827
0.00040900	0.060367	18.886
0.00040850	0.060330	18.945
0.00040800	0.060301	18.997
0.00040750	0.060262	19.054
0.00040700	0.060235	19.111
0.00040650	0.060205	19.169
0.00040600	0.060174	19.224
0.00040550	0.060137	19.280
0.00040500	0.060108	19.339
0.00040450	0.060072	19.397
0.00040400	0.060044	19.455
0.00040350	0.060009	19.509
0.00040300	0.059984	19.562
0.00040250	0.059949	19.621
0.00040200	0.059919	19.677
0.00040150	0.059883	19.734
0.00040100	0.059855	19.789
0.00040050	0.059819	19.842
0.00040000	0.059793	19.894
0.00039950	0.059759	19.950
0.00039900	0.059734	20.006
0.00039850	0.059700	20.057
0.00039800	0.059672	20.105
0.00039750	0.059634	20.152
0.00039700	0.059607	20.207
0.00039650	0.059576	20.264
0.00039600	0.059551	20.322
0.00039550	0.059515	20.375
0.00039500	0.059488	20.425
0.00039450	0.059454	20.477
0.00039400	0.059424	20.531
0.00039350	0.059396	20.583
0.00039300	0.059363	20.635
0.00039250	0.059336	20.688
0.00039200	0.059307	20.739
0.00039150	0.059279	20.794
0.00039100	0.059245	20.848
0.00039050	0.059219	20.898
0.00039000	0.059185	20.945
0.00038950	0.059159	20.997
0.00038900	0.059128	21.050
0.00038850	0.059105	21.100
0.00038800	0.059069	21.150
0.00038750	0.059043	21.198
0.00038700	0.059010	21.251
0.00038650	0.058982	21.301
0.00038600	0.058954	21.351
0.00038550	0.058931	21.398
0.00038500	0.058897	21.447
0.00038450	0.058869	21.494
0.00038400	0.058838	21.544
0.00038350	0.058809	21.595
0.00038300	0.058781	21.646
0.00038250	0.058750	21.695
0.00038200	0.058725	21.741
0.00038150	0.058699	21.783
0.00038100	0.058669	21.832
0.00038050	0.058639	21.880
0.00038000	0.058613	21.925
0.00037950	0.058581	21.973
0.00037900	0.058557	22.022
0.00037850	0.058532	22.070
0.00037800	0.058501	22.113
0.00037750	0.058470	22.157
0.00037700	0.058445	22.199
0.00037650	0.058413	22.243
0.00037600	0.058389	22.288
0.00037550	0.058363	22.331
0.00037500	0.058336	22.378
0.00037450	0.058305	22.428
0.00037400	0.058280	22.474
0.00037350	0.058248	22.516
0.00037300	0.058224	22.564
0.00037250	0.058192	22.612
0.00037200	0.058170	22.651
0.00037150	0.058141	22.699
0.00037100	0.058114	22.744
0.00037050	0.058084	22.792
0.00037000	0.058061	22.841
0.00036950	0.058030	22.881
0.00036900	0.058007	22.925
0.00036850	0.057981	22.969
0.00036800	0.057954	23.010
0.00036750	0.057922	23.053
0.00036700	0.057899	23.096
0.00036650	0.057869	23.137
0.00036600	0.057845	23.176
0.00036550	0.057817	23.220
0.00036500	0.057797	23.262
0.00036450	0.057765	23.300
0.00036400	0.057741	23.344
0.00036350	0.057709	23.388
0.00036300	0.057685	23.433
0.00036250	0.057657	23.475
0.00036200	0.057631	23.514
0.00036150	0.057607	23.555
0.00036100	0.057584	23.594
0.00036050	0.057553	23.633
0.00036000	0.057529	23.673
0.00035950	0.057501	23.712
0.00035900	0.057475	23.756
0.00035850	0.057450	23.799
0.00035800	0.057426	23.834
0.00035750	0.057399	23.869
0.00035700	0.057371	23.907
0.00035650	0.057347	23.951
0.00035600	0.057318	23.991
0.00035550	0.057296	24.028
0.00035500	0.057274	24.065
0.00035450	0.057245	24.106
0.00035400	0.057219	24.146
0.00035350	0.057193	24.186
0.00035300	0.057164	24.221
0.00035250	0.057143	24.259
0.00035200	0.057113	24.296
0.00035150	0.057093	24.334
0.00035100	0.057066	24.364
0.00035050	0.057042	24.404
0.00035000	0.057013	24.442
0.00034950	0.056991	24.479
0.00034900	0.056961	24.514
0.00034850	0.056939	24.550
0.00034800	0.056915	24.587
0.00034750	0.056892	24.618
0.00034700	0.056862	24.648
0.00034650	0.056841	24.685
0.00034600	0.056811	24.729
0.00034550	0.056789	24.760
0.00034500	0.056763	24.792
0.00034450	0.056744	24.823
0.00034400	0.056713	24.857
0.00034350	0.056690	24.889
0.00034300	0.056662	24.927
0.00034250	0.056639	24.960
0.00034200	0.056613	24.994
0.00034150	0.056588	25.025
0.00034100	0.056566	25.057
0.00034050	0.056543	25.086
0.00034000	0.056516	25.120
0.00033950	0.056491	25.149
0.00033900	0.056466	25.184
0.00033850	0.056439	25.220
0.00033800	0.056418	25.254
0.00033750	0.056396	25.284
0.00033700	0.056369	25.311
0.00033650	0.056344	25.341
0.00033600	0.056321	25.374
0.00033550	0.056293	25.402
0.00033500	0.056274	25.430
0.00033450	0.056250	25.461
0.00033400	0.056223	25.490
0.00033350	0.056197	25.520
0.00033300	0.056174	25.553
0.00033250	0.056147	25.583
0.00033200	0.056127	25.609
0.00033150	0.056103	25.635
0.00033100	0.056080	25.663
0.00033050	0.056052	25.690
0.00033000	0.056031	25.717
0.00032950	0.056004	25.744
0.00032900	0.055981	25.775
0.00032850	0.055960	25.798
0.00032800	0.055936	25.829
0.00032750	0.055908	25.851
0.00032700	0.055887	25.878
0.00032650	0.055860	25.903
0.00032600	0.055837	25.926
0.00032550	0.055814	25.950
0.00032500	0.055794	25.979
0.00032450	0.055765	26.004
0.00032400	0.055744	26.029
0.00032350	0.055717	26.053
0.00032300	0.055694	26.079
0.00032250	0.055671	26.106
0.00032200	0.055646	26.133
0.00032150	0.055625	26.157
0.00032100	0.055604	26.179
0.00032050	0.055576	26.203
0.00032000	0.055554	26.220
0.00031950	0.055528	26.242
0.00031900	0.055504	26.262
0.00031850	0.055482	26.287
0.00031800	0.055463	26.312
0.00031750	0.055434	26.338
0.00031700	0.055414	26.355
0.00031650	0.055387	26.373
0.00031600	0.055366	26.390
0.00031550	0.055340	26.414
0.00031500	0.055319	26.438
0.00031450	0.055297	26.459
0.00031400	0.055273	26.481
0.00031350	0.055247	26.498
0.00031300	0.055225	26.515
0.00031250	0.055199	26.534
0.00031200	0.055179	26.555
0.00031150	0.055159	26.570
0.00031100	0.055133	26.585
0.00031050	0.055110	26.607
0.00031000	0.055087	26.624
0.00030950	0.055059	26.643
0.00030900	0.055039	26.667
0.00030850	0.055012	26.683
0.00030800	0.054994	26.705
0.00030750	0.054969	26.713
0.00030700	0.054948	26.727
0.00030650	0.054921	26.750
0.00030600	0.054900	26.766
0.00030550	0.054876	26.778
0.00030500	0.054851	26.782
0.00030450	0.054831	26.797
0.00030400	0.054809	26.812
0.00030350	0.054784	26.835
0.00030300	0.054760	26.849
0.00030250	0.054738	26.863
0.00030200	0.054712	26.878
0.00030150	0.054693	26.895
0.00030100	0.054672	26.913
0.00030050	0.054649	26.926
0.00030000	0.054622	26.938
0.00029950	0.054600	26.947
0.00029900	0.054574	26.961
0.00029850	0.054554	26.972
0.00029800	0.054529	26.984
0.00029750	0.054511	26.997
0.00029700	0.054485	27.015
0.00029650	0.054464	27.026
0.00029600	0.054437	27.032
0.00029550	0.054418	27.044
0.00029500	0.054390	27.056
0.00029450	0.054373	27.059
0.00029400	0.054347	27.072
0.00029350	0.054327	27.075
0.00029300	0.054300	27.087
0.00029250	0.054279	27.099
0.00029200	0.054256	27.111
0.00029150	0.054233	27.118
0.00029100	0.054212	27.127
0.00029050	0.054193	27.130
0.00029000	0.054166	27.146
0.00028950	0.054142	27.152
0.00028900	0.054120	27.158
0.00028850	0.054094	27.158
0.00028800	0.054074	27.170
0.00028750	0.054049	27.178
0.00028700	0.054032	27.186
0.00028650	0.054006	27.191
0.00028600	0.053986	27.194
0.00028550	0.053958	27.202
0.00028500	0.053936	27.217
0.00028450	0.053914	27.223
0.00028400	0.053890	27.223
0.00028350	0.053870	27.231
0.00028300	0.053849	27.235
0.00028250	0.053822	27.236
0.00028200	0.053801	27.247
0.00028150	0.053777	27.248
0.00028100	0.053754	27.251
0.00028050	0.053732	27.251
0.00028000	0.053713	27.255
0.00027950	0.053686	27.251
0.00027900	0.053664	27.255
0.00027850	0.053641	27.262
0.00027800	0.053618	27.263
0.00027750	0.053596	27.263
0.00027700	0.053570	27.264
0.00027650	0.053552	27.262
0.00027600	0.053531	27.262
0.00027550	0.053505	27.266
0.00027500	0.053481	27.262
0.00027450	0.053460	27.262
0.00027400	0.053434	27.266
0.00027350	0.053415	27.262
0.00027300	0.053389	27.266
0.00027250	0.053372	27.262
0.00027200	0.053347	27.255
0.00027150	0.053326	27.255
0.00027100	0.053300	27.251
0.00027050	0.053278	27.250
0.00027000	0.053252	27.239
0.00026950	0.053233	27.239
0.00026900	0.053212	27.236
0.00026850	0.053190	27.236
0.00026800	0.053164	27.239
0.00026750	0.053144	27.236
0.00026700	0.053117	27.234
0.00026650	0.053097	27.222
0.00026600	0.053077	27.218
0.00026550	0.053053	27.207
0.00026500	0.053026	27.207
0.00026450	0.053005	27.197
0.00026400	0.052981	27.191
0.00026350	0.052959	27.191
0.00026300	0.052937	27.186
0.00026250	0.052918	27.177
0.00026200	0.052892	27.170
0.00026150	0.052871	27.161
0.00026100	0.052843	27.159
0.00026050	0.052822	27.149
0.00026000	0.052799	27.143
0.00025950	0.052776	27.133
0.00025900	0.052755	27.131
0.00025850	0.052735	27.127
0.00025800	0.052708	27.119
0.00025750	0.052687	27.115
0.00025700	0.052663	27.101
0.00025650	0.052639	27.087
0.00025600	0.052618	27.069
0.00025550	0.052599	27.048
0.00025500	0.052572	27.044
0.00025450	0.052550	27.031
0.00025400	0.052525	27.012
0.00025350	0.052502	27.001
0.00025300	0.052480	26.981
0.00025250	0.052456	26.964
0.00025200	0.052436	26.953
0.00025150	0.052415	26.936
0.00025100	0.052388	26.914
0.00025050	0.052365	26.907
0.00025000	0.052342	26.894
0.00024950	0.052319	26.883
0.00024900	0.052295	26.878
0.00024850	0.052273	26.864
0.00024800	0.052251	26.844
0.00024750	0.052230	26.828
0.00024700	0.052203	26.813
0.00024650	0.052181	26.792
0.00024600	0.052155	26.781
0.00024550	0.052134	26.763
0.00024500	0.052115	26.738
0.00024450	0.052091	26.720
0.00024400	0.052064	26.705
0.00024350	0.052044	26.685
0.00024300	0.052016	26.677
0.00024250	0.051996	26.661
0.00024200	0.051970	26.638
0.00024150	0.051950	26.612
0.00024100	0.051927	26.597
0.00024050	0.051902	26.582
0.00024000	0.051879	26.562
0.00023950	0.051855	26.551
0.00023900	0.051830	26.528
0.00023850	0.051809	26.498
0.00023800	0.051783	26.483
0.00023750	0.051763	26.465
0.00023700	0.051742	26.440
0.00023650	0.051714	26.415
0.00023600	0.051693	26.394
0.00023550	0.051666	26.376
0.00023500	0.051645	26.355
0.00023450	0.051619	26.331
0.00023400	0.051601	26.309
0.00023350	0.051574	26.282
0.00023300	0.051552	26.257
0.00023250	0.051525	26.234
0.00023200	0.051504	26.218
0.00023150	0.051476	26.192
0.00023100	0.051458	26.161
0.00023050	0.051435	26.132
0.00023000	0.051409	26.108
0.00022950	0.051385	26.089
0.00022900	0.051360	26.073
0.00022850	0.051335	26.051
0.00022800	0.051314	26.024
0.00022750	0.051288	25.995
0.00022700	0.051267	25.968
0.00022650	0.051243	25.946
0.00022600	0.051216	25.921
0.00022550	0.051194	25.886
0.00022500	0.051168	25.860
0.00022450	0.051146	25.833
0.00022400	0.051125	25.805
0.00022350	0.051101	25.772
0.00022300	0.051073	25.744
0.00022250	0.051052	25.724
0.00022200	0.051022	25.692
0.00022150	0.051003	25.664
0.00022100	0.050981	25.626
0.00022050	0.050956	25.606
0.00022000	0.050928	25.578
0.00021950	0.050907	25.553
0.00021900	0.050879	25.525
0.00021850	0.050857	25.497
0.00021800	0.050838	25.463
0.00021750	0.050810	25.427
0.00021700	0.050785	25.393
0.00021650	0.050758	25.365
0.00021600	0.050733	25.339
0.00021550	0.050710	25.310
0.00021500	0.050684	25.267
0.00021450	0.050662	25.221
0.00021400	0.050641	25.196
0.00021350	0.050613	25.170
0.00021300	0.050586	25.154
0.00021250	0.050562	25.128
0.00021200	0.050535	25.096
0.00021150	0.050512	25.059
0.00021100	0.050493	25.026
0.00021050	0.050463	24.989
0.00021000	0.050440	24.940
0.00020950	0.050415	24.907
0.00020900	0.050387	24.875
0.00020850	0.050367	24.844
0.00020800	0.050339	24.809
0.00020750	0.050317	24.775
0.00020700	0.050290	24.737
0.00020650	0.050264	24.699
0.00020600	0.050237	24.664
0.00020550	0.050216	24.621
0.00020500	0.050187	24.586
0.00020450	0.050165	24.548
0.00020400	0.050142	24.516
0.00020350	0.050116	24.482
0.00020300	0.050087	24.450
0.00020250	0.050063	24.410
0.00020200	0.050033	24.363
0.00020150	0.050011	24.330
0.00020100	0.049988	24.293
0.00020050	0.049964	24.255
0.00020000	0.049933	24.214
0.00019950	0.049911	24.173
0.00019900	0.049881	24.137
0.00019850	0.049859	24.096
0.00019800	0.049836	24.058
0.00019750	0.049810	24.018
0.00019700	0.049780	23.974
0.00019650	0.049756	23.936
0.00019600	0.049729	23.899
0.00019550	0.049703	23.863
0.00019500	0.049677	23.822
0.00019450	0.049657	23.777
0.00019400	0.049625	23.744
0.00019350	0.049601	23.701
0.00019300	0.049572	23.657
0.00019250	0.049546	23.619
0.00019200	0.049519	23.577
0.00019150	0.049490	23.535
0.00019100	0.049467	23.484
0.00019050	0.049444	23.447
0.00019000	0.049413	23.407
0.00018950	0.049389	23.367
0.00018900	0.049361	23.317
0.00018850	0.049333	23.272
0.00018800	0.049309	23.233
0.00018750	0.049286	23.190
0.00018700	0.049254	23.152
0.00018650	0.049228	23.110
0.00018600	0.049198	23.068
0.00018550	0.049172	23.024
0.00018500	0.049147	22.975
0.00018450	0.049118	22.926
0.00018400	0.049094	22.891
0.00018350	0.049071	22.853
0.00018300	0.049038	22.803
0.00018250	0.049010	22.762
0.00018200	0.048984	22.715
0.00018150	0.048954	22.672
0.00018100	0.048931	22.628
0.00018050	0.048907	22.586
0.00018000	0.048877	22.547
0.00017950	0.048848	22.499
0.00017900	0.048821	22.455
0.00017850	0.048790	22.413
0.00017800	0.048766	22.367
0.00017750	0.048733	22.317
0.00017700	0.048711	22.265
0.00017650	0.048681	22.220
0.00017600	0.048656	22.174
0.00017550	0.048624	22.126
0.00017500	0.048597	22.082
0.00017450	0.048569	22.031
0.00017400	0.048541	21.984
0.00017350	0.048515	21.936
0.00017300	0.048488	21.894
0.00017250	0.048454	21.843
0.00017200	0.048429	21.793
0.00017150	0.048397	21.747
0.00017100	0.048368	21.689
0.00017050	0.048343	21.640
0.00017000	0.048318	21.590
0.00016950	0.048284	21.545
0.00016900	0.048257	21.497
0.00016850	0.048228	21.449
0.00016800	0.048194	21.399
0.00016750	0.048169	21.346
0.00016700	0.048136	21.296
0.00016650	0.048112	21.246
0.00016600	0.048082	21.195
0.00016550	0.048054	21.146
0.00016500	0.048020	21.099
0.00016450	0.047994	21.049
0.00016400	0.047960	21.004
0.00016350	0.047933	20.954
0.00016300	0.047901	20.903
0.00016250	0.047878	20.850
0.00016200	0.047843	20.797
0.00016150	0.047816	20.748
0.00016100	0.047782	20.697
0.00016050	0.047754	20.645
0.00016000	0.047723	20.593
0.00015950	0.047700	20.542
0.00015900	0.047664	20.490
0.00015850	0.047634	20.438
0.00015800	0.047600	20.386
0.00015750	0.047572	20.335
0.00015700	0.047540	20.284
0.00015650	0.047509	20.231
0.00015600	0.047482	20.177
0.00015550	0.047452	20.125
0.00015500	0.047421	20.071
0.00015450	0.047388	20.017
0.00015400	0.047359	19.965
0.00015350	0.047322	19.911
0.00015300	0.047295	19.859
0.00015250	0.047259	19.807
0.00015200	0.047234	19.754
0.00015150	0.047203	19.700
0.00015100	0.047171	19.646
0.00015050	0.047136	19.593
0.00015000	0.047107	19.540
0.00014950	0.047071	19.488
0.00014900	0.047043	19.436
0.00014850	0.047005	19.381
0.00014800	0.046979	19.326
0.00014750	0.046946	19.270
0.00014700	0.046913	19.217
0.00014650	0.046877	19.162
0.00014600	0.046850	19.105
0.00014550	0.046812	19.048
0.00014500	0.046785	18.993
0.00014450	0.046752	18.937
0.00014400	0.046719	18.882
0.00014350	0.046681	18.826
0.00014300	0.046652	18.770
0.00014250	0.046614	18.715
0.00014200	0.046585	18.659
0.00014150	0.046554	18.604
0.00014100	0.046522	18.549
0.00014050	0.046483	18.495
0.00014000	0.046453	18.439
0.00013950	0.046414	18.382
0.00013900	0.046384	18.321
0.00013850	0.046346	18.265
0.00013800	0.046319	18.208
0.00013750	0.046281	18.149
0.00013700	0.046249	18.092
0.00013650	0.046209	18.035
0.00013600	0.046179	17.979
0.00013550	0.046140	17.925
0.00013500	0.046114	17.870
0.00013450	0.046075	17.814
0.00013400	0.046042	17.757
0.00013350	0.046000	17.691
0.00013300	0.045969	17.627
0.00013250	0.045930	17.566
0.00013200	0.045897	17.508
0.00013150	0.045860	17.449
0.00013100	0.045832	17.392
0.00013050	0.045791	17.332
0.00013000	0.045759	17.274
0.00012950	0.045716	17.216
0.00012900	0.045682	17.155
0.00012850	0.045642	17.094
0.00012800	0.045608	17.034
0.00012750	0.045575	16.974
0.00012700	0.045541	16.915
0.00012650	0.045497	16.855
0.00012600	0.045465	16.796
0.00012550	0.045422	16.737
0.00012500	0.045389	16.679
0.00012450	0.045349	16.619
0.00012400	0.045311	16.559
0.00012350	0.045277	16.498
0.00012300	0.045242	16.437
0.00012250	0.045197	16.375
0.00012200	0.045164	16.315
0.00012150	0.045121	16.254
0.00012100	0.045085	16.194
0.00012050	0.045046	16.134
0.00012000	0.045016	16.072
0.00011950	0.044967	16.012
0.00011900	0.044933	15.952
0.00011850	0.044888	15.888
0.00011800	0.044851	15.824
0.00011750	0.044811	15.763
0.00011700	0.044771	15.704
0.00011650	0.044735	15.643
0.00011600	0.044701	15.583
0.00011550	0.044653	15.522
0.00011500	0.044616	15.462
0.00011450	0.044570	15.400
0.00011400	0.044529	15.337
0.00011350	0.044491	15.274
0.00011300	0.044459	15.212
0.00011250	0.044409	15.149
0.00011200	0.044373	15.088
0.00011150	0.044325	15.027
0.00011100	0.044286	14.966
0.00011050	0.044244	14.902
0.00011000	0.044201	14.839
0.00010950	0.044160	14.778
0.00010900	0.044122	14.715
0.00010850	0.044073	14.654
0.00010800	0.044032	14.592
0.00010750	0.043988	14.530
0.00010700	0.043945	14.466
0.00010650	0.043906	14.406
0.00010600	0.043869	14.343
0.00010550	0.043819	14.277
0.00010500	0.043779	14.212
0.00010450	0.043729	14.149
0.00010400	0.043684	14.082
0.00010350	0.043642	14.014
0.00010300	0.043594	13.951
0.00010250	0.043555	13.888
0.00010200	0.043513	13.825
0.00010150	0.043461	13.760
0.00010100	0.043417	13.699
0.00010050	0.043373	13.631
1.0000e-04	0.043309	13.456
		
1.0000e-04	0.043266	13.405
9.9800e-05	0.043293	13.416
9.9600e-05	0.043272	13.426
9.9400e-05	0.043257	13.414
9.9200e-05	0.043240	13.391
9.9000e-05	0.043218	13.370
9.8800e-05	0.043201	13.353
9.8600e-05	0.043181	13.331
9.8400e-05	0.043161	13.308
9.8200e-05	0.043142	13.277
9.8000e-05	0.043124	13.251
9.7800e-05	0.043109	13.225
9.7600e-05	0.043087	13.199
9.7400e-05	0.043068	13.172
9.7200e-05	0.043051	13.148
9.7000e-05	0.043028	13.119
9.6800e-05	0.043013	13.094
9.6600e-05	0.042989	13.068
9.6400e-05	0.042974	13.046
9.6200e-05	0.042958	13.021
9.6000e-05	0.042934	12.995
9.5800e-05	0.042918	12.969
9.5600e-05	0.042896	12.945
9.5400e-05	0.042883	12.913
9.5200e-05	0.042862	12.887
9.5000e-05	0.042846	12.857
9.4800e-05	0.042826	12.831
9.4600e-05	0.042812	12.809
9.4400e-05	0.042785	12.786
9.4200e-05	0.042768	12.762
9.4000e-05	0.042747	12.731
9.3800e-05	0.042724	12.708
9.3600e-05	0.042713	12.678
9.3400e-05	0.042694	12.645
9.3200e-05	0.042672	12.621
9.3000e-05	0.042653	12.598
9.2800e-05	0.042628	12.576
9.2600e-05	0.042613	12.556
9.2400e-05	0.042591	12.528
9.2200e-05	0.042571	12.496
9.2000e-05	0.042557	12.472
9.1800e-05	0.042534	12.449
9.1600e-05	0.042515	12.425
9.1400e-05	0.042494	12.397
9.1200e-05	0.042472	12.374
9.1000e-05	0.042453	12.349
9.0800e-05	0.042436	12.318
9.0600e-05	0.042410	12.295
9.0400e-05	0.042398	12.268
9.0200e-05	0.042371	12.242
9.0000e-05	0.042357	12.217
8.9800e-05	0.042334	12.188
8.9600e-05	0.042310	12.166
8.9400e-05	0.042290	12.142
8.9200e-05	0.042268	12.113
8.9000e-05	0.042250	12.084
8.8800e-05	0.042225	12.056
8.8600e-05	0.042206	12.029
8.8400e-05	0.042181	12.002
8.8200e-05	0.042166	11.980
8.8000e-05	0.042143	11.949
8.7800e-05	0.042122	11.924
8.7600e-05	0.042105	11.901
8.7400e-05	0.042079	11.874
8.7200e-05	0.042060	11.850
8.7000e-05	0.042039	11.825
8.6800e-05	0.042018	11.796
8.6600e-05	0.041998	11.771
8.6400e-05	0.041980	11.745
8.6200e-05	0.041955	11.719
8.6000e-05	0.041937	11.701
8.5800e-05	0.041910	11.678
8.5600e-05	0.041894	11.650
8.5400e-05	0.041867	11.623
8.5200e-05	0.041853	11.597
8.5000e-05	0.041832	11.572
8.4800e-05	0.041807	11.549
8.4600e-05	0.041787	11.524
8.4400e-05	0.041765	11.503
8.4200e-05	0.041745	11.481
8.4000e-05	0.041717	11.462
8.3800e-05	0.041702	11.443
8.3600e-05	0.041675	11.419
8.3400e-05	0.041656	11.398
8.3200e-05	0.041636	11.370
8.3000e-05	0.041614	11.336
8.2800e-05	0.041587	11.305
8.2600e-05	0.041568	11.274
8.2400e-05	0.041541	11.238
8.2200e-05	0.041522	11.211
8.2000e-05	0.041506	11.184
8.1800e-05	0.041476	11.158
8.1600e-05	0.041458	11.127
8.1400e-05	0.041432	11.096
8.1200e-05	0.041410	11.068
8.1000e-05	0.041386	11.036
8.0800e-05	0.041366	11.004
8.0600e-05	0.041346	10.978
8.0400e-05	0.041318	10.953
8.0200e-05	0.041300	10.928
8.0000e-05	0.041270	10.900
7.9800e-05	0.041252	10.870
7.9600e-05	0.041227	10.837
7.9400e-05	0.041206	10.814
7.9200e-05	0.041187	10.793
7.9000e-05	0.041160	10.773
7.8800e-05	0.041141	10.749
7.8600e-05	0.041114	10.719
7.8400e-05	0.041090	10.691
7.8200e-05	0.041065	10.664
7.8000e-05	0.041041	10.634
7.7800e-05	0.041021	10.603
7.7600e-05	0.041001	10.576
7.7400e-05	0.040973	10.550
7.7200e-05	0.040950	10.524
7.7000e-05	0.040927	10.496
7.6800e-05	0.040901	10.468
7.6600e-05	0.040879	10.443
7.6400e-05	0.040863	10.416
7.6200e-05	0.040831	10.391
7.6000e-05	0.040809	10.361
7.5800e-05	0.040780	10.336
7.5600e-05	0.040758	10.310
7.5400e-05	0.040736	10.284
7.5200e-05	0.040708	10.257
7.5000e-05	0.040688	10.230
7.4800e-05	0.040667	10.204
7.4600e-05	0.040634	10.177
7.4400e-05	0.040616	10.151
7.4200e-05	0.040587	10.126
7.4000e-05	0.040562	10.101
7.3800e-05	0.040541	10.071
7.3600e-05	0.040512	10.042
7.3400e-05	0.040488	10.016
7.3200e-05	0.040465	9.9906
7.3000e-05	0.040440	9.9662
7.2800e-05	0.040414	9.9386
7.2600e-05	0.040391	9.9123
7.2400e-05	0.040360	9.8874
7.2200e-05	0.040340	9.8622
7.2000e-05	0.040318	9.8377
7.1800e-05	0.040292	9.8113
7.1600e-05	0.040264	9.7835
7.1400e-05	0.040238	9.7578
7.1200e-05	0.040209	9.7338
7.1000e-05	0.040189	9.7075
7.0800e-05	0.040166	9.6827
7.0600e-05	0.040137	9.6549
7.0400e-05	0.040110	9.6290
7.0200e-05	0.040085	9.6022
7.0000e-05	0.040056	9.5751
6.9800e-05	0.040033	9.5482
6.9600e-05	0.040002	9.5248
6.9400e-05	0.039981	9.5011
6.9200e-05	0.039956	9.4770
6.9000e-05	0.039927	9.4514
6.8800e-05	0.039900	9.4270
6.8600e-05	0.039877	9.4008
6.8400e-05	0.039846	9.3755
6.8200e-05	0.039825	9.3486
6.8000e-05	0.039802	9.3218
6.7800e-05	0.039769	9.2922
6.7600e-05	0.039743	9.2633
6.7400e-05	0.039716	9.2347
6.7200e-05	0.039686	9.2087
6.7000e-05	0.039662	9.1828
6.6800e-05	0.039641	9.1568
6.6600e-05	0.039607	9.1291
6.6400e-05	0.039581	9.1041
6.6200e-05	0.039552	9.0795
6.6000e-05	0.039524	9.0539
6.5800e-05	0.039499	9.0298
6.5600e-05	0.039467	9.0050
6.5400e-05	0.039444	8.9812
6.5200e-05	0.039420	8.9550
6.5000e-05	0.039386	8.9296
6.4800e-05	0.039360	8.9060
6.4600e-05	0.039332	8.8827
6.4400e-05	0.039300	8.8586
6.4200e-05	0.039275	8.8333
6.4000e-05	0.039253	8.8087
6.3800e-05	0.039218	8.7832
6.3600e-05	0.039191	8.7589
6.3400e-05	0.039161	8.7351
6.3200e-05	0.039132	8.7093
6.3000e-05	0.039103	8.6536
6.2800e-05	0.039077	8.6488
6.2600e-05	0.039049	8.6349
6.2400e-05	0.039022	8.6159
6.2200e-05	0.038987	8.5929
6.2000e-05	0.038964	8.5674
6.1800e-05	0.038932	8.5449
6.1600e-05	0.038905	8.5209
6.1400e-05	0.038873	8.4981
6.1200e-05	0.038851	8.4740
6.1000e-05	0.038816	8.4454
6.0800e-05	0.038787	8.4201
6.0600e-05	0.038754	8.3930
6.0400e-05	0.038732	8.3694
6.0200e-05	0.038698	8.3428
6.0000e-05	0.038667	8.3128
5.9800e-05	0.038636	8.2827
5.9600e-05	0.038612	8.2571
5.9400e-05	0.038576	8.2325
5.9200e-05	0.038548	8.2061
5.9000e-05	0.038512	8.1778
5.8800e-05	0.038486	8.1524
5.8600e-05	0.038453	8.1260
5.8400e-05	0.038422	8.0989
5.8200e-05	0.038396	8.0720
5.8000e-05	0.038367	8.0460
5.7800e-05	0.038330	8.0203
5.7600e-05	0.038302	7.9942
5.7400e-05	0.038267	7.9698
5.7200e-05	0.038237	7.9450
5.7000e-05	0.038206	7.9181
5.6800e-05	0.038181	7.8917
5.6600e-05	0.038144	7.8647
5.6400e-05	0.038116	7.8394
5.6200e-05	0.038078	7.8141
5.6000e-05	0.038050	7.7872
5.5800e-05	0.038015	7.7613
5.5600e-05	0.037983	7.7366
5.5400e-05	0.037953	7.7110
5.5200e-05	0.037925	7.6854
5.5000e-05	0.037887	7.6596
5.4800e-05	0.037857	7.6363
5.4600e-05	0.037820	7.6133
5.4400e-05	0.037789	7.5877
5.4200e-05	0.037756	7.5616
5.4000e-05	0.037731	7.5364
5.3800e-05	0.037690	7.5102
5.3600e-05	0.037661	7.4845
5.3400e-05	0.037621	7.4594
5.3200e-05	0.037591	7.4332
5.3000e-05	0.037554	7.4079
5.2800e-05	0.037522	7.3840
5.2600e-05	0.037490	7.3588
5.2400e-05	0.037459	7.3325
5.2200e-05	0.037418	7.3069
5.2000e-05	0.037389	7.2834
5.1800e-05	0.037350	7.2601
5.1600e-05	0.037319	7.2350
5.1400e-05	0.037287	7.2099
5.1200e-05	0.037254	7.1845
5.1000e-05	0.037214	7.1602
5.0800e-05	0.037184	7.1349
5.0600e-05	0.037140	7.1122
5.0400e-05	0.037110	7.0870
5.0200e-05	0.037071	7.0577
5.0000e-05	0.037045	7.0311
4.9800e-05	0.037004	7.0054
4.9600e-05	0.036973	6.9801
4.9400e-05	0.036929	6.9578
4.9200e-05	0.036897	6.9316
4.9000e-05	0.036868	6.9065
4.8800e-05	0.036832	6.8820
4.8600e-05	0.036793	6.8569
4.8400e-05	0.036756	6.8341
4.8200e-05	0.036715	6.8098
4.8000e-05	0.036682	6.7862
4.7800e-05	0.036642	6.7632
4.7600e-05	0.036609	6.7372
4.7400e-05	0.036574	6.7114
4.7200e-05	0.036539	6.6879
4.7000e-05	0.036493	6.6624
4.6800e-05	0.036462	6.6351
4.6600e-05	0.036417	6.6098
4.6400e-05	0.036384	6.5851
4.6200e-05	0.036344	6.5587
4.6000e-05	0.036311	6.5314
4.5800e-05	0.036269	6.5080
4.5600e-05	0.036232	6.4840
4.5400e-05	0.036188	6.4600
4.5200e-05	0.036154	6.4348
4.5000e-05	0.036108	6.4087
4.4800e-05	0.036075	6.3833
4.4600e-05	0.036039	6.3582
4.4400e-05	0.036000	6.3318
4.4200e-05	0.035958	6.3058
4.4000e-05	0.035922	6.2792
4.3800e-05	0.035875	6.2535
4.3600e-05	0.035838	6.2290
4.3400e-05	0.035794	6.2044
4.3200e-05	0.035763	6.1797
4.3000e-05	0.035720	6.1556
4.2800e-05	0.035681	6.1313
4.2600e-05	0.035636	6.1068
4.2400e-05	0.035595	6.0817
4.2200e-05	0.035548	6.0564
4.2000e-05	0.035519	6.0319
4.1800e-05	0.035475	6.0066
4.1600e-05	0.035431	5.9805
4.1400e-05	0.035388	5.9547
4.1200e-05	0.035348	5.9289
4.1000e-05	0.035300	5.9045
4.0800e-05	0.035260	5.8806
4.0600e-05	0.035226	5.8567
4.0400e-05	0.035180	5.8317
4.0200e-05	0.035133	5.8072
4.0000e-05	0.035092	5.7826
3.9800e-05	0.035044	5.7587
3.9600e-05	0.035003	5.7329
3.9400e-05	0.034958	5.7079
3.9200e-05	0.034917	5.6824
3.9000e-05	0.034877	5.6575
3.8800e-05	0.034825	5.6329
3.8600e-05	0.034784	5.6078
3.8400e-05	0.034737	5.5816
3.8200e-05	0.034696	5.5583
3.8000e-05	0.034660	5.5320
3.7800e-05	0.034605	5.5077
3.7600e-05	0.034564	5.4833
3.7400e-05	0.034510	5.4589
3.7200e-05	0.034468	5.4341
3.7000e-05	0.034418	5.4094
3.6800e-05	0.034373	5.3507
3.6600e-05	0.034329	5.3445
3.6400e-05	0.034290	5.3298
3.6200e-05	0.034242	5.3101
3.6000e-05	0.034191	5.2873
3.5800e-05	0.034142	5.2643
3.5600e-05	0.034094	5.2385
3.5400e-05	0.034044	5.2144
3.5200e-05	0.033999	5.1896
3.5000e-05	0.033948	5.1629
3.4800e-05	0.033904	5.1371
3.4600e-05	0.033860	5.1135
3.4400e-05	0.033803	5.0901
3.4200e-05	0.033757	5.0652
3.4000e-05	0.033703	5.0408
3.3800e-05	0.033658	5.0164
3.3600e-05	0.033615	4.9920
3.3400e-05	0.033557	4.9680
3.3200e-05	0.033509	4.9427
3.3000e-05	0.033455	4.9176
3.2800e-05	0.033404	4.8936
3.2600e-05	0.033352	4.8682
3.2400e-05	0.033298	4.8436
3.2200e-05	0.033249	4.8198
3.2000e-05	0.033207	4.7936
3.1800e-05	0.033146	4.7710
3.1600e-05	0.033096	4.7455
3.1400e-05	0.033039	4.7215
3.1200e-05	0.032988	4.6947
3.1000e-05	0.032933	4.6709
3.0800e-05	0.032879	4.6468
3.0600e-05	0.032835	4.6218
3.0400e-05	0.032783	4.5980
3.0200e-05	0.032721	4.5754
3.0000e-05	0.032666	4.5501
2.9800e-05	0.032609	4.5253
2.9600e-05	0.032554	4.5012
2.9400e-05	0.032496	4.4758
2.9200e-05	0.032452	4.4515
2.9000e-05	0.032389	4.4261
2.8800e-05	0.032334	4.4002
2.8600e-05	0.032271	4.3753
2.8400e-05	0.032216	4.3506
2.8200e-05	0.032153	4.3248
2.8000e-05	0.032099	4.2996
2.7800e-05	0.032052	4.2742
2.7600e-05	0.031986	4.2485
2.7400e-05	0.031926	4.2223
2.7200e-05	0.031864	4.1977
2.7000e-05	0.031804	4.1720
2.6800e-05	0.031742	4.1464
2.6600e-05	0.031685	4.1215
2.6400e-05	0.031632	4.0967
2.6200e-05	0.031564	4.0726
2.6000e-05	0.031504	4.0471
2.5800e-05	0.031435	4.0206
2.5600e-05	0.031377	3.9953
2.5400e-05	0.031307	3.9701
2.5200e-05	0.031251	3.9445
2.5000e-05	0.031194	3.9196
2.4800e-05	0.031127	3.8942
2.4600e-05	0.031059	3.8697
2.4400e-05	0.030992	3.8427
2.4200e-05	0.030925	3.8172
2.4000e-05	0.030861	3.7917
2.3800e-05	0.030792	3.7662
2.3600e-05	0.030734	3.7409
2.3400e-05	0.030668	3.7152
2.3200e-05	0.030595	3.6898
2.3000e-05	0.030525	3.6642
2.2800e-05	0.030458	3.6385
2.2600e-05	0.030384	3.6124
2.2400e-05	0.030321	3.5871
2.2200e-05	0.030257	3.5617
2.2000e-05	0.030180	3.5359
2.1800e-05	0.030111	3.5097
2.1600e-05	0.030032	3.4840
2.1400e-05	0.029967	3.4578
2.1200e-05	0.029886	3.4328
2.1000e-05	0.029819	3.4063
2.0800e-05	0.029755	3.3803
2.0600e-05	0.029669	3.3542
2.0400e-05	0.029600	3.3282
2.0200e-05	0.029515	3.3023
2.0000e-05	0.029441	3.2301
1.9800e-05	0.029367	3.2245
1.9600e-05	0.029286	3.2080
1.9400e-05	0.029212	3.1869
1.9200e-05	0.029142	3.1630
1.9000e-05	0.029058	3.1375
1.8800e-05	0.028975	3.1114
1.8600e-05	0.028891	3.0853
1.8400e-05	0.028809	3.0587
1.8200e-05	0.028727	3.0315
1.8000e-05	0.028645	3.0044
1.7800e-05	0.028571	2.9778
1.7600e-05	0.028483	2.9508
1.7400e-05	0.028393	2.9225
1.7200e-05	0.028307	2.8953
1.7000e-05	0.028216	2.8684
1.6800e-05	0.028131	2.8404
1.6600e-05	0.028037	2.8133
1.6400e-05	0.027954	2.7855
1.6200e-05	0.027865	2.7582
1.6000e-05	0.027768	2.7310
1.5800e-05	0.027677	2.7033
1.5600e-05	0.027584	2.6755
1.5400e-05	0.027506	2.6479
1.5200e-05	0.027405	2.6207
1.5000e-05	0.027304	2.5934
1.4800e-05	0.027202	2.5660
1.4600e-05	0.027108	2.5380
1.4400e-05	0.027002	2.5100
1.4200e-05	0.026906	2.4810
1.4000e-05	0.026822	2.4521
1.3800e-05	0.026706	2.4224
1.3600e-05	0.026603	2.3938
1.3400e-05	0.026488	2.3643
1.3200e-05	0.026382	2.3340
1.3000e-05	0.026272	2.3040
1.2800e-05	0.026162	2.2729
1.2600e-05	0.026070	2.2427
1.2400e-05	0.025948	2.2122
1.2200e-05	0.025829	2.1817
1.2000e-05	0.025711	2.1505
1.1800e-05	0.025587	2.1197
1.1600e-05	0.025473	2.0893
1.1400e-05	0.025345	2.0147
1.1200e-05	0.025227	2.0071
1.1000e-05	0.025125	1.9877
1.0800e-05	0.024985	1.9618
1.0600e-05	0.024853	1.9335
1.0400e-05	0.024710	1.9045
1.0200e-05	0.024576	1.8758
		
1.0000e-05	0.024441	1.8070
9.9000e-06	0.024373	1.8031
9.8000e-06	0.024317	1.7929
9.7000e-06	0.024240	1.7793
9.6000e-06	0.024168	1.7639
9.5000e-06	0.024095	1.7474
9.4000e-06	0.024022	1.7305
9.3000e-06	0.023948	1.7132
9.2000e-06	0.023877	1.6957
9.1000e-06	0.023802	1.6777
9.0000e-06	0.023736	1.6607
8.9000e-06	0.023654	1.6437
8.8000e-06	0.023579	1.6266
8.7000e-06	0.023494	1.6084
8.6000e-06	0.023418	1.5902
8.5000e-06	0.023335	1.5717
8.4000e-06	0.023270	1.5530
8.3000e-06	0.023186	1.5349
8.2000e-06	0.023097	1.5170
8.1000e-06	0.023016	1.4999
8.0000e-06	0.022924	1.4821
7.9000e-06	0.022842	1.4639
7.8000e-06	0.022751	1.4464
7.7000e-06	0.022681	1.4284
7.6000e-06	0.022591	1.4108
7.5000e-06	0.022492	1.3926
7.4000e-06	0.022402	1.3748
7.3000e-06	0.022307	1.3572
7.2000e-06	0.022213	1.3390
7.1000e-06	0.022119	1.3208
7.0000e-06	0.022032	1.3029
6.9000e-06	0.021935	1.2855
6.8000e-06	0.021827	1.2681
6.7000e-06	0.021732	1.2506
6.6000e-06	0.021625	1.2327
6.5000e-06	0.021524	1.2147
6.4000e-06	0.021414	1.1965
6.3000e-06	0.021324	1.1777
6.2000e-06	0.021218	1.1588
6.1000e-06	0.021095	1.1393
6.0000e-06	0.020984	1.1196
5.9000e-06	0.020866	1.0999
5.8000e-06	0.020750	1.0798
5.7000e-06	0.020631	1.0595
5.6000e-06	0.020515	1.0108
5.5000e-06	0.020403	1.0055
5.4000e-06	0.020271	0.99323
5.3000e-06	0.020140	0.97735
5.2000e-06	0.020003	0.95910
5.1000e-06	0.019869	0.94111
5.0000e-06	0.019727	0.92376
4.9000e-06	0.019592	0.90637
4.8000e-06	0.019477	0.88863
4.7000e-06	0.019322	0.87119
4.6000e-06	0.019167	0.85348
4.5000e-06	0.019012	0.83490
4.4000e-06	0.018855	0.81606
4.3000e-06	0.018695	0.79671
4.2000e-06	0.018529	0.77753
4.1000e-06	0.018393	0.75811
4.0000e-06	0.018208	0.73796
3.9000e-06	0.018020	0.69181
3.8000e-06	0.017848	0.68733
3.7000e-06	0.017660	0.67598
3.6000e-06	0.017454	0.65908
3.5000e-06	0.017255	0.63993
3.4000e-06	0.017047	0.61933
3.3000e-06	0.016834	0.59927
3.2000e-06	0.016647	0.57901
3.1000e-06	0.016409	0.55940
3.0000e-06	0.016163	0.54086
2.9000e-06	0.015916	0.52189
2.8000e-06	0.015651	0.50258
2.7000e-06	0.015389	0.48368
2.6000e-06	0.015096	0.46573
2.5000e-06	0.014867	0.45058
2.4000e-06	0.014528	0.41749
2.3000e-06	0.014257	0.41137
2.2000e-06	0.013918	0.39736
2.1000e-06	0.013556	0.38176
2.0000e-06	0.013202	0.36692
1.9000e-06	0.012828	0.35209
1.8000e-06	0.012449	0.33796
1.7000e-06	0.012107	0.32279
1.6000e-06	0.011650	0.30643
1.5000e-06	0.011174	0.29204
1.4000e-06	0.010712	0.28058
1.3000e-06	0.010320	0.27736
1.2000e-06	0.0098350	0.26576
1.1000e-06	0.0093034	0.25068
1.0000e-06	0.0087145	0.23390
9.0000e-07	0.0080972	0.21760
8.0000e-07	0.0074316	0.20446
7.0000e-07	0.0068496	0.19530
6.0000e-07	0.0058496	0.18049


==> Fig5_13T.TXT <==
I	V	dIdV_13T
0.00093000	0.14966	5.7250
0.00092950	0.14957	5.7279
0.00092900	0.14946	5.7286
0.00092850	0.14934	5.7327
0.00092800	0.14923	5.7338
0.00092750	0.14911	5.7402
0.00092700	0.14901	5.7432
0.00092650	0.14890	5.7453
0.00092600	0.14880	5.7460
0.00092550	0.14870	5.7500
0.00092500	0.14858	5.7537
0.00092450	0.14847	5.7619
0.00092400	0.14836	5.7614
0.00092350	0.14826	5.7685
0.00092300	0.14816	5.7741
0.00092250	0.14806	5.7760
0.00092200	0.14794	5.7788
0.00092150	0.14783	5.7825
0.00092100	0.14772	5.7868
0.00092050	0.14761	5.7905
0.00092000	0.14750	5.7905
0.00091950	0.14741	5.7924
0.00091900	0.14730	5.7994
0.00091850	0.14719	5.8017
0.00091800	0.14707	5.8039
0.00091750	0.14697	5.8111
0.00091700	0.14686	5.8207
0.00091650	0.14675	5.8281
0.00091600	0.14666	5.8327
0.00091550	0.14655	5.8336
0.00091500	0.14644	5.8347
0.00091450	0.14633	5.8408
0.00091400	0.14622	5.8471
0.00091350	0.14611	5.8478
0.00091300	0.14600	5.8524
0.00091250	0.14592	5.8565
0.00091200	0.14581	5.8564
0.00091150	0.14570	5.8582
0.00091100	0.14559	5.8625
0.00091050	0.14552	5.8699
0.00091000	0.14537	5.8768
0.00090950	0.14526	5.8812
0.00090900	0.14516	5.8874
0.00090850	0.14508	5.8952
0.00090800	0.14496	5.8964
0.00090750	0.14486	5.8935
0.00090700	0.14474	5.8925
0.00090650	0.14464	5.8959
0.00090600	0.14454	5.9005
0.00090550	0.14442	5.9034
0.00090500	0.14434	5.9095
0.00090450	0.14422	5.9188
0.00090400	0.14411	5.9285
0.00090350	0.14401	5.9357
0.00090300	0.14390	5.9380
0.00090250	0.14380	5.9378
0.00090200	0.14369	5.9368
0.00090150	0.14360	5.9408
0.00090100	0.14350	5.9478
0.00090050	0.14338	5.9537
0.00090000	0.14328	5.9591
0.00089950	0.14317	5.9632
0.00089900	0.14307	5.9653
0.00089850	0.14296	5.9683
0.00089800	0.14288	5.9724
0.00089750	0.14277	5.9746
0.00089700	0.14266	5.9757
0.00089650	0.14256	5.9859
0.00089600	0.14245	5.9908
0.00089550	0.14234	5.9941
0.00089500	0.14224	5.9981
0.00089450	0.14215	6.0009
0.00089400	0.14204	6.0050
0.00089350	0.14193	6.0107
0.00089300	0.14183	6.0115
0.00089250	0.14172	6.0168
0.00089200	0.14162	6.0220
0.00089150	0.14152	6.0232
0.00089100	0.14143	6.0282
0.00089050	0.14131	6.0324
0.00089000	0.14121	6.0346
0.00088950	0.14110	6.0345
0.00088900	0.14101	6.0377
0.00088850	0.14090	6.0398
0.00088800	0.14081	6.0447
0.00088750	0.14071	6.0500
0.00088700	0.14060	6.0573
0.00088650	0.14049	6.0638
0.00088600	0.14039	6.0672
0.00088550	0.14028	6.0722
0.00088500	0.14019	6.0778
0.00088450	0.14010	6.0809
0.00088400	0.13999	6.0841
0.00088350	0.13988	6.0884
0.00088300	0.13978	6.0948
0.00088250	0.13968	6.1001
0.00088200	0.13958	6.1012
0.00088150	0.13947	6.1043
0.00088100	0.13938	6.1076
0.00088050	0.13928	6.1107
0.00088000	0.13917	6.1119
0.00087950	0.13907	6.1150
0.00087900	0.13896	6.1204
0.00087850	0.13887	6.1193
0.00087800	0.13878	6.1240
0.00087750	0.13868	6.1314
0.00087700	0.13857	6.1357
0.00087650	0.13847	6.1397
0.00087600	0.13836	6.1451
0.00087550	0.13826	6.1494
0.00087500	0.13816	6.1559
0.00087450	0.13807	6.1593
0.00087400	0.13797	6.1593
0.00087350	0.13786	6.1599
0.00087300	0.13776	6.1647
0.00087250	0.13765	6.1686
0.00087200	0.13756	6.1763
0.00087150	0.13746	6.1839
0.00087100	0.13736	6.1879
0.00087050	0.13726	6.1906
0.00087000	0.13716	6.1969
0.00086950	0.13705	6.2023
0.00086900	0.13696	6.2054
0.00086850	0.13685	6.2104
0.00086800	0.13676	6.2137
0.00086750	0.13667	6.2177
0.00086700	0.13656	6.2225
0.00086650	0.13646	6.2271
0.00086600	0.13635	6.2316
0.00086550	0.13625	6.2351
0.00086500	0.13616	6.2384
0.00086450	0.13605	6.2396
0.00086400	0.13597	6.2427
0.00086350	0.13587	6.2500
0.00086300	0.13576	6.2586
0.00086250	0.13566	6.2600
0.00086200	0.13556	6.2610
0.00086150	0.13546	6.2649
0.00086100	0.13536	6.2689
0.00086050	0.13528	6.2760
0.00086000	0.13517	6.2816
0.00085950	0.13508	6.2840
0.00085900	0.13497	6.2857
0.00085850	0.13487	6.2899
0.00085800	0.13477	6.2944
0.00085750	0.13467	6.3009
0.00085700	0.13459	6.3018
0.00085650	0.13448	6.3036
0.00085600	0.13438	6.3115
0.00085550	0.13428	6.3152
0.00085500	0.13418	6.3187
0.00085450	0.13409	6.3256
0.00085400	0.13399	6.3318
0.00085350	0.13389	6.3361
0.00085300	0.13380	6.3410
0.00085250	0.13370	6.3423
0.00085200	0.13360	6.3446
0.00085150	0.13350	6.3471
0.00085100	0.13339	6.3534
0.00085050	0.13331	6.3595
0.00085000	0.13321	6.3644
0.00084950	0.13311	6.3658
0.00084900	0.13301	6.3719
0.00084850	0.13292	6.3750
0.00084800	0.13282	6.3779
0.00084750	0.13272	6.3809
0.00084700	0.13264	6.3861
0.00084650	0.13253	6.3945
0.00084600	0.13243	6.3966
0.00084550	0.13233	6.3961
0.00084500	0.13224	6.3997
0.00084450	0.13213	6.4051
0.00084400	0.13204	6.4095
0.00084350	0.13196	6.4142
0.00084300	0.13185	6.4185
0.00084250	0.13176	6.4236
0.00084200	0.13165	6.4274
0.00084150	0.13156	6.4304
0.00084100	0.13146	6.4345
0.00084050	0.13136	6.4411
0.00084000	0.13128	6.4434
0.00083950	0.13118	6.4481
0.00083900	0.13108	6.4531
0.00083850	0.13099	6.4579
0.00083800	0.13089	6.4591
0.00083750	0.13079	6.4595
0.00083700	0.13069	6.4631
0.00083650	0.13061	6.4700
0.00083600	0.13051	6.4767
0.00083550	0.13041	6.4859
0.00083500	0.13031	6.4953
0.00083450	0.13021	6.4986
0.00083400	0.13012	6.4993
0.00083350	0.13004	6.5043
0.00083300	0.12994	6.5123
0.00083250	0.12984	6.5183
0.00083200	0.12973	6.5202
0.00083150	0.12965	6.5217
0.00083100	0.12955	6.5289
0.00083050	0.12945	6.5331
0.00083000	0.12938	6.5357
0.00082950	0.12927	6.5403
0.00082900	0.12917	6.5433
0.00082850	0.12907	6.5496
0.00082800	0.12898	6.5541
0.00082750	0.12889	6.5545
0.00082700	0.12880	6.5632
0.00082650	0.12871	6.5694
0.00082600	0.12861	6.5706
0.00082550	0.12851	6.5734
0.00082500	0.12842	6.5784
0.00082450	0.12832	6.5827
0.00082400	0.12823	6.5862
0.00082350	0.12815	6.5921
0.00082300	0.12805	6.5987
0.00082250	0.12795	6.6055
0.00082200	0.12785	6.6097
0.00082150	0.12776	6.6103
0.00082100	0.12766	6.6141
0.00082050	0.12758	6.6203
0.00082000	0.12749	6.6263
0.00081950	0.12739	6.6287
0.00081900	0.12730	6.6338
0.00081850	0.12720	6.6389
0.00081800	0.12711	6.6426
0.00081750	0.12701	6.6474
0.00081700	0.12691	6.6544
0.00081650	0.12683	6.6595
0.00081600	0.12674	6.6640
0.00081550	0.12665	6.6682
0.00081500	0.12655	6.6712
0.00081450	0.12645	6.6747
0.00081400	0.12636	6.6785
0.00081350	0.12627	6.6817
0.00081300	0.12619	6.6850
0.00081250	0.12609	6.6887
0.00081200	0.12599	6.6952
0.00081150	0.12590	6.7009
0.00081100	0.12580	6.7075
0.00081050	0.12571	6.7125
0.00081000	0.12561	6.7216
0.00080950	0.12553	6.7238
0.00080900	0.12545	6.7264
0.00080850	0.12535	6.7244
0.00080800	0.12526	6.7310
0.00080750	0.12515	6.7336
0.00080700	0.12506	6.7411
0.00080650	0.12497	6.7483
0.00080600	0.12488	6.7505
0.00080550	0.12480	6.7505
0.00080500	0.12471	6.7567
0.00080450	0.12461	6.7623
0.00080400	0.12452	6.7631
0.00080350	0.12442	6.7694
0.00080300	0.12433	6.7737
0.00080250	0.12423	6.7805
0.00080200	0.12416	6.7879
0.00080150	0.12407	6.7933
0.00080100	0.12397	6.7979
0.00080050	0.12387	6.8002
0.00080000	0.12379	6.8042
0.00079950	0.12369	6.8086
0.00079900	0.12361	6.8131
0.00079850	0.12353	6.8169
0.00079800	0.12343	6.8204
0.00079750	0.12333	6.8231
0.00079700	0.12324	6.8300
0.00079650	0.12315	6.8373
0.00079600	0.12305	6.8420
0.00079550	0.12298	6.8446
0.00079500	0.12289	6.8493
0.00079450	0.12279	6.8591
0.00079400	0.12270	6.8629
0.00079350	0.12261	6.8655
0.00079300	0.12251	6.8686
0.00079250	0.12242	6.8733
0.00079200	0.12235	6.8774
0.00079150	0.12226	6.8810
0.00079100	0.12216	6.8877
0.00079050	0.12207	6.8954
0.00079000	0.12198	6.9005
0.00078950	0.12188	6.9008
0.00078900	0.12180	6.9073
0.00078850	0.12171	6.9136
0.00078800	0.12163	6.9217
0.00078750	0.12153	6.9242
0.00078700	0.12144	6.9242
0.00078650	0.12135	6.9292
0.00078600	0.12126	6.9365
0.00078550	0.12117	6.9423
0.00078500	0.12108	6.9458
0.00078450	0.12100	6.9491
0.00078400	0.12092	6.9501
0.00078350	0.12081	6.9597
0.00078300	0.12073	6.9646
0.00078250	0.12063	6.9677
0.00078200	0.12055	6.9744
0.00078150	0.12048	6.9758
0.00078100	0.12038	6.9827
0.00078050	0.12029	6.9918
0.00078000	0.12019	6.9968
0.00077950	0.12011	6.9989
0.00077900	0.12002	7.0023
0.00077850	0.11992	7.0069
0.00077800	0.11985	7.0102
0.00077750	0.11975	7.0156
0.00077700	0.11967	7.0195
0.00077650	0.11958	7.0264
0.00077600	0.11949	7.0317
0.00077550	0.11940	7.0394
0.00077500	0.11931	7.0428
0.00077450	0.11924	7.0489
0.00077400	0.11914	7.0530
0.00077350	0.11905	7.0568
0.00077300	0.11896	7.0621
0.00077250	0.11887	7.0651
0.00077200	0.11878	7.0693
0.00077150	0.11869	7.0737
0.00077100	0.11862	7.0804
0.00077050	0.11853	7.0860
0.00077000	0.11844	7.0898
0.00076950	0.11835	7.0926
0.00076900	0.11826	7.0955
0.00076850	0.11817	7.1031
0.00076800	0.11808	7.1125
0.00076750	0.11801	7.1143
0.00076700	0.11792	7.1163
0.00076650	0.11782	7.1165
0.00076600	0.11774	7.1207
0.00076550	0.11765	7.1297
0.00076500	0.11756	7.1371
0.00076450	0.11747	7.1430
0.00076400	0.11740	7.1473
0.00076350	0.11731	7.1496
0.00076300	0.11722	7.1510
0.00076250	0.11713	7.1562
0.00076200	0.11704	7.1624
0.00076150	0.11696	7.1704
0.00076100	0.11688	7.1768
0.00076050	0.11679	7.1815
0.00076000	0.11670	7.1830
0.00075950	0.11661	7.1901
0.00075900	0.11652	7.1964
0.00075850	0.11643	7.2015
0.00075800	0.11635	7.2041
0.00075750	0.11628	7.2079
0.00075700	0.11618	7.2139
0.00075650	0.11610	7.2217
0.00075600	0.11601	7.2301
0.00075550	0.11592	7.2351
0.00075500	0.11584	7.2352
0.00075450	0.11575	7.2404
0.00075400	0.11567	7.2465
0.00075350	0.11559	7.2488
0.00075300	0.11549	7.2525
0.00075250	0.11541	7.2579
0.00075200	0.11532	7.2636
0.00075150	0.11523	7.2701
0.00075100	0.11515	7.2732
0.00075050	0.11508	7.2792
0.00075000	0.11499	7.2834
0.00074950	0.11490	7.2869
0.00074900	0.11481	7.2922
0.00074850	0.11472	7.2998
0.00074800	0.11464	7.3045
0.00074750	0.11456	7.3074
0.00074700	0.11449	7.3150
0.00074650	0.11439	7.3239
0.00074600	0.11431	7.3268
0.00074550	0.11422	7.3298
0.00074500	0.11414	7.3346
0.00074450	0.11405	7.3354
0.00074400	0.11396	7.3361
0.00074350	0.11389	7.3454
0.00074300	0.11381	7.3525
0.00074250	0.11372	7.3582
0.00074200	0.11363	7.3630
0.00074150	0.11355	7.3693
0.00074100	0.11346	7.3769
0.00074050	0.11338	7.3824
0.00074000	0.11329	7.3869
0.00073950	0.11322	7.3888
0.00073900	0.11313	7.3945
0.00073850	0.11304	7.4024
0.00073800	0.11296	7.4093
0.00073750	0.11288	7.4140
0.00073700	0.11279	7.4171
0.00073650	0.11272	7.4215
0.00073600	0.11263	7.4258
0.00073550	0.11255	7.4299
0.00073500	0.11246	7.4364
0.00073450	0.11237	7.4394
0.00073400	0.11229	7.4485
0.00073350	0.11220	7.4562
0.00073300	0.11213	7.4617
0.00073250	0.11205	7.4661
0.00073200	0.11196	7.4675
0.00073150	0.11187	7.4738
0.00073100	0.11179	7.4775
0.00073050	0.11171	7.4770
0.00073000	0.11164	7.4807
0.00072950	0.11155	7.4888
0.00072900	0.11146	7.4965
0.00072850	0.11138	7.4996
0.00072800	0.11129	7.5047
0.00072750	0.11121	7.5086
0.00072700	0.11113	7.5117
0.00072650	0.11105	7.5166
0.00072600	0.11098	7.5233
0.00072550	0.11089	7.5247
0.00072500	0.11080	7.5305
0.00072450	0.11072	7.5391
0.00072400	0.11063	7.5436
0.00072350	0.11055	7.5510
0.00072300	0.11047	7.5611
0.00072250	0.11040	7.5651
0.00072200	0.11031	7.5655
0.00072150	0.11022	7.5692
0.00072100	0.11015	7.5727
0.00072050	0.11006	7.5793
0.00072000	0.10998	7.5867
0.00071950	0.10991	7.5926
0.00071900	0.10983	7.5975
0.00071850	0.10974	7.6004
0.00071800	0.10966	7.6050
0.00071750	0.10957	7.6077
0.00071700	0.10949	7.6130
0.00071650	0.10941	7.6177
0.00071600	0.10935	7.6261
0.00071550	0.10926	7.6300
0.00071500	0.10917	7.6366
0.00071450	0.10909	7.6411
0.00071400	0.10900	7.6455
0.00071350	0.10892	7.6480
0.00071300	0.10885	7.6550
0.00071250	0.10878	7.6634
0.00071200	0.10869	7.6689
0.00071150	0.10861	7.6726
0.00071100	0.10852	7.6743
0.00071050	0.10844	7.6769
0.00071000	0.10836	7.6859
0.00070950	0.10828	7.6919
0.00070900	0.10821	7.6958
0.00070850	0.10812	7.6982
0.00070800	0.10804	7.7023
0.00070750	0.10795	7.7107
0.00070700	0.10788	7.7148
0.00070650	0.10779	7.7211
0.00070600	0.10772	7.7272
0.00070550	0.10764	7.7310
0.00070500	0.10756	7.7323
0.00070450	0.10748	7.7324
0.00070400	0.10740	7.7382
0.00070350	0.10731	7.7462
0.00070300	0.10724	7.7497
0.00070250	0.10715	7.7557
0.00070200	0.10708	7.7621
0.00070150	0.10700	7.7676
0.00070100	0.10692	7.7728
0.00070050	0.10683	7.7758
0.00070000	0.10675	7.7807
0.00069950	0.10667	7.7854
0.00069900	0.10661	7.7887
0.00069850	0.10652	7.7941
0.00069800	0.10644	7.7958
0.00069750	0.10636	7.8042
0.00069700	0.10628	7.8091
0.00069650	0.10620	7.8151
0.00069600	0.10612	7.8235
0.00069550	0.10605	7.8268
0.00069500	0.10597	7.8303
0.00069450	0.10588	7.8346
0.00069400	0.10581	7.8382
0.00069350	0.10572	7.8462
0.00069300	0.10565	7.8500
0.00069250	0.10557	7.8552
0.00069200	0.10550	7.8623
0.00069150	0.10542	7.8686
0.00069100	0.10533	7.8695
0.00069050	0.10526	7.8711
0.00069000	0.10517	7.8767
0.00068950	0.10509	7.8820
0.00068900	0.10501	7.8892
0.00068850	0.10494	7.8934
0.00068800	0.10487	7.8967
0.00068750	0.10479	7.9049
0.00068700	0.10471	7.9060
0.00068650	0.10463	7.9077
0.00068600	0.10455	7.9131
0.00068550	0.10446	7.9163
0.00068500	0.10439	7.9203
0.00068450	0.10432	7.9249
0.00068400	0.10424	7.9324
0.00068350	0.10416	7.9366
0.00068300	0.10408	7.9416
0.00068250	0.10400	7.9452
0.00068200	0.10392	7.9502
0.00068150	0.10385	7.9503
0.00068100	0.10378	7.9575
0.00068050	0.10369	7.9631
0.00068000	0.10361	7.9714
0.00067950	0.10353	7.9727
0.00067900	0.10345	7.9710
0.00067850	0.10338	7.9767
0.00067800	0.10331	7.9821
0.00067750	0.10323	7.9913
0.00067700	0.10315	7.9914
0.00067650	0.10307	7.9984
0.00067600	0.10299	8.0041
0.00067550	0.10291	8.0059
0.00067500	0.10283	8.0109
0.00067450	0.10277	8.0160
0.00067400	0.10269	8.0219
0.00067350	0.10260	8.0230
0.00067300	0.10253	8.0259
0.00067250	0.10245	8.0301
0.00067200	0.10237	8.0353
0.00067150	0.10231	8.0402
0.00067100	0.10222	8.0445
0.00067050	0.10214	8.0493
0.00067000	0.10206	8.0506
0.00066950	0.10198	8.0548
0.00066900	0.10191	8.0638
0.00066850	0.10183	8.0643
0.00066800	0.10176	8.0692
0.00066750	0.10169	8.0735
0.00066700	0.10161	8.0792
0.00066650	0.10153	8.0796
0.00066600	0.10145	8.0833
0.00066550	0.10137	8.0899
0.00066500	0.10129	8.0975
0.00066450	0.10122	8.0997
0.00066400	0.10115	8.1013
0.00066350	0.10107	8.1066
0.00066300	0.10100	8.1091
0.00066250	0.10091	8.1129
0.00066200	0.10084	8.1148
0.00066150	0.10076	8.1195
0.00066100	0.10068	8.1271
0.00066050	0.10061	8.1290
0.00066000	0.10054	8.1321
0.00065950	0.10045	8.1374
0.00065900	0.10038	8.1424
0.00065850	0.10030	8.1489
0.00065800	0.10023	8.1503
0.00065750	0.10017	8.1520
0.00065700	0.10008	8.1525
0.00065650	0.10000	8.1589
0.00065600	0.099923	8.1643
0.00065550	0.099845	8.1708
0.00065500	0.099769	8.1751
0.00065450	0.099691	8.1771
0.00065400	0.099627	8.1841
0.00065350	0.099553	8.1878
0.00065300	0.099470	8.1859
0.00065250	0.099397	8.1877
0.00065200	0.099316	8.1932
0.00065150	0.099239	8.1995
0.00065100	0.099162	8.2033
0.00065050	0.099097	8.2042
0.00065000	0.099022	8.2072
0.00064950	0.098939	8.2091
0.00064900	0.098863	8.2111
0.00064850	0.098788	8.2150
0.00064800	0.098711	8.2222
0.00064750	0.098640	8.2294
0.00064700	0.098575	8.2325
0.00064650	0.098488	8.2326
0.00064600	0.098413	8.2325
0.00064550	0.098333	8.2349
0.00064500	0.098261	8.2365
0.00064450	0.098184	8.2389
0.00064400	0.098108	8.2394
0.00064350	0.098045	8.2440
0.00064300	0.097967	8.2512
0.00064250	0.097888	8.2570
0.00064200	0.097815	8.2596
0.00064150	0.097730	8.2640
0.00064100	0.097658	8.2640
0.00064050	0.097580	8.2649
0.00064000	0.097516	8.2667
0.00063950	0.097442	8.2719
0.00063900	0.097361	8.2759
0.00063850	0.097287	8.2796
0.00063800	0.097211	8.2807
0.00063750	0.097133	8.2833
0.00063700	0.097060	8.2853
0.00063650	0.096994	8.2897
0.00063600	0.096911	8.2917
0.00063550	0.096840	8.2935
0.00063500	0.096759	8.2955
0.00063450	0.096686	8.2982
0.00063400	0.096610	8.3055
0.00063350	0.096537	8.3071
0.00063300	0.096475	8.3084
0.00063250	0.096396	8.3117
0.00063200	0.096315	8.3164
0.00063150	0.096241	8.3155
0.00063100	0.096160	8.3155
0.00063050	0.096089	8.3206
0.00063000	0.096010	8.3243
0.00062950	0.095940	8.3273
0.00062900	0.095875	8.3321
0.00062850	0.095796	8.3344
0.00062800	0.095720	8.3376
0.00062750	0.095644	8.3356
0.00062700	0.095564	8.3344
0.00062650	0.095492	8.3374
0.00062600	0.095432	8.3398
0.00062550	0.095353	8.3480
0.00062500	0.095274	8.3504
0.00062450	0.095201	8.3513
0.00062400	0.095120	8.3504
0.00062350	0.095051	8.3503
0.00062300	0.094975	8.3504
0.00062250	0.094910	8.3563
0.00062200	0.094832	8.3574
0.00062150	0.094751	8.3583
0.00062100	0.094678	8.3616
0.00062050	0.094599	8.3655
0.00062000	0.094530	8.3675
0.00061950	0.094470	8.3666
0.00061900	0.094388	8.3658
0.00061850	0.094314	8.3675
0.00061800	0.094236	8.3684
0.00061750	0.094158	8.3695
0.00061700	0.094082	8.3708
0.00061650	0.094021	8.3715
0.00061600	0.093947	8.3723
0.00061550	0.093868	8.3767
0.00061500	0.093793	8.3795
0.00061450	0.093714	8.3785
0.00061400	0.093644	8.3796
0.00061350	0.093566	8.3786
0.00061300	0.093495	8.3807
0.00061250	0.093427	8.3856
0.00061200	0.093346	8.3846
0.00061150	0.093276	8.3845
0.00061100	0.093194	8.3845
0.00061050	0.093125	8.3866
0.00061000	0.093046	8.3897
0.00060950	0.092986	8.3917
0.00060900	0.092913	8.3944
0.00060850	0.092830	8.3958
0.00060800	0.092760	8.3947
0.00060750	0.092677	8.3937
0.00060700	0.092604	8.3918
0.00060650	0.092532	8.3926
0.00060600	0.092467	8.3947
0.00060550	0.092390	8.3947
0.00060500	0.092315	8.3937
0.00060450	0.092237	8.3937
0.00060400	0.092166	8.3917
0.00060350	0.092090	8.3946
0.00060300	0.092029	8.3958
0.00060250	0.091947	8.3948
0.00060200	0.091869	8.3947
0.00060150	0.091794	8.3947
0.00060100	0.091719	8.3959
0.00060050	0.091643	8.3958
0.00060000	0.091573	8.3937
0.00059950	0.091508	8.3944
0.00059900	0.091429	8.3937
0.00059850	0.091357	8.3958
0.00059800	0.091276	8.3939
0.00059750	0.091202	8.3906
0.00059700	0.091127	8.3877
0.00059650	0.091063	8.3897
0.00059600	0.090991	8.3893
0.00059550	0.090909	8.3898
0.00059500	0.090836	8.3853
0.00059450	0.090758	8.3836
0.00059400	0.090682	8.3798
0.00059350	0.090614	8.3795
0.00059300	0.090545	8.3827
0.00059250	0.090463	8.3826
0.00059200	0.090391	8.3806
0.00059150	0.090312	8.3765
0.00059100	0.090242	8.3765
0.00059050	0.090164	8.3796
0.00059000	0.090103	8.3785
0.00058950	0.090031	8.3717
0.00058900	0.089952	8.3679
0.00058850	0.089875	8.3684
0.00058800	0.089794	8.3655
0.00058750	0.089719	8.3644
0.00058700	0.089649	8.3611
0.00058650	0.089586	8.3583
0.00058600	0.089508	8.3542
0.00058550	0.089432	8.3503
0.00058500	0.089353	8.3523
0.00058450	0.089278	8.3508
0.00058400	0.089204	8.3479
0.00058350	0.089133	8.3453
0.00058300	0.089059	8.3422
0.00058250	0.088983	8.3377
0.00058200	0.088909	8.3342
0.00058150	0.088828	8.3314
0.00058100	0.088757	8.3303
0.00058050	0.088680	8.3283
0.00058000	0.088607	8.3274
0.00057950	0.088546	8.3214
0.00057900	0.088465	8.3195
0.00057850	0.088386	8.3126
0.00057800	0.088308	8.3064
0.00057750	0.088230	8.3043
0.00057700	0.088160	8.3015
0.00057650	0.088082	8.2944
0.00057600	0.088016	8.2916
0.00057550	0.087942	8.2900
0.00057500	0.087862	8.2865
0.00057450	0.087788	8.2843
0.00057400	0.087710	8.2791
0.00057350	0.087632	8.2704
0.00057300	0.087570	8.2648
0.00057250	0.087490	8.2609
0.00057200	0.087414	8.2563
0.00057150	0.087337	8.2522
0.00057100	0.087258	8.2491
0.00057050	0.087186	8.2426
0.00057000	0.087109	8.2374
0.00056950	0.087035	8.2309
0.00056900	0.086970	8.2249
0.00056850	0.086887	8.2196
0.00056800	0.086810	8.2129
0.00056750	0.086730	8.2081
0.00056700	0.086655	8.2002
0.00056650	0.086578	8.1918
0.00056600	0.086516	8.1885
0.00056550	0.086439	8.1859
0.00056500	0.086357	8.1806
0.00056450	0.086283	8.1711
0.00056400	0.086202	8.1637
0.00056350	0.086124	8.1588
0.00056300	0.086045	8.1519
0.00056250	0.085981	8.1433
0.00056200	0.085906	8.1376
0.00056150	0.085823	8.1299
0.00056100	0.085749	8.1206
0.00056050	0.085669	8.1135
0.00056000	0.085593	8.1091
0.00055950	0.085517	8.1024
0.00055900	0.085453	8.0988
0.00055850	0.085365	8.0938
0.00055800	0.085290	8.0865
0.00055750	0.085207	8.0801
0.00055700	0.085133	8.0724
0.00055650	0.085051	8.0627
0.00055600	0.084979	8.0540
0.00055550	0.084915	8.0451
0.00055500	0.084833	8.0359
0.00055450	0.084751	8.0264
0.00055400	0.084670	8.0172
0.00055350	0.084587	8.0105
0.00055300	0.084513	8.0020
0.00055250	0.084432	7.9919
0.00055200	0.084367	7.9812
0.00055150	0.084291	7.9739
0.00055100	0.084205	7.9649
0.00055050	0.084130	7.9570
0.00055000	0.084047	7.9473
0.00054950	0.083973	7.9388
0.00054900	0.083887	7.9270
0.00054850	0.083811	7.9174
0.00054800	0.083746	7.9085
0.00054750	0.083663	7.8994
0.00054700	0.083579	7.8904
0.00054650	0.083501	7.8785
0.00054600	0.083420	7.8698
0.00054550	0.083342	7.8608
0.00054500	0.083262	7.8514
0.00054450	0.083184	7.8405
0.00054400	0.083112	7.8272
0.00054350	0.083029	7.8158
0.00054300	0.082948	7.8054
0.00054250	0.082867	7.7951
0.00054200	0.082785	7.7821
0.00054150	0.082704	7.7669
0.00054100	0.082624	7.7532
0.00054050	0.082555	7.7380
0.00054000	0.082473	7.7218
0.00053950	0.082388	7.7009
0.00053900	0.082300	7.6547
0.00053850	0.082213	7.5613
0.00053800	0.082131	7.4808
0.00053750	0.082068	7.4243
0.00053700	0.081976	7.4359
0.00053650	0.081893	7.5034
0.00053600	0.081807	7.5497
0.00053550	0.081725	7.5746
0.00053500	0.081645	7.5864
0.00053450	0.081557	7.5886
0.00053400	0.081488	7.5830
0.00053350	0.081403	7.5754
0.00053300	0.081317	7.5653
0.00053250	0.081233	7.5545
0.00053200	0.081148	7.5436
0.00053150	0.081068	7.5338
0.00053100	0.080996	7.5245
0.00053050	0.080915	7.5119
0.00053000	0.080825	7.5007
0.00052950	0.080739	7.4913
0.00052900	0.080650	7.4808
0.00052850	0.080571	7.4693
0.00052800	0.080484	7.4577
0.00052750	0.080412	7.4470
0.00052700	0.080330	7.4357
0.00052650	0.080238	7.4220
0.00052600	0.080156	7.4104
0.00052550	0.080068	7.4009
0.00052500	0.079990	7.3901
0.00052450	0.079914	7.3777
0.00052400	0.079822	7.3657
0.00052350	0.079739	7.3554
0.00052300	0.079651	7.3439
0.00052250	0.079566	7.3333
0.00052200	0.079482	7.3236
0.00052150	0.079394	7.3126
0.00052100	0.079322	7.3030
0.00052050	0.079237	7.2910
0.00052000	0.079144	7.2791
0.00051950	0.079055	7.2716
0.00051900	0.078966	7.2598
0.00051850	0.078882	7.2467
0.00051800	0.078795	7.2364
0.00051750	0.078722	7.2268
0.00051700	0.078638	7.2167
0.00051650	0.078542	7.2057
0.00051600	0.078459	7.1959
0.00051550	0.078367	7.1855
0.00051500	0.078285	7.1755
0.00051450	0.078190	7.1670
0.00051400	0.078105	7.1567
0.00051350	0.078033	7.1463
0.00051300	0.077940	7.1379
0.00051250	0.077851	7.1286
0.00051200	0.077761	7.1207
0.00051150	0.077673	7.1098
0.00051100	0.077585	7.1003
0.00051050	0.077511	7.0900
0.00051000	0.077418	7.0808
0.00050950	0.077323	7.0740
0.00050900	0.077238	7.0671
0.00050850	0.077144	7.0615
0.00050800	0.077062	7.0529
0.00050750	0.076968	7.0444
0.00050700	0.076896	7.0352
0.00050650	0.076809	7.0301
0.00050600	0.076712	7.0258
0.00050550	0.076624	7.0197
0.00050500	0.076526	7.0130
0.00050450	0.076440	7.0095
0.00050400	0.076351	7.0038
0.00050350	0.076277	6.9990
0.00050300	0.076186	6.9963
0.00050250	0.076095	6.9937
0.00050200	0.076001	6.9890
0.00050150	0.075915	6.9864
0.00050100	0.075820	6.9834
0.00050050	0.075736	6.9828
0.00050000	0.075656	6.9790
0.00049950	0.075561	6.9761
0.00049900	0.075468	6.9736
0.00049850	0.075377	6.9736
0.00049800	0.075290	6.9750
0.00049750	0.075197	6.9750
0.00049700	0.075115	6.9719
0.00049650	0.075039	6.9715
0.00049600	0.074948	6.9750
0.00049550	0.074852	6.9758
0.00049500	0.074758	6.9778
0.00049450	0.074664	6.9813
0.00049400	0.074580	6.9834
0.00049350	0.074487	6.9859
0.00049300	0.074403	6.9900
0.00049250	0.074327	6.9947
0.00049200	0.074230	6.9993
0.00049150	0.074142	7.0018
0.00049100	0.074049	7.0050
0.00049050	0.073956	7.0105
0.00049000	0.073868	7.0189
0.00048950	0.073795	7.0256
0.00048900	0.073700	7.0336
0.00048850	0.073610	7.0412
0.00048800	0.073518	7.0471
0.00048750	0.073434	7.0540
0.00048700	0.073343	7.0626
0.00048650	0.073269	7.0742
0.00048600	0.073181	7.0848
0.00048550	0.073082	7.0936
0.00048500	0.072996	7.1050
0.00048450	0.072907	7.1168
0.00048400	0.072822	7.1304
0.00048350	0.072753	7.1421
0.00048300	0.072656	7.1534
0.00048250	0.072572	7.1665
0.00048200	0.072479	7.1801
0.00048150	0.072393	7.1932
0.00048100	0.072307	7.2094
0.00048050	0.072216	7.2233
0.00048000	0.072145	7.2407
0.00047950	0.072054	7.2588
0.00047900	0.071969	7.2765
0.00047850	0.071881	7.2959
0.00047800	0.071795	7.3154
0.00047750	0.071712	7.3346
0.00047700	0.071625	7.3550
0.00047650	0.071544	7.3751
0.00047600	0.071472	7.3945
0.00047550	0.071380	7.4155
0.00047500	0.071294	7.4371
0.00047450	0.071208	7.4613
0.00047400	0.071129	7.4846
0.00047350	0.071042	7.5095
0.00047300	0.070965	7.5336
0.00047250	0.070879	7.5569
0.00047200	0.070808	7.5820
0.00047150	0.070727	7.6081
0.00047100	0.070635	7.6340
0.00047050	0.070556	7.6605
0.00047000	0.070471	7.6883
0.00046950	0.070397	7.7160
0.00046900	0.070313	7.7445
0.00046850	0.070247	7.7732
0.00046800	0.070167	7.8040
0.00046750	0.070081	7.8362
0.00046700	0.070005	7.8684
0.00046650	0.069922	7.8979
0.00046600	0.069843	7.9285
0.00046550	0.069780	7.9624
0.00046500	0.069695	7.9957
0.00046450	0.069617	8.0287
0.00046400	0.069537	8.0624
0.00046350	0.069460	8.0973
0.00046300	0.069384	8.1327
0.00046250	0.069309	8.1678
0.00046200	0.069245	8.2037
0.00046150	0.069171	8.2382
0.00046100	0.069087	8.2723
0.00046050	0.069012	8.3124
0.00046000	0.068933	8.3506
0.00045950	0.068863	8.3912
0.00045900	0.068786	8.4309
0.00045850	0.068725	8.4686
0.00045800	0.068653	8.5088
0.00045750	0.068574	8.5482
0.00045700	0.068504	8.5889
0.00045650	0.068429	8.6316
0.00045600	0.068356	8.6735
0.00045550	0.068285	8.7161
0.00045500	0.068225	8.7595
0.00045450	0.068152	8.8029
0.00045400	0.068079	8.8427
0.00045350	0.068009	8.8869
0.00045300	0.067939	8.9306
0.00045250	0.067869	8.9737
0.00045200	0.067803	9.0187
0.00045150	0.067743	9.0644
0.00045100	0.067670	9.1108
0.00045050	0.067600	9.1611
0.00045000	0.067530	9.2085
0.00044950	0.067464	9.2574
0.00044900	0.067396	9.3079
0.00044850	0.067344	9.3552
0.00044800	0.067275	9.4054
0.00044750	0.067207	9.4552
0.00044700	0.067143	9.5058
0.00044650	0.067069	9.5573
0.00044600	0.067009	9.6087
0.00044550	0.066941	9.6555
0.00044500	0.066881	9.7065
0.00044450	0.066828	9.7604
0.00044400	0.066759	9.8123
0.00044350	0.066697	9.8629
0.00044300	0.066632	9.9114
0.00044250	0.066569	9.9624
0.00044200	0.066509	10.014
0.00044150	0.066442	10.071
0.00044100	0.066392	10.123
0.00044050	0.066329	10.174
0.00044000	0.066264	10.227
0.00043950	0.066205	10.282
0.00043900	0.066145	10.404
0.00043850	0.066086	10.414
0.00043800	0.066025	10.449
0.00043750	0.065978	10.495
0.00043700	0.065915	10.546
0.00043650	0.065851	10.601
0.00043600	0.065795	10.657
0.00043550	0.065733	10.713
0.00043500	0.065679	10.767
0.00043450	0.065617	10.821
0.00043400	0.065572	10.877
0.00043350	0.065514	10.933
0.00043300	0.065456	10.990
0.00043250	0.065400	11.046
0.00043200	0.065338	11.103
0.00043150	0.065285	11.160
0.00043100	0.065226	11.217
0.00043050	0.065182	11.271
0.00043000	0.065128	11.328
0.00042950	0.065068	11.386
0.00042900	0.065017	11.443
0.00042850	0.064958	11.499
0.00042800	0.064908	11.555
0.00042750	0.064852	11.612
0.00042700	0.064805	11.670
0.00042650	0.064752	11.728
0.00042600	0.064695	11.786
0.00042550	0.064646	11.842
0.00042500	0.064588	11.901
0.00042450	0.064542	11.960
0.00042400	0.064499	12.017
0.00042350	0.064443	12.074
0.00042300	0.064393	12.132
0.00042250	0.064337	12.190
0.00042200	0.064287	12.247
0.00042150	0.064232	12.307
0.00042100	0.064187	12.363
0.00042050	0.064133	12.420
0.00042000	0.064091	12.474
0.00041950	0.064044	12.532
0.00041900	0.063988	12.587
0.00041850	0.063942	12.643
0.00041800	0.063890	12.703
0.00041750	0.063844	12.760
0.00041700	0.063792	12.817
0.00041650	0.063750	12.872
0.00041600	0.063703	12.930
0.00041550	0.063653	12.988
0.00041500	0.063606	13.043
0.00041450	0.063557	13.099
0.00041400	0.063511	13.153
0.00041350	0.063474	13.211
0.00041300	0.063421	13.270
0.00041250	0.063375	13.326
0.00041200	0.063323	13.385
0.00041150	0.063278	13.443
0.00041100	0.063232	13.498
0.00041050	0.063190	13.552
0.00041000	0.063150	13.607
0.00040950	0.063100	13.663
0.00040900	0.063056	13.719
0.00040850	0.063008	13.774
0.00040800	0.062966	13.826
0.00040750	0.062916	13.880
0.00040700	0.062881	13.935
0.00040650	0.062835	13.992
0.00040600	0.062789	14.049
0.00040550	0.062744	14.103
0.00040500	0.062700	14.155
0.00040450	0.062657	14.208
0.00040400	0.062613	14.259
0.00040350	0.062578	14.312
0.00040300	0.062532	14.366
0.00040250	0.062484	14.419
0.00040200	0.062442	14.477
0.00040150	0.062398	14.530
0.00040100	0.062358	14.583
0.00040050	0.062322	14.635
0.00040000	0.062277	14.686
0.00039950	0.062233	14.739
0.00039900	0.062190	14.792
0.00039850	0.062148	14.843
0.00039800	0.062106	14.894
0.00039750	0.062070	14.944
0.00039700	0.062027	14.998
0.00039650	0.061983	15.052
0.00039600	0.061943	15.104
0.00039550	0.061899	15.153
0.00039500	0.061862	15.204
0.00039450	0.061818	15.255
0.00039400	0.061785	15.307
0.00039350	0.061745	15.356
0.00039300	0.061702	15.405
0.00039250	0.061661	15.455
0.00039200	0.061617	15.509
0.00039150	0.061582	15.559
0.00039100	0.061538	15.610
0.00039050	0.061502	15.658
0.00039000	0.061469	15.708
0.00038950	0.061424	15.757
0.00038900	0.061387	15.804
0.00038850	0.061345	15.850
0.00038800	0.061305	15.898
0.00038750	0.061266	15.946
0.00038700	0.061227	15.996
0.00038650	0.061195	16.044
0.00038600	0.061155	16.090
0.00038550	0.061114	16.135
0.00038500	0.061077	16.180
0.00038450	0.061036	16.226
0.00038400	0.061001	16.270
0.00038350	0.060967	16.318
0.00038300	0.060926	16.364
0.00038250	0.060889	16.408
0.00038200	0.060847	16.451
0.00038150	0.060813	16.498
0.00038100	0.060773	16.543
0.00038050	0.060739	16.590
0.00038000	0.060706	16.634
0.00037950	0.060665	16.674
0.00037900	0.060628	16.716
0.00037850	0.060589	16.760
0.00037800	0.060552	16.805
0.00037750	0.060513	16.849
0.00037700	0.060484	16.893
0.00037650	0.060440	16.992
0.00037600	0.060412	16.999
0.00037550	0.060370	17.024
0.00037500	0.060338	17.057
0.00037450	0.060295	17.095
0.00037400	0.060266	17.133
0.00037350	0.060224	17.174
0.00037300	0.060192	17.214
0.00037250	0.060159	17.255
0.00037200	0.060117	17.298
0.00037150	0.060085	17.338
0.00037100	0.060044	17.378
0.00037050	0.060014	17.414
0.00037000	0.059984	17.452
0.00036950	0.059942	17.491
0.00036900	0.059911	17.531
0.00036850	0.059866	17.568
0.00036800	0.059837	17.605
0.00036750	0.059797	17.643
0.00036700	0.059767	17.678
0.00036650	0.059736	17.713
0.00036600	0.059694	17.748
0.00036550	0.059664	17.783
0.00036500	0.059625	17.819
0.00036450	0.059594	17.856
0.00036400	0.059566	17.889
0.00036350	0.059523	17.922
0.00036300	0.059492	17.956
0.00036250	0.059452	17.992
0.00036200	0.059421	18.025
0.00036150	0.059384	18.058
0.00036100	0.059351	18.092
0.00036050	0.059324	18.125
0.00036000	0.059287	18.158
0.00035950	0.059251	18.193
0.00035900	0.059218	18.225
0.00035850	0.059179	18.258
0.00035800	0.059149	18.287
0.00035750	0.059111	18.321
0.00035700	0.059082	18.353
0.00035650	0.059053	18.384
0.00035600	0.059013	18.414
0.00035550	0.058983	18.445
0.00035500	0.058945	18.476
0.00035450	0.058914	18.506
0.00035400	0.058880	18.538
0.00035350	0.058849	18.568
0.00035300	0.058817	18.596
0.00035250	0.058782	18.626
0.00035200	0.058747	18.657
0.00035150	0.058715	18.685
0.00035100	0.058679	18.712
0.00035050	0.058651	18.742
0.00035000	0.058623	18.769
0.00034950	0.058584	18.795
0.00034900	0.058555	18.821
0.00034850	0.058514	18.848
0.00034800	0.058485	18.878
0.00034750	0.058448	18.902
0.00034700	0.058417	18.925
0.00034650	0.058392	18.951
0.00034600	0.058356	18.977
0.00034550	0.058324	19.002
0.00034500	0.058289	19.024
0.00034450	0.058255	19.049
0.00034400	0.058224	19.075
0.00034350	0.058188	19.098
0.00034300	0.058160	19.121
0.00034250	0.058132	19.136
0.00034200	0.058093	19.161
0.00034150	0.058065	19.176
0.00034100	0.058027	19.203
0.00034050	0.057999	19.229
0.00034000	0.057965	19.250
0.00033950	0.057937	19.272
0.00033900	0.057904	19.294
0.00033850	0.057868	19.316
0.00033800	0.057836	19.341
0.00033750	0.057805	19.367
0.00033700	0.057771	19.384
0.00033650	0.057745	19.406
0.00033600	0.057714	19.428
0.00033550	0.057679	19.447
0.00033500	0.057650	19.469
0.00033450	0.057613	19.491
0.00033400	0.057583	19.512
0.00033350	0.057547	19.527
0.00033300	0.057521	19.543
0.00033250	0.057492	19.567
0.00033200	0.057457	19.588
0.00033150	0.057428	19.600
0.00033100	0.057390	19.612
0.00033050	0.057364	19.627
0.00033000	0.057328	19.644
0.00032950	0.057302	19.666
0.00032900	0.057271	19.683
0.00032850	0.057236	19.696
0.00032800	0.057205	19.706
0.00032750	0.057172	19.725
0.00032700	0.057140	19.742
0.00032650	0.057111	19.752
0.00032600	0.057077	19.760
0.00032550	0.057051	19.775
0.00032500	0.057021	19.790
0.00032450	0.056983	19.810
0.00032400	0.056955	19.820
0.00032350	0.056919	19.829
0.00032300	0.056892	19.833
0.00032250	0.056857	19.841
0.00032200	0.056830	19.856
0.00032150	0.056802	19.875
0.00032100	0.056766	19.894
0.00032050	0.056737	19.908
0.00032000	0.056704	19.920
0.00031950	0.056672	19.934
0.00031900	0.056648	19.943
0.00031850	0.056612	19.952
0.00031800	0.056582	19.963
0.00031750	0.056550	19.974
0.00031700	0.056517	19.984
0.00031650	0.056489	19.991
0.00031600	0.056463	20.004
0.00031550	0.056428	20.008
0.00031500	0.056400	20.015
0.00031450	0.056362	20.021
0.00031400	0.056335	20.028
0.00031350	0.056299	20.038
0.00031300	0.056273	20.051
0.00031250	0.056247	20.053
0.00031200	0.056210	20.062
0.00031150	0.056183	20.075
0.00031100	0.056147	20.084
0.00031050	0.056121	20.084
0.00031000	0.056085	20.088
0.00030950	0.056058	20.092
0.00030900	0.056031	20.095
0.00030850	0.055995	20.103
0.00030800	0.055967	20.105
0.00030750	0.055931	20.110
0.00030700	0.055905	20.118
0.00030650	0.055870	20.124
0.00030600	0.055845	20.132
0.00030550	0.055814	20.136
0.00030500	0.055781	20.139
0.00030450	0.055748	20.142
0.00030400	0.055716	20.145
0.00030350	0.055688	20.145
0.00030300	0.055655	20.145
0.00030250	0.055630	20.145
0.00030200	0.055597	20.145
0.00030150	0.055566	20.151
0.00030100	0.055534	20.154
0.00030050	0.055502	20.158
0.00030000	0.055471	20.161
0.00029950	0.055439	20.160
0.00029900	0.055415	20.151
0.00029850	0.055381	20.151
0.00029800	0.055351	20.151
0.00029750	0.055318	20.152
0.00029700	0.055288	20.152
0.00029650	0.055257	20.145
0.00029600	0.055227	20.146
0.00029550	0.055203	20.151
0.00029500	0.055164	20.153
0.00029450	0.055137	20.152
0.00029400	0.055101	20.150
0.00029350	0.055075	20.145
0.00029300	0.055039	20.145
0.00029250	0.055014	20.145
0.00029200	0.054986	20.143
0.00029150	0.054951	20.149
0.00029100	0.054923	20.151
0.00029050	0.054887	20.149
0.00029000	0.054859	20.151
0.00028950	0.054823	20.145
0.00028900	0.054797	20.129
0.00028850	0.054770	20.120
0.00028800	0.054735	20.116
0.00028750	0.054706	20.120
0.00028700	0.054672	20.121
0.00028650	0.054643	20.119
0.00028600	0.054610	20.115
0.00028550	0.054580	20.112
0.00028500	0.054552	20.118
0.00028450	0.054521	20.112
0.00028400	0.054489	20.112
0.00028350	0.054457	20.110
0.00028300	0.054427	20.103
0.00028250	0.054395	20.097
0.00028200	0.054372	20.094
0.00028150	0.054336	20.086
0.00028100	0.054308	20.084
0.00028050	0.054272	20.072
0.00028000	0.054243	20.064
0.00027950	0.054208	20.056
0.00027900	0.054182	20.041
0.00027850	0.054157	20.038
0.00027800	0.054119	20.032
0.00027750	0.054092	20.032
0.00027700	0.054055	20.030
0.00027650	0.054029	20.021
0.00027600	0.053994	20.019
0.00027550	0.053964	20.012
0.00027500	0.053938	20.006
0.00027450	0.053904	19.996
0.00027400	0.053872	19.984
0.00027350	0.053841	19.979
0.00027300	0.053808	19.972
0.00027250	0.053778	19.965
0.00027200	0.053746	19.959
0.00027150	0.053721	19.952
0.00027100	0.053688	19.948
0.00027050	0.053652	19.940
0.00027000	0.053623	19.932
0.00026950	0.053588	19.920
0.00026900	0.053562	19.916
0.00026850	0.053536	19.908
0.00026800	0.053500	19.900
0.00026750	0.053471	19.890
0.00026700	0.053435	19.879
0.00026650	0.053408	19.871
0.00026600	0.053371	19.862
0.00026550	0.053342	19.852
0.00026500	0.053317	19.841
0.00026450	0.053281	19.833
0.00026400	0.053250	19.823
0.00026350	0.053218	19.810
0.00026300	0.053186	19.800
0.00026250	0.053157	19.791
0.00026200	0.053130	19.778
0.00026150	0.053095	19.767
0.00026100	0.053064	19.756
0.00026050	0.053027	19.748
0.00026000	0.053000	19.737
0.00025950	0.052964	19.728
0.00025900	0.052937	19.717
0.00025850	0.052911	19.706
0.00025800	0.052873	19.697
0.00025750	0.052845	19.687
0.00025700	0.052809	19.675
0.00025650	0.052780	19.664
0.00025600	0.052746	19.653
0.00025550	0.052718	19.643
0.00025500	0.052687	19.631
0.00025450	0.052653	19.617
0.00025400	0.052621	19.605
0.00025350	0.052590	19.594
0.00025300	0.052556	19.583
0.00025250	0.052528	19.573
0.00025200	0.052499	19.560
0.00025150	0.052466	19.550
0.00025100	0.052432	19.538
0.00025050	0.052398	19.526
0.00025000	0.052368	19.511
0.00024950	0.052334	19.498
0.00024900	0.052306	19.489
0.00024850	0.052277	19.480
0.00024800	0.052242	19.471
0.00024750	0.052213	19.457
0.00024700	0.052175	19.444
0.00024650	0.052146	19.431
0.00024600	0.052111	19.418
0.00024550	0.052084	19.401
0.00024500	0.052054	19.388
0.00024450	0.052018	19.376
0.00024400	0.051986	19.366
0.00024350	0.051953	19.352
0.00024300	0.051922	19.339
0.00024250	0.051889	19.331
0.00024200	0.051861	19.321
0.00024150	0.051828	19.309
0.00024100	0.051793	19.295
0.00024050	0.051761	19.280
0.00024000	0.051729	19.266
0.00023950	0.051695	19.250
0.00023900	0.051666	19.236
0.00023850	0.051637	19.221
0.00023800	0.051604	19.210
0.00023750	0.051569	19.195
0.00023700	0.051536	19.177
0.00023650	0.051503	19.160
0.00023600	0.051470	19.147
0.00023550	0.051438	19.135
0.00023500	0.051411	19.120
0.00023450	0.051377	19.106
0.00023400	0.051343	19.092
0.00023350	0.051310	19.074
0.00023300	0.051278	19.061
0.00023250	0.051243	19.048
0.00023200	0.051215	19.034
0.00023150	0.051183	19.019
0.00023100	0.051146	19.004
0.00023050	0.051117	18.991
0.00023000	0.051078	18.977
0.00022950	0.051050	18.962
0.00022900	0.051014	18.948
0.00022850	0.050984	18.934
0.00022800	0.050957	18.918
0.00022750	0.050920	18.903
0.00022700	0.050888	18.885
0.00022650	0.050852	18.871
0.00022600	0.050817	18.856
0.00022550	0.050787	18.841
0.00022500	0.050750	18.826
0.00022450	0.050724	18.811
0.00022400	0.050691	18.794
0.00022350	0.050653	18.777
0.00022300	0.050624	18.763
0.00022250	0.050586	18.748
0.00022200	0.050556	18.735
0.00022150	0.050519	18.722
0.00022100	0.050490	18.708
0.00022050	0.050461	18.694
0.00022000	0.050421	18.680
0.00021950	0.050392	18.667
0.00021900	0.050355	18.656
0.00021850	0.050325	18.638
0.00021800	0.050289	18.622
0.00021750	0.050259	18.607
0.00021700	0.050227	18.589
0.00021650	0.050187	18.576
0.00021600	0.050158	18.563
0.00021550	0.050121	18.546
0.00021500	0.050090	18.533
0.00021450	0.050063	18.517
0.00021400	0.050025	18.500
0.00021350	0.049993	18.485
0.00021300	0.049956	18.472
0.00021250	0.049924	18.457
0.00021200	0.049888	18.442
0.00021150	0.049853	18.426
0.00021100	0.049826	18.408
0.00021050	0.049791	18.389
0.00021000	0.049755	18.373
0.00020950	0.049722	18.353
0.00020900	0.049686	18.336
0.00020850	0.049655	18.322
0.00020800	0.049618	18.305
0.00020750	0.049590	18.289
0.00020700	0.049554	18.273
0.00020650	0.049517	18.255
0.00020600	0.049485	18.237
0.00020550	0.049447	18.222
0.00020500	0.049418	18.208
0.00020450	0.049388	18.190
0.00020400	0.049350	18.174
0.00020350	0.049318	18.160
0.00020300	0.049278	18.142
0.00020250	0.049247	18.126
0.00020200	0.049207	18.113
0.00020150	0.049178	18.099
0.00020100	0.049149	18.082
0.00020050	0.049109	18.062
0.00020000	0.049077	18.042
0.00019950	0.049040	18.022
0.00019900	0.049005	18.003
0.00019850	0.048972	17.985
0.00019800	0.048935	17.967
0.00019750	0.048903	17.947
0.00019700	0.048871	17.930
0.00019650	0.048833	17.911
0.00019600	0.048801	17.892
0.00019550	0.048761	17.876
0.00019500	0.048731	17.860
0.00019450	0.048692	17.841
0.00019400	0.048660	17.821
0.00019350	0.048631	17.797
0.00019300	0.048593	17.777
0.00019250	0.048555	17.757
0.00019200	0.048521	17.734
0.00019150	0.048482	17.711
0.00019100	0.048452	17.688
0.00019050	0.048412	17.668
0.00019000	0.048382	17.651
0.00018950	0.048350	17.633
0.00018900	0.048310	17.614
0.00018850	0.048279	17.597
0.00018800	0.048238	17.578
0.00018750	0.048205	17.559
0.00018700	0.048165	17.536
0.00018650	0.048136	17.517
0.00018600	0.048103	17.498
0.00018550	0.048062	17.480
0.00018500	0.048029	17.461
0.00018450	0.047990	17.438
0.00018400	0.047958	17.419
0.00018350	0.047929	17.400
0.00018300	0.047886	17.380
0.00018250	0.047852	17.356
0.00018200	0.047812	17.336
0.00018150	0.047777	17.317
0.00018100	0.047742	17.298
0.00018050	0.047706	17.278
0.00018000	0.047677	17.256
0.00017950	0.047635	17.236
0.00017900	0.047602	17.217
0.00017850	0.047563	17.199
0.00017800	0.047523	17.183
0.00017750	0.047490	17.161
0.00017700	0.047450	17.140
0.00017650	0.047421	17.117
0.00017600	0.047384	17.090
0.00017550	0.047344	17.068
0.00017500	0.047310	17.046
0.00017450	0.047270	17.024
0.00017400	0.047237	16.999
0.00017350	0.047204	16.979
0.00017300	0.047165	16.957
0.00017250	0.047127	16.937
0.00017200	0.047089	16.917
0.00017150	0.047053	16.916
0.00017100	0.047015	16.948
0.00017050	0.046982	17.001
0.00017000	0.046950	17.031
0.00016950	0.046911	17.019
0.00016900	0.046875	16.967
0.00016850	0.046834	16.885
0.00016800	0.046799	16.801
0.00016750	0.046757	16.733
0.00016700	0.046726	16.685
0.00016650	0.046694	16.648
0.00016600	0.046650	16.616
0.00016550	0.046617	16.587
0.00016500	0.046573	16.564
0.00016450	0.046539	16.537
0.00016400	0.046498	16.509
0.00016350	0.046462	16.486
0.00016300	0.046432	16.461
0.00016250	0.046388	16.438
0.00016200	0.046353	16.417
0.00016150	0.046311	16.395
0.00016100	0.046273	16.368
0.00016050	0.046236	16.340
0.00016000	0.046195	16.312
0.00015950	0.046162	16.286
0.00015900	0.046128	16.262
0.00015850	0.046083	16.239
0.00015800	0.046047	16.209
0.00015750	0.046003	16.180
0.00015700	0.045971	16.151
0.00015650	0.045926	16.122
0.00015600	0.045894	16.095
0.00015550	0.045861	16.066
0.00015500	0.045816	16.036
0.00015450	0.045781	16.005
0.00015400	0.045736	15.975
0.00015350	0.045698	15.943
0.00015300	0.045655	15.909
0.00015250	0.045622	15.876
0.00015200	0.045587	15.843
0.00015150	0.045543	15.807
0.00015100	0.045504	15.776
0.00015050	0.045463	15.741
0.00015000	0.045423	15.715
0.00014950	0.045382	15.688
0.00014900	0.045351	15.659
0.00014850	0.045308	15.629
0.00014800	0.045265	15.600
0.00014750	0.045227	15.572
0.00014700	0.045181	15.545
0.00014650	0.045148	15.519
0.00014600	0.045102	15.493
0.00014550	0.045068	15.464
0.00014500	0.045033	15.438
0.00014450	0.044984	15.411
0.00014400	0.044948	15.383
0.00014350	0.044901	15.355
0.00014300	0.044864	15.322
0.00014250	0.044831	15.289
0.00014200	0.044783	15.256
0.00014150	0.044746	15.223
0.00014100	0.044701	15.189
0.00014050	0.044660	15.157
0.00014000	0.044620	15.123
0.00013950	0.044585	15.091
0.00013900	0.044538	15.057
0.00013850	0.044498	15.021
0.00013800	0.044451	14.985
0.00013750	0.044414	14.951
0.00013700	0.044367	14.917
0.00013650	0.044332	14.880
0.00013600	0.044296	14.846
0.00013550	0.044246	14.811
0.00013500	0.044209	14.777
0.00013450	0.044160	14.745
0.00013400	0.044121	14.713
0.00013350	0.044073	14.679
0.00013300	0.044038	14.643
0.00013250	0.044000	14.606
0.00013200	0.043950	14.570
0.00013150	0.043910	14.534
0.00013100	0.043863	14.499
0.00013050	0.043821	14.462
0.00013000	0.043780	14.424
0.00012950	0.043741	14.389
0.00012900	0.043694	14.351
0.00012850	0.043650	14.316
0.00012800	0.043602	14.280
0.00012750	0.043564	14.243
0.00012700	0.043514	14.206
0.00012650	0.043477	14.170
0.00012600	0.043437	14.131
0.00012550	0.043384	14.094
0.00012500	0.043345	14.055
0.00012450	0.043297	14.019
0.00012400	0.043252	13.981
0.00012350	0.043216	13.941
0.00012300	0.043164	13.901
0.00012250	0.043119	13.863
0.00012200	0.043076	13.824
0.00012150	0.043027	13.785
0.00012100	0.042988	13.746
0.00012050	0.042949	13.707
0.00012000	0.042895	13.666
0.00011950	0.042848	13.571
0.00011900	0.042801	13.566
0.00011850	0.042759	13.541
0.00011800	0.042708	13.506
0.00011750	0.042667	13.468
0.00011700	0.042629	13.429
0.00011650	0.042576	13.388
0.00011600	0.042531	13.347
0.00011550	0.042480	13.306
0.00011500	0.042435	13.262
0.00011450	0.042385	13.221
0.00011400	0.042336	13.178
0.00011350	0.042296	13.134
0.00011300	0.042251	13.093
0.00011250	0.042196	13.052
0.00011200	0.042152	13.009
0.00011150	0.042099	12.964
0.00011100	0.042055	12.921
0.00011050	0.042003	12.878
0.00011000	0.041958	12.833
0.00010950	0.041914	12.791
0.00010900	0.041859	12.748
0.00010850	0.041813	12.702
0.00010800	0.041759	12.658
0.00010750	0.041713	12.616
0.00010700	0.041662	12.574
0.00010650	0.041612	12.530
0.00010600	0.041571	12.486
0.00010550	0.041519	12.440
0.00010500	0.041465	12.395
0.00010450	0.041415	12.350
0.00010400	0.041359	12.304
0.00010350	0.041314	12.259
0.00010300	0.041258	12.215
0.00010250	0.041215	12.169
0.00010200	0.041166	12.123
0.00010150	0.041109	12.078
0.00010100	0.041060	12.032
0.00010050	0.041004	11.985
1.0000e-04	0.040940	11.855
		
1.0000e-04	0.040885	11.818
9.9800e-05	0.040912	11.824
9.9600e-05	0.040902	11.830
9.9400e-05	0.040876	11.825
9.9200e-05	0.040858	11.813
9.9000e-05	0.040833	11.797
9.8800e-05	0.040816	11.779
9.8600e-05	0.040790	11.761
9.8400e-05	0.040773	11.742
9.8200e-05	0.040756	11.724
9.8000e-05	0.040729	11.706
9.7800e-05	0.040711	11.687
9.7600e-05	0.040685	11.668
9.7400e-05	0.040667	11.649
9.7200e-05	0.040644	11.631
9.7000e-05	0.040623	11.611
9.6800e-05	0.040606	11.591
9.6600e-05	0.040582	11.571
9.6400e-05	0.040560	11.553
9.6200e-05	0.040539	11.534
9.6000e-05	0.040514	11.515
9.5800e-05	0.040498	11.496
9.5600e-05	0.040478	11.477
9.5400e-05	0.040451	11.458
9.5200e-05	0.040433	11.438
9.5000e-05	0.040406	11.420
9.4800e-05	0.040389	11.401
9.4600e-05	0.040362	11.382
9.4400e-05	0.040345	11.362
9.4200e-05	0.040327	11.344
9.4000e-05	0.040299	11.325
9.3800e-05	0.040281	11.308
9.3600e-05	0.040254	11.290
9.3400e-05	0.040236	11.269
9.3200e-05	0.040209	11.249
9.3000e-05	0.040192	11.228
9.2800e-05	0.040173	11.208
9.2600e-05	0.040145	11.190
9.2400e-05	0.040127	11.170
9.2200e-05	0.040099	11.151
9.2000e-05	0.040080	11.134
9.1800e-05	0.040055	11.114
9.1600e-05	0.040033	11.095
9.1400e-05	0.040016	11.075
9.1200e-05	0.039990	11.057
9.1000e-05	0.039967	11.038
9.0800e-05	0.039945	11.018
9.0600e-05	0.039920	10.998
9.0400e-05	0.039901	10.978
9.0200e-05	0.039881	10.959
9.0000e-05	0.039855	10.940
8.9800e-05	0.039834	10.921
8.9600e-05	0.039807	10.901
8.9400e-05	0.039788	10.880
8.9200e-05	0.039760	10.861
8.9000e-05	0.039742	10.841
8.8800e-05	0.039715	10.820
8.8600e-05	0.039694	10.801
8.8400e-05	0.039676	10.783
8.8200e-05	0.039646	10.764
8.8000e-05	0.039628	10.744
8.7800e-05	0.039600	10.725
8.7600e-05	0.039581	10.705
8.7400e-05	0.039554	10.684
8.7200e-05	0.039533	10.665
8.7000e-05	0.039512	10.646
8.6800e-05	0.039486	10.626
8.6600e-05	0.039463	10.606
8.6400e-05	0.039439	10.587
8.6200e-05	0.039415	10.566
8.6000e-05	0.039394	10.546
8.5800e-05	0.039372	10.526
8.5600e-05	0.039345	10.507
8.5400e-05	0.039324	10.486
8.5200e-05	0.039295	10.467
8.5000e-05	0.039277	10.447
8.4800e-05	0.039247	10.428
8.4600e-05	0.039229	10.408
8.4400e-05	0.039209	10.390
8.4200e-05	0.039179	10.372
8.4000e-05	0.039158	10.355
8.3800e-05	0.039131	10.339
8.3600e-05	0.039106	10.322
8.3400e-05	0.039084	10.304
8.3200e-05	0.039057	10.286
8.3000e-05	0.039036	10.267
8.2800e-05	0.039010	10.247
8.2600e-05	0.038991	10.227
8.2400e-05	0.038959	10.205
8.2200e-05	0.038940	10.182
8.2000e-05	0.038910	10.161
8.1800e-05	0.038891	10.139
8.1600e-05	0.038871	10.117
8.1400e-05	0.038840	10.094
8.1200e-05	0.038819	10.072
8.1000e-05	0.038790	10.051
8.0800e-05	0.038767	10.029
8.0600e-05	0.038740	10.010
8.0400e-05	0.038717	9.9904
8.0200e-05	0.038698	9.9689
8.0000e-05	0.038666	9.9483
7.9800e-05	0.038644	9.9284
7.9600e-05	0.038617	9.9085
7.9400e-05	0.038590	9.8881
7.9200e-05	0.038569	9.8681
7.9000e-05	0.038539	9.8470
7.8800e-05	0.038518	9.8271
7.8600e-05	0.038494	9.8076
7.8400e-05	0.038464	9.7867
7.8200e-05	0.038442	9.7652
7.8000e-05	0.038412	9.7457
7.7800e-05	0.038392	9.7256
7.7600e-05	0.038361	9.7049
7.7400e-05	0.038341	9.6840
7.7200e-05	0.038315	9.6643
7.7000e-05	0.038285	9.6436
7.6800e-05	0.038264	9.6233
7.6600e-05	0.038233	9.6021
7.6400e-05	0.038212	9.5822
7.6200e-05	0.038188	9.5606
7.6000e-05	0.038160	9.5394
7.5800e-05	0.038132	9.5186
7.5600e-05	0.038105	9.4983
7.5400e-05	0.038081	9.4768
7.5200e-05	0.038051	9.4559
7.5000e-05	0.038031	9.4362
7.4800e-05	0.038003	9.4160
7.4600e-05	0.037975	9.3951
7.4400e-05	0.037948	9.3750
7.4200e-05	0.037922	9.3555
7.4000e-05	0.037895	9.3347
7.3800e-05	0.037867	9.3134
7.3600e-05	0.037848	9.2933
7.3400e-05	0.037814	9.2732
7.3200e-05	0.037792	9.2529
7.3000e-05	0.037758	9.2324
7.2800e-05	0.037736	9.2115
7.2600e-05	0.037704	9.1904
7.2400e-05	0.037681	9.1704
7.2200e-05	0.037659	9.1497
7.2000e-05	0.037625	9.1287
7.1800e-05	0.037602	9.1091
7.1600e-05	0.037570	9.0888
7.1400e-05	0.037545	9.0688
7.1200e-05	0.037516	9.0490
7.1000e-05	0.037489	9.0294
7.0800e-05	0.037467	9.0089
7.0600e-05	0.037431	8.9879
7.0400e-05	0.037410	8.9674
7.0200e-05	0.037376	8.9469
7.0000e-05	0.037354	8.9255
6.9800e-05	0.037322	8.9040
6.9600e-05	0.037296	8.8825
6.9400e-05	0.037272	8.8618
6.9200e-05	0.037240	8.8407
6.9000e-05	0.037212	8.8196
6.8800e-05	0.037184	8.7991
6.8600e-05	0.037153	8.7786
6.8400e-05	0.037129	8.7569
6.8200e-05	0.037103	8.7353
6.8000e-05	0.037071	8.7144
6.7800e-05	0.037040	8.6695
6.7600e-05	0.037016	8.6686
6.7400e-05	0.036983	8.6555
6.7200e-05	0.036956	8.6379
6.7000e-05	0.036927	8.6193
6.6800e-05	0.036899	8.6014
6.6600e-05	0.036867	8.5826
6.6400e-05	0.036841	8.5600
6.6200e-05	0.036816	8.5375
6.6000e-05	0.036781	8.5158
6.5800e-05	0.036753	8.4941
6.5600e-05	0.036724	8.4724
6.5400e-05	0.036692	8.4524
6.5200e-05	0.036666	8.4323
6.5000e-05	0.036639	8.4096
6.4800e-05	0.036606	8.3870
6.4600e-05	0.036579	8.3658
6.4400e-05	0.036544	8.3455
6.4200e-05	0.036518	8.3263
6.4000e-05	0.036484	8.3063
6.3800e-05	0.036460	8.2847
6.3600e-05	0.036432	8.2643
6.3400e-05	0.036396	8.2432
6.3200e-05	0.036368	8.2225
6.3000e-05	0.036336	8.2007
6.2800e-05	0.036305	8.1791
6.2600e-05	0.036276	8.1586
6.2400e-05	0.036243	8.1390
6.2200e-05	0.036219	8.1176
6.2000e-05	0.036186	8.0973
6.1800e-05	0.036155	8.0760
6.1600e-05	0.036122	8.0551
6.1400e-05	0.036092	8.0346
6.1200e-05	0.036060	8.0140
6.1000e-05	0.036029	7.9928
6.0800e-05	0.036005	7.9726
6.0600e-05	0.035967	7.9521
6.0400e-05	0.035939	7.9302
6.0200e-05	0.035902	7.9107
6.0000e-05	0.035874	7.8900
5.9800e-05	0.035838	7.8687
5.9600e-05	0.035811	7.8462
5.9400e-05	0.035784	7.8244
5.9200e-05	0.035746	7.8020
5.9000e-05	0.035717	7.7795
5.8800e-05	0.035680	7.7574
5.8600e-05	0.035652	7.7371
5.8400e-05	0.035616	7.7189
5.8200e-05	0.035590	7.7004
5.8000e-05	0.035556	7.6806
5.7800e-05	0.035524	7.6621
5.7600e-05	0.035488	7.6429
5.7400e-05	0.035456	7.6186
5.7200e-05	0.035422	7.5920
5.7000e-05	0.035390	7.5661
5.6800e-05	0.035358	7.5440
5.6600e-05	0.035328	7.5207
5.6400e-05	0.035295	7.4988
5.6200e-05	0.035258	7.4784
5.6000e-05	0.035225	7.4588
5.5800e-05	0.035191	7.4403
5.5600e-05	0.035159	7.4222
5.5400e-05	0.035131	7.4002
5.5200e-05	0.035094	7.3762
5.5000e-05	0.035059	7.3524
5.4800e-05	0.035025	7.3290
5.4600e-05	0.034987	7.3070
5.4400e-05	0.034957	7.2849
5.4200e-05	0.034918	7.2635
5.4000e-05	0.034891	7.2422
5.3800e-05	0.034858	7.2200
5.3600e-05	0.034816	7.1981
5.3400e-05	0.034787	7.1764
5.3200e-05	0.034745	7.1547
5.3000e-05	0.034716	7.1328
5.2800e-05	0.034677	7.1112
5.2600e-05	0.034646	7.0897
5.2400e-05	0.034615	7.0674
5.2200e-05	0.034573	7.0458
5.2000e-05	0.034541	7.0240
5.1800e-05	0.034500	7.0017
5.1600e-05	0.034468	6.9805
5.1400e-05	0.034429	6.9595
5.1200e-05	0.034397	6.9385
5.1000e-05	0.034365	6.9173
5.0800e-05	0.034321	6.8968
5.0600e-05	0.034291	6.8762
5.0400e-05	0.034248	6.8543
5.0200e-05	0.034217	6.8320
5.0000e-05	0.034188	6.8104
4.9800e-05	0.034144	6.7886
4.9600e-05	0.034109	6.7668
4.9400e-05	0.034068	6.7452
4.9200e-05	0.034033	6.7241
4.9000e-05	0.033992	6.7019
4.8800e-05	0.033960	6.6796
4.8600e-05	0.033926	6.6580
4.8400e-05	0.033885	6.6360
4.8200e-05	0.033849	6.6139
4.8000e-05	0.033806	6.5920
4.7800e-05	0.033772	6.5707
4.7600e-05	0.033730	6.5492
4.7400e-05	0.033696	6.5272
4.7200e-05	0.033661	6.5054
4.7000e-05	0.033619	6.4837
4.6800e-05	0.033581	6.4622
4.6600e-05	0.033539	6.4412
4.6400e-05	0.033503	6.4198
4.6200e-05	0.033461	6.3985
4.6000e-05	0.033426	6.3760
4.5800e-05	0.033390	6.3537
4.5600e-05	0.033347	6.3316
4.5400e-05	0.033310	6.3102
4.5200e-05	0.033266	6.2885
4.5000e-05	0.033229	6.2668
4.4800e-05	0.033184	6.2443
4.4600e-05	0.033150	6.2222
4.4400e-05	0.033115	6.2000
4.4200e-05	0.033068	6.1781
4.4000e-05	0.033031	6.1566
4.3800e-05	0.032984	6.1352
4.3600e-05	0.032948	6.1132
4.3400e-05	0.032903	6.0914
4.3200e-05	0.032867	6.0694
4.3000e-05	0.032828	6.0467
4.2800e-05	0.032780	6.0239
4.2600e-05	0.032743	6.0016
4.2400e-05	0.032695	5.9795
4.2200e-05	0.032661	5.9578
4.2000e-05	0.032624	5.9364
4.1800e-05	0.032574	5.9146
4.1600e-05	0.032535	5.8928
4.1400e-05	0.032487	5.8700
4.1200e-05	0.032449	5.8481
4.1000e-05	0.032401	5.8267
4.0800e-05	0.032368	5.8044
4.0600e-05	0.032323	5.7815
4.0400e-05	0.032277	5.7588
4.0200e-05	0.032234	5.7366
4.0000e-05	0.032186	5.7140
3.9800e-05	0.032148	5.6919
3.9600e-05	0.032096	5.6703
3.9400e-05	0.032060	5.6482
3.9200e-05	0.032021	5.6264
3.9000e-05	0.031968	5.6047
3.8800e-05	0.031929	5.5818
3.8600e-05	0.031877	5.5596
3.8400e-05	0.031838	5.5371
3.8200e-05	0.031786	5.5146
3.8000e-05	0.031745	5.4919
3.7800e-05	0.031709	5.4696
3.7600e-05	0.031653	5.4476
3.7400e-05	0.031612	5.4259
3.7200e-05	0.031561	5.3698
3.7000e-05	0.031513	5.3657
3.6800e-05	0.031470	5.3523
3.6600e-05	0.031420	5.3338
3.6400e-05	0.031382	5.3130
3.6200e-05	0.031332	5.2915
3.6000e-05	0.031282	5.2690
3.5800e-05	0.031236	5.2463
3.5600e-05	0.031184	5.2237
3.5400e-05	0.031139	5.2006
3.5200e-05	0.031097	5.1783
3.5000e-05	0.031046	5.1558
3.4800e-05	0.030997	5.1327
3.4600e-05	0.030945	5.1088
3.4400e-05	0.030898	5.0858
3.4200e-05	0.030844	5.0631
3.4000e-05	0.030800	5.0404
3.3800e-05	0.030756	5.0176
3.3600e-05	0.030700	4.9947
3.3400e-05	0.030652	4.9720
3.3200e-05	0.030596	4.9494
3.3000e-05	0.030548	4.9265
3.2800e-05	0.030494	4.9037
3.2600e-05	0.030451	4.8812
3.2400e-05	0.030402	4.8578
3.2200e-05	0.030342	4.8335
3.2000e-05	0.030294	4.8109
3.1800e-05	0.030236	4.7885
3.1600e-05	0.030189	4.7649
3.1400e-05	0.030132	4.7408
3.1200e-05	0.030086	4.7169
3.1000e-05	0.030036	4.6940
3.0800e-05	0.029975	4.6706
3.0600e-05	0.029925	4.6470
3.0400e-05	0.029865	4.6234
3.0200e-05	0.029816	4.5998
3.0000e-05	0.029771	4.5761
2.9800e-05	0.029709	4.5523
2.9600e-05	0.029657	4.5290
2.9400e-05	0.029594	4.5060
2.9200e-05	0.029543	4.4823
2.9000e-05	0.029482	4.4584
2.8800e-05	0.029428	4.4346
2.8600e-05	0.029377	4.4104
2.8400e-05	0.029320	4.3863
2.8200e-05	0.029258	4.3623
2.8000e-05	0.029202	4.3377
2.7800e-05	0.029140	4.3136
2.7600e-05	0.029087	4.2894
2.7400e-05	0.029036	4.2653
2.7200e-05	0.028971	4.2417
2.7000e-05	0.028912	4.2179
2.6800e-05	0.028848	4.1934
2.6600e-05	0.028792	4.1686
2.6400e-05	0.028726	4.1440
2.6200e-05	0.028677	4.1195
2.6000e-05	0.028618	4.0950
2.5800e-05	0.028550	4.0704
2.5600e-05	0.028489	4.0458
2.5400e-05	0.028423	4.0210
2.5200e-05	0.028363	3.9957
2.5000e-05	0.028296	3.9707
2.4800e-05	0.028242	3.9462
2.4600e-05	0.028182	3.9216
2.4400e-05	0.028108	3.8961
2.4200e-05	0.028048	3.8712
2.4000e-05	0.028016	3.8460
2.3800e-05	0.027918	3.8207
2.3600e-05	0.027853	3.7954
2.3400e-05	0.027780	3.7703
2.3200e-05	0.027716	3.7445
2.3000e-05	0.027647	3.7191
2.2800e-05	0.027579	3.6940
2.2600e-05	0.027524	3.6679
2.2400e-05	0.027450	3.6426
2.2200e-05	0.027376	3.6164
2.2000e-05	0.027309	3.5904
2.1800e-05	0.027232	3.5645
2.1600e-05	0.027167	3.5383
2.1400e-05	0.027109	3.5120
2.1200e-05	0.027028	3.4858
2.1000e-05	0.026956	3.4593
2.0800e-05	0.026877	3.4330
2.0600e-05	0.026807	3.4062
2.0400e-05	0.026730	3.3795
2.0200e-05	0.026655	3.3530
2.0000e-05	0.026593	3.3267
1.9800e-05	0.026510	3.2995
1.9600e-05	0.026428	3.2246
1.9400e-05	0.026357	3.2196
1.9200e-05	0.026278	3.2027
1.9000e-05	0.026195	3.1794
1.8800e-05	0.026121	3.1534
1.8600e-05	0.026037	3.1268
1.8400e-05	0.025967	3.0995
1.8200e-05	0.025885	3.0723
1.8000e-05	0.025798	3.0448
1.7800e-05	0.025714	3.0167
1.7600e-05	0.025632	2.9882
1.7400e-05	0.025543	2.9608
1.7200e-05	0.025463	2.9325
1.7000e-05	0.025387	2.9042
1.6800e-05	0.025293	2.8751
1.6600e-05	0.025208	2.8470
1.6400e-05	0.025113	2.8181
1.6200e-05	0.025024	2.7891
1.6000e-05	0.024933	2.7606
1.5800e-05	0.024854	2.7316
1.5600e-05	0.024763	2.7026
1.5400e-05	0.024659	2.6732
1.5200e-05	0.024566	2.6440
1.5000e-05	0.024466	2.6139
1.4800e-05	0.024370	2.5845
1.4600e-05	0.024272	2.5546
1.4400e-05	0.024173	2.5242
1.4200e-05	0.024085	2.4932
1.4000e-05	0.023984	2.4631
1.3800e-05	0.023871	2.4322
1.3600e-05	0.023770	2.4013
1.3400e-05	0.023658	2.3701
1.3200e-05	0.023556	2.3385
1.3000e-05	0.023443	2.3068
1.2800e-05	0.023336	2.2753
1.2600e-05	0.023240	2.2437
1.2400e-05	0.023116	2.2121
1.2200e-05	0.023003	2.1804
1.2000e-05	0.022880	2.1478
1.1800e-05	0.022759	2.1153
1.1600e-05	0.022643	2.0827
1.1400e-05	0.022516	2.0041
1.1200e-05	0.022413	1.9965
1.1000e-05	0.022285	1.9761
1.0800e-05	0.022148	1.9480
1.0600e-05	0.022012	1.9165
1.0400e-05	0.021879	1.8837
1.0200e-05	0.021738	1.8501
		
1.0000e-05	0.021601	1.7686
9.9000e-06	0.021535	1.7645
9.8000e-06	0.021462	1.7541
9.7000e-06	0.021393	1.7396
9.6000e-06	0.021315	1.7228
9.5000e-06	0.021247	1.7054
9.4000e-06	0.021186	1.6883
9.3000e-06	0.021104	1.6711
9.2000e-06	0.021026	1.6540
9.1000e-06	0.020951	1.6365
9.0000e-06	0.020866	1.6188
8.9000e-06	0.020789	1.6011
8.8000e-06	0.020711	1.5834
8.7000e-06	0.020645	1.5654
8.6000e-06	0.020562	1.5475
8.5000e-06	0.020472	1.5298
8.4000e-06	0.020390	1.5118
8.3000e-06	0.020306	1.4938
8.2000e-06	0.020217	1.4758
8.1000e-06	0.020135	1.4586
8.0000e-06	0.020044	1.4408
7.9000e-06	0.019970	1.4229
7.8000e-06	0.019876	1.4049
7.7000e-06	0.019786	1.3869
7.6000e-06	0.019688	1.3692
7.5000e-06	0.019611	1.3514
7.4000e-06	0.019511	1.3326
7.3000e-06	0.019414	1.3144
7.2000e-06	0.019311	1.2963
7.1000e-06	0.019218	1.2780
7.0000e-06	0.019108	1.2597
6.9000e-06	0.019015	1.2414
6.8000e-06	0.018929	1.2227
6.7000e-06	0.018814	1.2042
6.6000e-06	0.018708	1.1859
6.5000e-06	0.018593	1.1672
6.4000e-06	0.018484	1.1487
6.3000e-06	0.018373	1.1302
6.2000e-06	0.018283	1.1116
6.1000e-06	0.018163	1.0931
6.0000e-06	0.018035	1.0746
5.9000e-06	0.017911	1.0561
5.8000e-06	0.017788	1.0123
5.7000e-06	0.017670	1.0081
5.6000e-06	0.017540	0.99648
5.5000e-06	0.017410	0.98054
5.4000e-06	0.017304	0.96314
5.3000e-06	0.017160	0.94516
5.2000e-06	0.017023	0.92673
5.1000e-06	0.016877	0.90840
5.0000e-06	0.016732	0.89011
4.9000e-06	0.016588	0.87180
4.8000e-06	0.016469	0.85391
4.7000e-06	0.016308	0.83609
4.6000e-06	0.016147	0.81801
4.5000e-06	0.015978	0.79998
4.4000e-06	0.015821	0.78194
4.3000e-06	0.015649	0.76415
4.2000e-06	0.015481	0.74659
4.1000e-06	0.015305	0.70493
4.0000e-06	0.015157	0.70101
3.9000e-06	0.014970	0.69047
3.8000e-06	0.014773	0.67605
3.7000e-06	0.014576	0.66015
3.6000e-06	0.014376	0.64327
3.5000e-06	0.014165	0.62633
3.4000e-06	0.013961	0.60990
3.3000e-06	0.013790	0.59373
3.2000e-06	0.013551	0.57712
3.1000e-06	0.013308	0.56091
3.0000e-06	0.013075	0.54511
2.9000e-06	0.012825	0.52962
2.8000e-06	0.012579	0.51444
2.7000e-06	0.012323	0.49895
2.6000e-06	0.012095	0.48380
2.5000e-06	0.011812	0.46894
2.4000e-06	0.011520	0.45462
2.3000e-06	0.011213	0.42200
2.2000e-06	0.010925	0.41919
2.1000e-06	0.010607	0.41069
2.0000e-06	0.010278	0.39937
1.9000e-06	0.0099458	0.38699
1.8000e-06	0.0096689	0.37402
1.7000e-06	0.0092988	0.36160
1.6000e-06	0.0088981	0.34938
1.5000e-06	0.0085061	0.33735
1.4000e-06	0.0081045	0.32585
1.3000e-06	0.0076864	0.31477
1.2000e-06	0.0072475	0.30395
1.1000e-06	0.0067994	0.27501
1.0000e-06	0.0064250	0.27288
9.0000e-07	0.0059151	0.26664
8.0000e-07	0.0053816	0.25821
7.0000e-07	0.0048238	0.24818
6.0000e-07	0.0042715	0.23804


==> Fig5_1T.TXT <==
I	V	dIdV_1T
0.00093000	0.14910	5.7018
0.00092950	0.14901	5.7061
0.00092900	0.14889	5.7083
0.00092850	0.14878	5.7093
0.00092800	0.14867	5.7121
0.00092750	0.14856	5.7159
0.00092700	0.14845	5.7197
0.00092650	0.14834	5.7227
0.00092600	0.14825	5.7281
0.00092550	0.14814	5.7302
0.00092500	0.14802	5.7326
0.00092450	0.14791	5.7375
0.00092400	0.14780	5.7383
0.00092350	0.14769	5.7407
0.00092300	0.14761	5.7420
0.00092250	0.14749	5.7463
0.00092200	0.14738	5.7503
0.00092150	0.14727	5.7554
0.00092100	0.14716	5.7618
0.00092050	0.14706	5.7623
0.00092000	0.14696	5.7657
0.00091950	0.14684	5.7657
0.00091900	0.14673	5.7681
0.00091850	0.14663	5.7744
0.00091800	0.14651	5.7792
0.00091750	0.14640	5.7831
0.00091700	0.14629	5.7862
0.00091650	0.14619	5.7861
0.00091600	0.14610	5.7866
0.00091550	0.14598	5.7895
0.00091500	0.14587	5.7928
0.00091450	0.14576	5.7959
0.00091400	0.14565	5.7986
0.00091350	0.14555	5.8017
0.00091300	0.14544	5.8082
0.00091250	0.14534	5.8108
0.00091200	0.14522	5.8165
0.00091150	0.14513	5.8202
0.00091100	0.14503	5.8202
0.00091050	0.14491	5.8251
0.00091000	0.14480	5.8272
0.00090950	0.14469	5.8300
0.00090900	0.14459	5.8371
0.00090850	0.14448	5.8408
0.00090800	0.14439	5.8429
0.00090750	0.14428	5.8448
0.00090700	0.14417	5.8504
0.00090650	0.14406	5.8561
0.00090600	0.14395	5.8596
0.00090550	0.14384	5.8597
0.00090500	0.14374	5.8624
0.00090450	0.14365	5.8637
0.00090400	0.14353	5.8669
0.00090350	0.14343	5.8706
0.00090300	0.14332	5.8735
0.00090250	0.14322	5.8764
0.00090200	0.14311	5.8849
0.00090150	0.14302	5.8867
0.00090100	0.14291	5.8887
0.00090050	0.14279	5.8910
0.00090000	0.14269	5.8958
0.00089950	0.14258	5.9011
0.00089900	0.14247	5.9068
0.00089850	0.14237	5.9105
0.00089800	0.14227	5.9148
0.00089750	0.14218	5.9168
0.00089700	0.14207	5.9207
0.00089650	0.14196	5.9258
0.00089600	0.14185	5.9258
0.00089550	0.14174	5.9258
0.00089500	0.14163	5.9268
0.00089450	0.14153	5.9284
0.00089400	0.14144	5.9334
0.00089350	0.14133	5.9377
0.00089300	0.14123	5.9406
0.00089250	0.14111	5.9452
0.00089200	0.14102	5.9488
0.00089150	0.14090	5.9523
0.00089100	0.14082	5.9522
0.00089050	0.14070	5.9546
0.00089000	0.14059	5.9606
0.00088950	0.14049	5.9645
0.00088900	0.14038	5.9693
0.00088850	0.14028	5.9723
0.00088800	0.14017	5.9766
0.00088750	0.14008	5.9768
0.00088700	0.13999	5.9799
0.00088650	0.13988	5.9809
0.00088600	0.13976	5.9877
0.00088550	0.13965	5.9922
0.00088500	0.13955	5.9964
0.00088450	0.13945	5.9964
0.00088400	0.13936	5.9985
0.00088350	0.13925	6.0022
0.00088300	0.13915	6.0072
0.00088250	0.13904	6.0115
0.00088200	0.13894	6.0172
0.00088150	0.13883	6.0214
0.00088100	0.13873	6.0263
0.00088050	0.13864	6.0258
0.00088000	0.13853	6.0286
0.00087950	0.13843	6.0306
0.00087900	0.13832	6.0297
0.00087850	0.13822	6.0336
0.00087800	0.13811	6.0339
0.00087750	0.13802	6.0410
0.00087700	0.13793	6.0485
0.00087650	0.13782	6.0506
0.00087600	0.13771	6.0537
0.00087550	0.13760	6.0572
0.00087500	0.13750	6.0579
0.00087450	0.13739	6.0598
0.00087400	0.13730	6.0621
0.00087350	0.13721	6.0683
0.00087300	0.13710	6.0685
0.00087250	0.13700	6.0690
0.00087200	0.13689	6.0749
0.00087150	0.13679	6.0809
0.00087100	0.13668	6.0855
0.00087050	0.13658	6.0876
0.00087000	0.13649	6.0900
0.00086950	0.13638	6.0960
0.00086900	0.13628	6.0973
0.00086850	0.13617	6.1004
0.00086800	0.13608	6.1036
0.00086750	0.13597	6.1085
0.00086700	0.13587	6.1122
0.00086650	0.13576	6.1132
0.00086600	0.13568	6.1153
0.00086550	0.13557	6.1153
0.00086500	0.13547	6.1177
0.00086450	0.13536	6.1239
0.00086400	0.13526	6.1274
0.00086350	0.13516	6.1283
0.00086300	0.13505	6.1295
0.00086250	0.13496	6.1337
0.00086200	0.13487	6.1359
0.00086150	0.13476	6.1404
0.00086100	0.13465	6.1447
0.00086050	0.13455	6.1465
0.00086000	0.13444	6.1510
0.00085950	0.13435	6.1542
0.00085900	0.13424	6.1563
0.00085850	0.13416	6.1607
0.00085800	0.13406	6.1607
0.00085750	0.13396	6.1651
0.00085700	0.13385	6.1697
0.00085650	0.13374	6.1738
0.00085600	0.13364	6.1760
0.00085550	0.13354	6.1772
0.00085500	0.13345	6.1812
0.00085450	0.13335	6.1860
0.00085400	0.13324	6.1893
0.00085350	0.13314	6.1938
0.00085300	0.13304	6.1960
0.00085250	0.13294	6.1960
0.00085200	0.13284	6.1982
0.00085150	0.13275	6.2050
0.00085100	0.13264	6.2063
0.00085050	0.13255	6.2099
0.00085000	0.13244	6.2137
0.00084950	0.13234	6.2183
0.00084900	0.13224	6.2197
0.00084850	0.13215	6.2211
0.00084800	0.13206	6.2251
0.00084750	0.13195	6.2304
0.00084700	0.13185	6.2358
0.00084650	0.13174	6.2364
0.00084600	0.13164	6.2421
0.00084550	0.13154	6.2478
0.00084500	0.13144	6.2513
0.00084450	0.13135	6.2478
0.00084400	0.13126	6.2545
0.00084350	0.13115	6.2591
0.00084300	0.13105	6.2603
0.00084250	0.13095	6.2636
0.00084200	0.13085	6.2659
0.00084150	0.13075	6.2696
0.00084100	0.13067	6.2723
0.00084050	0.13057	6.2736
0.00084000	0.13047	6.2764
0.00083950	0.13036	6.2804
0.00083900	0.13026	6.2819
0.00083850	0.13017	6.2854
0.00083800	0.13006	6.2865
0.00083750	0.12998	6.2910
0.00083700	0.12987	6.2950
0.00083650	0.12977	6.2957
0.00083600	0.12967	6.2987
0.00083550	0.12957	6.3026
0.00083500	0.12947	6.3039
0.00083450	0.12938	6.3076
0.00083400	0.12929	6.3108
0.00083350	0.12919	6.3108
0.00083300	0.12909	6.3135
0.00083250	0.12898	6.3203
0.00083200	0.12888	6.3254
0.00083150	0.12878	6.3294
0.00083100	0.12868	6.3386
0.00083050	0.12859	6.3381
0.00083000	0.12851	6.3378
0.00082950	0.12841	6.3408
0.00082900	0.12830	6.3449
0.00082850	0.12820	6.3476
0.00082800	0.12810	6.3479
0.00082750	0.12800	6.3526
0.00082700	0.12790	6.3586
0.00082650	0.12780	6.3627
0.00082600	0.12772	6.3629
0.00082550	0.12763	6.3639
0.00082500	0.12752	6.3670
0.00082450	0.12743	6.3751
0.00082400	0.12732	6.3771
0.00082350	0.12723	6.3837
0.00082300	0.12713	6.3884
0.00082250	0.12705	6.3924
0.00082200	0.12694	6.3963
0.00082150	0.12684	6.3987
0.00082100	0.12674	6.4001
0.00082050	0.12664	6.4052
0.00082000	0.12654	6.4084
0.00081950	0.12644	6.4117
0.00081900	0.12636	6.4128
0.00081850	0.12627	6.4146
0.00081800	0.12616	6.4169
0.00081750	0.12606	6.4214
0.00081700	0.12596	6.4273
0.00081650	0.12587	6.4283
0.00081600	0.12579	6.4331
0.00081550	0.12568	6.4342
0.00081500	0.12559	6.4310
0.00081450	0.12548	6.4327
0.00081400	0.12539	6.4401
0.00081350	0.12529	6.4456
0.00081300	0.12521	6.4488
0.00081250	0.12511	6.4510
0.00081200	0.12501	6.4552
0.00081150	0.12491	6.4588
0.00081100	0.12481	6.4619
0.00081050	0.12471	6.4624
0.00081000	0.12462	6.4657
0.00080950	0.12453	6.4737
0.00080900	0.12444	6.4789
0.00080850	0.12434	6.4841
0.00080800	0.12424	6.4908
0.00080750	0.12414	6.4911
0.00080700	0.12404	6.4879
0.00080650	0.12395	6.4932
0.00080600	0.12387	6.4977
0.00080550	0.12377	6.4965
0.00080500	0.12367	6.5014
0.00080450	0.12357	6.5081
0.00080400	0.12347	6.5115
0.00080350	0.12338	6.5148
0.00080300	0.12328	6.5201
0.00080250	0.12319	6.5246
0.00080200	0.12310	6.5241
0.00080150	0.12300	6.5278
0.00080100	0.12291	6.5319
0.00080050	0.12280	6.5361
0.00080000	0.12271	6.5420
0.00079950	0.12261	6.5471
0.00079900	0.12253	6.5502
0.00079850	0.12245	6.5537
0.00079800	0.12234	6.5561
0.00079750	0.12224	6.5591
0.00079700	0.12214	6.5651
0.00079650	0.12204	6.5680
0.00079600	0.12196	6.5707
0.00079550	0.12186	6.5724
0.00079500	0.12177	6.5734
0.00079450	0.12169	6.5788
0.00079400	0.12158	6.5817
0.00079350	0.12149	6.5853
0.00079300	0.12139	6.5921
0.00079250	0.12129	6.5986
0.00079200	0.12120	6.6029
0.00079150	0.12110	6.6050
0.00079100	0.12103	6.6056
0.00079050	0.12093	6.6081
0.00079000	0.12083	6.6131
0.00078950	0.12074	6.6156
0.00078900	0.12064	6.6156
0.00078850	0.12055	6.6207
0.00078800	0.12045	6.6269
0.00078750	0.12037	6.6301
0.00078700	0.12027	6.6320
0.00078650	0.12017	6.6362
0.00078600	0.12008	6.6433
0.00078550	0.11998	6.6500
0.00078500	0.11989	6.6522
0.00078450	0.11980	6.6528
0.00078400	0.11970	6.6615
0.00078350	0.11962	6.6690
0.00078300	0.11953	6.6748
0.00078250	0.11943	6.6791
0.00078200	0.11933	6.6842
0.00078150	0.11924	6.6909
0.00078100	0.11915	6.6978
0.00078050	0.11905	6.7046
0.00078000	0.11897	6.7056
0.00077950	0.11889	6.7115
0.00077900	0.11879	6.7169
0.00077850	0.11869	6.7212
0.00077800	0.11859	6.7295
0.00077750	0.11850	6.7317
0.00077700	0.11841	6.7357
0.00077650	0.11831	6.7417
0.00077600	0.11823	6.7447
0.00077550	0.11814	6.7519
0.00077500	0.11805	6.7583
0.00077450	0.11795	6.7644
0.00077400	0.11786	6.7708
0.00077350	0.11776	6.7722
0.00077300	0.11767	6.7780
0.00077250	0.11758	6.7849
0.00077200	0.11750	6.7917
0.00077150	0.11740	6.7979
0.00077100	0.11731	6.8053
0.00077050	0.11722	6.8152
0.00077000	0.11713	6.8159
0.00076950	0.11704	6.8214
0.00076900	0.11695	6.8285
0.00076850	0.11687	6.8344
0.00076800	0.11677	6.8422
0.00076750	0.11667	6.8457
0.00076700	0.11658	6.8530
0.00076650	0.11649	6.8602
0.00076600	0.11640	6.8703
0.00076550	0.11631	6.8776
0.00076500	0.11623	6.8824
0.00076450	0.11615	6.8865
0.00076400	0.11605	6.8938
0.00076350	0.11595	6.8996
0.00076300	0.11586	6.9087
0.00076250	0.11577	6.9177
0.00076200	0.11568	6.9244
0.00076150	0.11559	6.9279
0.00076100	0.11552	6.9344
0.00076050	0.11542	6.9426
0.00076000	0.11533	6.9499
0.00075950	0.11524	6.9595
0.00075900	0.11514	6.9704
0.00075850	0.11506	6.9789
0.00075800	0.11497	6.9853
0.00075750	0.11488	6.9931
0.00075700	0.11481	6.9975
0.00075650	0.11471	7.0039
0.00075600	0.11462	7.0135
0.00075550	0.11453	7.0198
0.00075500	0.11444	7.0231
0.00075450	0.11435	7.0337
0.00075400	0.11426	7.0459
0.00075350	0.11418	7.0575
0.00075300	0.11409	7.0631
0.00075250	0.11400	7.0695
0.00075200	0.11392	7.0770
0.00075150	0.11382	7.0796
0.00075100	0.11374	7.0885
0.00075050	0.11365	7.0961
0.00075000	0.11356	7.1045
0.00074950	0.11348	7.1105
0.00074900	0.11340	7.1228
0.00074850	0.11330	7.1322
0.00074800	0.11321	7.1365
0.00074750	0.11313	7.1440
0.00074700	0.11304	7.1525
0.00074650	0.11295	7.1649
0.00074600	0.11287	7.1740
0.00074550	0.11278	7.1829
0.00074500	0.11271	7.1925
0.00074450	0.11262	7.1972
0.00074400	0.11252	7.2056
0.00074350	0.11244	7.2161
0.00074300	0.11235	7.2194
0.00074250	0.11226	7.2246
0.00074200	0.11218	7.2366
0.00074150	0.11211	7.2469
0.00074100	0.11202	7.2544
0.00074050	0.11193	7.2589
0.00074000	0.11184	7.2614
0.00073950	0.11175	7.2710
0.00073900	0.11166	7.2811
0.00073850	0.11158	7.2854
0.00073800	0.11149	7.2948
0.00073750	0.11142	7.3022
0.00073700	0.11133	7.3103
0.00073650	0.11124	7.3204
0.00073600	0.11116	7.3289
0.00073550	0.11107	7.3369
0.00073500	0.11099	7.3487
0.00073450	0.11090	7.3554
0.00073400	0.11083	7.3585
0.00073350	0.11075	7.3618
0.00073300	0.11066	7.3722
0.00073250	0.11057	7.3815
0.00073200	0.11048	7.3915
0.00073150	0.11040	7.4000
0.00073100	0.11032	7.4030
0.00073050	0.11023	7.4106
0.00073000	0.11016	7.4212
0.00072950	0.11007	7.4289
0.00072900	0.10999	7.4380
0.00072850	0.10990	7.4434
0.00072800	0.10981	7.4520
0.00072750	0.10973	7.4637
0.00072700	0.10965	7.4716
0.00072650	0.10958	7.4821
0.00072600	0.10949	7.4863
0.00072550	0.10941	7.4947
0.00072500	0.10932	7.5024
0.00072450	0.10923	7.5094
0.00072400	0.10915	7.5157
0.00072350	0.10906	7.5208
0.00072300	0.10899	7.5307
0.00072250	0.10890	7.5388
0.00072200	0.10883	7.5437
0.00072150	0.10876	7.5524
0.00072100	0.10867	7.5555
0.00072050	0.10858	7.5637
0.00072000	0.10850	7.5739
0.00071950	0.10841	7.5844
0.00071900	0.10833	7.5936
0.00071850	0.10827	7.5982
0.00071800	0.10818	7.6042
0.00071750	0.10810	7.6132
0.00071700	0.10801	7.6172
0.00071650	0.10793	7.6237
0.00071600	0.10784	7.6344
0.00071550	0.10777	7.6399
0.00071500	0.10768	7.6478
0.00071450	0.10761	7.6576
0.00071400	0.10753	7.6645
0.00071350	0.10744	7.6709
0.00071300	0.10736	7.6780
0.00071250	0.10728	7.6878
0.00071200	0.10720	7.6900
0.00071150	0.10712	7.6974
0.00071100	0.10705	7.7058
0.00071050	0.10697	7.7116
0.00071000	0.10688	7.7145
0.00070950	0.10679	7.7232
0.00070900	0.10671	7.7318
0.00070850	0.10663	7.7396
0.00070800	0.10656	7.7457
0.00070750	0.10649	7.7498
0.00070700	0.10640	7.7545
0.00070650	0.10632	7.7626
0.00070600	0.10624	7.7727
0.00070550	0.10616	7.7779
0.00070500	0.10607	7.7868
0.00070450	0.10599	7.7947
0.00070400	0.10593	7.7979
0.00070350	0.10585	7.8047
0.00070300	0.10576	7.8139
0.00070250	0.10568	7.8183
0.00070200	0.10560	7.8237
0.00070150	0.10552	7.8275
0.00070100	0.10544	7.8335
0.00070050	0.10536	7.8379
0.00070000	0.10529	7.8415
0.00069950	0.10521	7.8481
0.00069900	0.10513	7.8581
0.00069850	0.10505	7.8676
0.00069800	0.10497	7.8704
0.00069750	0.10489	7.8780
0.00069700	0.10481	7.8842
0.00069650	0.10475	7.8908
0.00069600	0.10466	7.8980
0.00069550	0.10458	7.9046
0.00069500	0.10449	7.9076
0.00069450	0.10442	7.9149
0.00069400	0.10434	7.9209
0.00069350	0.10426	7.9254
0.00069300	0.10419	7.9309
0.00069250	0.10411	7.9351
0.00069200	0.10403	7.9435
0.00069150	0.10395	7.9471
0.00069100	0.10387	7.9517
0.00069050	0.10379	7.9576
0.00069000	0.10373	7.9637
0.00068950	0.10365	7.9695
0.00068900	0.10356	7.9743
0.00068850	0.10348	7.9780
0.00068800	0.10341	7.9793
0.00068750	0.10332	7.9896
0.00068700	0.10325	7.9984
0.00068650	0.10318	8.0012
0.00068600	0.10310	8.0074
0.00068550	0.10302	8.0122
0.00068500	0.10294	8.0133
0.00068450	0.10286	8.0160
0.00068400	0.10278	8.0237
0.00068350	0.10270	8.0303
0.00068300	0.10264	8.0310
0.00068250	0.10256	8.0398
0.00068200	0.10248	8.0469
0.00068150	0.10240	8.0508
0.00068100	0.10232	8.0535
0.00068050	0.10224	8.0555
0.00068000	0.10216	8.0635
0.00067950	0.10210	8.0717
0.00067900	0.10202	8.0781
0.00067850	0.10194	8.0849
0.00067800	0.10186	8.0914
0.00067750	0.10179	8.0962
0.00067700	0.10171	8.0985
0.00067650	0.10163	8.1027
0.00067600	0.10156	8.1009
0.00067550	0.10148	8.1068
0.00067500	0.10140	8.1155
0.00067450	0.10132	8.1215
0.00067400	0.10125	8.1225
0.00067350	0.10117	8.1285
0.00067300	0.10111	8.1293
0.00067250	0.10103	8.1363
0.00067200	0.10095	8.1416
0.00067150	0.10087	8.1428
0.00067100	0.10079	8.1443
0.00067050	0.10071	8.1528
0.00067000	0.10064	8.1592
0.00066950	0.10056	8.1593
0.00066900	0.10050	8.1650
0.00066850	0.10042	8.1709
0.00066800	0.10034	8.1780
0.00066750	0.10026	8.1844
0.00066700	0.10018	8.1862
0.00066650	0.10011	8.1896
0.00066600	0.10004	8.1890
0.00066550	0.099962	8.1895
0.00066500	0.099886	8.1973
0.00066450	0.099811	8.2036
0.00066400	0.099731	8.2104
0.00066350	0.099658	8.2189
0.00066300	0.099580	8.2220
0.00066250	0.099506	8.2222
0.00066200	0.099444	8.2241
0.00066150	0.099365	8.2299
0.00066100	0.099282	8.2369
0.00066050	0.099206	8.2388
0.00066000	0.099127	8.2392
0.00065950	0.099055	8.2407
0.00065900	0.098976	8.2446
0.00065850	0.098904	8.2474
0.00065800	0.098841	8.2526
0.00065750	0.098760	8.2578
0.00065700	0.098681	8.2604
0.00065650	0.098603	8.2635
0.00065600	0.098526	8.2663
0.00065550	0.098450	8.2663
0.00065500	0.098377	8.2663
0.00065450	0.098313	8.2740
0.00065400	0.098235	8.2829
0.00065350	0.098159	8.2864
0.00065300	0.098078	8.2870
0.00065250	0.098008	8.2880
0.00065200	0.097929	8.2895
0.00065150	0.097855	8.2909
0.00065100	0.097790	8.2942
0.00065050	0.097705	8.3018
0.00065000	0.097632	8.3061
0.00064950	0.097554	8.3097
0.00064900	0.097480	8.3127
0.00064850	0.097405	8.3163
0.00064800	0.097333	8.3159
0.00064750	0.097254	8.3178
0.00064700	0.097194	8.3188
0.00064650	0.097112	8.3217
0.00064600	0.097034	8.3266
0.00064550	0.096960	8.3286
0.00064500	0.096881	8.3320
0.00064450	0.096809	8.3377
0.00064400	0.096735	8.3387
0.00064350	0.096673	8.3427
0.00064300	0.096595	8.3470
0.00064250	0.096518	8.3525
0.00064200	0.096439	8.3527
0.00064150	0.096363	8.3538
0.00064100	0.096285	8.3538
0.00064050	0.096217	8.3547
0.00064000	0.096151	8.3566
0.00063950	0.096071	8.3548
0.00063900	0.095996	8.3601
0.00063850	0.095919	8.3607
0.00063800	0.095843	8.3625
0.00063750	0.095774	8.3647
0.00063700	0.095691	8.3659
0.00063650	0.095628	8.3698
0.00063600	0.095555	8.3719
0.00063550	0.095474	8.3719
0.00063500	0.095402	8.3738
0.00063450	0.095328	8.3721
0.00063400	0.095248	8.3763
0.00063350	0.095178	8.3769
0.00063300	0.095117	8.3767
0.00063250	0.095036	8.3785
0.00063200	0.094958	8.3805
0.00063150	0.094880	8.3830
0.00063100	0.094804	8.3825
0.00063050	0.094735	8.3841
0.00063000	0.094656	8.3870
0.00062950	0.094588	8.3881
0.00062900	0.094525	8.3882
0.00062850	0.094444	8.3882
0.00062800	0.094372	8.3954
0.00062750	0.094292	8.4001
0.00062700	0.094216	8.3979
0.00062650	0.094138	8.3951
0.00062600	0.094070	8.3910
0.00062550	0.094006	8.3910
0.00062500	0.093924	8.3921
0.00062450	0.093851	8.3921
0.00062400	0.093773	8.3931
0.00062350	0.093702	8.3963
0.00062300	0.093624	8.3982
0.00062250	0.093563	8.3969
0.00062200	0.093485	8.3951
0.00062150	0.093407	8.3951
0.00062100	0.093331	8.3951
0.00062050	0.093254	8.3929
0.00062000	0.093184	8.3941
0.00061950	0.093105	8.3942
0.00061900	0.093044	8.3962
0.00061850	0.092968	8.3982
0.00061800	0.092891	8.3926
0.00061750	0.092811	8.3881
0.00061700	0.092735	8.3849
0.00061650	0.092663	8.3849
0.00061600	0.092588	8.3835
0.00061550	0.092526	8.3789
0.00061500	0.092447	8.3800
0.00061450	0.092373	8.3809
0.00061400	0.092294	8.3789
0.00061350	0.092223	8.3739
0.00061300	0.092146	8.3731
0.00061250	0.092071	8.3739
0.00061200	0.092007	8.3701
0.00061150	0.091927	8.3648
0.00061100	0.091850	8.3589
0.00061050	0.091774	8.3548
0.00061000	0.091697	8.3538
0.00060950	0.091627	8.3548
0.00060900	0.091565	8.3533
0.00060850	0.091483	8.3461
0.00060800	0.091412	8.3417
0.00060750	0.091327	8.3376
0.00060700	0.091251	8.3344
0.00060650	0.091180	8.3326
0.00060600	0.091114	8.3294
0.00060550	0.091031	8.3260
0.00060500	0.090959	8.3188
0.00060450	0.090882	8.3150
0.00060400	0.090804	8.3128
0.00060350	0.090733	8.3074
0.00060300	0.090658	8.3025
0.00060250	0.090588	8.2954
0.00060200	0.090512	8.2890
0.00060150	0.090437	8.2823
0.00060100	0.090357	8.2770
0.00060050	0.090282	8.2735
0.00060000	0.090208	8.2692
0.00059950	0.090130	8.2639
0.00059900	0.090067	8.2569
0.00059850	0.089988	8.2510
0.00059800	0.089909	8.2406
0.00059750	0.089830	8.2295
0.00059700	0.089751	8.2251
0.00059650	0.089680	8.2213
0.00059600	0.089601	8.2137
0.00059550	0.089536	8.2040
0.00059500	0.089463	8.1966
0.00059450	0.089380	8.1931
0.00059400	0.089304	8.1856
0.00059350	0.089225	8.1747
0.00059300	0.089147	8.1644
0.00059250	0.089082	8.1538
0.00059200	0.089005	8.1441
0.00059150	0.088922	8.1384
0.00059100	0.088846	8.1292
0.00059050	0.088769	8.1183
0.00059000	0.088690	8.1082
0.00058950	0.088616	8.0986
0.00058900	0.088551	8.0897
0.00058850	0.088465	8.0802
0.00058800	0.088387	8.0683
0.00058750	0.088306	8.0558
0.00058700	0.088228	8.0484
0.00058650	0.088153	8.0376
0.00058600	0.088071	8.0240
0.00058550	0.088007	8.0092
0.00058500	0.087926	7.9972
0.00058450	0.087842	7.9834
0.00058400	0.087767	7.9718
0.00058350	0.087685	7.9612
0.00058300	0.087607	7.9485
0.00058250	0.087526	7.9331
0.00058200	0.087458	7.9190
0.00058150	0.087379	7.9084
0.00058100	0.087296	7.8945
0.00058050	0.087217	7.8769
0.00058000	0.087134	7.8621
0.00057950	0.087059	7.8510
0.00057900	0.086976	7.8355
0.00057850	0.086910	7.8177
0.00057800	0.086824	7.8005
0.00057750	0.086742	7.7883
0.00057700	0.086657	7.7730
0.00057650	0.086580	7.7555
0.00057600	0.086497	7.7404
0.00057550	0.086418	7.7245
0.00057500	0.086355	7.7069
0.00057450	0.086267	7.6891
0.00057400	0.086184	7.6714
0.00057350	0.086097	7.6532
0.00057300	0.086008	7.6367
0.00057250	0.085931	7.6191
0.00057200	0.085847	7.5996
0.00057150	0.085776	7.5804
0.00057100	0.085697	7.5631
0.00057050	0.085608	7.5477
0.00057000	0.085525	7.5294
0.00056950	0.085441	7.5079
0.00056900	0.085355	7.4860
0.00056850	0.085270	7.4661
0.00056800	0.085197	7.4462
0.00056750	0.085110	7.4235
0.00056700	0.085026	7.4031
0.00056650	0.084936	7.3808
0.00056600	0.084853	7.3601
0.00056550	0.084768	7.3384
0.00056500	0.084680	7.3144
0.00056450	0.084599	7.2905
0.00056400	0.084524	7.2682
0.00056350	0.084429	7.2450
0.00056300	0.084344	7.2217
0.00056250	0.084251	7.1981
0.00056200	0.084165	7.1763
0.00056150	0.084080	7.1530
0.00056100	0.083992	7.1286
0.00056050	0.083915	7.1030
0.00056000	0.083829	7.0787
0.00055950	0.083732	7.0539
0.00055900	0.083644	7.0302
0.00055850	0.083551	7.0025
0.00055800	0.083458	6.9752
0.00055750	0.083374	6.9495
0.00055700	0.083298	6.9234
0.00055650	0.083199	6.8966
0.00055600	0.083110	6.8708
0.00055550	0.083013	6.8449
0.00055500	0.082922	6.8188
0.00055450	0.082832	6.7914
0.00055400	0.082730	6.7637
0.00055350	0.082653	6.7378
0.00055300	0.082560	6.7101
0.00055250	0.082462	6.6817
0.00055200	0.082367	6.6529
0.00055150	0.082271	6.6243
0.00055100	0.082175	6.5975
0.00055050	0.082085	6.5712
0.00055000	0.081985	6.5432
0.00054950	0.081893	6.5140
0.00054900	0.081804	6.4867
0.00054850	0.081702	6.4592
0.00054800	0.081604	6.4308
0.00054750	0.081506	6.4017
0.00054700	0.081404	6.3709
0.00054650	0.081309	6.3431
0.00054600	0.081207	6.3135
0.00054550	0.081123	6.2827
0.00054500	0.081024	6.2552
0.00054450	0.080917	6.2256
0.00054400	0.080809	6.1935
0.00054350	0.080709	6.1626
0.00054300	0.080603	6.1345
0.00054250	0.080506	6.1063
0.00054200	0.080418	6.0772
0.00054150	0.080311	6.0468
0.00054100	0.080203	6.0186
0.00054050	0.080095	5.9906
0.00054000	0.079992	5.9600
0.00053950	0.079883	5.9303
0.00053900	0.079775	5.9037
0.00053850	0.079683	5.8769
0.00053800	0.079570	5.8500
0.00053750	0.079462	5.8228
0.00053700	0.079348	5.7960
0.00053650	0.079246	5.7672
0.00053600	0.079132	5.7380
0.00053550	0.079027	5.7110
0.00053500	0.078933	5.6850
0.00053450	0.078818	5.6593
0.00053400	0.078693	5.6324
0.00053350	0.078588	5.6074
0.00053300	0.078467	5.5821
0.00053250	0.078361	5.5584
0.00053200	0.078247	5.5364
0.00053150	0.078152	5.5141
0.00053100	0.078032	5.4911
0.00053050	0.077918	5.4682
0.00053000	0.077796	5.4464
0.00052950	0.077678	5.4249
0.00052900	0.077558	5.4031
0.00052850	0.077448	5.3823
0.00052800	0.077352	5.3631
0.00052750	0.077225	5.3449
0.00052700	0.077111	5.3260
0.00052650	0.076986	5.3087
0.00052600	0.076870	5.2924
0.00052550	0.076749	5.2772
0.00052500	0.076632	5.2633
0.00052450	0.076510	5.2497
0.00052400	0.076410	5.2349
0.00052350	0.076283	5.2241
0.00052300	0.076165	5.2130
0.00052250	0.076037	5.2045
0.00052200	0.075923	5.1943
0.00052150	0.075793	5.1875
0.00052100	0.075680	5.1799
0.00052050	0.075554	5.1723
0.00052000	0.075438	5.1659
0.00051950	0.075327	5.1620
0.00051900	0.075202	5.1599
0.00051850	0.075075	5.1586
0.00051800	0.074957	5.1576
0.00051750	0.074829	5.1594
0.00051700	0.074715	5.1599
0.00051650	0.074592	5.1627
0.00051600	0.074486	5.1654
0.00051550	0.074369	5.1688
0.00051500	0.074243	5.1748
0.00051450	0.074118	5.1829
0.00051400	0.073993	5.1935
0.00051350	0.073876	5.2043
0.00051300	0.073758	5.2163
0.00051250	0.073655	5.2274
0.00051200	0.073536	5.2397
0.00051150	0.073407	5.2529
0.00051100	0.073294	5.2681
0.00051050	0.073170	5.2849
0.00051000	0.073053	5.3023
0.00050950	0.072930	5.3222
0.00050900	0.072838	5.3424
0.00050850	0.072712	5.3637
0.00050800	0.072595	5.3848
0.00050750	0.072483	5.4089
0.00050700	0.072362	5.4353
0.00050650	0.072255	5.4618
0.00050600	0.072137	5.4886
0.00050550	0.072042	5.5181
0.00050500	0.071925	5.5473
0.00050450	0.071805	5.5788
0.00050400	0.071699	5.6134
0.00050350	0.071582	5.6459
0.00050300	0.071479	5.6800
0.00050250	0.071367	5.7151
0.00050200	0.071276	5.7515
0.00050150	0.071167	5.7875
0.00050100	0.071055	5.8233
0.00050050	0.070951	5.8622
0.00050000	0.070834	5.9030
0.00049950	0.070737	5.9448
0.00049900	0.070650	5.9875
0.00049850	0.070539	6.0288
0.00049800	0.070436	6.0726
0.00049750	0.070329	6.1164
0.00049700	0.070231	6.1630
0.00049650	0.070129	6.2103
0.00049600	0.070032	6.2577
0.00049550	0.069949	6.3065
0.00049500	0.069847	6.3569
0.00049450	0.069741	6.4095
0.00049400	0.069648	6.4623
0.00049350	0.069546	6.5171
0.00049300	0.069459	6.5731
0.00049250	0.069362	6.6278
0.00049200	0.069286	6.6824
0.00049150	0.069193	6.7383
0.00049100	0.069098	6.7970
0.00049050	0.068998	6.8562
0.00049000	0.068910	6.9146
0.00048950	0.068818	6.9746
0.00048900	0.068735	7.0359
0.00048850	0.068645	7.0995
0.00048800	0.068574	7.1621
0.00048750	0.068485	7.2247
0.00048700	0.068397	7.2877
0.00048650	0.068310	7.3533
0.00048600	0.068228	7.4200
0.00048550	0.068143	7.4872
0.00048500	0.068070	7.5562
0.00048450	0.067985	7.6262
0.00048400	0.067903	7.6937
0.00048350	0.067823	7.7645
0.00048300	0.067742	7.8367
0.00048250	0.067669	7.9052
0.00048200	0.067603	7.9743
0.00048150	0.067519	8.0450
0.00048100	0.067444	8.1164
0.00048050	0.067358	8.1917
0.00048000	0.067288	8.2665
0.00047950	0.067211	8.3370
0.00047900	0.067150	8.4106
0.00047850	0.067075	8.4839
0.00047800	0.067001	8.5557
0.00047750	0.066926	8.6262
0.00047700	0.066857	8.6990
0.00047650	0.066784	8.7750
0.00047600	0.066719	8.8516
0.00047550	0.066654	8.9313
0.00047500	0.066580	9.0069
0.00047450	0.066512	9.0865
0.00047400	0.066442	9.1642
0.00047350	0.066377	9.2426
0.00047300	0.066310	9.3211
0.00047250	0.066245	9.4015
0.00047200	0.066190	9.4800
0.00047150	0.066123	9.5576
0.00047100	0.066051	9.6370
0.00047050	0.065987	9.7212
0.00047000	0.065925	9.8042
0.00046950	0.065862	9.8823
0.00046900	0.065802	9.9603
0.00046850	0.065747	10.039
0.00046800	0.065685	10.121
0.00046750	0.065619	10.200
0.00046700	0.065561	10.278
0.00046650	0.065504	10.458
0.00046600	0.065435	10.477
0.00046550	0.065383	10.529
0.00046500	0.065320	10.595
0.00046450	0.065274	10.670
0.00046400	0.065214	10.745
0.00046350	0.065164	10.833
0.00046300	0.065096	10.914
0.00046250	0.065043	10.987
0.00046200	0.064984	11.061
0.00046150	0.064933	11.138
0.00046100	0.064870	11.217
0.00046050	0.064823	11.296
0.00046000	0.064773	11.373
0.00045950	0.064712	11.450
0.00045900	0.064661	11.526
0.00045850	0.064603	11.606
0.00045800	0.064555	11.682
0.00045750	0.064499	11.759
0.00045700	0.064450	11.835
0.00045650	0.064405	11.913
0.00045600	0.064348	11.989
0.00045550	0.064295	12.066
0.00045500	0.064244	12.138
0.00045450	0.064192	12.212
0.00045400	0.064141	12.285
0.00045350	0.064091	12.359
0.00045300	0.064041	12.433
0.00045250	0.064000	12.509
0.00045200	0.063951	12.585
0.00045150	0.063896	12.661
0.00045100	0.063849	12.740
0.00045050	0.063796	12.816
0.00045000	0.063752	12.888
0.00044950	0.063703	12.949
0.00044900	0.063662	13.037
0.00044850	0.063616	13.121
0.00044800	0.063567	13.202
0.00044750	0.063518	13.280
0.00044700	0.063471	13.357
0.00044650	0.063423	13.432
0.00044600	0.063376	13.508
0.00044550	0.063338	13.586
0.00044500	0.063294	13.661
0.00044450	0.063245	13.732
0.00044400	0.063200	13.805
0.00044350	0.063156	13.877
0.00044300	0.063110	13.950
0.00044250	0.063069	14.024
0.00044200	0.063032	14.096
0.00044150	0.062980	14.169
0.00044100	0.062938	14.245
0.00044050	0.062890	14.316
0.00044000	0.062852	14.388
0.00043950	0.062805	14.459
0.00043900	0.062766	14.532
0.00043850	0.062722	14.603
0.00043800	0.062684	14.671
0.00043750	0.062644	14.739
0.00043700	0.062598	14.808
0.00043650	0.062556	14.880
0.00043600	0.062513	14.951
0.00043550	0.062473	15.021
0.00043500	0.062432	15.093
0.00043450	0.062400	15.158
0.00043400	0.062353	15.227
0.00043350	0.062315	15.295
0.00043300	0.062270	15.365
0.00043250	0.062234	15.434
0.00043200	0.062188	15.499
0.00043150	0.062152	15.570
0.00043100	0.062117	15.641
0.00043050	0.062076	15.708
0.00043000	0.062035	15.775
0.00042950	0.061996	15.839
0.00042900	0.061956	15.904
0.00042850	0.061918	15.970
0.00042800	0.061878	16.035
0.00042750	0.061842	16.098
0.00042700	0.061808	16.167
0.00042650	0.061765	16.233
0.00042600	0.061729	16.299
0.00042550	0.061687	16.362
0.00042500	0.061652	16.428
0.00042450	0.061611	16.495
0.00042400	0.061582	16.561
0.00042350	0.061543	16.629
0.00042300	0.061507	16.691
0.00042250	0.061467	16.753
0.00042200	0.061429	16.816
0.00042150	0.061389	16.881
0.00042100	0.061352	17.033
0.00042050	0.061321	17.045
0.00042000	0.061290	17.081
0.00041950	0.061252	17.133
0.00041900	0.061214	17.190
0.00041850	0.061177	17.252
0.00041800	0.061141	17.315
0.00041750	0.061104	17.376
0.00041700	0.061070	17.437
0.00041650	0.061038	17.497
0.00041600	0.061001	17.561
0.00041550	0.060964	17.621
0.00041500	0.060930	17.680
0.00041450	0.060894	17.738
0.00041400	0.060859	17.798
0.00041350	0.060824	17.861
0.00041300	0.060793	17.920
0.00041250	0.060761	17.977
0.00041200	0.060720	18.037
0.00041150	0.060688	18.095
0.00041100	0.060651	18.156
0.00041050	0.060619	18.214
0.00041000	0.060589	18.273
0.00040950	0.060556	18.330
0.00040900	0.060518	18.387
0.00040850	0.060488	18.444
0.00040800	0.060450	18.502
0.00040750	0.060419	18.562
0.00040700	0.060381	18.622
0.00040650	0.060354	18.682
0.00040600	0.060325	18.739
0.00040550	0.060285	18.796
0.00040500	0.060256	18.851
0.00040450	0.060219	18.907
0.00040400	0.060188	18.964
0.00040350	0.060157	19.021
0.00040300	0.060122	19.074
0.00040250	0.060094	19.132
0.00040200	0.060060	19.187
0.00040150	0.060026	19.243
0.00040100	0.059997	19.300
0.00040050	0.059960	19.355
0.00040000	0.059933	19.411
0.00039950	0.059897	19.470
0.00039900	0.059871	19.527
0.00039850	0.059841	19.584
0.00039800	0.059806	19.639
0.00039750	0.059774	19.694
0.00039700	0.059741	19.748
0.00039650	0.059710	19.797
0.00039600	0.059679	19.844
0.00039550	0.059654	19.893
0.00039500	0.059618	19.944
0.00039450	0.059590	19.995
0.00039400	0.059554	20.046
0.00039350	0.059527	20.094
0.00039300	0.059492	20.143
0.00039250	0.059465	20.197
0.00039200	0.059436	20.248
0.00039150	0.059404	20.298
0.00039100	0.059374	20.350
0.00039050	0.059340	20.396
0.00039000	0.059314	20.447
0.00038950	0.059279	20.501
0.00038900	0.059254	20.550
0.00038850	0.059228	20.599
0.00038800	0.059191	20.647
0.00038750	0.059165	20.697
0.00038700	0.059130	20.747
0.00038650	0.059103	20.798
0.00038600	0.059072	20.848
0.00038550	0.059042	20.898
0.00038500	0.059015	20.949
0.00038450	0.058987	21.000
0.00038400	0.058958	21.046
0.00038350	0.058927	21.094
0.00038300	0.058894	21.139
0.00038250	0.058868	21.187
0.00038200	0.058835	21.235
0.00038150	0.058811	21.286
0.00038100	0.058785	21.333
0.00038050	0.058751	21.382
0.00038000	0.058725	21.431
0.00037950	0.058692	21.477
0.00037900	0.058666	21.523
0.00037850	0.058636	21.570
0.00037800	0.058606	21.618
0.00037750	0.058583	21.667
0.00037700	0.058550	21.711
0.00037650	0.058525	21.756
0.00037600	0.058491	21.801
0.00037550	0.058467	21.845
0.00037500	0.058435	21.886
0.00037450	0.058412	21.930
0.00037400	0.058385	21.975
0.00037350	0.058354	22.019
0.00037300	0.058325	22.063
0.00037250	0.058295	22.107
0.00037200	0.058268	22.150
0.00037150	0.058241	22.192
0.00037100	0.058219	22.235
0.00037050	0.058186	22.279
0.00037000	0.058162	22.320
0.00036950	0.058129	22.359
0.00036900	0.058105	22.401
0.00036850	0.058072	22.443
0.00036800	0.058048	22.488
0.00036750	0.058024	22.533
0.00036700	0.057994	22.574
0.00036650	0.057967	22.612
0.00036600	0.057938	22.653
0.00036550	0.057911	22.691
0.00036500	0.057883	22.735
0.00036450	0.057857	22.776
0.00036400	0.057832	22.820
0.00036350	0.057806	22.862
0.00036300	0.057774	22.903
0.00036250	0.057751	22.944
0.00036200	0.057719	22.982
0.00036150	0.057696	23.020
0.00036100	0.057665	23.058
0.00036050	0.057645	23.097
0.00036000	0.057616	23.137
0.00035950	0.057590	23.176
0.00035900	0.057563	23.217
0.00035850	0.057532	23.256
0.00035800	0.057509	23.296
0.00035750	0.057486	23.325
0.00035700	0.057455	23.363
0.00035650	0.057432	23.402
0.00035600	0.057401	23.445
0.00035550	0.057378	23.481
0.00035500	0.057348	23.517
0.00035450	0.057325	23.553
0.00035400	0.057296	23.588
0.00035350	0.057273	23.625
0.00035300	0.057247	23.662
0.00035250	0.057219	23.695
0.00035200	0.057193	23.729
0.00035150	0.057166	23.764
0.00035100	0.057140	23.801
0.00035050	0.057116	23.837
0.00035000	0.057094	23.870
0.00034950	0.057063	23.905
0.00034900	0.057039	23.938
0.00034850	0.057009	23.973
0.00034800	0.056986	24.009
0.00034750	0.056957	24.042
0.00034700	0.056935	24.074
0.00034650	0.056911	24.104
0.00034600	0.056885	24.138
0.00034550	0.056858	24.170
0.00034500	0.056833	24.202
0.00034450	0.056805	24.233
0.00034400	0.056781	24.267
0.00034350	0.056753	24.300
0.00034300	0.056730	24.332
0.00034250	0.056708	24.361
0.00034200	0.056678	24.393
0.00034150	0.056656	24.426
0.00034100	0.056627	24.457
0.00034050	0.056605	24.488
0.00034000	0.056582	24.515
0.00033950	0.056556	24.541
0.00033900	0.056528	24.572
0.00033850	0.056503	24.603
0.00033800	0.056476	24.634
0.00033750	0.056453	24.661
0.00033700	0.056426	24.689
0.00033650	0.056404	24.721
0.00033600	0.056382	24.747
0.00033550	0.056352	24.774
0.00033500	0.056329	24.803
0.00033450	0.056301	24.830
0.00033400	0.056278	24.859
0.00033350	0.056250	24.885
0.00033300	0.056231	24.911
0.00033250	0.056204	24.940
0.00033200	0.056180	24.966
0.00033150	0.056153	24.993
0.00033100	0.056130	25.018
0.00033050	0.056103	25.043
0.00033000	0.056082	25.066
0.00032950	0.056060	25.089
0.00032900	0.056029	25.120
0.00032850	0.056007	25.145
0.00032800	0.055979	25.171
0.00032750	0.055958	25.198
0.00032700	0.055930	25.226
0.00032650	0.055909	25.249
0.00032600	0.055888	25.271
0.00032550	0.055859	25.289
0.00032500	0.055837	25.312
0.00032450	0.055808	25.339
0.00032400	0.055786	25.363
0.00032350	0.055759	25.386
0.00032300	0.055736	25.406
0.00032250	0.055715	25.430
0.00032200	0.055691	25.453
0.00032150	0.055665	25.473
0.00032100	0.055641	25.494
0.00032050	0.055615	25.517
0.00032000	0.055593	25.535
0.00031950	0.055564	25.556
0.00031900	0.055544	25.575
0.00031850	0.055522	25.597
0.00031800	0.055493	25.615
0.00031750	0.055472	25.636
0.00031700	0.055445	25.655
0.00031650	0.055422	25.677
0.00031600	0.055403	25.698
0.00031550	0.055376	25.716
0.00031500	0.055351	25.731
0.00031450	0.055327	25.751
0.00031400	0.055300	25.767
0.00031350	0.055279	25.788
0.00031300	0.055253	25.805
0.00031250	0.055232	25.822
0.00031200	0.055209	25.844
0.00031150	0.055183	25.859
0.00031100	0.055160	25.875
0.00031050	0.055133	25.890
0.00031000	0.055112	25.908
0.00030950	0.055084	25.927
0.00030900	0.055064	25.942
0.00030850	0.055042	25.956
0.00030800	0.055015	25.971
0.00030750	0.054993	25.986
0.00030700	0.054966	26.000
0.00030650	0.054945	26.019
0.00030600	0.054918	26.034
0.00030550	0.054897	26.048
0.00030500	0.054876	26.056
0.00030450	0.054848	26.074
0.00030400	0.054826	26.082
0.00030350	0.054801	26.096
0.00030300	0.054776	26.115
0.00030250	0.054756	26.130
0.00030200	0.054728	26.145
0.00030150	0.054708	26.154
0.00030100	0.054686	26.171
0.00030050	0.054660	26.178
0.00030000	0.054634	26.189
0.00029950	0.054612	26.201
0.00029900	0.054586	26.215
0.00029850	0.054565	26.227
0.00029800	0.054545	26.234
0.00029750	0.054519	26.245
0.00029700	0.054495	26.257
0.00029650	0.054470	26.267
0.00029600	0.054448	26.281
0.00029550	0.054423	26.289
0.00029500	0.054399	26.301
0.00029450	0.054380	26.310
0.00029400	0.054352	26.319
0.00029350	0.054331	26.327
0.00029300	0.054306	26.332
0.00029250	0.054280	26.343
0.00029200	0.054261	26.354
0.00029150	0.054235	26.365
0.00029100	0.054214	26.369
0.00029050	0.054191	26.373
0.00029000	0.054165	26.384
0.00028950	0.054141	26.392
0.00028900	0.054117	26.399
0.00028850	0.054095	26.407
0.00028800	0.054069	26.410
0.00028750	0.054049	26.416
0.00028700	0.054028	26.423
0.00028650	0.054001	26.425
0.00028600	0.053979	26.438
0.00028550	0.053954	26.438
0.00028500	0.053928	26.445
0.00028450	0.053908	26.452
0.00028400	0.053888	26.456
0.00028350	0.053860	26.463
0.00028300	0.053840	26.465
0.00028250	0.053813	26.471
0.00028200	0.053790	26.471
0.00028150	0.053769	26.471
0.00028100	0.053742	26.471
0.00028050	0.053721	26.478
0.00028000	0.053700	26.483
0.00027950	0.053674	26.486
0.00027900	0.053650	26.486
0.00027850	0.053627	26.494
0.00027800	0.053601	26.494
0.00027750	0.053581	26.494
0.00027700	0.053561	26.493
0.00027650	0.053535	26.498
0.00027600	0.053513	26.498
0.00027550	0.053485	26.498
0.00027500	0.053462	26.505
0.00027450	0.053441	26.501
0.00027400	0.053414	26.499
0.00027350	0.053394	26.505
0.00027300	0.053373	26.498
0.00027250	0.053347	26.498
0.00027200	0.053323	26.505
0.00027150	0.053301	26.502
0.00027100	0.053275	26.499
0.00027050	0.053253	26.498
0.00027000	0.053233	26.498
0.00026950	0.053206	26.494
0.00026900	0.053182	26.486
0.00026850	0.053161	26.486
0.00026800	0.053134	26.483
0.00026750	0.053114	26.486
0.00026700	0.053095	26.483
0.00026650	0.053068	26.483
0.00026600	0.053043	26.478
0.00026550	0.053020	26.474
0.00026500	0.052993	26.471
0.00026450	0.052973	26.468
0.00026400	0.052948	26.468
0.00026350	0.052927	26.463
0.00026300	0.052905	26.463
0.00026250	0.052880	26.455
0.00026200	0.052855	26.452
0.00026150	0.052833	26.444
0.00026100	0.052806	26.445
0.00026050	0.052786	26.436
0.00026000	0.052766	26.425
0.00025950	0.052738	26.425
0.00025900	0.052717	26.420
0.00025850	0.052691	26.410
0.00025800	0.052667	26.399
0.00025750	0.052644	26.395
0.00025700	0.052620	26.384
0.00025650	0.052600	26.380
0.00025600	0.052576	26.369
0.00025550	0.052550	26.365
0.00025500	0.052527	26.354
0.00025450	0.052502	26.344
0.00025400	0.052479	26.339
0.00025350	0.052456	26.327
0.00025300	0.052436	26.324
0.00025250	0.052410	26.311
0.00025200	0.052388	26.300
0.00025150	0.052361	26.286
0.00025100	0.052339	26.275
0.00025050	0.052312	26.267
0.00025000	0.052293	26.257
0.00024950	0.052271	26.244
0.00024900	0.052244	26.227
0.00024850	0.052223	26.213
0.00024800	0.052195	26.200
0.00024750	0.052175	26.189
0.00024700	0.052149	26.177
0.00024650	0.052131	26.163
0.00024600	0.052102	26.152
0.00024550	0.052081	26.145
0.00024500	0.052053	26.130
0.00024450	0.052033	26.116
0.00024400	0.052006	26.104
0.00024350	0.051985	26.092
0.00024300	0.051959	26.075
0.00024250	0.051940	26.059
0.00024200	0.051914	26.042
0.00024150	0.051892	26.033
0.00024100	0.051864	26.019
0.00024050	0.051843	25.998
0.00024000	0.051815	25.981
0.00023950	0.051794	25.961
0.00023900	0.051769	25.946
0.00023850	0.051751	25.930
0.00023800	0.051723	25.914
0.00023750	0.051701	25.899
0.00023700	0.051673	25.881
0.00023650	0.051651	25.861
0.00023600	0.051624	25.842
0.00023550	0.051603	25.822
0.00023500	0.051582	25.801
0.00023450	0.051554	25.781
0.00023400	0.051532	25.763
0.00023350	0.051505	25.744
0.00023300	0.051484	25.727
0.00023250	0.051456	25.709
0.00023200	0.051436	25.689
0.00023150	0.051412	25.673
0.00023100	0.051384	25.649
0.00023050	0.051363	25.625
0.00023000	0.051335	25.608
0.00022950	0.051314	25.584
0.00022900	0.051287	25.561
0.00022850	0.051267	25.552
0.00022800	0.051242	25.531
0.00022750	0.051217	25.514
0.00022700	0.051191	25.498
0.00022650	0.051167	25.476
0.00022600	0.051140	25.445
0.00022550	0.051119	25.417
0.00022500	0.051098	25.400
0.00022450	0.051069	25.379
0.00022400	0.051047	25.361
0.00022350	0.051019	25.334
0.00022300	0.050998	25.302
0.00022250	0.050970	25.275
0.00022200	0.050947	25.247
0.00022150	0.050925	25.221
0.00022100	0.050899	25.198
0.00022050	0.050873	25.170
0.00022000	0.050849	25.140
0.00021950	0.050823	25.110
0.00021900	0.050800	25.083
0.00021850	0.050773	25.056
0.00021800	0.050752	25.030
0.00021750	0.050729	24.998
0.00021700	0.050698	24.970
0.00021650	0.050676	24.942
0.00021600	0.050647	24.910
0.00021550	0.050626	24.880
0.00021500	0.050599	24.852
0.00021450	0.050579	24.823
0.00021400	0.050551	24.796
0.00021350	0.050527	24.771
0.00021300	0.050501	24.743
0.00021250	0.050475	24.715
0.00021200	0.050450	24.683
0.00021150	0.050428	24.652
0.00021100	0.050404	24.621
0.00021050	0.050375	24.589
0.00021000	0.050351	24.557
0.00020950	0.050323	24.528
0.00020900	0.050299	24.499
0.00020850	0.050274	24.464
0.00020800	0.050254	24.433
0.00020750	0.050224	24.401
0.00020700	0.050199	24.369
0.00020650	0.050170	24.338
0.00020600	0.050147	24.306
0.00020550	0.050119	24.274
0.00020500	0.050096	24.240
0.00020450	0.050072	24.205
0.00020400	0.050047	24.171
0.00020350	0.050018	24.135
0.00020300	0.049994	24.100
0.00020250	0.049964	24.065
0.00020200	0.049942	24.031
0.00020150	0.049913	23.998
0.00020100	0.049890	23.966
0.00020050	0.049867	23.930
0.00020000	0.049837	23.895
0.00019950	0.049814	23.859
0.00019900	0.049784	23.824
0.00019850	0.049762	23.791
0.00019800	0.049733	23.754
0.00019750	0.049709	23.720
0.00019700	0.049685	23.682
0.00019650	0.049656	23.647
0.00019600	0.049628	23.613
0.00019550	0.049604	23.576
0.00019500	0.049574	23.539
0.00019450	0.049552	23.501
0.00019400	0.049529	23.465
0.00019350	0.049498	23.425
0.00019300	0.049475	23.385
0.00019250	0.049442	23.344
0.00019200	0.049416	23.302
0.00019150	0.049390	23.265
0.00019100	0.049362	23.229
0.00019050	0.049339	23.190
0.00019000	0.049315	23.151
0.00018950	0.049285	23.110
0.00018900	0.049259	23.070
0.00018850	0.049229	23.029
0.00018800	0.049205	22.991
0.00018750	0.049173	22.946
0.00018700	0.049150	22.905
0.00018650	0.049127	22.867
0.00018600	0.049095	22.826
0.00018550	0.049070	22.783
0.00018500	0.049039	22.741
0.00018450	0.049015	22.700
0.00018400	0.048984	22.657
0.00018350	0.048960	22.616
0.00018300	0.048937	22.577
0.00018250	0.048903	22.535
0.00018200	0.048878	22.495
0.00018150	0.048846	22.453
0.00018100	0.048821	22.409
0.00018050	0.048792	22.364
0.00018000	0.048764	22.319
0.00017950	0.048740	22.274
0.00017900	0.048713	22.230
0.00017850	0.048681	22.192
0.00017800	0.048655	22.149
0.00017750	0.048623	22.106
0.00017700	0.048596	22.063
0.00017650	0.048570	22.018
0.00017600	0.048545	21.972
0.00017550	0.048513	21.925
0.00017500	0.048488	21.880
0.00017450	0.048454	21.837
0.00017400	0.048430	21.792
0.00017350	0.048398	21.745
0.00017300	0.048370	21.698
0.00017250	0.048346	21.649
0.00017200	0.048315	21.601
0.00017150	0.048285	21.554
0.00017100	0.048256	21.506
0.00017050	0.048225	21.455
0.00017000	0.048199	21.407
0.00016950	0.048167	21.359
0.00016900	0.048142	21.312
0.00016850	0.048115	21.266
0.00016800	0.048079	21.216
0.00016750	0.048053	21.168
0.00016700	0.048020	21.119
0.00016650	0.047994	21.072
0.00016600	0.047962	21.024
0.00016550	0.047936	20.977
0.00016500	0.047905	20.928
0.00016450	0.047878	20.879
0.00016400	0.047844	20.831
0.00016350	0.047813	20.783
0.00016300	0.047786	20.735
0.00016250	0.047752	20.686
0.00016200	0.047726	20.637
0.00016150	0.047699	20.585
0.00016100	0.047664	20.533
0.00016050	0.047635	20.482
0.00016000	0.047605	20.430
0.00015950	0.047572	20.376
0.00015900	0.047546	20.325
0.00015850	0.047518	20.277
0.00015800	0.047481	20.225
0.00015750	0.047452	20.173
0.00015700	0.047421	20.120
0.00015650	0.047387	20.068
0.00015600	0.047360	20.016
0.00015550	0.047325	19.966
0.00015500	0.047299	19.916
0.00015450	0.047271	19.863
0.00015400	0.047233	19.812
0.00015350	0.047204	19.760
0.00015300	0.047169	19.705
0.00015250	0.047138	19.653
0.00015200	0.047109	19.602
0.00015150	0.047081	19.549
0.00015100	0.047045	19.496
0.00015050	0.047016	19.443
0.00015000	0.046979	19.390
0.00014950	0.046950	19.336
0.00014900	0.046917	19.283
0.00014850	0.046880	19.229
0.00014800	0.046853	19.173
0.00014750	0.046823	19.119
0.00014700	0.046784	19.067
0.00014650	0.046755	19.013
0.00014600	0.046721	18.958
0.00014550	0.046688	18.904
0.00014500	0.046657	18.851
0.00014450	0.046628	18.797
0.00014400	0.046591	18.742
0.00014350	0.046559	18.686
0.00014300	0.046520	18.629
0.00014250	0.046489	18.574
0.00014200	0.046456	18.518
0.00014150	0.046426	18.465
0.00014100	0.046390	18.408
0.00014050	0.046358	18.352
0.00014000	0.046319	18.295
0.00013950	0.046290	18.238
0.00013900	0.046249	18.182
0.00013850	0.046218	18.125
0.00013800	0.046191	18.067
0.00013750	0.046151	18.011
0.00013700	0.046118	17.954
0.00013650	0.046082	17.897
0.00013600	0.046044	17.842
0.00013550	0.046013	17.787
0.00013500	0.045974	17.731
0.00013450	0.045941	17.675
0.00013400	0.045910	17.623
0.00013350	0.045871	17.569
0.00013300	0.045836	17.515
0.00013250	0.045799	17.458
0.00013200	0.045762	17.399
0.00013150	0.045730	17.337
0.00013100	0.045689	17.274
0.00013050	0.045658	17.213
0.00013000	0.045625	17.152
0.00012950	0.045582	17.093
0.00012900	0.045548	17.033
0.00012850	0.045507	16.975
0.00012800	0.045473	16.915
0.00012750	0.045443	16.855
0.00012700	0.045401	16.796
0.00012650	0.045366	16.737
0.00012600	0.045327	16.677
0.00012550	0.045286	16.618
0.00012500	0.045254	16.558
0.00012450	0.045211	16.498
0.00012400	0.045173	16.438
0.00012350	0.045143	16.379
0.00012300	0.045100	16.321
0.00012250	0.045062	16.261
0.00012200	0.045024	16.202
0.00012150	0.044980	16.142
0.00012100	0.044947	16.082
0.00012050	0.044916	16.023
0.00012000	0.044871	15.963
0.00011950	0.044830	15.904
0.00011900	0.044790	15.842
0.00011850	0.044747	15.779
0.00011800	0.044712	15.717
0.00011750	0.044667	15.658
0.00011700	0.044633	15.598
0.00011650	0.044597	15.538
0.00011600	0.044550	15.479
0.00011550	0.044514	15.417
0.00011500	0.044468	15.357
0.00011450	0.044431	15.295
0.00011400	0.044386	15.233
0.00011350	0.044349	15.171
0.00011300	0.044311	15.107
0.00011250	0.044264	15.045
0.00011200	0.044227	14.985
0.00011150	0.044180	14.924
0.00011100	0.044144	14.861
0.00011050	0.044108	14.798
0.00011000	0.044060	14.737
0.00010950	0.044018	14.676
0.00010900	0.043968	14.613
0.00010850	0.043931	14.550
0.00010800	0.043882	14.487
0.00010750	0.043847	14.424
0.00010700	0.043807	14.362
0.00010650	0.043757	14.300
0.00010600	0.043718	14.239
0.00010550	0.043667	14.177
0.00010500	0.043629	14.115
0.00010450	0.043575	14.051
0.00010400	0.043537	13.987
0.00010350	0.043497	13.923
0.00010300	0.043446	13.861
0.00010250	0.043403	13.799
0.00010200	0.043356	13.734
0.00010150	0.043310	13.672
0.00010100	0.043265	13.520
0.00010050	0.043221	13.509
1.0000e-04	0.043163	13.400
		
1.0000e-04	0.043116	13.320
9.9800e-05	0.043145	13.330
9.9600e-05	0.043122	13.338
9.9400e-05	0.043109	13.330
9.9200e-05	0.043093	13.312
9.9000e-05	0.043069	13.290
9.8800e-05	0.043053	13.265
9.8600e-05	0.043032	13.239
9.8400e-05	0.043012	13.215
9.8200e-05	0.042996	13.190
9.8000e-05	0.042973	13.166
9.7800e-05	0.042958	13.139
9.7600e-05	0.042942	13.114
9.7400e-05	0.042918	13.090
9.7200e-05	0.042902	13.065
9.7000e-05	0.042879	13.040
9.6800e-05	0.042862	13.015
9.6600e-05	0.042842	12.990
9.6400e-05	0.042824	12.964
9.6200e-05	0.042809	12.936
9.6000e-05	0.042785	12.911
9.5800e-05	0.042768	12.883
9.5600e-05	0.042748	12.858
9.5400e-05	0.042726	12.832
9.5200e-05	0.042710	12.806
9.5000e-05	0.042686	12.781
9.4800e-05	0.042670	12.754
9.4600e-05	0.042654	12.729
9.4400e-05	0.042629	12.704
9.4200e-05	0.042613	12.679
9.4000e-05	0.042590	12.652
9.3800e-05	0.042571	12.626
9.3600e-05	0.042553	12.601
9.3400e-05	0.042534	12.577
9.3200e-05	0.042514	12.552
9.3000e-05	0.042495	12.525
9.2800e-05	0.042470	12.500
9.2600e-05	0.042455	12.475
9.2400e-05	0.042432	12.449
9.2200e-05	0.042414	12.422
9.2000e-05	0.042395	12.396
9.1800e-05	0.042375	12.370
9.1600e-05	0.042351	12.344
9.1400e-05	0.042334	12.318
9.1200e-05	0.042310	12.293
9.1000e-05	0.042295	12.267
9.0800e-05	0.042271	12.240
9.0600e-05	0.042252	12.216
9.0400e-05	0.042235	12.190
9.0200e-05	0.042212	12.164
9.0000e-05	0.042191	12.139
8.9800e-05	0.042172	12.115
8.9600e-05	0.042147	12.089
8.9400e-05	0.042132	12.063
8.9200e-05	0.042114	12.038
8.9000e-05	0.042088	12.013
8.8800e-05	0.042070	11.988
8.8600e-05	0.042047	11.964
8.8400e-05	0.042024	11.938
8.8200e-05	0.042007	11.912
8.8000e-05	0.041981	11.887
8.7800e-05	0.041964	11.863
8.7600e-05	0.041947	11.837
8.7400e-05	0.041921	11.811
8.7200e-05	0.041901	11.786
8.7000e-05	0.041878	11.760
8.6800e-05	0.041857	11.733
8.6600e-05	0.041839	11.707
8.6400e-05	0.041821	11.682
8.6200e-05	0.041794	11.657
8.6000e-05	0.041777	11.633
8.5800e-05	0.041750	11.610
8.5600e-05	0.041730	11.585
8.5400e-05	0.041710	11.562
8.5200e-05	0.041686	11.537
8.5000e-05	0.041668	11.514
8.4800e-05	0.041648	11.492
8.4600e-05	0.041622	11.466
8.4400e-05	0.041605	11.443
8.4200e-05	0.041577	11.421
8.4000e-05	0.041559	11.397
8.3800e-05	0.041535	11.374
8.3600e-05	0.041515	11.349
8.3400e-05	0.041498	11.327
8.3200e-05	0.041471	11.304
8.3000e-05	0.041451	11.277
8.2800e-05	0.041426	11.250
8.2600e-05	0.041404	11.219
8.2400e-05	0.041384	11.188
8.2200e-05	0.041358	11.156
8.2000e-05	0.041339	11.124
8.1800e-05	0.041320	11.091
8.1600e-05	0.041292	11.060
8.1400e-05	0.041272	11.030
8.1200e-05	0.041247	11.001
8.1000e-05	0.041223	10.974
8.0800e-05	0.041205	10.946
8.0600e-05	0.041177	10.918
8.0400e-05	0.041158	10.891
8.0200e-05	0.041139	10.865
8.0000e-05	0.041109	10.839
7.9800e-05	0.041092	10.813
7.9600e-05	0.041063	10.786
7.9400e-05	0.041045	10.763
7.9200e-05	0.041017	10.738
7.9000e-05	0.040997	10.713
7.8800e-05	0.040978	10.689
7.8600e-05	0.040949	10.663
7.8400e-05	0.040928	10.637
7.8200e-05	0.040905	10.608
7.8000e-05	0.040877	10.579
7.7800e-05	0.040860	10.551
7.7600e-05	0.040838	10.523
7.7400e-05	0.040809	10.495
7.7200e-05	0.040789	10.468
7.7000e-05	0.040759	10.441
7.6800e-05	0.040741	10.413
7.6600e-05	0.040712	10.387
7.6400e-05	0.040693	10.361
7.6200e-05	0.040672	10.336
7.6000e-05	0.040642	10.310
7.5800e-05	0.040621	10.284
7.5600e-05	0.040594	10.258
7.5400e-05	0.040570	10.231
7.5200e-05	0.040546	10.205
7.5000e-05	0.040519	10.178
7.4800e-05	0.040500	10.152
7.4600e-05	0.040477	10.127
7.4400e-05	0.040447	10.101
7.4200e-05	0.040427	10.075
7.4000e-05	0.040396	10.049
7.3800e-05	0.040374	10.024
7.3600e-05	0.040350	9.9965
7.3400e-05	0.040329	9.9713
7.3200e-05	0.040299	9.9450
7.3000e-05	0.040279	9.9196
7.2800e-05	0.040248	9.8935
7.2600e-05	0.040225	9.8680
7.2400e-05	0.040200	9.8425
7.2200e-05	0.040172	9.8175
7.2000e-05	0.040151	9.7919
7.1800e-05	0.040129	9.7664
7.1600e-05	0.040098	9.7403
7.1400e-05	0.040076	9.7150
7.1200e-05	0.040045	9.6898
7.1000e-05	0.040024	9.6644
7.0800e-05	0.039992	9.6380
7.0600e-05	0.039972	9.6124
7.0400e-05	0.039940	9.5871
7.0200e-05	0.039918	9.5617
7.0000e-05	0.039897	9.5359
6.9800e-05	0.039863	9.5108
6.9600e-05	0.039842	9.4869
6.9400e-05	0.039810	9.4631
6.9200e-05	0.039788	9.4405
6.9000e-05	0.039760	9.4170
6.8800e-05	0.039734	9.3927
6.8600e-05	0.039712	9.3677
6.8400e-05	0.039679	9.3437
6.8200e-05	0.039658	9.3167
6.8000e-05	0.039624	9.2880
6.7800e-05	0.039603	9.2599
6.7600e-05	0.039581	9.2329
6.7400e-05	0.039547	9.2062
6.7200e-05	0.039523	9.1795
6.7000e-05	0.039493	9.1529
6.6800e-05	0.039464	9.1270
6.6600e-05	0.039442	9.1019
6.6400e-05	0.039408	9.0773
6.6200e-05	0.039385	9.0519
6.6000e-05	0.039362	9.0269
6.5800e-05	0.039327	9.0026
6.5600e-05	0.039304	8.9778
6.5400e-05	0.039273	8.9532
6.5200e-05	0.039244	8.9284
6.5000e-05	0.039221	8.9032
6.4800e-05	0.039195	8.8770
6.4600e-05	0.039162	8.8522
6.4400e-05	0.039138	8.8273
6.4200e-05	0.039104	8.8028
6.4000e-05	0.039080	8.7776
6.3800e-05	0.039047	8.7529
6.3600e-05	0.039021	8.7279
6.3400e-05	0.038993	8.6733
6.3200e-05	0.038964	8.6704
6.3000e-05	0.038938	8.6561
6.2800e-05	0.038911	8.6355
6.2600e-05	0.038878	8.6116
6.2400e-05	0.038850	8.5870
6.2200e-05	0.038819	8.5616
6.2000e-05	0.038790	8.5359
6.1800e-05	0.038763	8.5105
6.1600e-05	0.038737	8.4849
6.1400e-05	0.038708	8.4585
6.1200e-05	0.038675	8.4320
6.1000e-05	0.038644	8.4063
6.0800e-05	0.038617	8.3803
6.0600e-05	0.038582	8.3541
6.0400e-05	0.038557	8.3273
6.0200e-05	0.038523	8.3016
6.0000e-05	0.038498	8.2759
5.9800e-05	0.038469	8.2497
5.9600e-05	0.038436	8.2229
5.9400e-05	0.038404	8.1970
5.9200e-05	0.038376	8.1711
5.9000e-05	0.038341	8.1449
5.8800e-05	0.038315	8.1194
5.8600e-05	0.038289	8.0941
5.8400e-05	0.038254	8.0680
5.8200e-05	0.038223	8.0422
5.8000e-05	0.038192	8.0167
5.7800e-05	0.038157	7.9925
5.7600e-05	0.038130	7.9663
5.7400e-05	0.038093	7.9409
5.7200e-05	0.038065	7.9159
5.7000e-05	0.038039	7.8896
5.6800e-05	0.038003	7.8644
5.6600e-05	0.037969	7.8401
5.6400e-05	0.037940	7.8145
5.6200e-05	0.037904	7.7890
5.6000e-05	0.037876	7.7642
5.5800e-05	0.037839	7.7389
5.5600e-05	0.037812	7.7137
5.5400e-05	0.037783	7.6883
5.5200e-05	0.037744	7.6643
5.5000e-05	0.037716	7.6396
5.4800e-05	0.037677	7.6146
5.4600e-05	0.037648	7.5893
5.4400e-05	0.037614	7.5646
5.4200e-05	0.037584	7.5398
5.4000e-05	0.037552	7.5153
5.3800e-05	0.037517	7.4899
5.3600e-05	0.037481	7.4644
5.3400e-05	0.037450	7.4392
5.3200e-05	0.037412	7.4138
5.3000e-05	0.037384	7.3890
5.2800e-05	0.037352	7.3644
5.2600e-05	0.037315	7.3396
5.2400e-05	0.037284	7.3147
5.2200e-05	0.037244	7.2896
5.2000e-05	0.037214	7.2643
5.1800e-05	0.037176	7.2403
5.1600e-05	0.037143	7.2154
5.1400e-05	0.037115	7.1899
5.1200e-05	0.037075	7.1649
5.1000e-05	0.037040	7.1406
5.0800e-05	0.037006	7.1153
5.0600e-05	0.036967	7.0904
5.0400e-05	0.036935	7.0656
5.0200e-05	0.036904	7.0406
5.0000e-05	0.036862	7.0157
4.9800e-05	0.036831	6.9910
4.9600e-05	0.036798	6.9665
4.9400e-05	0.036755	6.9420
4.9200e-05	0.036724	6.9170
4.9000e-05	0.036682	6.8925
4.8800e-05	0.036650	6.8677
4.8600e-05	0.036610	6.8427
4.8400e-05	0.036578	6.8181
4.8200e-05	0.036545	6.7936
4.8000e-05	0.036501	6.7687
4.7800e-05	0.036467	6.7435
4.7600e-05	0.036428	6.7187
4.7400e-05	0.036388	6.6937
4.7200e-05	0.036356	6.6681
4.7000e-05	0.036324	6.6425
4.6800e-05	0.036279	6.6170
4.6600e-05	0.036245	6.5924
4.6400e-05	0.036204	6.5678
4.6200e-05	0.036163	6.5424
4.6000e-05	0.036129	6.5172
4.5800e-05	0.036086	6.4927
4.5600e-05	0.036054	6.4677
4.5400e-05	0.036018	6.4423
4.5200e-05	0.035974	6.4171
4.5000e-05	0.035934	6.3923
4.4800e-05	0.035897	6.3674
4.4600e-05	0.035853	6.3428
4.4400e-05	0.035819	6.3182
4.4200e-05	0.035787	6.2934
4.4000e-05	0.035738	6.2683
4.3800e-05	0.035701	6.2436
4.3600e-05	0.035660	6.2183
4.3400e-05	0.035615	6.1934
4.3200e-05	0.035580	6.1686
4.3000e-05	0.035533	6.1439
4.2800e-05	0.035499	6.1193
4.2600e-05	0.035452	6.0940
4.2400e-05	0.035417	6.0695
4.2200e-05	0.035379	6.0456
4.2000e-05	0.035330	6.0207
4.1800e-05	0.035294	5.9958
4.1600e-05	0.035245	5.9705
4.1400e-05	0.035209	5.9454
4.1200e-05	0.035174	5.9215
4.1000e-05	0.035126	5.8963
4.0800e-05	0.035081	5.8719
4.0600e-05	0.035042	5.8474
4.0400e-05	0.034992	5.8230
4.0200e-05	0.034955	5.7982
4.0000e-05	0.034908	5.7733
3.9800e-05	0.034871	5.7484
3.9600e-05	0.034827	5.7236
3.9400e-05	0.034783	5.6990
3.9200e-05	0.034733	5.6743
3.9000e-05	0.034695	5.6495
3.8800e-05	0.034644	5.6246
3.8600e-05	0.034606	5.5998
3.8400e-05	0.034568	5.5757
3.8200e-05	0.034514	5.5515
3.8000e-05	0.034473	5.5265
3.7800e-05	0.034420	5.5020
3.7600e-05	0.034381	5.4767
3.7400e-05	0.034329	5.4523
3.7200e-05	0.034289	5.4278
3.7000e-05	0.034250	5.4039
3.6800e-05	0.034197	5.3457
3.6600e-05	0.034150	5.3410
3.6400e-05	0.034106	5.3262
3.6200e-05	0.034054	5.3050
3.6000e-05	0.034010	5.2820
3.5800e-05	0.033958	5.2576
3.5600e-05	0.033915	5.2332
3.5400e-05	0.033862	5.2092
3.5200e-05	0.033821	5.1848
3.5000e-05	0.033775	5.1595
3.4800e-05	0.033720	5.1348
3.4600e-05	0.033675	5.1107
3.4400e-05	0.033621	5.0862
3.4200e-05	0.033574	5.0612
3.4000e-05	0.033525	5.0373
3.3800e-05	0.033481	5.0127
3.3600e-05	0.033427	4.9877
3.3400e-05	0.033379	4.9628
3.3200e-05	0.033322	4.9386
3.3000e-05	0.033276	4.9145
3.2800e-05	0.033220	4.8898
3.2600e-05	0.033172	4.8649
3.2400e-05	0.033130	4.8405
3.2200e-05	0.033071	4.8161
3.2000e-05	0.033022	4.7917
3.1800e-05	0.032963	4.7669
3.1600e-05	0.032913	4.7428
3.1400e-05	0.032858	4.7191
3.1200e-05	0.032803	4.6947
3.1000e-05	0.032762	4.6700
3.0800e-05	0.032705	4.6456
3.0600e-05	0.032647	4.6212
3.0400e-05	0.032594	4.5968
3.0200e-05	0.032534	4.5725
3.0000e-05	0.032483	4.5479
2.9800e-05	0.032426	4.5229
2.9600e-05	0.032378	4.4977
2.9400e-05	0.032319	4.4720
2.9200e-05	0.032265	4.4474
2.9000e-05	0.032202	4.4219
2.8800e-05	0.032149	4.3966
2.8600e-05	0.032088	4.3713
2.8400e-05	0.032032	4.3462
2.8200e-05	0.031985	4.3208
2.8000e-05	0.031923	4.2955
2.7800e-05	0.031861	4.2701
2.7600e-05	0.031802	4.2453
2.7400e-05	0.031739	4.2202
2.7200e-05	0.031684	4.1951
2.7000e-05	0.031618	4.1701
2.6800e-05	0.031569	4.1454
2.6600e-05	0.031508	4.1198
2.6400e-05	0.031443	4.0943
2.6200e-05	0.031385	4.0695
2.6000e-05	0.031315	4.0446
2.5800e-05	0.031257	4.0194
2.5600e-05	0.031193	3.9941
2.5400e-05	0.031141	3.9694
2.5200e-05	0.031073	3.9440
2.5000e-05	0.031010	3.9182
2.4800e-05	0.030938	3.8930
2.4600e-05	0.030878	3.8680
2.4400e-05	0.030808	3.8429
2.4200e-05	0.030745	3.8177
2.4000e-05	0.030690	3.7920
2.3800e-05	0.030619	3.7665
2.3600e-05	0.030547	3.7410
2.3400e-05	0.030483	3.7161
2.3200e-05	0.030409	3.6906
2.3000e-05	0.030345	3.6652
2.2800e-05	0.030290	3.6394
2.2600e-05	0.030211	3.6136
2.2400e-05	0.030141	3.5877
2.2200e-05	0.030070	3.5624
2.2000e-05	0.029996	3.5366
2.1800e-05	0.029929	3.5108
2.1600e-05	0.029850	3.4853
2.1400e-05	0.029790	3.4596
2.1200e-05	0.029721	3.4340
2.1000e-05	0.029637	3.4084
2.0800e-05	0.029565	3.3829
2.0600e-05	0.029490	3.3567
2.0400e-05	0.029411	3.3307
2.0200e-05	0.029341	3.3043
2.0000e-05	0.029264	3.2312
1.9800e-05	0.029196	3.2263
1.9600e-05	0.029113	3.2108
1.9400e-05	0.029036	3.1886
1.9200e-05	0.028950	3.1632
1.9000e-05	0.028874	3.1374
1.8800e-05	0.028791	3.1112
1.8600e-05	0.028711	3.0846
1.8400e-05	0.028641	3.0580
1.8200e-05	0.028555	3.0316
1.8000e-05	0.028467	3.0044
1.7800e-05	0.028385	2.9771
1.7600e-05	0.028296	2.9495
1.7400e-05	0.028213	2.9224
1.7200e-05	0.028123	2.8951
1.7000e-05	0.028049	2.8687
1.6800e-05	0.027953	2.8413
1.6600e-05	0.027859	2.8145
1.6400e-05	0.027776	2.7874
1.6200e-05	0.027699	2.7604
1.6000e-05	0.027600	2.7329
1.5800e-05	0.027506	2.7050
1.5600e-05	0.027407	2.6776
1.5400e-05	0.027316	2.6500
1.5200e-05	0.027214	2.6225
1.5000e-05	0.027123	2.5944
1.4800e-05	0.027041	2.5660
1.4600e-05	0.026934	2.5370
1.4400e-05	0.026834	2.5083
1.4200e-05	0.026729	2.4792
1.4000e-05	0.026624	2.4501
1.3800e-05	0.026523	2.4210
1.3600e-05	0.026412	2.3921
1.3400e-05	0.026314	2.3622
1.3200e-05	0.026220	2.3323
1.3000e-05	0.026100	2.3025
1.2800e-05	0.025991	2.2726
1.2600e-05	0.025872	2.2426
1.2400e-05	0.025763	2.2124
1.2200e-05	0.025643	2.1820
1.2000e-05	0.025546	2.1513
1.1800e-05	0.025430	2.1211
1.1600e-05	0.025299	2.0909
1.1400e-05	0.025169	2.0167
1.1200e-05	0.025049	2.0104
1.1000e-05	0.024948	1.9920
1.0800e-05	0.024808	1.9664
1.0600e-05	0.024678	1.9381
1.0400e-05	0.024538	1.9090
1.0200e-05	0.024405	1.8788
		
1.0000e-05	0.024263	1.8050
9.9000e-06	0.024198	1.8005
9.8000e-06	0.024141	1.7904
9.7000e-06	0.024064	1.7758
9.6000e-06	0.023992	1.7601
9.5000e-06	0.023918	1.7427
9.4000e-06	0.023844	1.7257
9.3000e-06	0.023773	1.7092
9.2000e-06	0.023695	1.6916
9.1000e-06	0.023625	1.6743
9.0000e-06	0.023560	1.6573
8.9000e-06	0.023476	1.6394
8.8000e-06	0.023397	1.6215
8.7000e-06	0.023320	1.6038
8.6000e-06	0.023237	1.5853
8.5000e-06	0.023159	1.5672
8.4000e-06	0.023095	1.5493
8.3000e-06	0.023004	1.5314
8.2000e-06	0.022923	1.5137
8.1000e-06	0.022833	1.4967
8.0000e-06	0.022747	1.4791
7.9000e-06	0.022660	1.4613
7.8000e-06	0.022573	1.4436
7.7000e-06	0.022502	1.4258
7.6000e-06	0.022409	1.4081
7.5000e-06	0.022311	1.3905
7.4000e-06	0.022221	1.3727
7.3000e-06	0.022125	1.3553
7.2000e-06	0.022035	1.3377
7.1000e-06	0.021935	1.3207
7.0000e-06	0.021854	1.3028
6.9000e-06	0.021757	1.2852
6.8000e-06	0.021650	1.2671
6.7000e-06	0.021548	1.2489
6.6000e-06	0.021449	1.2305
6.5000e-06	0.021336	1.2114
6.4000e-06	0.021234	1.1927
6.3000e-06	0.021150	1.1739
6.2000e-06	0.021032	1.1548
6.1000e-06	0.020917	1.1344
6.0000e-06	0.020798	1.1146
5.9000e-06	0.020682	1.0946
5.8000e-06	0.020565	1.0752
5.7000e-06	0.020444	1.0556
5.6000e-06	0.020325	1.0092
5.5000e-06	0.020218	1.0041
5.4000e-06	0.020085	0.99265
5.3000e-06	0.019954	0.97746
5.2000e-06	0.019818	0.96061
5.1000e-06	0.019682	0.94325
5.0000e-06	0.019545	0.92520
4.9000e-06	0.019406	0.90687
4.8000e-06	0.019285	0.88937
4.7000e-06	0.019140	0.87160
4.6000e-06	0.018974	0.85295
4.5000e-06	0.018829	0.83335
4.4000e-06	0.018665	0.81312
4.3000e-06	0.018508	0.79346
4.2000e-06	0.018347	0.77374
4.1000e-06	0.018197	0.75380
4.0000e-06	0.018004	0.70800
3.9000e-06	0.017842	0.70302
3.8000e-06	0.017655	0.69103
3.7000e-06	0.017463	0.67486
3.6000e-06	0.017263	0.65623
3.5000e-06	0.017059	0.63627
3.4000e-06	0.016852	0.61611
3.3000e-06	0.016675	0.59626
3.2000e-06	0.016445	0.57700
3.1000e-06	0.016195	0.55771
3.0000e-06	0.015962	0.53839
2.9000e-06	0.015702	0.51948
2.8000e-06	0.015453	0.50130
2.7000e-06	0.015236	0.48338
2.6000e-06	0.014934	0.46685
2.5000e-06	0.014641	0.45245
2.4000e-06	0.014328	0.41215
2.3000e-06	0.014033	0.40747
2.2000e-06	0.013704	0.39719
2.1000e-06	0.013356	0.38374
2.0000e-06	0.013007	0.36915
1.9000e-06	0.012696	0.35453
1.8000e-06	0.012303	0.33963
1.7000e-06	0.011877	0.32410
1.6000e-06	0.011437	0.30934
1.5000e-06	0.010994	0.29684
1.4000e-06	0.010545	0.27478
1.3000e-06	0.010069	0.27023
1.2000e-06	0.0095464	0.25962
1.1000e-06	0.0090607	0.24645
1.0000e-06	0.0085945	0.23450
9.0000e-07	0.0079564	0.22081
8.0000e-07	0.0072982	0.21196
7.0000e-07	0.0066267	0.20144
6.0000e-07	0.0058656	0.18634


==> Fig5_2T.TXT <==
I	V	dIdV_2T
0.00093000	0.14918	5.7129
0.00092950	0.14908	5.7154
0.00092900	0.14897	5.7177
0.00092850	0.14886	5.7158
0.00092800	0.14875	5.7177
0.00092750	0.14864	5.7177
0.00092700	0.14853	5.7215
0.00092650	0.14842	5.7265
0.00092600	0.14833	5.7321
0.00092550	0.14822	5.7359
0.00092500	0.14810	5.7340
0.00092450	0.14799	5.7405
0.00092400	0.14788	5.7506
0.00092350	0.14778	5.7531
0.00092300	0.14767	5.7482
0.00092250	0.14757	5.7551
0.00092200	0.14746	5.7584
0.00092150	0.14735	5.7589
0.00092100	0.14724	5.7649
0.00092050	0.14713	5.7675
0.00092000	0.14702	5.7696
0.00091950	0.14691	5.7757
0.00091900	0.14683	5.7801
0.00091850	0.14671	5.7840
0.00091800	0.14661	5.7869
0.00091750	0.14649	5.7908
0.00091700	0.14638	5.7938
0.00091650	0.14628	5.7985
0.00091600	0.14617	5.7986
0.00091550	0.14608	5.8010
0.00091500	0.14596	5.8074
0.00091450	0.14585	5.8092
0.00091400	0.14574	5.8152
0.00091350	0.14563	5.8181
0.00091300	0.14555	5.8201
0.00091250	0.14543	5.8238
0.00091200	0.14532	5.8299
0.00091150	0.14521	5.8338
0.00091100	0.14510	5.8369
0.00091050	0.14500	5.8408
0.00091000	0.14488	5.8423
0.00090950	0.14480	5.8448
0.00090900	0.14468	5.8449
0.00090850	0.14458	5.8448
0.00090800	0.14447	5.8517
0.00090750	0.14436	5.8556
0.00090700	0.14425	5.8596
0.00090650	0.14415	5.8627
0.00090600	0.14406	5.8669
0.00090550	0.14394	5.8734
0.00090500	0.14384	5.8755
0.00090450	0.14372	5.8815
0.00090400	0.14362	5.8852
0.00090350	0.14351	5.8866
0.00090300	0.14343	5.8901
0.00090250	0.14332	5.8956
0.00090200	0.14321	5.9004
0.00090150	0.14310	5.9036
0.00090100	0.14299	5.9048
0.00090050	0.14288	5.9087
0.00090000	0.14278	5.9112
0.00089950	0.14269	5.9128
0.00089900	0.14258	5.9162
0.00089850	0.14248	5.9199
0.00089800	0.14236	5.9268
0.00089750	0.14226	5.9296
0.00089700	0.14216	5.9329
0.00089650	0.14205	5.9350
0.00089600	0.14196	5.9391
0.00089550	0.14185	5.9411
0.00089500	0.14174	5.9420
0.00089450	0.14164	5.9467
0.00089400	0.14152	5.9533
0.00089350	0.14142	5.9594
0.00089300	0.14132	5.9634
0.00089250	0.14123	5.9655
0.00089200	0.14112	5.9675
0.00089150	0.14102	5.9706
0.00089100	0.14090	5.9719
0.00089050	0.14080	5.9728
0.00089000	0.14069	5.9758
0.00088950	0.14059	5.9815
0.00088900	0.14050	5.9840
0.00088850	0.14040	5.9875
0.00088800	0.14028	5.9921
0.00088750	0.14018	5.9952
0.00088700	0.14007	5.9974
0.00088650	0.13997	6.0036
0.00088600	0.13986	6.0069
0.00088550	0.13977	6.0077
0.00088500	0.13967	6.0105
0.00088450	0.13956	6.0200
0.00088400	0.13946	6.0258
0.00088350	0.13935	6.0285
0.00088300	0.13925	6.0308
0.00088250	0.13914	6.0327
0.00088200	0.13906	6.0349
0.00088150	0.13894	6.0400
0.00088100	0.13884	6.0422
0.00088050	0.13873	6.0452
0.00088000	0.13862	6.0502
0.00087950	0.13853	6.0469
0.00087900	0.13842	6.0506
0.00087850	0.13833	6.0566
0.00087800	0.13824	6.0643
0.00087750	0.13813	6.0626
0.00087700	0.13802	6.0671
0.00087650	0.13792	6.0728
0.00087600	0.13780	6.0763
0.00087550	0.13772	6.0770
0.00087500	0.13762	6.0814
0.00087450	0.13751	6.0844
0.00087400	0.13740	6.0875
0.00087350	0.13731	6.0892
0.00087300	0.13720	6.0967
0.00087250	0.13710	6.1014
0.00087200	0.13700	6.1014
0.00087150	0.13692	6.1015
0.00087100	0.13681	6.1049
0.00087050	0.13670	6.1117
0.00087000	0.13659	6.1153
0.00086950	0.13649	6.1196
0.00086900	0.13639	6.1208
0.00086850	0.13629	6.1197
0.00086800	0.13621	6.1234
0.00086750	0.13609	6.1320
0.00086700	0.13600	6.1337
0.00086650	0.13588	6.1369
0.00086600	0.13578	6.1389
0.00086550	0.13568	6.1444
0.00086500	0.13558	6.1509
0.00086450	0.13549	6.1488
0.00086400	0.13539	6.1509
0.00086350	0.13528	6.1525
0.00086300	0.13518	6.1596
0.00086250	0.13508	6.1642
0.00086200	0.13498	6.1671
0.00086150	0.13488	6.1684
0.00086100	0.13479	6.1738
0.00086050	0.13468	6.1774
0.00086000	0.13458	6.1842
0.00085950	0.13447	6.1893
0.00085900	0.13437	6.1938
0.00085850	0.13428	6.1938
0.00085800	0.13419	6.1982
0.00085750	0.13408	6.2009
0.00085700	0.13399	6.2034
0.00085650	0.13387	6.2023
0.00085600	0.13378	6.2062
0.00085550	0.13367	6.2108
0.00085500	0.13358	6.2151
0.00085450	0.13349	6.2173
0.00085400	0.13339	6.2196
0.00085350	0.13328	6.2263
0.00085300	0.13318	6.2311
0.00085250	0.13308	6.2359
0.00085200	0.13298	6.2355
0.00085150	0.13287	6.2430
0.00085100	0.13279	6.2467
0.00085050	0.13269	6.2489
0.00085000	0.13258	6.2522
0.00084950	0.13248	6.2545
0.00084900	0.13238	6.2568
0.00084850	0.13228	6.2590
0.00084800	0.13219	6.2607
0.00084750	0.13210	6.2689
0.00084700	0.13200	6.2718
0.00084650	0.13189	6.2731
0.00084600	0.13179	6.2780
0.00084550	0.13169	6.2808
0.00084500	0.13159	6.2837
0.00084450	0.13150	6.2855
0.00084400	0.13141	6.2888
0.00084350	0.13131	6.2914
0.00084300	0.13120	6.2946
0.00084250	0.13111	6.2980
0.00084200	0.13099	6.3015
0.00084150	0.13090	6.3040
0.00084100	0.13080	6.3119
0.00084050	0.13072	6.3165
0.00084000	0.13062	6.3201
0.00083950	0.13052	6.3235
0.00083900	0.13041	6.3271
0.00083850	0.13032	6.3301
0.00083800	0.13022	6.3344
0.00083750	0.13012	6.3384
0.00083700	0.13002	6.3400
0.00083650	0.12993	6.3428
0.00083600	0.12983	6.3475
0.00083550	0.12973	6.3515
0.00083500	0.12963	6.3534
0.00083450	0.12953	6.3597
0.00083400	0.12943	6.3639
0.00083350	0.12934	6.3725
0.00083300	0.12925	6.3752
0.00083250	0.12915	6.3746
0.00083200	0.12904	6.3781
0.00083150	0.12895	6.3821
0.00083100	0.12885	6.3857
0.00083050	0.12875	6.3857
0.00083000	0.12866	6.3869
0.00082950	0.12857	6.3904
0.00082900	0.12847	6.3910
0.00082850	0.12837	6.3968
0.00082800	0.12827	6.4019
0.00082750	0.12817	6.4056
0.00082700	0.12807	6.4108
0.00082650	0.12797	6.4173
0.00082600	0.12790	6.4189
0.00082550	0.12780	6.4203
0.00082500	0.12769	6.4235
0.00082450	0.12760	6.4287
0.00082400	0.12749	6.4322
0.00082350	0.12740	6.4348
0.00082300	0.12730	6.4364
0.00082250	0.12722	6.4384
0.00082200	0.12712	6.4440
0.00082150	0.12702	6.4498
0.00082100	0.12692	6.4501
0.00082050	0.12683	6.4548
0.00082000	0.12672	6.4558
0.00081950	0.12663	6.4577
0.00081900	0.12655	6.4594
0.00081850	0.12645	6.4559
0.00081800	0.12635	6.4581
0.00081750	0.12624	6.4618
0.00081700	0.12615	6.4631
0.00081650	0.12605	6.4681
0.00081600	0.12596	6.4746
0.00081550	0.12586	6.4745
0.00081500	0.12578	6.4782
0.00081450	0.12568	6.4813
0.00081400	0.12559	6.4844
0.00081350	0.12548	6.4916
0.00081300	0.12539	6.4997
0.00081250	0.12529	6.5069
0.00081200	0.12519	6.5110
0.00081150	0.12510	6.5149
0.00081100	0.12502	6.5155
0.00081050	0.12491	6.5220
0.00081000	0.12482	6.5272
0.00080950	0.12472	6.5296
0.00080900	0.12463	6.5309
0.00080850	0.12453	6.5324
0.00080800	0.12443	6.5377
0.00080750	0.12435	6.5414
0.00080700	0.12425	6.5453
0.00080650	0.12415	6.5457
0.00080600	0.12406	6.5476
0.00080550	0.12396	6.5540
0.00080500	0.12387	6.5591
0.00080450	0.12379	6.5668
0.00080400	0.12369	6.5700
0.00080350	0.12359	6.5705
0.00080300	0.12349	6.5735
0.00080250	0.12339	6.5752
0.00080200	0.12330	6.5749
0.00080150	0.12320	6.5751
0.00080100	0.12311	6.5857
0.00080050	0.12303	6.5944
0.00080000	0.12293	6.5957
0.00079950	0.12283	6.5983
0.00079900	0.12274	6.6028
0.00079850	0.12264	6.6098
0.00079800	0.12255	6.6143
0.00079750	0.12245	6.6144
0.00079700	0.12237	6.6210
0.00079650	0.12228	6.6310
0.00079600	0.12218	6.6356
0.00079550	0.12208	6.6366
0.00079500	0.12199	6.6402
0.00079450	0.12189	6.6456
0.00079400	0.12181	6.6480
0.00079350	0.12171	6.6480
0.00079300	0.12162	6.6526
0.00079250	0.12154	6.6573
0.00079200	0.12143	6.6631
0.00079150	0.12134	6.6672
0.00079100	0.12124	6.6699
0.00079050	0.12115	6.6747
0.00079000	0.12106	6.6764
0.00078950	0.12096	6.6797
0.00078900	0.12088	6.6837
0.00078850	0.12079	6.6933
0.00078800	0.12068	6.6955
0.00078750	0.12059	6.6957
0.00078700	0.12050	6.7021
0.00078650	0.12040	6.7062
0.00078600	0.12031	6.7096
0.00078550	0.12023	6.7109
0.00078500	0.12014	6.7144
0.00078450	0.12005	6.7199
0.00078400	0.11995	6.7247
0.00078350	0.11985	6.7276
0.00078300	0.11976	6.7298
0.00078250	0.11967	6.7358
0.00078200	0.11958	6.7410
0.00078150	0.11949	6.7480
0.00078100	0.11940	6.7553
0.00078050	0.11932	6.7580
0.00078000	0.11922	6.7593
0.00077950	0.11912	6.7660
0.00077900	0.11903	6.7704
0.00077850	0.11893	6.7785
0.00077800	0.11885	6.7837
0.00077750	0.11877	6.7871
0.00077700	0.11868	6.7932
0.00077650	0.11858	6.7979
0.00077600	0.11849	6.8024
0.00077550	0.11839	6.8059
0.00077500	0.11831	6.8102
0.00077450	0.11821	6.8163
0.00077400	0.11812	6.8234
0.00077350	0.11804	6.8285
0.00077300	0.11794	6.8341
0.00077250	0.11785	6.8368
0.00077200	0.11776	6.8408
0.00077150	0.11767	6.8479
0.00077100	0.11757	6.8567
0.00077050	0.11748	6.8636
0.00077000	0.11741	6.8660
0.00076950	0.11732	6.8688
0.00076900	0.11722	6.8701
0.00076850	0.11712	6.8745
0.00076800	0.11703	6.8805
0.00076750	0.11694	6.8850
0.00076700	0.11685	6.8895
0.00076650	0.11678	6.9023
0.00076600	0.11668	6.9074
0.00076550	0.11659	6.9113
0.00076500	0.11650	6.9162
0.00076450	0.11640	6.9217
0.00076400	0.11631	6.9260
0.00076350	0.11622	6.9340
0.00076300	0.11614	6.9351
0.00076250	0.11606	6.9407
0.00076200	0.11596	6.9487
0.00076150	0.11587	6.9556
0.00076100	0.11578	6.9597
0.00076050	0.11569	6.9643
0.00076000	0.11560	6.9724
0.00075950	0.11551	6.9803
0.00075900	0.11544	6.9869
0.00075850	0.11534	6.9945
0.00075800	0.11525	7.0024
0.00075750	0.11516	7.0094
0.00075700	0.11507	7.0166
0.00075650	0.11498	7.0258
0.00075600	0.11490	7.0310
0.00075550	0.11482	7.0360
0.00075500	0.11473	7.0413
0.00075450	0.11464	7.0499
0.00075400	0.11454	7.0547
0.00075350	0.11445	7.0622
0.00075300	0.11436	7.0672
0.00075250	0.11428	7.0717
0.00075200	0.11419	7.0801
0.00075150	0.11412	7.0898
0.00075100	0.11402	7.0962
0.00075050	0.11394	7.1016
0.00075000	0.11385	7.1074
0.00074950	0.11375	7.1163
0.00074900	0.11367	7.1245
0.00074850	0.11358	7.1298
0.00074800	0.11349	7.1342
0.00074750	0.11342	7.1397
0.00074700	0.11333	7.1430
0.00074650	0.11324	7.1494
0.00074600	0.11315	7.1584
0.00074550	0.11306	7.1638
0.00074500	0.11298	7.1688
0.00074450	0.11291	7.1768
0.00074400	0.11281	7.1850
0.00074350	0.11272	7.1968
0.00074300	0.11263	7.2067
0.00074250	0.11254	7.2109
0.00074200	0.11246	7.2171
0.00074150	0.11237	7.2237
0.00074100	0.11228	7.2307
0.00074050	0.11221	7.2391
0.00074000	0.11212	7.2443
0.00073950	0.11203	7.2528
0.00073900	0.11194	7.2581
0.00073850	0.11186	7.2662
0.00073800	0.11177	7.2703
0.00073750	0.11169	7.2776
0.00073700	0.11161	7.2873
0.00073650	0.11153	7.2895
0.00073600	0.11144	7.2976
0.00073550	0.11135	7.3039
0.00073500	0.11127	7.3144
0.00073450	0.11117	7.3214
0.00073400	0.11110	7.3256
0.00073350	0.11102	7.3334
0.00073300	0.11093	7.3431
0.00073250	0.11085	7.3499
0.00073200	0.11076	7.3577
0.00073150	0.11067	7.3654
0.00073100	0.11059	7.3693
0.00073050	0.11050	7.3765
0.00073000	0.11043	7.3870
0.00072950	0.11034	7.3897
0.00072900	0.11025	7.3940
0.00072850	0.11017	7.4033
0.00072800	0.11009	7.4120
0.00072750	0.11000	7.4142
0.00072700	0.10992	7.4239
0.00072650	0.10985	7.4312
0.00072600	0.10976	7.4377
0.00072550	0.10967	7.4442
0.00072500	0.10959	7.4519
0.00072450	0.10950	7.4640
0.00072400	0.10941	7.4759
0.00072350	0.10934	7.4802
0.00072300	0.10927	7.4889
0.00072250	0.10918	7.4948
0.00072200	0.10909	7.5031
0.00072150	0.10901	7.5056
0.00072100	0.10892	7.5071
0.00072050	0.10884	7.5122
0.00072000	0.10876	7.5182
0.00071950	0.10869	7.5261
0.00071900	0.10860	7.5335
0.00071850	0.10851	7.5412
0.00071800	0.10843	7.5495
0.00071750	0.10835	7.5580
0.00071700	0.10826	7.5672
0.00071650	0.10818	7.5711
0.00071600	0.10811	7.5777
0.00071550	0.10803	7.5770
0.00071500	0.10794	7.5804
0.00071450	0.10786	7.5891
0.00071400	0.10777	7.6001
0.00071350	0.10770	7.6107
0.00071300	0.10761	7.6171
0.00071250	0.10752	7.6249
0.00071200	0.10746	7.6330
0.00071150	0.10738	7.6364
0.00071100	0.10729	7.6414
0.00071050	0.10721	7.6474
0.00071000	0.10712	7.6545
0.00070950	0.10704	7.6628
0.00070900	0.10697	7.6717
0.00070850	0.10690	7.6808
0.00070800	0.10681	7.6863
0.00070750	0.10672	7.6927
0.00070700	0.10665	7.6989
0.00070650	0.10656	7.7068
0.00070600	0.10648	7.7112
0.00070550	0.10640	7.7163
0.00070500	0.10631	7.7246
0.00070450	0.10624	7.7294
0.00070400	0.10616	7.7350
0.00070350	0.10608	7.7399
0.00070300	0.10600	7.7439
0.00070250	0.10592	7.7498
0.00070200	0.10584	7.7567
0.00070150	0.10577	7.7651
0.00070100	0.10569	7.7728
0.00070050	0.10561	7.7804
0.00070000	0.10553	7.7885
0.00069950	0.10544	7.7954
0.00069900	0.10537	7.8006
0.00069850	0.10528	7.8047
0.00069800	0.10521	7.8114
0.00069750	0.10513	7.8190
0.00069700	0.10505	7.8274
0.00069650	0.10497	7.8350
0.00069600	0.10489	7.8383
0.00069550	0.10480	7.8434
0.00069500	0.10473	7.8482
0.00069450	0.10466	7.8533
0.00069400	0.10458	7.8570
0.00069350	0.10449	7.8605
0.00069300	0.10442	7.8692
0.00069250	0.10433	7.8745
0.00069200	0.10426	7.8784
0.00069150	0.10418	7.8857
0.00069100	0.10411	7.8883
0.00069050	0.10402	7.8929
0.00069000	0.10395	7.8969
0.00068950	0.10386	7.9011
0.00068900	0.10379	7.9099
0.00068850	0.10371	7.9145
0.00068800	0.10363	7.9230
0.00068750	0.10356	7.9280
0.00068700	0.10348	7.9332
0.00068650	0.10340	7.9379
0.00068600	0.10332	7.9435
0.00068550	0.10324	7.9508
0.00068500	0.10316	7.9565
0.00068450	0.10308	7.9622
0.00068400	0.10302	7.9697
0.00068350	0.10294	7.9772
0.00068300	0.10286	7.9811
0.00068250	0.10277	7.9881
0.00068200	0.10270	7.9918
0.00068150	0.10262	7.9938
0.00068100	0.10253	8.0010
0.00068050	0.10246	8.0058
0.00068000	0.10239	8.0145
0.00067950	0.10231	8.0189
0.00067900	0.10223	8.0196
0.00067850	0.10215	8.0262
0.00067800	0.10207	8.0331
0.00067750	0.10200	8.0396
0.00067700	0.10192	8.0466
0.00067650	0.10185	8.0507
0.00067600	0.10177	8.0548
0.00067550	0.10169	8.0545
0.00067500	0.10161	8.0650
0.00067450	0.10153	8.0687
0.00067400	0.10145	8.0755
0.00067350	0.10138	8.0816
0.00067300	0.10132	8.0817
0.00067250	0.10124	8.0825
0.00067200	0.10115	8.0911
0.00067150	0.10108	8.0998
0.00067100	0.10100	8.1011
0.00067050	0.10092	8.1064
0.00067000	0.10084	8.1093
0.00066950	0.10077	8.1112
0.00066900	0.10071	8.1149
0.00066850	0.10062	8.1228
0.00066800	0.10054	8.1284
0.00066750	0.10047	8.1382
0.00066700	0.10039	8.1396
0.00066650	0.10031	8.1421
0.00066600	0.10024	8.1503
0.00066550	0.10017	8.1571
0.00066500	0.10009	8.1606
0.00066450	0.10001	8.1638
0.00066400	0.099935	8.1676
0.00066350	0.099854	8.1676
0.00066300	0.099778	8.1688
0.00066250	0.099707	8.1735
0.00066200	0.099643	8.1789
0.00066150	0.099560	8.1811
0.00066100	0.099477	8.1858
0.00066050	0.099402	8.1911
0.00066000	0.099320	8.1965
0.00065950	0.099249	8.2019
0.00065900	0.099189	8.2044
0.00065850	0.099105	8.2091
0.00065800	0.099031	8.2116
0.00065750	0.098949	8.2177
0.00065700	0.098875	8.2244
0.00065650	0.098797	8.2271
0.00065600	0.098718	8.2297
0.00065550	0.098656	8.2360
0.00065500	0.098580	8.2403
0.00065450	0.098497	8.2425
0.00065400	0.098423	8.2445
0.00065350	0.098346	8.2465
0.00065300	0.098271	8.2493
0.00065250	0.098196	8.2557
0.00065200	0.098121	8.2622
0.00065150	0.098051	8.2642
0.00065100	0.097977	8.2662
0.00065050	0.097895	8.2682
0.00065000	0.097821	8.2690
0.00064950	0.097747	8.2705
0.00064900	0.097670	8.2761
0.00064850	0.097600	8.2844
0.00064800	0.097535	8.2887
0.00064750	0.097452	8.2937
0.00064700	0.097378	8.2982
0.00064650	0.097294	8.3009
0.00064600	0.097222	8.3044
0.00064550	0.097146	8.3070
0.00064500	0.097071	8.3126
0.00064450	0.097008	8.3158
0.00064400	0.096933	8.3167
0.00064350	0.096850	8.3178
0.00064300	0.096778	8.3206
0.00064250	0.096703	8.3206
0.00064200	0.096627	8.3239
0.00064150	0.096561	8.3307
0.00064100	0.096484	8.3344
0.00064050	0.096403	8.3357
0.00064000	0.096330	8.3376
0.00063950	0.096250	8.3386
0.00063900	0.096178	8.3386
0.00063850	0.096101	8.3405
0.00063800	0.096032	8.3407
0.00063750	0.095969	8.3417
0.00063700	0.095882	8.3457
0.00063650	0.095806	8.3524
0.00063600	0.095735	8.3566
0.00063550	0.095657	8.3586
0.00063500	0.095587	8.3638
0.00063450	0.095526	8.3678
0.00063400	0.095445	8.3667
0.00063350	0.095370	8.3687
0.00063300	0.095290	8.3679
0.00063250	0.095219	8.3688
0.00063200	0.095137	8.3729
0.00063150	0.095064	8.3788
0.00063100	0.094993	8.3798
0.00063050	0.094929	8.3798
0.00063000	0.094847	8.3788
0.00062950	0.094774	8.3799
0.00062900	0.094696	8.3799
0.00062850	0.094625	8.3788
0.00062800	0.094550	8.3799
0.00062750	0.094474	8.3813
0.00062700	0.094407	8.3808
0.00062650	0.094333	8.3840
0.00062600	0.094253	8.3848
0.00062550	0.094181	8.3848
0.00062500	0.094104	8.3866
0.00062450	0.094032	8.3865
0.00062400	0.093957	8.3917
0.00062350	0.093893	8.3940
0.00062300	0.093817	8.3940
0.00062250	0.093741	8.3959
0.00062200	0.093657	8.3961
0.00062150	0.093587	8.3914
0.00062100	0.093512	8.3900
0.00062050	0.093440	8.3918
0.00062000	0.093378	8.3941
0.00061950	0.093296	8.3941
0.00061900	0.093223	8.3959
0.00061850	0.093148	8.3961
0.00061800	0.093072	8.3961
0.00061750	0.092997	8.3912
0.00061700	0.092919	8.3876
0.00061650	0.092857	8.3868
0.00061600	0.092779	8.3880
0.00061550	0.092702	8.3909
0.00061500	0.092628	8.3909
0.00061450	0.092552	8.3909
0.00061400	0.092481	8.3869
0.00061350	0.092418	8.3829
0.00061300	0.092341	8.3829
0.00061250	0.092260	8.3828
0.00061200	0.092181	8.3788
0.00061150	0.092107	8.3759
0.00061100	0.092036	8.3762
0.00061050	0.091961	8.3760
0.00061000	0.091896	8.3738
0.00060950	0.091819	8.3738
0.00060900	0.091743	8.3724
0.00060850	0.091669	8.3687
0.00060800	0.091591	8.3650
0.00060750	0.091515	8.3608
0.00060700	0.091452	8.3617
0.00060650	0.091373	8.3566
0.00060600	0.091296	8.3526
0.00060550	0.091221	8.3469
0.00060500	0.091148	8.3433
0.00060450	0.091073	8.3387
0.00060400	0.090996	8.3426
0.00060350	0.090924	8.3398
0.00060300	0.090848	8.3319
0.00060250	0.090783	8.3285
0.00060200	0.090704	8.3276
0.00060150	0.090625	8.3245
0.00060100	0.090551	8.3193
0.00060050	0.090473	8.3123
0.00060000	0.090402	8.3056
0.00059950	0.090326	8.3006
0.00059900	0.090260	8.2951
0.00059850	0.090187	8.2922
0.00059800	0.090107	8.2879
0.00059750	0.090025	8.2842
0.00059700	0.089952	8.2751
0.00059650	0.089875	8.2687
0.00059600	0.089804	8.2626
0.00059550	0.089724	8.2557
0.00059500	0.089660	8.2509
0.00059450	0.089585	8.2441
0.00059400	0.089505	8.2375
0.00059350	0.089427	8.2326
0.00059300	0.089348	8.2251
0.00059250	0.089269	8.2149
0.00059200	0.089207	8.2093
0.00059150	0.089131	8.2024
0.00059100	0.089049	8.1966
0.00059050	0.088973	8.1897
0.00059000	0.088896	8.1789
0.00058950	0.088820	8.1674
0.00058900	0.088744	8.1591
0.00058850	0.088682	8.1537
0.00058800	0.088599	8.1497
0.00058750	0.088517	8.1390
0.00058700	0.088439	8.1250
0.00058650	0.088361	8.1170
0.00058600	0.088284	8.1090
0.00058550	0.088211	8.0973
0.00058500	0.088145	8.0860
0.00058450	0.088060	8.0729
0.00058400	0.087984	8.0641
0.00058350	0.087902	8.0569
0.00058300	0.087822	8.0473
0.00058250	0.087746	8.0365
0.00058200	0.087663	8.0225
0.00058150	0.087596	8.0128
0.00058100	0.087522	8.0004
0.00058050	0.087437	7.9875
0.00058000	0.087360	7.9746
0.00057950	0.087279	7.9611
0.00057900	0.087205	7.9467
0.00057850	0.087124	7.9318
0.00057800	0.087052	7.9199
0.00057750	0.086972	7.9064
0.00057700	0.086889	7.8942
0.00057650	0.086808	7.8805
0.00057600	0.086729	7.8683
0.00057550	0.086647	7.8549
0.00057500	0.086572	7.8367
0.00057450	0.086503	7.8190
0.00057400	0.086423	7.8043
0.00057350	0.086335	7.7889
0.00057300	0.086251	7.7768
0.00057250	0.086174	7.7611
0.00057200	0.086088	7.7453
0.00057150	0.086011	7.7275
0.00057100	0.085946	7.7125
0.00057050	0.085859	7.6972
0.00057000	0.085776	7.6785
0.00056950	0.085696	7.6620
0.00056900	0.085608	7.6477
0.00056850	0.085526	7.6297
0.00056800	0.085441	7.6121
0.00056750	0.085373	7.5968
0.00056700	0.085290	7.5789
0.00056650	0.085201	7.5601
0.00056600	0.085122	7.5404
0.00056550	0.085033	7.5213
0.00056500	0.084956	7.5019
0.00056450	0.084870	7.4820
0.00056400	0.084797	7.4628
0.00056350	0.084708	7.4402
0.00056300	0.084621	7.4189
0.00056250	0.084535	7.3984
0.00056200	0.084451	7.3786
0.00056150	0.084362	7.3572
0.00056100	0.084282	7.3347
0.00056050	0.084194	7.3148
0.00056000	0.084121	7.2956
0.00055950	0.084038	7.2726
0.00055900	0.083942	7.2515
0.00055850	0.083852	7.2287
0.00055800	0.083766	7.2058
0.00055750	0.083676	7.1815
0.00055700	0.083604	7.1574
0.00055650	0.083517	7.1336
0.00055600	0.083426	7.1095
0.00055550	0.083331	7.0858
0.00055500	0.083246	7.0639
0.00055450	0.083153	7.0409
0.00055400	0.083065	7.0137
0.00055350	0.082991	6.9909
0.00055300	0.082893	6.9686
0.00055250	0.082806	6.9430
0.00055200	0.082708	6.9170
0.00055150	0.082621	6.8923
0.00055100	0.082527	6.8672
0.00055050	0.082438	6.8413
0.00055000	0.082362	6.8167
0.00054950	0.082264	6.7911
0.00054900	0.082160	6.7619
0.00054850	0.082070	6.7354
0.00054800	0.081974	6.7081
0.00054750	0.081884	6.6824
0.00054700	0.081805	6.6570
0.00054650	0.081704	6.6341
0.00054600	0.081610	6.6068
0.00054550	0.081514	6.5803
0.00054500	0.081419	6.5546
0.00054450	0.081317	6.5292
0.00054400	0.081221	6.4991
0.00054350	0.081142	6.4703
0.00054300	0.081037	6.4423
0.00054250	0.080939	6.4163
0.00054200	0.080836	6.3922
0.00054150	0.080735	6.3660
0.00054100	0.080638	6.3389
0.00054050	0.080538	6.3139
0.00054000	0.080457	6.2851
0.00053950	0.080356	6.2563
0.00053900	0.080242	6.2288
0.00053850	0.080144	6.2034
0.00053800	0.080037	6.1788
0.00053750	0.079936	6.1517
0.00053700	0.079841	6.1260
0.00053650	0.079735	6.0993
0.00053600	0.079643	6.0729
0.00053550	0.079542	6.0485
0.00053500	0.079436	6.0236
0.00053450	0.079320	5.9970
0.00053400	0.079216	5.9725
0.00053350	0.079112	5.9481
0.00053300	0.079006	5.9253
0.00053250	0.078918	5.9029
0.00053200	0.078810	5.8780
0.00053150	0.078699	5.8550
0.00053100	0.078592	5.8342
0.00053050	0.078482	5.8126
0.00053000	0.078373	5.7892
0.00052950	0.078262	5.7697
0.00052900	0.078150	5.7507
0.00052850	0.078060	5.7278
0.00052800	0.077952	5.7067
0.00052750	0.077830	5.6875
0.00052700	0.077725	5.6701
0.00052650	0.077608	5.6533
0.00052600	0.077499	5.6351
0.00052550	0.077392	5.6190
0.00052500	0.077300	5.6035
0.00052450	0.077170	5.5848
0.00052400	0.077061	5.5681
0.00052350	0.076940	5.5551
0.00052300	0.076833	5.5440
0.00052250	0.076715	5.5307
0.00052200	0.076624	5.5161
0.00052150	0.076510	5.5035
0.00052100	0.076390	5.4920
0.00052050	0.076270	5.4825
0.00052000	0.076158	5.4755
0.00051950	0.076034	5.4667
0.00051900	0.075927	5.4576
0.00051850	0.075830	5.4477
0.00051800	0.075705	5.4410
0.00051750	0.075595	5.4364
0.00051700	0.075469	5.4338
0.00051650	0.075359	5.4307
0.00051600	0.075240	5.4287
0.00051550	0.075129	5.4283
0.00051500	0.075035	5.4252
0.00051450	0.074905	5.4255
0.00051400	0.074787	5.4256
0.00051350	0.074669	5.4281
0.00051300	0.074552	5.4338
0.00051250	0.074445	5.4400
0.00051200	0.074325	5.4478
0.00051150	0.074229	5.4542
0.00051100	0.074115	5.4610
0.00051050	0.073991	5.4672
0.00051000	0.073875	5.4769
0.00050950	0.073757	5.4889
0.00050900	0.073643	5.5009
0.00050850	0.073553	5.5146
0.00050800	0.073434	5.5291
0.00050750	0.073321	5.5427
0.00050700	0.073206	5.5582
0.00050650	0.073090	5.5737
0.00050600	0.072984	5.5897
0.00050550	0.072870	5.6053
0.00050500	0.072773	5.6235
0.00050450	0.072660	5.6442
0.00050400	0.072543	5.6673
0.00050350	0.072436	5.6902
0.00050300	0.072319	5.7122
0.00050250	0.072220	5.7357
0.00050200	0.072131	5.7609
0.00050150	0.072016	5.7887
0.00050100	0.071910	5.8180
0.00050050	0.071799	5.8469
0.00050000	0.071682	5.8751
0.00049950	0.071583	5.9056
0.00049900	0.071475	5.9398
0.00049850	0.071389	5.9741
0.00049800	0.071287	6.0066
0.00049750	0.071180	6.0431
0.00049700	0.071075	6.0789
0.00049650	0.070970	6.1171
0.00049600	0.070872	6.1564
0.00049550	0.070773	6.1964
0.00049500	0.070665	6.2410
0.00049450	0.070584	6.2846
0.00049400	0.070485	6.3286
0.00049350	0.070381	6.3740
0.00049300	0.070288	6.4195
0.00049250	0.070185	6.4635
0.00049200	0.070095	6.5094
0.00049150	0.069998	6.5619
0.00049100	0.069917	6.6127
0.00049050	0.069819	6.6596
0.00049000	0.069724	6.7070
0.00048950	0.069630	6.7587
0.00048900	0.069541	6.8118
0.00048850	0.069448	6.8644
0.00048800	0.069363	6.9162
0.00048750	0.069288	6.9691
0.00048700	0.069193	7.0252
0.00048650	0.069107	7.0818
0.00048600	0.069013	7.1416
0.00048550	0.068927	7.2013
0.00048500	0.068840	7.2583
0.00048450	0.068756	7.3143
0.00048400	0.068673	7.3732
0.00048350	0.068599	7.4338
0.00048300	0.068516	7.4989
0.00048250	0.068433	7.5645
0.00048200	0.068347	7.6290
0.00048150	0.068271	7.6920
0.00048100	0.068186	7.7508
0.00048050	0.068108	7.8113
0.00048000	0.068042	7.8780
0.00047950	0.067956	7.9450
0.00047900	0.067879	8.0124
0.00047850	0.067799	8.0770
0.00047800	0.067723	8.1432
0.00047750	0.067652	8.2104
0.00047700	0.067589	8.2780
0.00047650	0.067511	8.3431
0.00047600	0.067436	8.4132
0.00047550	0.067353	8.4882
0.00047500	0.067285	8.5629
0.00047450	0.067209	8.6316
0.00047400	0.067143	8.7016
0.00047350	0.067082	8.7710
0.00047300	0.067006	8.8426
0.00047250	0.066937	8.9129
0.00047200	0.066865	8.9847
0.00047150	0.066798	9.0585
0.00047100	0.066727	9.1308
0.00047050	0.066658	9.2029
0.00047000	0.066602	9.2722
0.00046950	0.066533	9.3459
0.00046900	0.066465	9.4183
0.00046850	0.066402	9.4937
0.00046800	0.066334	9.5645
0.00046750	0.066274	9.6346
0.00046700	0.066208	9.7081
0.00046650	0.066155	9.7841
0.00046600	0.066089	9.8587
0.00046550	0.066025	9.9373
0.00046500	0.065960	10.020
0.00046450	0.065901	10.097
0.00046400	0.065836	10.171
0.00046350	0.065780	10.246
0.00046300	0.065717	10.314
0.00046250	0.065661	10.482
0.00046200	0.065610	10.499
0.00046150	0.065545	10.546
0.00046100	0.065483	10.612
0.00046050	0.065425	10.687
0.00046000	0.065367	10.761
0.00045950	0.065313	10.836
0.00045900	0.065251	10.911
0.00045850	0.065204	10.987
0.00045800	0.065152	11.066
0.00045750	0.065089	11.144
0.00045700	0.065040	11.222
0.00045650	0.064980	11.300
0.00045600	0.064923	11.375
0.00045550	0.064871	11.452
0.00045500	0.064815	11.526
0.00045450	0.064770	11.601
0.00045400	0.064721	11.676
0.00045350	0.064660	11.745
0.00045300	0.064610	11.815
0.00045250	0.064554	11.888
0.00045200	0.064504	11.958
0.00045150	0.064452	12.034
0.00045100	0.064409	12.112
0.00045050	0.064354	12.184
0.00045000	0.064306	12.254
0.00044950	0.064250	12.332
0.00044900	0.064205	12.408
0.00044850	0.064152	12.480
0.00044800	0.064104	12.548
0.00044750	0.064065	12.618
0.00044700	0.064011	12.688
0.00044650	0.063957	12.763
0.00044600	0.063911	12.834
0.00044550	0.063860	12.908
0.00044500	0.063817	12.978
0.00044450	0.063777	13.047
0.00044400	0.063725	13.116
0.00044350	0.063678	13.182
0.00044300	0.063634	13.248
0.00044250	0.063581	13.319
0.00044200	0.063535	13.389
0.00044150	0.063488	13.461
0.00044100	0.063441	13.535
0.00044050	0.063402	13.603
0.00044000	0.063358	13.672
0.00043950	0.063312	13.739
0.00043900	0.063262	13.808
0.00043850	0.063221	13.876
0.00043800	0.063175	13.945
0.00043750	0.063134	14.019
0.00043700	0.063095	14.086
0.00043650	0.063049	14.151
0.00043600	0.063001	14.216
0.00043550	0.062960	14.280
0.00043500	0.062915	14.346
0.00043450	0.062868	14.410
0.00043400	0.062831	14.474
0.00043350	0.062787	14.544
0.00043300	0.062752	14.609
0.00043250	0.062705	14.676
0.00043200	0.062665	14.744
0.00043150	0.062619	14.808
0.00043100	0.062576	14.872
0.00043050	0.062538	14.935
0.00043000	0.062498	14.996
0.00042950	0.062459	15.057
0.00042900	0.062415	15.125
0.00042850	0.062376	15.191
0.00042800	0.062334	15.255
0.00042750	0.062291	15.320
0.00042700	0.062250	15.394
0.00042650	0.062210	15.459
0.00042600	0.062176	15.524
0.00042550	0.062135	15.583
0.00042500	0.062096	15.645
0.00042450	0.062054	15.704
0.00042400	0.062015	15.763
0.00042350	0.061978	15.830
0.00042300	0.061936	15.891
0.00042250	0.061903	15.952
0.00042200	0.061860	16.012
0.00042150	0.061823	16.070
0.00042100	0.061782	16.129
0.00042050	0.061742	16.192
0.00042000	0.061708	16.254
0.00041950	0.061677	16.318
0.00041900	0.061633	16.382
0.00041850	0.061597	16.436
0.00041800	0.061557	16.490
0.00041750	0.061517	16.543
0.00041700	0.061480	16.609
0.00041650	0.061445	16.670
0.00041600	0.061404	16.730
0.00041550	0.061372	16.776
0.00041500	0.061337	16.831
0.00041450	0.061299	16.889
0.00041400	0.061261	17.033
0.00041350	0.061230	17.044
0.00041300	0.061189	17.078
0.00041250	0.061159	17.127
0.00041200	0.061124	17.183
0.00041150	0.061080	17.239
0.00041100	0.061048	17.291
0.00041050	0.061007	17.344
0.00041000	0.060976	17.400
0.00040950	0.060935	17.457
0.00040900	0.060905	17.513
0.00040850	0.060875	17.564
0.00040800	0.060836	17.614
0.00040750	0.060800	17.666
0.00040700	0.060763	17.720
0.00040650	0.060732	17.774
0.00040600	0.060691	17.830
0.00040550	0.060663	17.885
0.00040500	0.060633	17.938
0.00040450	0.060593	17.987
0.00040400	0.060564	18.037
0.00040350	0.060523	18.091
0.00040300	0.060493	18.146
0.00040250	0.060453	18.200
0.00040200	0.060423	18.254
0.00040150	0.060393	18.307
0.00040100	0.060355	18.355
0.00040050	0.060324	18.408
0.00040000	0.060286	18.460
0.00039950	0.060256	18.503
0.00039900	0.060219	18.553
0.00039850	0.060194	18.601
0.00039800	0.060161	18.651
0.00039750	0.060121	18.705
0.00039700	0.060090	18.755
0.00039650	0.060053	18.803
0.00039600	0.060023	18.849
0.00039550	0.059987	18.896
0.00039500	0.059959	18.940
0.00039450	0.059929	18.988
0.00039400	0.059890	19.039
0.00039350	0.059861	19.087
0.00039300	0.059830	19.135
0.00039250	0.059792	19.177
0.00039200	0.059765	19.221
0.00039150	0.059736	19.267
0.00039100	0.059701	19.317
0.00039050	0.059667	19.365
0.00039000	0.059638	19.408
0.00038950	0.059604	19.454
0.00038900	0.059572	19.507
0.00038850	0.059544	19.558
0.00038800	0.059514	19.608
0.00038750	0.059479	19.656
0.00038700	0.059445	19.704
0.00038650	0.059418	19.751
0.00038600	0.059385	19.800
0.00038550	0.059351	19.848
0.00038500	0.059324	19.898
0.00038450	0.059298	19.943
0.00038400	0.059263	19.985
0.00038350	0.059230	20.020
0.00038300	0.059201	20.057
0.00038250	0.059165	20.099
0.00038200	0.059137	20.143
0.00038150	0.059114	20.188
0.00038100	0.059079	20.232
0.00038050	0.059046	20.274
0.00038000	0.059019	20.313
0.00037950	0.058985	20.353
0.00037900	0.058953	20.396
0.00037850	0.058927	20.443
0.00037800	0.058899	20.487
0.00037750	0.058864	20.529
0.00037700	0.058831	20.573
0.00037650	0.058805	20.612
0.00037600	0.058774	20.657
0.00037550	0.058743	20.696
0.00037500	0.058715	20.737
0.00037450	0.058683	20.779
0.00037400	0.058659	20.822
0.00037350	0.058626	20.862
0.00037300	0.058598	20.902
0.00037250	0.058563	20.939
0.00037200	0.058538	20.983
0.00037150	0.058506	21.020
0.00037100	0.058476	21.052
0.00037050	0.058451	21.089
0.00037000	0.058424	21.134
0.00036950	0.058390	21.171
0.00036900	0.058364	21.215
0.00036850	0.058327	21.258
0.00036800	0.058302	21.296
0.00036750	0.058278	21.334
0.00036700	0.058245	21.373
0.00036650	0.058217	21.413
0.00036600	0.058188	21.451
0.00036550	0.058157	21.497
0.00036500	0.058131	21.541
0.00036450	0.058103	21.574
0.00036400	0.058078	21.615
0.00036350	0.058043	21.652
0.00036300	0.058017	21.687
0.00036250	0.057987	21.719
0.00036200	0.057956	21.757
0.00036150	0.057932	21.794
0.00036100	0.057902	21.822
0.00036050	0.057879	21.858
0.00036000	0.057846	21.893
0.00035950	0.057820	21.929
0.00035900	0.057792	21.964
0.00035850	0.057759	22.002
0.00035800	0.057733	22.042
0.00035750	0.057706	22.070
0.00035700	0.057683	22.105
0.00035650	0.057649	22.138
0.00035600	0.057626	22.166
0.00035550	0.057593	22.205
0.00035500	0.057564	22.241
0.00035450	0.057540	22.277
0.00035400	0.057509	22.310
0.00035350	0.057485	22.339
0.00035300	0.057458	22.372
0.00035250	0.057430	22.410
0.00035200	0.057397	22.444
0.00035150	0.057371	22.472
0.00035100	0.057344	22.507
0.00035050	0.057313	22.537
0.00035000	0.057291	22.574
0.00034950	0.057266	22.612
0.00034900	0.057237	22.647
0.00034850	0.057206	22.677
0.00034800	0.057181	22.704
0.00034750	0.057152	22.729
0.00034700	0.057124	22.757
0.00034650	0.057099	22.788
0.00034600	0.057076	22.819
0.00034550	0.057045	22.851
0.00034500	0.057018	22.887
0.00034450	0.056993	22.920
0.00034400	0.056961	22.949
0.00034350	0.056936	22.976
0.00034300	0.056914	23.004
0.00034250	0.056886	23.040
0.00034200	0.056856	23.075
0.00034150	0.056831	23.101
0.00034100	0.056806	23.124
0.00034050	0.056776	23.149
0.00034000	0.056752	23.174
0.00033950	0.056729	23.211
0.00033900	0.056699	23.242
0.00033850	0.056669	23.267
0.00033800	0.056647	23.288
0.00033750	0.056616	23.317
0.00033700	0.056591	23.344
0.00033650	0.056567	23.382
0.00033600	0.056537	23.403
0.00033550	0.056514	23.429
0.00033500	0.056489	23.454
0.00033450	0.056462	23.480
0.00033400	0.056431	23.507
0.00033350	0.056407	23.531
0.00033300	0.056379	23.554
0.00033250	0.056358	23.584
0.00033200	0.056329	23.609
0.00033150	0.056306	23.635
0.00033100	0.056275	23.664
0.00033050	0.056249	23.687
0.00033000	0.056224	23.709
0.00032950	0.056194	23.735
0.00032900	0.056169	23.759
0.00032850	0.056147	23.780
0.00032800	0.056121	23.812
0.00032750	0.056092	23.841
0.00032700	0.056068	23.860
0.00032650	0.056040	23.882
0.00032600	0.056018	23.904
0.00032550	0.055988	23.926
0.00032500	0.055965	23.948
0.00032450	0.055939	23.970
0.00032400	0.055910	23.994
0.00032350	0.055886	24.017
0.00032300	0.055859	24.041
0.00032250	0.055832	24.065
0.00032200	0.055812	24.092
0.00032150	0.055787	24.113
0.00032100	0.055758	24.132
0.00032050	0.055735	24.148
0.00032000	0.055706	24.170
0.00031950	0.055681	24.191
0.00031900	0.055653	24.213
0.00031850	0.055630	24.227
0.00031800	0.055609	24.248
0.00031750	0.055579	24.269
0.00031700	0.055556	24.297
0.00031650	0.055528	24.321
0.00031600	0.055502	24.336
0.00031550	0.055481	24.355
0.00031500	0.055452	24.372
0.00031450	0.055429	24.392
0.00031400	0.055402	24.407
0.00031350	0.055379	24.424
0.00031300	0.055348	24.443
0.00031250	0.055325	24.462
0.00031200	0.055303	24.479
0.00031150	0.055274	24.496
0.00031100	0.055251	24.516
0.00031050	0.055227	24.537
0.00031000	0.055204	24.555
0.00030950	0.055172	24.566
0.00030900	0.055151	24.583
0.00030850	0.055121	24.599
0.00030800	0.055098	24.616
0.00030750	0.055079	24.626
0.00030700	0.055050	24.651
0.00030650	0.055027	24.671
0.00030600	0.054998	24.682
0.00030550	0.054975	24.696
0.00030500	0.054948	24.711
0.00030450	0.054921	24.727
0.00030400	0.054901	24.742
0.00030350	0.054873	24.755
0.00030300	0.054849	24.769
0.00030250	0.054826	24.784
0.00030200	0.054797	24.807
0.00030150	0.054776	24.821
0.00030100	0.054746	24.831
0.00030050	0.054726	24.835
0.00030000	0.054701	24.844
0.00029950	0.054671	24.859
0.00029900	0.054649	24.872
0.00029850	0.054622	24.884
0.00029800	0.054600	24.893
0.00029750	0.054580	24.906
0.00029700	0.054552	24.922
0.00029650	0.054526	24.931
0.00029600	0.054502	24.942
0.00029550	0.054474	24.955
0.00029500	0.054451	24.969
0.00029450	0.054423	24.982
0.00029400	0.054400	24.996
0.00029350	0.054379	25.005
0.00029300	0.054352	25.017
0.00029250	0.054327	25.026
0.00029200	0.054303	25.033
0.00029150	0.054276	25.042
0.00029100	0.054253	25.049
0.00029050	0.054225	25.059
0.00029000	0.054203	25.066
0.00028950	0.054182	25.070
0.00028900	0.054153	25.080
0.00028850	0.054130	25.088
0.00028800	0.054104	25.104
0.00028750	0.054079	25.111
0.00028700	0.054056	25.121
0.00028650	0.054034	25.134
0.00028600	0.054007	25.131
0.00028550	0.053983	25.135
0.00028500	0.053955	25.145
0.00028450	0.053933	25.155
0.00028400	0.053904	25.158
0.00028350	0.053884	25.162
0.00028300	0.053863	25.174
0.00028250	0.053833	25.186
0.00028200	0.053810	25.193
0.00028150	0.053784	25.196
0.00028100	0.053762	25.196
0.00028050	0.053734	25.199
0.00028000	0.053709	25.206
0.00027950	0.053691	25.206
0.00027900	0.053663	25.205
0.00027850	0.053639	25.206
0.00027800	0.053613	25.213
0.00027750	0.053589	25.213
0.00027700	0.053565	25.213
0.00027650	0.053537	25.220
0.00027600	0.053518	25.234
0.00027550	0.053493	25.244
0.00027500	0.053464	25.246
0.00027450	0.053444	25.247
0.00027400	0.053416	25.245
0.00027350	0.053394	25.244
0.00027300	0.053365	25.243
0.00027250	0.053344	25.236
0.00027200	0.053323	25.237
0.00027150	0.053295	25.236
0.00027100	0.053271	25.236
0.00027050	0.053245	25.244
0.00027000	0.053217	25.246
0.00026950	0.053197	25.244
0.00026900	0.053177	25.243
0.00026850	0.053146	25.247
0.00026800	0.053122	25.247
0.00026750	0.053100	25.240
0.00026700	0.053070	25.220
0.00026650	0.053048	25.234
0.00026600	0.053025	25.237
0.00026550	0.053004	25.234
0.00026500	0.052976	25.227
0.00026450	0.052949	25.234
0.00026400	0.052928	25.225
0.00026350	0.052900	25.223
0.00026300	0.052876	25.223
0.00026250	0.052853	25.220
0.00026200	0.052832	25.206
0.00026150	0.052804	25.206
0.00026100	0.052777	25.199
0.00026050	0.052754	25.199
0.00026000	0.052727	25.196
0.00025950	0.052705	25.193
0.00025900	0.052679	25.193
0.00025850	0.052653	25.184
0.00025800	0.052634	25.182
0.00025750	0.052611	25.184
0.00025700	0.052581	25.175
0.00025650	0.052560	25.167
0.00025600	0.052532	25.154
0.00025550	0.052508	25.138
0.00025500	0.052487	25.134
0.00025450	0.052463	25.131
0.00025400	0.052434	25.123
0.00025350	0.052411	25.120
0.00025300	0.052381	25.120
0.00025250	0.052360	25.116
0.00025200	0.052334	25.097
0.00025150	0.052313	25.093
0.00025100	0.052289	25.086
0.00025050	0.052260	25.083
0.00025000	0.052237	25.072
0.00024950	0.052210	25.069
0.00024900	0.052185	25.062
0.00024850	0.052162	25.049
0.00024800	0.052135	25.046
0.00024750	0.052117	25.036
0.00024700	0.052089	25.019
0.00024650	0.052062	25.009
0.00024600	0.052040	25.005
0.00024550	0.052012	24.998
0.00024500	0.051991	24.991
0.00024450	0.051969	24.978
0.00024400	0.051942	24.958
0.00024350	0.051917	24.946
0.00024300	0.051888	24.931
0.00024250	0.051868	24.920
0.00024200	0.051837	24.908
0.00024150	0.051815	24.890
0.00024100	0.051795	24.875
0.00024050	0.051766	24.871
0.00024000	0.051741	24.855
0.00023950	0.051715	24.841
0.00023900	0.051691	24.841
0.00023850	0.051666	24.825
0.00023800	0.051640	24.811
0.00023750	0.051619	24.795
0.00023700	0.051592	24.783
0.00023650	0.051566	24.768
0.00023600	0.051540	24.749
0.00023550	0.051513	24.731
0.00023500	0.051492	24.720
0.00023450	0.051464	24.704
0.00023400	0.051442	24.689
0.00023350	0.051417	24.672
0.00023300	0.051390	24.659
0.00023250	0.051365	24.639
0.00023200	0.051340	24.631
0.00023150	0.051311	24.620
0.00023100	0.051289	24.602
0.00023050	0.051268	24.586
0.00023000	0.051240	24.566
0.00022950	0.051212	24.547
0.00022900	0.051189	24.527
0.00022850	0.051163	24.516
0.00022800	0.051136	24.499
0.00022750	0.051114	24.474
0.00022700	0.051091	24.453
0.00022650	0.051065	24.434
0.00022600	0.051036	24.417
0.00022550	0.051013	24.398
0.00022500	0.050983	24.371
0.00022450	0.050962	24.356
0.00022400	0.050933	24.341
0.00022350	0.050911	24.324
0.00022300	0.050890	24.310
0.00022250	0.050859	24.286
0.00022200	0.050834	24.265
0.00022150	0.050805	24.250
0.00022100	0.050783	24.228
0.00022050	0.050754	24.202
0.00022000	0.050733	24.181
0.00021950	0.050707	24.163
0.00021900	0.050679	24.145
0.00021850	0.050652	24.129
0.00021800	0.050629	24.107
0.00021750	0.050602	24.088
0.00021700	0.050577	24.066
0.00021650	0.050554	24.047
0.00021600	0.050525	24.016
0.00021550	0.050501	23.994
0.00021500	0.050471	23.971
0.00021450	0.050448	23.942
0.00021400	0.050419	23.917
0.00021350	0.050397	23.899
0.00021300	0.050376	23.875
0.00021250	0.050344	23.849
0.00021200	0.050319	23.827
0.00021150	0.050291	23.805
0.00021100	0.050264	23.777
0.00021050	0.050238	23.756
0.00021000	0.050213	23.733
0.00020950	0.050191	23.704
0.00020900	0.050163	23.673
0.00020850	0.050136	23.649
0.00020800	0.050111	23.621
0.00020750	0.050081	23.591
0.00020700	0.050057	23.561
0.00020650	0.050027	23.534
0.00020600	0.050004	23.508
0.00020550	0.049982	23.484
0.00020500	0.049948	23.462
0.00020450	0.049928	23.439
0.00020400	0.049896	23.418
0.00020350	0.049870	23.386
0.00020300	0.049846	23.350
0.00020250	0.049814	23.322
0.00020200	0.049791	23.294
0.00020150	0.049768	23.260
0.00020100	0.049740	23.233
0.00020050	0.049711	23.208
0.00020000	0.049686	23.186
0.00019950	0.049657	23.153
0.00019900	0.049632	23.118
0.00019850	0.049608	23.085
0.00019800	0.049578	23.056
0.00019750	0.049554	23.024
0.00019700	0.049524	22.997
0.00019650	0.049495	22.955
0.00019600	0.049471	22.928
0.00019550	0.049442	22.905
0.00019500	0.049418	22.872
0.00019450	0.049394	22.842
0.00019400	0.049362	22.812
0.00019350	0.049338	22.776
0.00019300	0.049308	22.735
0.00019250	0.049280	22.697
0.00019200	0.049250	22.664
0.00019150	0.049227	22.633
0.00019100	0.049201	22.598
0.00019050	0.049169	22.559
0.00019000	0.049144	22.529
0.00018950	0.049117	22.498
0.00018900	0.049088	22.465
0.00018850	0.049066	22.425
0.00018800	0.049037	22.389
0.00018750	0.049007	22.345
0.00018700	0.048979	22.301
0.00018650	0.048947	22.268
0.00018600	0.048923	22.230
0.00018550	0.048893	22.196
0.00018500	0.048868	22.162
0.00018450	0.048843	22.123
0.00018400	0.048810	22.088
0.00018350	0.048786	22.051
0.00018300	0.048752	22.012
0.00018250	0.048726	21.968
0.00018200	0.048693	21.933
0.00018150	0.048667	21.892
0.00018100	0.048645	21.859
0.00018050	0.048615	21.828
0.00018000	0.048582	21.791
0.00017950	0.048556	21.747
0.00017900	0.048522	21.694
0.00017850	0.048495	21.653
0.00017800	0.048469	21.626
0.00017750	0.048440	21.588
0.00017700	0.048409	21.543
0.00017650	0.048384	21.499
0.00017600	0.048351	21.459
0.00017550	0.048325	21.416
0.00017500	0.048295	21.379
0.00017450	0.048270	21.340
0.00017400	0.048239	21.298
0.00017350	0.048209	21.259
0.00017300	0.048176	21.214
0.00017250	0.048150	21.170
0.00017200	0.048115	21.132
0.00017150	0.048091	21.087
0.00017100	0.048067	21.043
0.00017050	0.048033	20.999
0.00017000	0.048005	20.954
0.00016950	0.047970	20.913
0.00016900	0.047943	20.865
0.00016850	0.047913	20.826
0.00016800	0.047885	20.783
0.00016750	0.047856	20.733
0.00016700	0.047824	20.686
0.00016650	0.047790	20.642
0.00016600	0.047762	20.596
0.00016550	0.047730	20.551
0.00016500	0.047703	20.505
0.00016450	0.047677	20.464
0.00016400	0.047643	20.422
0.00016350	0.047614	20.372
0.00016300	0.047579	20.325
0.00016250	0.047547	20.285
0.00016200	0.047519	20.237
0.00016150	0.047486	20.188
0.00016100	0.047461	20.138
0.00016050	0.047429	20.090
0.00016000	0.047395	20.053
0.00015950	0.047369	20.002
0.00015900	0.047332	19.956
0.00015850	0.047306	19.909
0.00015800	0.047278	19.859
0.00015750	0.047240	19.810
0.00015700	0.047211	19.767
0.00015650	0.047175	19.719
0.00015600	0.047147	19.669
0.00015550	0.047115	19.620
0.00015500	0.047084	19.566
0.00015450	0.047056	19.516
0.00015400	0.047022	19.472
0.00015350	0.046988	19.421
0.00015300	0.046956	19.371
0.00015250	0.046920	19.325
0.00015200	0.046892	19.273
0.00015150	0.046857	19.221
0.00015100	0.046830	19.175
0.00015050	0.046800	19.119
0.00015000	0.046760	19.066
0.00014950	0.046732	19.015
0.00014900	0.046695	18.964
0.00014850	0.046664	18.916
0.00014800	0.046628	18.868
0.00014750	0.046598	18.817
0.00014700	0.046568	18.765
0.00014650	0.046531	18.711
0.00014600	0.046495	18.658
0.00014550	0.046467	18.608
0.00014500	0.046429	18.560
0.00014450	0.046400	18.502
0.00014400	0.046370	18.448
0.00014350	0.046333	18.396
0.00014300	0.046295	18.343
0.00014250	0.046264	18.289
0.00014200	0.046228	18.235
0.00014150	0.046192	18.180
0.00014100	0.046162	18.127
0.00014050	0.046134	18.074
0.00014000	0.046094	18.022
0.00013950	0.046059	17.969
0.00013900	0.046023	17.911
0.00013850	0.045984	17.855
0.00013800	0.045953	17.800
0.00013750	0.045921	17.746
0.00013700	0.045891	17.693
0.00013650	0.045850	17.638
0.00013600	0.045817	17.583
0.00013550	0.045777	17.524
0.00013500	0.045746	17.472
0.00013450	0.045706	17.421
0.00013400	0.045671	17.364
0.00013350	0.045641	17.301
0.00013300	0.045600	17.245
0.00013250	0.045564	17.191
0.00013200	0.045527	17.137
0.00013150	0.045489	17.081
0.00013100	0.045455	17.029
0.00013050	0.045414	16.974
0.00013000	0.045382	16.918
0.00012950	0.045350	16.862
0.00012900	0.045304	16.800
0.00012850	0.045269	16.742
0.00012800	0.045230	16.684
0.00012750	0.045193	16.625
0.00012700	0.045157	16.569
0.00012650	0.045123	16.514
0.00012600	0.045085	16.456
0.00012550	0.045046	16.398
0.00012500	0.045005	16.341
0.00012450	0.044969	16.285
0.00012400	0.044924	16.226
0.00012350	0.044892	16.167
0.00012300	0.044859	16.110
0.00012250	0.044815	16.052
0.00012200	0.044775	15.994
0.00012150	0.044738	15.935
0.00012100	0.044693	15.874
0.00012050	0.044661	15.818
0.00012000	0.044616	15.759
0.00011950	0.044581	15.698
0.00011900	0.044544	15.636
0.00011850	0.044497	15.578
0.00011800	0.044462	15.522
0.00011750	0.044417	15.461
0.00011700	0.044379	15.402
0.00011650	0.044337	15.343
0.00011600	0.044301	15.283
0.00011550	0.044260	15.223
0.00011500	0.044218	15.162
0.00011450	0.044172	15.099
0.00011400	0.044134	15.039
0.00011350	0.044088	14.978
0.00011300	0.044055	14.915
0.00011250	0.044013	14.856
0.00011200	0.043968	14.796
0.00011150	0.043927	14.736
0.00011100	0.043879	14.677
0.00011050	0.043843	14.617
0.00011000	0.043794	14.555
0.00010950	0.043756	14.493
0.00010900	0.043717	14.430
0.00010850	0.043666	14.369
0.00010800	0.043626	14.307
0.00010750	0.043581	14.246
0.00010700	0.043534	14.183
0.00010650	0.043496	14.121
0.00010600	0.043460	14.060
0.00010550	0.043406	14.001
0.00010500	0.043366	13.940
0.00010450	0.043311	13.880
0.00010400	0.043272	13.818
0.00010350	0.043220	13.756
0.00010300	0.043182	13.694
0.00010250	0.043134	13.545
0.00010200	0.043096	13.531
0.00010150	0.043049	13.495
0.00010100	0.043003	13.446
0.00010050	0.042952	13.387
1.0000e-04	0.042893	13.211
		
1.0000e-04	0.042846	13.165
9.9800e-05	0.042872	13.171
9.9600e-05	0.042852	13.177
9.9400e-05	0.042837	13.171
9.9200e-05	0.042821	13.154
9.9000e-05	0.042799	13.132
9.8800e-05	0.042777	13.108
9.8600e-05	0.042762	13.083
9.8400e-05	0.042740	13.057
9.8200e-05	0.042720	13.033
9.8000e-05	0.042705	13.010
9.7800e-05	0.042686	12.985
9.7600e-05	0.042668	12.961
9.7400e-05	0.042645	12.937
9.7200e-05	0.042630	12.913
9.7000e-05	0.042607	12.887
9.6800e-05	0.042586	12.861
9.6600e-05	0.042570	12.835
9.6400e-05	0.042547	12.808
9.6200e-05	0.042530	12.784
9.6000e-05	0.042514	12.761
9.5800e-05	0.042491	12.736
9.5600e-05	0.042473	12.710
9.5400e-05	0.042451	12.684
9.5200e-05	0.042431	12.661
9.5000e-05	0.042413	12.638
9.4800e-05	0.042395	12.612
9.4600e-05	0.042376	12.585
9.4400e-05	0.042354	12.558
9.4200e-05	0.042334	12.535
9.4000e-05	0.042315	12.510
9.3800e-05	0.042291	12.484
9.3600e-05	0.042276	12.457
9.3400e-05	0.042258	12.431
9.3200e-05	0.042234	12.404
9.3000e-05	0.042216	12.380
9.2800e-05	0.042192	12.355
9.2600e-05	0.042176	12.329
9.2400e-05	0.042150	12.304
9.2200e-05	0.042136	12.281
9.2000e-05	0.042119	12.257
9.1800e-05	0.042092	12.233
9.1600e-05	0.042077	12.208
9.1400e-05	0.042050	12.183
9.1200e-05	0.042034	12.157
9.1000e-05	0.042010	12.133
9.0800e-05	0.041993	12.106
9.0600e-05	0.041976	12.082
9.0400e-05	0.041950	12.058
9.0200e-05	0.041931	12.031
9.0000e-05	0.041910	12.006
8.9800e-05	0.041886	11.980
8.9600e-05	0.041869	11.955
8.9400e-05	0.041844	11.929
8.9200e-05	0.041826	11.905
8.9000e-05	0.041808	11.880
8.8800e-05	0.041784	11.858
8.8600e-05	0.041767	11.833
8.8400e-05	0.041740	11.808
8.8200e-05	0.041724	11.784
8.8000e-05	0.041699	11.760
8.7800e-05	0.041677	11.736
8.7600e-05	0.041659	11.712
8.7400e-05	0.041641	11.686
8.7200e-05	0.041613	11.660
8.7000e-05	0.041595	11.635
8.6800e-05	0.041573	11.608
8.6600e-05	0.041549	11.582
8.6400e-05	0.041532	11.554
8.6200e-05	0.041513	11.529
8.6000e-05	0.041485	11.504
8.5800e-05	0.041467	11.478
8.5600e-05	0.041441	11.452
8.5400e-05	0.041423	11.426
8.5200e-05	0.041398	11.402
8.5000e-05	0.041379	11.382
8.4800e-05	0.041361	11.359
8.4600e-05	0.041336	11.339
8.4400e-05	0.041313	11.321
8.4200e-05	0.041294	11.306
8.4000e-05	0.041266	11.293
8.3800e-05	0.041250	11.277
8.3600e-05	0.041230	11.255
8.3400e-05	0.041202	11.233
8.3200e-05	0.041185	11.208
8.3000e-05	0.041157	11.178
8.2800e-05	0.041139	11.148
8.2600e-05	0.041111	11.118
8.2400e-05	0.041095	11.083
8.2200e-05	0.041075	11.047
8.2000e-05	0.041047	11.015
8.1800e-05	0.041026	10.984
8.1600e-05	0.041002	10.954
8.1400e-05	0.040978	10.927
8.1200e-05	0.040958	10.898
8.1000e-05	0.040931	10.869
8.0800e-05	0.040911	10.842
8.0600e-05	0.040893	10.815
8.0400e-05	0.040865	10.787
8.0200e-05	0.040843	10.762
8.0000e-05	0.040820	10.735
7.9800e-05	0.040794	10.708
7.9600e-05	0.040775	10.684
7.9400e-05	0.040755	10.660
7.9200e-05	0.040728	10.635
7.9000e-05	0.040708	10.612
7.8800e-05	0.040679	10.589
7.8600e-05	0.040660	10.566
7.8400e-05	0.040630	10.539
7.8200e-05	0.040612	10.511
7.8000e-05	0.040592	10.483
7.7800e-05	0.040562	10.455
7.7600e-05	0.040541	10.427
7.7400e-05	0.040514	10.400
7.7200e-05	0.040492	10.372
7.7000e-05	0.040468	10.346
7.6800e-05	0.040443	10.320
7.6600e-05	0.040423	10.295
7.6400e-05	0.040398	10.270
7.6200e-05	0.040371	10.244
7.6000e-05	0.040349	10.219
7.5800e-05	0.040319	10.194
7.5600e-05	0.040300	10.169
7.5400e-05	0.040269	10.145
7.5200e-05	0.040248	10.119
7.5000e-05	0.040228	10.091
7.4800e-05	0.040197	10.067
7.4600e-05	0.040176	10.041
7.4400e-05	0.040149	10.017
7.4200e-05	0.040124	9.9900
7.4000e-05	0.040106	9.9623
7.3800e-05	0.040078	9.9365
7.3600e-05	0.040051	9.9122
7.3400e-05	0.040028	9.8882
7.3200e-05	0.039998	9.8624
7.3000e-05	0.039978	9.8366
7.2800e-05	0.039947	9.8116
7.2600e-05	0.039925	9.7870
7.2400e-05	0.039904	9.7631
7.2200e-05	0.039872	9.7379
7.2000e-05	0.039852	9.7135
7.1800e-05	0.039820	9.6891
7.1600e-05	0.039799	9.6646
7.1400e-05	0.039779	9.6391
7.1200e-05	0.039745	9.6139
7.1000e-05	0.039722	9.5913
7.0800e-05	0.039695	9.5668
7.0600e-05	0.039666	9.5432
7.0400e-05	0.039644	9.5171
7.0200e-05	0.039613	9.4923
7.0000e-05	0.039590	9.4696
6.9800e-05	0.039568	9.4460
6.9600e-05	0.039535	9.4222
6.9400e-05	0.039513	9.3981
6.9200e-05	0.039485	9.3742
6.9000e-05	0.039456	9.3510
6.8800e-05	0.039435	9.3285
6.8600e-05	0.039411	9.3050
6.8400e-05	0.039377	9.2799
6.8200e-05	0.039355	9.2539
6.8000e-05	0.039324	9.2251
6.7800e-05	0.039296	9.1962
6.7600e-05	0.039273	9.1696
6.7400e-05	0.039239	9.1428
6.7200e-05	0.039218	9.1156
6.7000e-05	0.039195	9.0908
6.6800e-05	0.039160	9.0666
6.6600e-05	0.039135	9.0431
6.6400e-05	0.039109	9.0185
6.6200e-05	0.039075	8.9936
6.6000e-05	0.039053	8.9690
6.5800e-05	0.039030	8.9429
6.5600e-05	0.038994	8.9172
6.5400e-05	0.038973	8.8920
6.5200e-05	0.038937	8.8662
6.5000e-05	0.038914	8.8413
6.4800e-05	0.038883	8.8155
6.4600e-05	0.038858	8.7914
6.4400e-05	0.038831	8.7661
6.4200e-05	0.038800	8.7403
6.4000e-05	0.038769	8.7152
6.3800e-05	0.038743	8.6605
6.3600e-05	0.038713	8.6586
6.3400e-05	0.038686	8.6427
6.3200e-05	0.038655	8.6212
6.3000e-05	0.038630	8.5965
6.2800e-05	0.038602	8.5715
6.2600e-05	0.038568	8.5464
6.2400e-05	0.038542	8.5215
6.2200e-05	0.038508	8.4954
6.2000e-05	0.038482	8.4696
6.1800e-05	0.038452	8.4411
6.1600e-05	0.038427	8.4163
6.1400e-05	0.038394	8.3920
6.1200e-05	0.038368	8.3675
6.1000e-05	0.038332	8.3414
6.0800e-05	0.038303	8.3160
6.0600e-05	0.038275	8.2900
6.0400e-05	0.038241	8.2653
6.0200e-05	0.038217	8.2411
6.0000e-05	0.038188	8.2164
5.9800e-05	0.038153	8.1927
5.9600e-05	0.038125	8.1675
5.9400e-05	0.038091	8.1419
5.9200e-05	0.038062	8.1148
5.9000e-05	0.038031	8.0900
5.8800e-05	0.038003	8.0644
5.8600e-05	0.037972	8.0403
5.8400e-05	0.037939	8.0159
5.8200e-05	0.037906	7.9924
5.8000e-05	0.037877	7.9686
5.7800e-05	0.037844	7.9412
5.7600e-05	0.037815	7.9151
5.7400e-05	0.037788	7.8918
5.7200e-05	0.037751	7.8674
5.7000e-05	0.037723	7.8448
5.6800e-05	0.037685	7.8198
5.6600e-05	0.037657	7.7958
5.6400e-05	0.037621	7.7712
5.6200e-05	0.037593	7.7465
5.6000e-05	0.037566	7.7228
5.5800e-05	0.037528	7.6970
5.5600e-05	0.037497	7.6728
5.5400e-05	0.037462	7.6480
5.5200e-05	0.037429	7.6243
5.5000e-05	0.037396	7.5991
5.4800e-05	0.037363	7.5747
5.4600e-05	0.037337	7.5512
5.4400e-05	0.037304	7.5267
5.4200e-05	0.037265	7.5012
5.4000e-05	0.037236	7.4765
5.3800e-05	0.037198	7.4511
5.3600e-05	0.037163	7.4248
5.3400e-05	0.037134	7.4001
5.3200e-05	0.037106	7.3760
5.3000e-05	0.037065	7.3515
5.2800e-05	0.037034	7.3283
5.2600e-05	0.036998	7.3043
5.2400e-05	0.036962	7.2786
5.2200e-05	0.036931	7.2533
5.2000e-05	0.036894	7.2287
5.1800e-05	0.036862	7.2052
5.1600e-05	0.036830	7.1802
5.1400e-05	0.036789	7.1568
5.1200e-05	0.036757	7.1327
5.1000e-05	0.036718	7.1091
5.0800e-05	0.036687	7.0845
5.0600e-05	0.036656	7.0595
5.0400e-05	0.036615	7.0336
5.0200e-05	0.036584	7.0089
5.0000e-05	0.036543	6.9844
4.9800e-05	0.036510	6.9613
4.9600e-05	0.036470	6.9371
4.9400e-05	0.036434	6.9114
4.9200e-05	0.036402	6.8864
4.9000e-05	0.036371	6.8612
4.8800e-05	0.036328	6.8370
4.8600e-05	0.036292	6.8134
4.8400e-05	0.036255	6.7887
4.8200e-05	0.036214	6.7622
4.8000e-05	0.036181	6.7390
4.7800e-05	0.036145	6.7146
4.7600e-05	0.036114	6.6900
4.7400e-05	0.036070	6.6639
4.7200e-05	0.036036	6.6400
4.7000e-05	0.035994	6.6154
4.6800e-05	0.035954	6.5914
4.6600e-05	0.035921	6.5674
4.6400e-05	0.035880	6.5437
4.6200e-05	0.035847	6.5183
4.6000e-05	0.035805	6.4935
4.5800e-05	0.035771	6.4687
4.5600e-05	0.035728	6.4437
4.5400e-05	0.035686	6.4189
4.5200e-05	0.035653	6.3946
4.5000e-05	0.035609	6.3697
4.4800e-05	0.035576	6.3451
4.4600e-05	0.035537	6.3216
4.4400e-05	0.035496	6.2974
4.4200e-05	0.035452	6.2737
4.4000e-05	0.035416	6.2488
4.3800e-05	0.035373	6.2240
4.3600e-05	0.035331	6.1987
4.3400e-05	0.035300	6.1731
4.3200e-05	0.035258	6.1498
4.3000e-05	0.035210	6.1268
4.2800e-05	0.035174	6.1034
4.2600e-05	0.035127	6.0783
4.2400e-05	0.035091	6.0531
4.2200e-05	0.035049	6.0281
4.2000e-05	0.035013	6.0037
4.1800e-05	0.034967	5.9789
4.1600e-05	0.034929	5.9555
4.1400e-05	0.034879	5.9313
4.1200e-05	0.034843	5.9070
4.1000e-05	0.034796	5.8819
4.0800e-05	0.034755	5.8581
4.0600e-05	0.034719	5.8342
4.0400e-05	0.034675	5.8100
4.0200e-05	0.034625	5.7847
4.0000e-05	0.034586	5.7597
3.9800e-05	0.034539	5.7358
3.9600e-05	0.034497	5.7129
3.9400e-05	0.034463	5.6883
3.9200e-05	0.034413	5.6631
3.9000e-05	0.034366	5.6388
3.8800e-05	0.034325	5.6156
3.8600e-05	0.034273	5.5920
3.8400e-05	0.034234	5.5679
3.8200e-05	0.034186	5.5425
3.8000e-05	0.034148	5.5170
3.7800e-05	0.034100	5.4926
3.7600e-05	0.034057	5.4683
3.7400e-05	0.034004	5.4446
3.7200e-05	0.033961	5.4206
3.7000e-05	0.033916	5.3640
3.6800e-05	0.033866	5.3594
3.6600e-05	0.033822	5.3441
3.6400e-05	0.033785	5.3237
3.6200e-05	0.033735	5.3001
3.6000e-05	0.033683	5.2758
3.5800e-05	0.033636	5.2517
3.5600e-05	0.033585	5.2280
3.5400e-05	0.033537	5.2041
3.5200e-05	0.033492	5.1794
3.5000e-05	0.033452	5.1546
3.4800e-05	0.033396	5.1301
3.4600e-05	0.033347	5.1064
3.4400e-05	0.033298	5.0825
3.4200e-05	0.033244	5.0576
3.4000e-05	0.033198	5.0324
3.3800e-05	0.033147	5.0089
3.3600e-05	0.033104	4.9853
3.3400e-05	0.033051	4.9605
3.3200e-05	0.033002	4.9360
3.3000e-05	0.032946	4.9127
3.2800e-05	0.032896	4.8879
3.2600e-05	0.032843	4.8640
3.2400e-05	0.032790	4.8400
3.2200e-05	0.032749	4.8160
3.2000e-05	0.032698	4.7920
3.1800e-05	0.032639	4.7682
3.1600e-05	0.032586	4.7436
3.1400e-05	0.032534	4.7187
3.1200e-05	0.032476	4.6943
3.1000e-05	0.032427	4.6694
3.0800e-05	0.032379	4.6444
3.0600e-05	0.032325	4.6199
3.0400e-05	0.032263	4.5951
3.0200e-05	0.032212	4.5703
3.0000e-05	0.032154	4.5449
2.9800e-05	0.032100	4.5201
2.9600e-05	0.032043	4.4957
2.9400e-05	0.031995	4.4716
2.9200e-05	0.031940	4.4467
2.9000e-05	0.031879	4.4216
2.8800e-05	0.031820	4.3964
2.8600e-05	0.031765	4.3719
2.8400e-05	0.031702	4.3485
2.8200e-05	0.031659	4.3238
2.8000e-05	0.031599	4.2982
2.7800e-05	0.031532	4.2721
2.7600e-05	0.031477	4.2464
2.7400e-05	0.031412	4.2210
2.7200e-05	0.031358	4.1965
2.7000e-05	0.031292	4.1715
2.6800e-05	0.031236	4.1466
2.6600e-05	0.031186	4.1218
2.6400e-05	0.031118	4.0966
2.6200e-05	0.031056	4.0722
2.6000e-05	0.030994	4.0474
2.5800e-05	0.030927	4.0231
2.5600e-05	0.030870	3.9976
2.5400e-05	0.030802	3.9725
2.5200e-05	0.030749	3.9471
2.5000e-05	0.030687	3.9221
2.4800e-05	0.030615	3.8977
2.4600e-05	0.030552	3.8733
2.4400e-05	0.030485	3.8476
2.4200e-05	0.030418	3.8220
2.4000e-05	0.030356	3.7972
2.3800e-05	0.030298	3.7721
2.3600e-05	0.030223	3.7460
2.3400e-05	0.030161	3.7208
2.3200e-05	0.030088	3.6957
2.3000e-05	0.030016	3.6703
2.2800e-05	0.029954	3.6451
2.2600e-05	0.029879	3.6196
2.2400e-05	0.029820	3.5945
2.2200e-05	0.029748	3.5689
2.2000e-05	0.029678	3.5426
2.1800e-05	0.029601	3.5163
2.1600e-05	0.029528	3.4910
2.1400e-05	0.029461	3.4652
2.1200e-05	0.029383	3.4393
2.1000e-05	0.029319	3.4133
2.0800e-05	0.029247	3.3874
2.0600e-05	0.029171	3.3615
2.0400e-05	0.029088	3.3355
2.0200e-05	0.029018	3.3100
2.0000e-05	0.028938	3.2380
1.9800e-05	0.028865	3.2320
1.9600e-05	0.028784	3.2149
1.9400e-05	0.028706	3.1916
1.9200e-05	0.028639	3.1666
1.9000e-05	0.028559	3.1411
1.8800e-05	0.028472	3.1147
1.8600e-05	0.028391	3.0888
1.8400e-05	0.028312	3.0607
1.8200e-05	0.028225	3.0333
1.8000e-05	0.028146	3.0063
1.7800e-05	0.028060	2.9804
1.7600e-05	0.028015	2.9541
1.7400e-05	0.027894	2.9273
1.7200e-05	0.027804	2.8998
1.7000e-05	0.027716	2.8730
1.6800e-05	0.027633	2.8465
1.6600e-05	0.027556	2.8199
1.6400e-05	0.027461	2.7927
1.6200e-05	0.027364	2.7656
1.6000e-05	0.027277	2.7381
1.5800e-05	0.027178	2.7099
1.5600e-05	0.027085	2.6817
1.5400e-05	0.026997	2.6523
1.5200e-05	0.026915	2.6235
1.5000e-05	0.026810	2.5952
1.4800e-05	0.026711	2.5673
1.4600e-05	0.026610	2.5389
1.4400e-05	0.026507	2.5104
1.4200e-05	0.026410	2.4813
1.4000e-05	0.026305	2.4518
1.3800e-05	0.026200	2.4222
1.3600e-05	0.026109	2.3930
1.3400e-05	0.026005	2.3634
1.3200e-05	0.025890	2.3334
1.3000e-05	0.025779	2.3034
1.2800e-05	0.025672	2.2747
1.2600e-05	0.025554	2.2449
1.2400e-05	0.025441	2.2151
1.2200e-05	0.025350	2.1847
1.2000e-05	0.025230	2.1539
1.1800e-05	0.025093	2.1232
1.1600e-05	0.024972	2.0927
1.1400e-05	0.024852	2.0207
1.1200e-05	0.024734	2.0143
1.1000e-05	0.024632	1.9959
1.0800e-05	0.024494	1.9700
1.0600e-05	0.024359	1.9408
1.0400e-05	0.024225	1.9092
1.0200e-05	0.024088	1.8774
		
1.0000e-05	0.023951	1.7985
9.9000e-06	0.023880	1.7947
9.8000e-06	0.023823	1.7842
9.7000e-06	0.023752	1.7691
9.6000e-06	0.023675	1.7535
9.5000e-06	0.023603	1.7370
9.4000e-06	0.023529	1.7193
9.3000e-06	0.023452	1.7022
9.2000e-06	0.023381	1.6856
9.1000e-06	0.023322	1.6677
9.0000e-06	0.023239	1.6500
8.9000e-06	0.023157	1.6330
8.8000e-06	0.023081	1.6158
8.7000e-06	0.022999	1.5987
8.6000e-06	0.022920	1.5818
8.5000e-06	0.022841	1.5645
8.4000e-06	0.022772	1.5464
8.3000e-06	0.022681	1.5283
8.2000e-06	0.022601	1.5108
8.1000e-06	0.022516	1.4932
8.0000e-06	0.022424	1.4755
7.9000e-06	0.022343	1.4582
7.8000e-06	0.022254	1.4404
7.7000e-06	0.022181	1.4229
7.6000e-06	0.022086	1.4052
7.5000e-06	0.021995	1.3882
7.4000e-06	0.021897	1.3708
7.3000e-06	0.021807	1.3531
7.2000e-06	0.021713	1.3357
7.1000e-06	0.021616	1.3173
7.0000e-06	0.021529	1.2991
6.9000e-06	0.021433	1.2806
6.8000e-06	0.021324	1.2618
6.7000e-06	0.021226	1.2431
6.6000e-06	0.021124	1.2237
6.5000e-06	0.021012	1.2044
6.4000e-06	0.020912	1.1854
6.3000e-06	0.020821	1.1657
6.2000e-06	0.020703	1.1463
6.1000e-06	0.020588	1.1272
6.0000e-06	0.020475	1.1080
5.9000e-06	0.020353	1.0893
5.8000e-06	0.020238	1.0710
5.7000e-06	0.020123	1.0521
5.6000e-06	0.020002	1.0084
5.5000e-06	0.019891	1.0043
5.4000e-06	0.019755	0.99278
5.3000e-06	0.019625	0.97686
5.2000e-06	0.019495	0.96013
5.1000e-06	0.019353	0.94170
5.0000e-06	0.019215	0.92316
4.9000e-06	0.019082	0.90431
4.8000e-06	0.018961	0.88500
4.7000e-06	0.018804	0.86577
4.6000e-06	0.018644	0.84606
4.5000e-06	0.018495	0.82625
4.4000e-06	0.018330	0.80691
4.3000e-06	0.018173	0.78701
4.2000e-06	0.018012	0.76771
4.1000e-06	0.017863	0.74880
4.0000e-06	0.017665	0.70289
3.9000e-06	0.017503	0.69821
3.8000e-06	0.017308	0.68568
3.7000e-06	0.017121	0.66901
3.6000e-06	0.016916	0.65046
3.5000e-06	0.016713	0.63138
3.4000e-06	0.016511	0.61202
3.3000e-06	0.016325	0.59333
3.2000e-06	0.016090	0.57450
3.1000e-06	0.015845	0.55643
3.0000e-06	0.015612	0.53829
2.9000e-06	0.015359	0.52058
2.8000e-06	0.015104	0.50332
2.7000e-06	0.014883	0.48681
2.6000e-06	0.014593	0.47099
2.5000e-06	0.014290	0.45369
2.4000e-06	0.013990	0.41240
2.3000e-06	0.013687	0.40874
2.2000e-06	0.013366	0.39928
2.1000e-06	0.013020	0.38559
2.0000e-06	0.012672	0.37102
1.9000e-06	0.012364	0.35617
1.8000e-06	0.011971	0.34165
1.7000e-06	0.011553	0.32684
1.6000e-06	0.011120	0.31399
1.5000e-06	0.010692	0.30304
1.4000e-06	0.010245	0.27254
1.3000e-06	0.0097583	0.26909
1.2000e-06	0.0092444	0.25977
1.1000e-06	0.0088182	0.24834
1.0000e-06	0.0082214	0.23687
9.0000e-07	0.0076200	0.22613
8.0000e-07	0.0070168	0.21943
7.0000e-07	0.0063388	0.20875
6.0000e-07	0.0056307	0.19577


==> Fig5_3T.TXT <==
I	V	dIdV_3T
0.00093000	0.14926	5.7080
0.00092950	0.14915	5.7135
0.00092900	0.14904	5.7186
0.00092850	0.14893	5.7191
0.00092800	0.14882	5.7224
0.00092750	0.14871	5.7281
0.00092700	0.14860	5.7297
0.00092650	0.14849	5.7301
0.00092600	0.14840	5.7366
0.00092550	0.14829	5.7404
0.00092500	0.14817	5.7437
0.00092450	0.14806	5.7471
0.00092400	0.14796	5.7472
0.00092350	0.14784	5.7502
0.00092300	0.14774	5.7582
0.00092250	0.14765	5.7615
0.00092200	0.14754	5.7641
0.00092150	0.14742	5.7693
0.00092100	0.14731	5.7722
0.00092050	0.14721	5.7760
0.00092000	0.14709	5.7790
0.00091950	0.14699	5.7861
0.00091900	0.14689	5.7878
0.00091850	0.14679	5.7902
0.00091800	0.14667	5.7924
0.00091750	0.14656	5.7935
0.00091700	0.14645	5.7984
0.00091650	0.14635	5.8014
0.00091600	0.14625	5.8052
0.00091550	0.14615	5.8081
0.00091500	0.14603	5.8136
0.00091450	0.14592	5.8190
0.00091400	0.14582	5.8218
0.00091350	0.14571	5.8258
0.00091300	0.14560	5.8297
0.00091250	0.14550	5.8323
0.00091200	0.14541	5.8313
0.00091150	0.14529	5.8346
0.00091100	0.14518	5.8411
0.00091050	0.14508	5.8416
0.00091000	0.14496	5.8461
0.00090950	0.14486	5.8526
0.00090900	0.14475	5.8545
0.00090850	0.14466	5.8588
0.00090800	0.14455	5.8636
0.00090750	0.14444	5.8665
0.00090700	0.14433	5.8720
0.00090650	0.14422	5.8753
0.00090600	0.14412	5.8812
0.00090550	0.14401	5.8852
0.00090500	0.14392	5.8864
0.00090450	0.14381	5.8888
0.00090400	0.14370	5.8923
0.00090350	0.14359	5.8923
0.00090300	0.14348	5.8953
0.00090250	0.14338	5.8960
0.00090200	0.14329	5.8993
0.00090150	0.14319	5.9021
0.00090100	0.14307	5.9111
0.00090050	0.14296	5.9165
0.00090000	0.14286	5.9243
0.00089950	0.14275	5.9278
0.00089900	0.14265	5.9327
0.00089850	0.14256	5.9369
0.00089800	0.14245	5.9347
0.00089750	0.14234	5.9399
0.00089700	0.14223	5.9504
0.00089650	0.14212	5.9520
0.00089600	0.14202	5.9540
0.00089550	0.14192	5.9567
0.00089500	0.14183	5.9601
0.00089450	0.14172	5.9617
0.00089400	0.14161	5.9684
0.00089350	0.14150	5.9715
0.00089300	0.14140	5.9715
0.00089250	0.14130	5.9723
0.00089200	0.14119	5.9786
0.00089150	0.14110	5.9803
0.00089100	0.14100	5.9868
0.00089050	0.14088	5.9875
0.00089000	0.14078	5.9926
0.00088950	0.14067	5.9961
0.00088900	0.14057	5.9982
0.00088850	0.14046	6.0030
0.00088800	0.14038	6.0117
0.00088750	0.14028	6.0169
0.00088700	0.14016	6.0178
0.00088650	0.14006	6.0211
0.00088600	0.13995	6.0232
0.00088550	0.13984	6.0263
0.00088500	0.13975	6.0283
0.00088450	0.13966	6.0318
0.00088400	0.13955	6.0368
0.00088350	0.13945	6.0402
0.00088300	0.13934	6.0452
0.00088250	0.13923	6.0492
0.00088200	0.13914	6.0492
0.00088150	0.13903	6.0534
0.00088100	0.13894	6.0572
0.00088050	0.13882	6.0576
0.00088000	0.13872	6.0595
0.00087950	0.13862	6.0673
0.00087900	0.13852	6.0715
0.00087850	0.13841	6.0737
0.00087800	0.13833	6.0768
0.00087750	0.13822	6.0779
0.00087700	0.13812	6.0799
0.00087650	0.13801	6.0799
0.00087600	0.13790	6.0806
0.00087550	0.13779	6.0841
0.00087500	0.13770	6.0884
0.00087450	0.13762	6.0941
0.00087400	0.13750	6.1023
0.00087350	0.13740	6.1076
0.00087300	0.13729	6.1076
0.00087250	0.13720	6.1108
0.00087200	0.13709	6.1122
0.00087150	0.13701	6.1176
0.00087100	0.13690	6.1205
0.00087050	0.13679	6.1205
0.00087000	0.13669	6.1238
0.00086950	0.13658	6.1248
0.00086900	0.13648	6.1292
0.00086850	0.13638	6.1378
0.00086800	0.13628	6.1448
0.00086750	0.13619	6.1517
0.00086700	0.13609	6.1557
0.00086650	0.13598	6.1594
0.00086600	0.13588	6.1604
0.00086550	0.13578	6.1648
0.00086500	0.13568	6.1709
0.00086450	0.13558	6.1725
0.00086400	0.13549	6.1740
0.00086350	0.13538	6.1779
0.00086300	0.13528	6.1801
0.00086250	0.13518	6.1813
0.00086200	0.13508	6.1858
0.00086150	0.13497	6.1899
0.00086100	0.13489	6.1952
0.00086050	0.13478	6.2013
0.00086000	0.13468	6.2059
0.00085950	0.13458	6.2092
0.00085900	0.13448	6.2092
0.00085850	0.13437	6.2136
0.00085800	0.13428	6.2181
0.00085750	0.13419	6.2194
0.00085700	0.13408	6.2215
0.00085650	0.13398	6.2249
0.00085600	0.13387	6.2305
0.00085550	0.13378	6.2339
0.00085500	0.13368	6.2384
0.00085450	0.13358	6.2420
0.00085400	0.13350	6.2430
0.00085350	0.13339	6.2465
0.00085300	0.13329	6.2511
0.00085250	0.13319	6.2556
0.00085200	0.13309	6.2566
0.00085150	0.13298	6.2601
0.00085100	0.13289	6.2651
0.00085050	0.13280	6.2692
0.00085000	0.13270	6.2726
0.00084950	0.13260	6.2768
0.00084900	0.13250	6.2838
0.00084850	0.13240	6.2862
0.00084800	0.13229	6.2898
0.00084750	0.13220	6.2931
0.00084700	0.13212	6.2977
0.00084650	0.13200	6.3026
0.00084600	0.13191	6.3070
0.00084550	0.13181	6.3126
0.00084500	0.13170	6.3162
0.00084450	0.13161	6.3186
0.00084400	0.13151	6.3231
0.00084350	0.13141	6.3256
0.00084300	0.13133	6.3296
0.00084250	0.13122	6.3326
0.00084200	0.13111	6.3394
0.00084150	0.13102	6.3382
0.00084100	0.13092	6.3406
0.00084050	0.13082	6.3441
0.00084000	0.13073	6.3500
0.00083950	0.13064	6.3520
0.00083900	0.13054	6.3553
0.00083850	0.13044	6.3586
0.00083800	0.13034	6.3646
0.00083750	0.13024	6.3665
0.00083700	0.13014	6.3727
0.00083650	0.13006	6.3752
0.00083600	0.12995	6.3794
0.00083550	0.12985	6.3815
0.00083500	0.12975	6.3851
0.00083450	0.12966	6.3926
0.00083400	0.12956	6.3909
0.00083350	0.12947	6.3934
0.00083300	0.12938	6.3991
0.00083250	0.12928	6.4014
0.00083200	0.12917	6.4051
0.00083150	0.12908	6.4080
0.00083100	0.12898	6.4129
0.00083050	0.12888	6.4187
0.00083000	0.12880	6.4205
0.00082950	0.12870	6.4240
0.00082900	0.12860	6.4279
0.00082850	0.12850	6.4303
0.00082800	0.12840	6.4336
0.00082750	0.12831	6.4420
0.00082700	0.12820	6.4476
0.00082650	0.12812	6.4497
0.00082600	0.12802	6.4532
0.00082550	0.12792	6.4557
0.00082500	0.12782	6.4569
0.00082450	0.12773	6.4617
0.00082400	0.12763	6.4649
0.00082350	0.12754	6.4680
0.00082300	0.12746	6.4720
0.00082250	0.12735	6.4743
0.00082200	0.12725	6.4742
0.00082150	0.12715	6.4795
0.00082100	0.12706	6.4860
0.00082050	0.12696	6.4859
0.00082000	0.12688	6.4918
0.00081950	0.12678	6.4988
0.00081900	0.12668	6.5017
0.00081850	0.12658	6.5012
0.00081800	0.12649	6.5060
0.00081750	0.12638	6.5114
0.00081700	0.12629	6.5146
0.00081650	0.12621	6.5153
0.00081600	0.12611	6.5200
0.00081550	0.12601	6.5262
0.00081500	0.12592	6.5313
0.00081450	0.12581	6.5319
0.00081400	0.12573	6.5344
0.00081350	0.12563	6.5356
0.00081300	0.12555	6.5370
0.00081250	0.12545	6.5404
0.00081200	0.12535	6.5482
0.00081150	0.12525	6.5523
0.00081100	0.12516	6.5542
0.00081050	0.12506	6.5569
0.00081000	0.12498	6.5614
0.00080950	0.12489	6.5681
0.00080900	0.12479	6.5728
0.00080850	0.12469	6.5757
0.00080800	0.12460	6.5805
0.00080750	0.12449	6.5837
0.00080700	0.12440	6.5869
0.00080650	0.12432	6.5910
0.00080600	0.12422	6.5975
0.00080550	0.12413	6.6020
0.00080500	0.12403	6.6092
0.00080450	0.12393	6.6123
0.00080400	0.12384	6.6139
0.00080350	0.12374	6.6179
0.00080300	0.12365	6.6214
0.00080250	0.12357	6.6225
0.00080200	0.12347	6.6243
0.00080150	0.12337	6.6288
0.00080100	0.12328	6.6308
0.00080050	0.12319	6.6375
0.00080000	0.12309	6.6447
0.00079950	0.12300	6.6493
0.00079900	0.12293	6.6518
0.00079850	0.12282	6.6527
0.00079800	0.12272	6.6560
0.00079750	0.12262	6.6639
0.00079700	0.12253	6.6662
0.00079650	0.12244	6.6701
0.00079600	0.12234	6.6741
0.00079550	0.12227	6.6776
0.00079500	0.12217	6.6818
0.00079450	0.12207	6.6896
0.00079400	0.12198	6.6928
0.00079350	0.12188	6.6916
0.00079300	0.12179	6.6960
0.00079250	0.12172	6.7036
0.00079200	0.12161	6.7071
0.00079150	0.12152	6.7092
0.00079100	0.12142	6.7134
0.00079050	0.12133	6.7221
0.00079000	0.12124	6.7268
0.00078950	0.12114	6.7293
0.00078900	0.12107	6.7292
0.00078850	0.12097	6.7315
0.00078800	0.12087	6.7396
0.00078750	0.12078	6.7434
0.00078700	0.12069	6.7483
0.00078650	0.12059	6.7552
0.00078600	0.12050	6.7588
0.00078550	0.12042	6.7636
0.00078500	0.12032	6.7650
0.00078450	0.12023	6.7726
0.00078400	0.12014	6.7795
0.00078350	0.12004	6.7809
0.00078300	0.11995	6.7850
0.00078250	0.11986	6.7854
0.00078200	0.11978	6.7856
0.00078150	0.11968	6.7891
0.00078100	0.11959	6.7948
0.00078050	0.11950	6.8003
0.00078000	0.11940	6.8030
0.00077950	0.11932	6.8061
0.00077900	0.11924	6.8127
0.00077850	0.11914	6.8181
0.00077800	0.11905	6.8224
0.00077750	0.11895	6.8279
0.00077700	0.11886	6.8284
0.00077650	0.11877	6.8306
0.00077600	0.11868	6.8346
0.00077550	0.11860	6.8385
0.00077500	0.11851	6.8441
0.00077450	0.11841	6.8453
0.00077400	0.11832	6.8482
0.00077350	0.11822	6.8526
0.00077300	0.11813	6.8580
0.00077250	0.11804	6.8649
0.00077200	0.11797	6.8744
0.00077150	0.11787	6.8817
0.00077100	0.11778	6.8868
0.00077050	0.11768	6.8960
0.00077000	0.11760	6.9018
0.00076950	0.11751	6.9088
0.00076900	0.11742	6.9163
0.00076850	0.11734	6.9209
0.00076800	0.11724	6.9247
0.00076750	0.11715	6.9290
0.00076700	0.11706	6.9339
0.00076650	0.11697	6.9396
0.00076600	0.11688	6.9422
0.00076550	0.11679	6.9470
0.00076500	0.11672	6.9564
0.00076450	0.11662	6.9630
0.00076400	0.11653	6.9676
0.00076350	0.11643	6.9715
0.00076300	0.11634	6.9766
0.00076250	0.11625	6.9861
0.00076200	0.11616	6.9899
0.00076150	0.11609	6.9913
0.00076100	0.11600	6.9938
0.00076050	0.11591	6.9998
0.00076000	0.11581	7.0100
0.00075950	0.11573	7.0159
0.00075900	0.11563	7.0192
0.00075850	0.11556	7.0254
0.00075800	0.11547	7.0358
0.00075750	0.11538	7.0416
0.00075700	0.11529	7.0466
0.00075650	0.11520	7.0502
0.00075600	0.11511	7.0532
0.00075550	0.11502	7.0574
0.00075500	0.11493	7.0607
0.00075450	0.11485	7.0677
0.00075400	0.11475	7.0754
0.00075350	0.11468	7.0830
0.00075300	0.11459	7.0876
0.00075250	0.11450	7.0927
0.00075200	0.11441	7.0981
0.00075150	0.11432	7.1043
0.00075100	0.11423	7.1127
0.00075050	0.11416	7.1169
0.00075000	0.11407	7.1257
0.00074950	0.11398	7.1322
0.00074900	0.11389	7.1360
0.00074850	0.11380	7.1408
0.00074800	0.11371	7.1439
0.00074750	0.11363	7.1519
0.00074700	0.11356	7.1591
0.00074650	0.11347	7.1647
0.00074600	0.11337	7.1720
0.00074550	0.11329	7.1778
0.00074500	0.11320	7.1831
0.00074450	0.11311	7.1904
0.00074400	0.11302	7.1944
0.00074350	0.11295	7.1967
0.00074300	0.11286	7.2044
0.00074250	0.11277	7.2130
0.00074200	0.11269	7.2193
0.00074150	0.11259	7.2262
0.00074100	0.11251	7.2332
0.00074050	0.11242	7.2430
0.00074000	0.11236	7.2495
0.00073950	0.11226	7.2551
0.00073900	0.11216	7.2644
0.00073850	0.11208	7.2710
0.00073800	0.11200	7.2764
0.00073750	0.11191	7.2755
0.00073700	0.11183	7.2807
0.00073650	0.11175	7.2908
0.00073600	0.11167	7.2982
0.00073550	0.11158	7.3042
0.00073500	0.11149	7.3132
0.00073450	0.11140	7.3218
0.00073400	0.11132	7.3280
0.00073350	0.11123	7.3289
0.00073300	0.11116	7.3354
0.00073250	0.11107	7.3414
0.00073200	0.11098	7.3517
0.00073150	0.11089	7.3597
0.00073100	0.11081	7.3622
0.00073050	0.11073	7.3685
0.00073000	0.11065	7.3708
0.00072950	0.11057	7.3784
0.00072900	0.11048	7.3898
0.00072850	0.11039	7.3934
0.00072800	0.11031	7.4008
0.00072750	0.11022	7.4036
0.00072700	0.11014	7.4122
0.00072650	0.11008	7.4174
0.00072600	0.10998	7.4238
0.00072550	0.10990	7.4318
0.00072500	0.10982	7.4373
0.00072450	0.10972	7.4463
0.00072400	0.10964	7.4523
0.00072350	0.10955	7.4612
0.00072300	0.10949	7.4671
0.00072250	0.10940	7.4710
0.00072200	0.10931	7.4800
0.00072150	0.10923	7.4841
0.00072100	0.10914	7.4881
0.00072050	0.10906	7.4932
0.00072000	0.10897	7.4992
0.00071950	0.10890	7.5064
0.00071900	0.10883	7.5177
0.00071850	0.10874	7.5270
0.00071800	0.10865	7.5316
0.00071750	0.10857	7.5389
0.00071700	0.10848	7.5405
0.00071650	0.10840	7.5427
0.00071600	0.10832	7.5486
0.00071550	0.10825	7.5511
0.00071500	0.10816	7.5586
0.00071450	0.10807	7.5699
0.00071400	0.10799	7.5789
0.00071350	0.10791	7.5868
0.00071300	0.10783	7.5893
0.00071250	0.10775	7.5958
0.00071200	0.10768	7.6023
0.00071150	0.10759	7.6069
0.00071100	0.10751	7.6131
0.00071050	0.10743	7.6169
0.00071000	0.10734	7.6266
0.00070950	0.10726	7.6355
0.00070900	0.10718	7.6394
0.00070850	0.10710	7.6467
0.00070800	0.10701	7.6549
0.00070750	0.10695	7.6613
0.00070700	0.10686	7.6666
0.00070650	0.10678	7.6665
0.00070600	0.10670	7.6739
0.00070550	0.10661	7.6865
0.00070500	0.10653	7.6946
0.00070450	0.10645	7.6960
0.00070400	0.10637	7.7029
0.00070350	0.10630	7.7085
0.00070300	0.10622	7.7136
0.00070250	0.10613	7.7182
0.00070200	0.10605	7.7277
0.00070150	0.10597	7.7333
0.00070100	0.10589	7.7367
0.00070050	0.10580	7.7377
0.00070000	0.10574	7.7452
0.00069950	0.10565	7.7535
0.00069900	0.10557	7.7598
0.00069850	0.10549	7.7663
0.00069800	0.10541	7.7743
0.00069750	0.10533	7.7785
0.00069700	0.10526	7.7858
0.00069650	0.10518	7.7927
0.00069600	0.10510	7.7988
0.00069550	0.10501	7.8039
0.00069500	0.10493	7.8090
0.00069450	0.10485	7.8145
0.00069400	0.10478	7.8180
0.00069350	0.10471	7.8242
0.00069300	0.10462	7.8327
0.00069250	0.10455	7.8400
0.00069200	0.10446	7.8436
0.00069150	0.10438	7.8502
0.00069100	0.10430	7.8587
0.00069050	0.10422	7.8677
0.00069000	0.10416	7.8742
0.00068950	0.10407	7.8804
0.00068900	0.10399	7.8867
0.00068850	0.10391	7.8924
0.00068800	0.10383	7.8935
0.00068750	0.10375	7.8966
0.00068700	0.10367	7.9021
0.00068650	0.10361	7.9077
0.00068600	0.10352	7.9096
0.00068550	0.10344	7.9178
0.00068500	0.10336	7.9232
0.00068450	0.10328	7.9267
0.00068400	0.10321	7.9321
0.00068350	0.10314	7.9379
0.00068300	0.10306	7.9454
0.00068250	0.10298	7.9514
0.00068200	0.10289	7.9554
0.00068150	0.10282	7.9620
0.00068100	0.10273	7.9676
0.00068050	0.10266	7.9681
0.00068000	0.10259	7.9677
0.00067950	0.10251	7.9740
0.00067900	0.10243	7.9827
0.00067850	0.10235	7.9901
0.00067800	0.10228	7.9941
0.00067750	0.10219	8.0018
0.00067700	0.10212	8.0064
0.00067650	0.10205	8.0093
0.00067600	0.10197	8.0161
0.00067550	0.10189	8.0231
0.00067500	0.10181	8.0250
0.00067450	0.10173	8.0289
0.00067400	0.10165	8.0325
0.00067350	0.10158	8.0393
0.00067300	0.10151	8.0467
0.00067250	0.10143	8.0504
0.00067200	0.10135	8.0550
0.00067150	0.10127	8.0598
0.00067100	0.10119	8.0655
0.00067050	0.10111	8.0711
0.00067000	0.10104	8.0759
0.00066950	0.10096	8.0795
0.00066900	0.10090	8.0818
0.00066850	0.10081	8.0844
0.00066800	0.10073	8.0901
0.00066750	0.10066	8.0985
0.00066700	0.10058	8.1022
0.00066650	0.10050	8.1069
0.00066600	0.10043	8.1129
0.00066550	0.10036	8.1167
0.00066500	0.10028	8.1214
0.00066450	0.10020	8.1251
0.00066400	0.10012	8.1310
0.00066350	0.10004	8.1339
0.00066300	0.099973	8.1352
0.00066250	0.099895	8.1429
0.00066200	0.099828	8.1520
0.00066150	0.099747	8.1537
0.00066100	0.099668	8.1569
0.00066050	0.099587	8.1642
0.00066000	0.099509	8.1675
0.00065950	0.099438	8.1743
0.00065900	0.099374	8.1771
0.00065850	0.099291	8.1782
0.00065800	0.099216	8.1810
0.00065750	0.099134	8.1848
0.00065700	0.099062	8.1892
0.00065650	0.098978	8.1956
0.00065600	0.098907	8.2002
0.00065550	0.098839	8.2028
0.00065500	0.098760	8.2032
0.00065450	0.098681	8.2072
0.00065400	0.098607	8.2101
0.00065350	0.098527	8.2213
0.00065300	0.098457	8.2247
0.00065250	0.098378	8.2309
0.00065200	0.098312	8.2334
0.00065150	0.098233	8.2402
0.00065100	0.098153	8.2381
0.00065050	0.098074	8.2346
0.00065000	0.098002	8.2467
0.00064950	0.097923	8.2503
0.00064900	0.097858	8.2551
0.00064850	0.097786	8.2542
0.00064800	0.097704	8.2561
0.00064750	0.097631	8.2609
0.00064700	0.097553	8.2652
0.00064650	0.097472	8.2719
0.00064600	0.097401	8.2699
0.00064550	0.097339	8.2759
0.00064500	0.097258	8.2773
0.00064450	0.097183	8.2858
0.00064400	0.097104	8.2867
0.00064350	0.097028	8.2911
0.00064300	0.096953	8.2936
0.00064250	0.096878	8.3011
0.00064200	0.096816	8.3005
0.00064150	0.096733	8.3049
0.00064100	0.096656	8.3148
0.00064050	0.096579	8.3124
0.00064000	0.096502	8.3084
0.00063950	0.096430	8.3170
0.00063900	0.096355	8.3244
0.00063850	0.096289	8.3175
0.00063800	0.096213	8.3206
0.00063750	0.096135	8.3315
0.00063700	0.096054	8.3276
0.00063650	0.095984	8.3275
0.00063600	0.095905	8.3346
0.00063550	0.095834	8.3355
0.00063500	0.095771	8.3377
0.00063450	0.095692	8.3474
0.00063400	0.095615	8.3454
0.00063350	0.095539	8.3414
0.00063300	0.095460	8.3472
0.00063250	0.095391	8.3464
0.00063200	0.095310	8.3520
0.00063150	0.095248	8.3575
0.00063100	0.095171	8.3564
0.00063050	0.095092	8.3578
0.00063000	0.095021	8.3584
0.00062950	0.094943	8.3563
0.00062900	0.094872	8.3636
0.00062850	0.094811	8.3620
0.00062800	0.094732	8.3691
0.00062750	0.094655	8.3684
0.00062700	0.094576	8.3739
0.00062650	0.094496	8.3797
0.00062600	0.094425	8.3735
0.00062550	0.094347	8.3796
0.00062500	0.094288	8.3867
0.00062450	0.094213	8.3806
0.00062400	0.094130	8.3806
0.00062350	0.094059	8.3876
0.00062300	0.093983	8.3888
0.00062250	0.093909	8.3808
0.00062200	0.093831	8.3833
0.00062150	0.093770	8.3878
0.00062100	0.093690	8.3830
0.00062050	0.093615	8.3766
0.00062000	0.093537	8.3800
0.00061950	0.093466	8.3878
0.00061900	0.093387	8.3836
0.00061850	0.093320	8.3831
0.00061800	0.093254	8.3902
0.00061750	0.093176	8.3903
0.00061700	0.093097	8.3866
0.00061650	0.093019	8.3920
0.00061600	0.092947	8.3988
0.00061550	0.092870	8.3904
0.00061500	0.092810	8.3811
0.00061450	0.092733	8.3811
0.00061400	0.092653	8.3902
0.00061350	0.092580	8.3947
0.00061300	0.092506	8.3909
0.00061250	0.092424	8.3814
0.00061200	0.092353	8.3736
0.00061150	0.092292	8.3716
0.00061100	0.092216	8.3717
0.00061050	0.092135	8.3716
0.00061000	0.092064	8.3643
0.00060950	0.091986	8.3604
0.00060900	0.091909	8.3614
0.00060850	0.091841	8.3614
0.00060800	0.091777	8.3631
0.00060750	0.091695	8.3698
0.00060700	0.091619	8.3766
0.00060650	0.091539	8.3786
0.00060600	0.091464	8.3757
0.00060550	0.091394	8.3649
0.00060500	0.091316	8.3534
0.00060450	0.091256	8.3504
0.00060400	0.091170	8.3502
0.00060350	0.091096	8.3565
0.00060300	0.091030	8.3586
0.00060250	0.090954	8.3564
0.00060200	0.090872	8.3524
0.00060150	0.090797	8.3450
0.00060100	0.090720	8.3331
0.00060050	0.090648	8.3231
0.00060000	0.090577	8.3175
0.00059950	0.090513	8.3164
0.00059900	0.090432	8.3164
0.00059850	0.090357	8.3156
0.00059800	0.090282	8.3135
0.00059750	0.090197	8.3135
0.00059700	0.090126	8.3087
0.00059650	0.090053	8.2970
0.00059600	0.089990	8.2842
0.00059550	0.089909	8.2759
0.00059500	0.089833	8.2787
0.00059450	0.089757	8.2806
0.00059400	0.089678	8.2771
0.00059350	0.089603	8.2717
0.00059300	0.089538	8.2598
0.00059250	0.089462	8.2493
0.00059200	0.089382	8.2492
0.00059150	0.089305	8.2468
0.00059100	0.089228	8.2350
0.00059050	0.089148	8.2256
0.00059000	0.089076	8.2256
0.00058950	0.089003	8.2166
0.00058900	0.088938	8.2044
0.00058850	0.088856	8.2021
0.00058800	0.088777	8.1920
0.00058750	0.088698	8.1878
0.00058700	0.088620	8.1756
0.00058650	0.088547	8.1641
0.00058600	0.088469	8.1598
0.00058550	0.088392	8.1485
0.00058500	0.088326	8.1483
0.00058450	0.088252	8.1383
0.00058400	0.088167	8.1222
0.00058350	0.088092	8.1173
0.00058300	0.088011	8.1083
0.00058250	0.087934	8.0990
0.00058200	0.087872	8.0923
0.00058150	0.087791	8.0778
0.00058100	0.087713	8.0683
0.00058050	0.087632	8.0583
0.00058000	0.087552	8.0457
0.00057950	0.087476	8.0431
0.00057900	0.087397	8.0286
0.00057850	0.087322	8.0117
0.00057800	0.087249	8.0045
0.00057750	0.087168	7.9965
0.00057700	0.087091	7.9805
0.00057650	0.087008	7.9711
0.00057600	0.086932	7.9593
0.00057550	0.086851	7.9441
0.00057500	0.086788	7.9353
0.00057450	0.086709	7.9213
0.00057400	0.086625	7.9074
0.00057350	0.086541	7.8987
0.00057300	0.086458	7.8834
0.00057250	0.086382	7.8665
0.00057200	0.086298	7.8571
0.00057150	0.086223	7.8395
0.00057100	0.086156	7.8271
0.00057050	0.086070	7.8153
0.00057000	0.085990	7.7980
0.00056950	0.085906	7.7832
0.00056900	0.085826	7.7728
0.00056850	0.085741	7.7563
0.00056800	0.085660	7.7323
0.00056750	0.085592	7.7109
0.00056700	0.085511	7.6993
0.00056650	0.085425	7.6906
0.00056600	0.085344	7.6796
0.00056550	0.085261	7.6608
0.00056500	0.085179	7.6371
0.00056450	0.085099	7.6155
0.00056400	0.085032	7.6039
0.00056350	0.084940	7.5898
0.00056300	0.084858	7.5671
0.00056250	0.084768	7.5515
0.00056200	0.084688	7.5363
0.00056150	0.084601	7.5137
0.00056100	0.084521	7.4947
0.00056050	0.084437	7.4784
0.00056000	0.084367	7.4558
0.00055950	0.084281	7.4392
0.00055900	0.084191	7.4216
0.00055850	0.084101	7.3975
0.00055800	0.084016	7.3793
0.00055750	0.083934	7.3565
0.00055700	0.083850	7.3398
0.00055650	0.083773	7.3162
0.00055600	0.083686	7.2966
0.00055550	0.083600	7.2741
0.00055500	0.083509	7.2537
0.00055450	0.083425	7.2313
0.00055400	0.083331	7.2101
0.00055350	0.083249	7.1886
0.00055300	0.083176	7.1652
0.00055250	0.083080	7.1439
0.00055200	0.082996	7.1230
0.00055150	0.082902	7.0991
0.00055100	0.082815	7.0767
0.00055050	0.082723	7.0559
0.00055000	0.082640	7.0323
0.00054950	0.082566	7.0085
0.00054900	0.082463	6.9854
0.00054850	0.082376	6.9633
0.00054800	0.082278	6.9409
0.00054750	0.082193	6.9163
0.00054700	0.082098	6.8915
0.00054650	0.082011	6.8658
0.00054600	0.081933	6.8414
0.00054550	0.081836	6.8189
0.00054500	0.081744	6.7961
0.00054450	0.081649	6.7733
0.00054400	0.081549	6.7491
0.00054350	0.081459	6.7229
0.00054300	0.081363	6.6973
0.00054250	0.081284	6.6735
0.00054200	0.081191	6.6516
0.00054150	0.081090	6.6257
0.00054100	0.080996	6.6012
0.00054050	0.080902	6.5768
0.00054000	0.080802	6.5526
0.00053950	0.080713	6.5271
0.00053900	0.080609	6.5043
0.00053850	0.080525	6.4806
0.00053800	0.080426	6.4545
0.00053750	0.080329	6.4269
0.00053700	0.080225	6.3990
0.00053650	0.080131	6.3756
0.00053600	0.080032	6.3542
0.00053550	0.079933	6.3308
0.00053500	0.079846	6.3062
0.00053450	0.079752	6.2833
0.00053400	0.079638	6.2588
0.00053350	0.079535	6.2364
0.00053300	0.079437	6.2127
0.00053250	0.079331	6.1882
0.00053200	0.079233	6.1657
0.00053150	0.079150	6.1453
0.00053100	0.079045	6.1251
0.00053050	0.078934	6.1028
0.00053000	0.078832	6.0808
0.00052950	0.078721	6.0609
0.00052900	0.078618	6.0400
0.00052850	0.078535	6.0185
0.00052800	0.078426	5.9977
0.00052750	0.078317	5.9773
0.00052700	0.078213	5.9572
0.00052650	0.078100	5.9385
0.00052600	0.077997	5.9203
0.00052550	0.077894	5.9031
0.00052500	0.077807	5.8872
0.00052450	0.077687	5.8716
0.00052400	0.077582	5.8554
0.00052350	0.077466	5.8388
0.00052300	0.077363	5.8233
0.00052250	0.077255	5.8095
0.00052200	0.077146	5.7971
0.00052150	0.077058	5.7833
0.00052100	0.076947	5.7706
0.00052050	0.076830	5.7570
0.00052000	0.076724	5.7458
0.00051950	0.076602	5.7358
0.00051900	0.076501	5.7264
0.00051850	0.076408	5.7181
0.00051800	0.076287	5.7108
0.00051750	0.076179	5.7019
0.00051700	0.076061	5.6935
0.00051650	0.075956	5.6849
0.00051600	0.075850	5.6791
0.00051550	0.075757	5.6760
0.00051500	0.075640	5.6716
0.00051450	0.075425	5.6725
0.00051400	0.075305	5.6673
0.00051350	0.075201	5.6627
0.00051300	0.075087	5.6615
0.00051250	0.074997	5.6590
0.00051200	0.074887	5.6583
0.00051150	0.074768	5.6601
0.00051100	0.074661	5.6627
0.00051050	0.074546	5.6664
0.00051000	0.074430	5.6713
0.00050950	0.074323	5.6773
0.00050900	0.074211	5.6835
0.00050850	0.074122	5.6901
0.00050800	0.074010	5.6958
0.00050750	0.073892	5.7053
0.00050700	0.073787	5.7153
0.00050650	0.073673	5.7262
0.00050600	0.073568	5.7376
0.00050550	0.073461	5.7495
0.00050500	0.073359	5.7631
0.00050450	0.073254	5.7774
0.00050400	0.073139	5.7919
0.00050350	0.073030	5.8072
0.00050300	0.072927	5.8236
0.00050250	0.072817	5.8428
0.00050200	0.072719	5.8606
0.00050150	0.072630	5.8814
0.00050100	0.072513	5.9015
0.00050050	0.072409	5.9222
0.00050000	0.072294	5.9464
0.00049950	0.072189	5.9706
0.00049900	0.072090	5.9936
0.00049850	0.072005	6.0191
0.00049800	0.071896	6.0475
0.00049750	0.071792	6.0761
0.00049700	0.071683	6.1057
0.00049650	0.071587	6.1341
0.00049600	0.071481	6.1641
0.00049550	0.071386	6.1953
0.00049500	0.071298	6.2299
0.00049450	0.071193	6.2659
0.00049400	0.071093	6.2997
0.00049350	0.070996	6.3355
0.00049300	0.070891	6.3725
0.00049250	0.070801	6.4123
0.00049200	0.070701	6.4510
0.00049150	0.070622	6.4898
0.00049100	0.070528	6.5311
0.00049050	0.070419	6.5714
0.00049000	0.070328	6.6134
0.00048950	0.070231	6.6586
0.00048900	0.070138	6.7022
0.00048850	0.070051	6.7470
0.00048800	0.069957	6.7922
0.00048750	0.069879	6.8381
0.00048700	0.069791	6.8851
0.00048650	0.069693	6.9358
0.00048600	0.069609	6.9860
0.00048550	0.069511	7.0367
0.00048500	0.069427	7.0874
0.00048450	0.069340	7.1370
0.00048400	0.069266	7.1909
0.00048350	0.069180	7.2457
0.00048300	0.069092	7.2999
0.00048250	0.069004	7.3566
0.00048200	0.068925	7.4116
0.00048150	0.068838	7.4675
0.00048100	0.068770	7.5251
0.00048050	0.068684	7.5831
0.00048000	0.068594	7.6441
0.00047950	0.068518	7.7037
0.00047900	0.068437	7.7620
0.00047850	0.068356	7.8220
0.00047800	0.068282	7.8854
0.00047750	0.068201	7.9460
0.00047700	0.068136	8.0067
0.00047650	0.068060	8.0717
0.00047600	0.067979	8.1360
0.00047550	0.067896	8.2025
0.00047500	0.067825	8.2697
0.00047450	0.067747	8.3354
0.00047400	0.067687	8.4025
0.00047350	0.067614	8.4674
0.00047300	0.067539	8.5334
0.00047250	0.067463	8.5978
0.00047200	0.067395	8.6630
0.00047150	0.067319	8.7313
0.00047100	0.067246	8.8007
0.00047050	0.067178	8.8715
0.00047000	0.067108	8.9438
0.00046950	0.067052	9.0148
0.00046900	0.066978	9.0794
0.00046850	0.066909	9.1494
0.00046800	0.066844	9.2180
0.00046750	0.066774	9.2935
0.00046700	0.066711	9.3682
0.00046650	0.066645	9.4372
0.00046600	0.066584	9.5090
0.00046550	0.066519	9.5786
0.00046500	0.066454	9.6476
0.00046450	0.066386	9.7182
0.00046400	0.066323	9.7866
0.00046350	0.066262	9.8573
0.00046300	0.066210	9.9312
0.00046250	0.066144	10.007
0.00046200	0.066083	10.075
0.00046150	0.066020	10.142
0.00046100	0.065952	10.215
0.00046050	0.065896	10.296
0.00046000	0.065838	10.457
0.00045950	0.065773	10.472
0.00045900	0.065726	10.520
0.00045850	0.065669	10.583
0.00045800	0.065604	10.649
0.00045750	0.065549	10.719
0.00045700	0.065491	10.790
0.00045650	0.065431	10.864
0.00045600	0.065377	10.941
0.00045550	0.065329	11.019
0.00045500	0.065267	11.096
0.00045450	0.065213	11.170
0.00045400	0.065155	11.242
0.00045350	0.065100	11.316
0.00045300	0.065049	11.391
0.00045250	0.064991	11.461
0.00045200	0.064946	11.529
0.00045150	0.064895	11.603
0.00045100	0.064834	11.680
0.00045050	0.064781	11.751
0.00045000	0.064731	11.822
0.00044950	0.064675	11.889
0.00044900	0.064627	11.957
0.00044850	0.064572	12.025
0.00044800	0.064528	12.096
0.00044750	0.064481	12.173
0.00044700	0.064426	12.252
0.00044650	0.064371	12.323
0.00044600	0.064323	12.399
0.00044550	0.064270	12.469
0.00044500	0.064223	12.543
0.00044450	0.064183	12.614
0.00044400	0.064134	12.685
0.00044350	0.064082	12.754
0.00044300	0.064037	12.827
0.00044250	0.063983	12.896
0.00044200	0.063938	12.963
0.00044150	0.063885	13.033
0.00044100	0.063838	13.105
0.00044050	0.063799	13.178
0.00044000	0.063754	13.250
0.00043950	0.063701	13.320
0.00043900	0.063657	13.387
0.00043850	0.063611	13.457
0.00043800	0.063562	13.524
0.00043750	0.063521	13.587
0.00043700	0.063484	13.653
0.00043650	0.063430	13.723
0.00043600	0.063387	13.789
0.00043550	0.063339	13.855
0.00043500	0.063295	13.920
0.00043450	0.063250	13.985
0.00043400	0.063207	14.052
0.00043350	0.063171	14.115
0.00043300	0.063127	14.179
0.00043250	0.063079	14.243
0.00043200	0.063037	14.306
0.00043150	0.062988	14.369
0.00043100	0.062949	14.438
0.00043050	0.062906	14.507
0.00043000	0.062861	14.571
0.00042950	0.062826	14.634
0.00042900	0.062787	14.697
0.00042850	0.062740	14.759
0.00042800	0.062698	14.821
0.00042750	0.062656	14.882
0.00042700	0.062611	14.949
0.00042650	0.062572	15.017
0.00042600	0.062527	15.078
0.00042550	0.062489	15.137
0.00042500	0.062455	15.198
0.00042450	0.062412	15.256
0.00042400	0.062369	15.316
0.00042350	0.062332	15.377
0.00042300	0.062289	15.435
0.00042250	0.062248	15.496
0.00042200	0.062210	15.562
0.00042150	0.062175	15.625
0.00042100	0.062131	15.686
0.00042050	0.062094	15.742
0.00042000	0.062053	15.800
0.00041950	0.062013	15.857
0.00041900	0.061975	15.914
0.00041850	0.061943	15.972
0.00041800	0.061902	16.031
0.00041750	0.061865	16.086
0.00041700	0.061820	16.145
0.00041650	0.061785	16.199
0.00041600	0.061744	16.251
0.00041550	0.061708	16.305
0.00041500	0.061669	16.362
0.00041450	0.061636	16.415
0.00041400	0.061599	16.470
0.00041350	0.061559	16.530
0.00041300	0.061520	16.583
0.00041250	0.061484	16.639
0.00041200	0.061441	16.695
0.00041150	0.061410	16.746
0.00041100	0.061379	16.797
0.00041050	0.061338	16.854
0.00041000	0.061303	16.908
0.00040950	0.061259	17.033
0.00040900	0.061230	17.040
0.00040850	0.061188	17.073
0.00040800	0.061155	17.115
0.00040750	0.061117	17.163
0.00040700	0.061080	17.214
0.00040650	0.061049	17.269
0.00040600	0.061016	17.322
0.00040550	0.060974	17.374
0.00040500	0.060942	17.422
0.00040450	0.060902	17.474
0.00040400	0.060871	17.526
0.00040350	0.060833	17.576
0.00040300	0.060802	17.625
0.00040250	0.060765	17.676
0.00040200	0.060730	17.725
0.00040150	0.060693	17.775
0.00040100	0.060661	17.823
0.00040050	0.060622	17.873
0.00040000	0.060592	17.922
0.00039950	0.060564	17.971
0.00039900	0.060523	18.021
0.00039850	0.060493	18.068
0.00039800	0.060454	18.118
0.00039750	0.060420	18.167
0.00039700	0.060386	18.213
0.00039650	0.060351	18.258
0.00039600	0.060322	18.301
0.00039550	0.060289	18.344
0.00039500	0.060251	18.389
0.00039450	0.060221	18.433
0.00039400	0.060181	18.480
0.00039350	0.060154	18.526
0.00039300	0.060127	18.572
0.00039250	0.060085	18.620
0.00039200	0.060053	18.668
0.00039150	0.060019	18.713
0.00039100	0.059984	18.757
0.00039050	0.059954	18.801
0.00039000	0.059917	18.846
0.00038950	0.059890	18.891
0.00038900	0.059861	18.936
0.00038850	0.059822	18.978
0.00038800	0.059791	19.018
0.00038750	0.059756	19.057
0.00038700	0.059723	19.102
0.00038650	0.059699	19.145
0.00038600	0.059664	19.189
0.00038550	0.059629	19.232
0.00038500	0.059599	19.272
0.00038450	0.059562	19.314
0.00038400	0.059534	19.352
0.00038350	0.059499	19.395
0.00038300	0.059469	19.435
0.00038250	0.059440	19.476
0.00038200	0.059404	19.517
0.00038150	0.059374	19.550
0.00038100	0.059342	19.588
0.00038050	0.059309	19.625
0.00038000	0.059281	19.666
0.00037950	0.059254	19.707
0.00037900	0.059217	19.750
0.00037850	0.059189	19.786
0.00037800	0.059150	19.821
0.00037750	0.059124	19.860
0.00037700	0.059090	19.900
0.00037650	0.059063	19.939
0.00037600	0.059034	19.978
0.00037550	0.059000	20.014
0.00037500	0.058968	20.050
0.00037450	0.058939	20.088
0.00037400	0.058905	20.130
0.00037350	0.058879	20.174
0.00037300	0.058851	20.210
0.00037250	0.058814	20.245
0.00037200	0.058785	20.281
0.00037150	0.058754	20.314
0.00037100	0.058722	20.340
0.00037050	0.058696	20.367
0.00037000	0.058661	20.402
0.00036950	0.058635	20.442
0.00036900	0.058608	20.481
0.00036850	0.058572	20.519
0.00036800	0.058543	20.555
0.00036750	0.058512	20.590
0.00036700	0.058481	20.623
0.00036650	0.058456	20.654
0.00036600	0.058427	20.689
0.00036550	0.058393	20.724
0.00036500	0.058366	20.762
0.00036450	0.058333	20.798
0.00036400	0.058306	20.832
0.00036350	0.058274	20.866
0.00036300	0.058243	20.903
0.00036250	0.058219	20.937
0.00036200	0.058188	20.970
0.00036150	0.058157	21.000
0.00036100	0.058130	21.030
0.00036050	0.058096	21.057
0.00036000	0.058070	21.088
0.00035950	0.058047	21.123
0.00035900	0.058013	21.156
0.00035850	0.057983	21.187
0.00035800	0.057950	21.221
0.00035750	0.057925	21.251
0.00035700	0.057892	21.284
0.00035650	0.057866	21.312
0.00035600	0.057844	21.342
0.00035550	0.057810	21.368
0.00035500	0.057781	21.402
0.00035450	0.057749	21.437
0.00035400	0.057720	21.469
0.00035350	0.057692	21.494
0.00035300	0.057659	21.524
0.00035250	0.057636	21.553
0.00035200	0.057611	21.582
0.00035150	0.057576	21.613
0.00035100	0.057551	21.641
0.00035050	0.057520	21.670
0.00035000	0.057492	21.696
0.00034950	0.057464	21.724
0.00034900	0.057440	21.751
0.00034850	0.057407	21.781
0.00034800	0.057380	21.811
0.00034750	0.057347	21.839
0.00034700	0.057321	21.868
0.00034650	0.057293	21.896
0.00034600	0.057263	21.924
0.00034550	0.057239	21.949
0.00034500	0.057213	21.977
0.00034450	0.057180	22.009
0.00034400	0.057153	22.037
0.00034350	0.057122	22.063
0.00034300	0.057096	22.092
0.00034250	0.057068	22.115
0.00034200	0.057044	22.137
0.00034150	0.057016	22.160
0.00034100	0.056987	22.190
0.00034050	0.056956	22.218
0.00034000	0.056932	22.251
0.00033950	0.056899	22.277
0.00033900	0.056875	22.299
0.00033850	0.056850	22.325
0.00033800	0.056818	22.354
0.00033750	0.056792	22.377
0.00033700	0.056762	22.402
0.00033650	0.056735	22.431
0.00033600	0.056710	22.454
0.00033550	0.056679	22.468
0.00033500	0.056656	22.488
0.00033450	0.056629	22.518
0.00033400	0.056596	22.544
0.00033350	0.056573	22.570
0.00033300	0.056541	22.592
0.00033250	0.056516	22.622
0.00033200	0.056488	22.644
0.00033150	0.056464	22.665
0.00033100	0.056437	22.684
0.00033050	0.056409	22.702
0.00033000	0.056379	22.723
0.00032950	0.056354	22.752
0.00032900	0.056322	22.780
0.00032850	0.056299	22.800
0.00032800	0.056269	22.819
0.00032750	0.056245	22.834
0.00032700	0.056220	22.855
0.00032650	0.056191	22.883
0.00032600	0.056162	22.907
0.00032550	0.056138	22.925
0.00032500	0.056107	22.940
0.00032450	0.056083	22.960
0.00032400	0.056059	22.980
0.00032350	0.056028	23.006
0.00032300	0.056002	23.026
0.00032250	0.055974	23.046
0.00032200	0.055946	23.066
0.00032150	0.055922	23.086
0.00032100	0.055892	23.111
0.00032050	0.055869	23.128
0.00032000	0.055846	23.152
0.00031950	0.055811	23.170
0.00031900	0.055789	23.185
0.00031850	0.055758	23.202
0.00031800	0.055735	23.222
0.00031750	0.055710	23.236
0.00031700	0.055681	23.257
0.00031650	0.055659	23.279
0.00031600	0.055634	23.298
0.00031550	0.055603	23.324
0.00031500	0.055580	23.349
0.00031450	0.055547	23.362
0.00031400	0.055523	23.374
0.00031350	0.055497	23.386
0.00031300	0.055469	23.399
0.00031250	0.055448	23.415
0.00031200	0.055423	23.430
0.00031150	0.055392	23.450
0.00031100	0.055368	23.460
0.00031050	0.055339	23.471
0.00031000	0.055314	23.488
0.00030950	0.055287	23.508
0.00030900	0.055264	23.528
0.00030850	0.055236	23.544
0.00030800	0.055210	23.565
0.00030750	0.055179	23.585
0.00030700	0.055156	23.596
0.00030650	0.055126	23.606
0.00030600	0.055104	23.620
0.00030550	0.055082	23.635
0.00030500	0.055049	23.652
0.00030450	0.055025	23.667
0.00030400	0.054997	23.681
0.00030350	0.054970	23.694
0.00030300	0.054947	23.707
0.00030250	0.054917	23.720
0.00030200	0.054895	23.740
0.00030150	0.054873	23.752
0.00030100	0.054842	23.755
0.00030050	0.054826	23.733
0.00030000	0.054796	23.722
0.00029950	0.054771	23.733
0.00029900	0.054750	23.741
0.00029850	0.054722	23.743
0.00029800	0.054694	23.760
0.00029750	0.054670	23.773
0.00029700	0.054639	23.785
0.00029650	0.054618	23.798
0.00029600	0.054588	23.807
0.00029550	0.054566	23.813
0.00029500	0.054541	23.822
0.00029450	0.054512	23.836
0.00029400	0.054484	23.847
0.00029350	0.054461	23.856
0.00029300	0.054431	23.868
0.00029250	0.054409	23.877
0.00029200	0.054388	23.880
0.00029150	0.054356	23.890
0.00029100	0.054333	23.902
0.00029050	0.054305	23.905
0.00029000	0.054277	23.924
0.00028950	0.054253	23.926
0.00028900	0.054224	23.939
0.00028850	0.054202	23.952
0.00028800	0.054179	23.961
0.00028750	0.054148	23.970
0.00028700	0.054125	23.979
0.00028650	0.054097	23.982
0.00028600	0.054072	23.995
0.00028550	0.054051	24.007
0.00028500	0.054021	24.016
0.00028450	0.053997	24.019
0.00028400	0.053968	24.026
0.00028350	0.053943	24.020
0.00028300	0.053917	24.029
0.00028250	0.053890	24.041
0.00028200	0.053869	24.047
0.00028150	0.053845	24.053
0.00028100	0.053814	24.063
0.00028050	0.053790	24.066
0.00028000	0.053760	24.072
0.00027950	0.053736	24.081
0.00027900	0.053712	24.081
0.00027850	0.053689	24.081
0.00027800	0.053661	24.084
0.00027750	0.053636	24.088
0.00027700	0.053607	24.094
0.00027650	0.053584	24.097
0.00027600	0.053555	24.106
0.00027550	0.053533	24.109
0.00027500	0.053510	24.113
0.00027450	0.053481	24.117
0.00027400	0.053454	24.122
0.00027350	0.053430	24.119
0.00027300	0.053402	24.122
0.00027250	0.053380	24.131
0.00027200	0.053350	24.131
0.00027150	0.053328	24.131
0.00027100	0.053306	24.131
0.00027050	0.053273	24.133
0.00027000	0.053249	24.134
0.00026950	0.053224	24.140
0.00026900	0.053196	24.140
0.00026850	0.053175	24.144
0.00026800	0.053152	24.144
0.00026750	0.053122	24.147
0.00026700	0.053099	24.147
0.00026650	0.053070	24.147
0.00026600	0.053043	24.153
0.00026550	0.053019	24.156
0.00026500	0.052991	24.163
0.00026450	0.052969	24.156
0.00026400	0.052945	24.153
0.00026350	0.052915	24.147
0.00026300	0.052893	24.147
0.00026250	0.052863	24.147
0.00026200	0.052841	24.144
0.00026150	0.052815	24.134
0.00026100	0.052789	24.134
0.00026050	0.052765	24.135
0.00026000	0.052738	24.134
0.00025950	0.052709	24.130
0.00025900	0.052688	24.122
0.00025850	0.052659	24.128
0.00025800	0.052637	24.128
0.00025750	0.052613	24.124
0.00025700	0.052585	24.119
0.00025650	0.052557	24.125
0.00025600	0.052532	24.122
0.00025550	0.052503	24.118
0.00025500	0.052481	24.109
0.00025450	0.052459	24.109
0.00025400	0.052429	24.099
0.00025350	0.052403	24.087
0.00025300	0.052378	24.084
0.00025250	0.052349	24.084
0.00025200	0.052328	24.084
0.00025150	0.052299	24.082
0.00025100	0.052277	24.072
0.00025050	0.052252	24.063
0.00025000	0.052222	24.060
0.00024950	0.052200	24.053
0.00024900	0.052171	24.050
0.00024850	0.052147	24.041
0.00024800	0.052126	24.031
0.00024750	0.052099	24.019
0.00024700	0.052069	24.019
0.00024650	0.052044	24.016
0.00024600	0.052014	24.007
0.00024550	0.051992	24.003
0.00024500	0.051965	23.993
0.00024450	0.051938	23.985
0.00024400	0.051916	23.970
0.00024350	0.051893	23.960
0.00024300	0.051861	23.951
0.00024250	0.051838	23.951
0.00024200	0.051811	23.946
0.00024150	0.051783	23.933
0.00024100	0.051761	23.915
0.00024050	0.051738	23.904
0.00024000	0.051707	23.892
0.00023950	0.051683	23.886
0.00023900	0.051656	23.877
0.00023850	0.051627	23.865
0.00023800	0.051606	23.853
0.00023750	0.051576	23.840
0.00023700	0.051555	23.830
0.00023650	0.051528	23.818
0.00023600	0.051501	23.806
0.00023550	0.051471	23.798
0.00023500	0.051448	23.780
0.00023450	0.051420	23.770
0.00023400	0.051394	23.755
0.00023350	0.051373	23.746
0.00023300	0.051347	23.740
0.00023250	0.051317	23.721
0.00023200	0.051293	23.706
0.00023150	0.051263	23.692
0.00023100	0.051237	23.677
0.00023050	0.051213	23.664
0.00023000	0.051190	23.650
0.00022950	0.051162	23.634
0.00022900	0.051136	23.622
0.00022850	0.051107	23.602
0.00022800	0.051083	23.584
0.00022750	0.051054	23.571
0.00022700	0.051031	23.558
0.00022650	0.051008	23.550
0.00022600	0.050977	23.534
0.00022550	0.050950	23.509
0.00022500	0.050925	23.491
0.00022450	0.050896	23.473
0.00022400	0.050873	23.456
0.00022350	0.050850	23.441
0.00022300	0.050819	23.420
0.00022250	0.050795	23.406
0.00022200	0.050765	23.384
0.00022150	0.050738	23.365
0.00022100	0.050714	23.350
0.00022050	0.050683	23.338
0.00022000	0.050661	23.316
0.00021950	0.050637	23.294
0.00021900	0.050606	23.276
0.00021850	0.050579	23.254
0.00021800	0.050554	23.232
0.00021750	0.050525	23.217
0.00021700	0.050501	23.198
0.00021650	0.050478	23.186
0.00021600	0.050445	23.178
0.00021550	0.050421	23.152
0.00021500	0.050391	23.128
0.00021450	0.050366	23.113
0.00021400	0.050339	23.092
0.00021350	0.050315	23.072
0.00021300	0.050288	23.053
0.00021250	0.050262	23.032
0.00021200	0.050229	23.005
0.00021150	0.050205	22.977
0.00021100	0.050175	22.961
0.00021050	0.050149	22.944
0.00021000	0.050128	22.919
0.00020950	0.050100	22.899
0.00020900	0.050068	22.879
0.00020850	0.050044	22.851
0.00020800	0.050014	22.829
0.00020750	0.049989	22.801
0.00020700	0.049960	22.778
0.00020650	0.049937	22.750
0.00020600	0.049906	22.726
0.00020550	0.049881	22.710
0.00020500	0.049849	22.688
0.00020450	0.049826	22.663
0.00020400	0.049795	22.639
0.00020350	0.049772	22.614
0.00020300	0.049748	22.590
0.00020250	0.049715	22.567
0.00020200	0.049687	22.539
0.00020150	0.049660	22.511
0.00020100	0.049630	22.487
0.00020050	0.049606	22.460
0.00020000	0.049583	22.434
0.00019950	0.049551	22.408
0.00019900	0.049525	22.377
0.00019850	0.049495	22.348
0.00019800	0.049465	22.324
0.00019750	0.049440	22.293
0.00019700	0.049408	22.254
0.00019650	0.049383	22.217
0.00019600	0.049356	22.190
0.00019550	0.049330	22.162
0.00019500	0.049300	22.140
0.00019450	0.049274	22.111
0.00019400	0.049241	22.081
0.00019350	0.049216	22.058
0.00019300	0.049188	22.023
0.00019250	0.049159	21.990
0.00019200	0.049133	21.959
0.00019150	0.049102	21.934
0.00019100	0.049073	21.901
0.00019050	0.049046	21.867
0.00019000	0.049013	21.846
0.00018950	0.048990	21.820
0.00018900	0.048960	21.790
0.00018850	0.048935	21.765
0.00018800	0.048905	21.731
0.00018750	0.048875	21.686
0.00018700	0.048843	21.649
0.00018650	0.048819	21.616
0.00018600	0.048786	21.583
0.00018550	0.048759	21.550
0.00018500	0.048735	21.516
0.00018450	0.048704	21.484
0.00018400	0.048673	21.452
0.00018350	0.048646	21.413
0.00018300	0.048611	21.378
0.00018250	0.048587	21.343
0.00018200	0.048555	21.301
0.00018150	0.048528	21.264
0.00018100	0.048502	21.232
0.00018050	0.048470	21.203
0.00018000	0.048440	21.171
0.00017950	0.048411	21.131
0.00017900	0.048380	21.097
0.00017850	0.048357	21.062
0.00017800	0.048326	21.031
0.00017750	0.048294	20.996
0.00017700	0.048266	20.956
0.00017650	0.048232	20.925
0.00017600	0.048206	20.888
0.00017550	0.048174	20.842
0.00017500	0.048149	20.805
0.00017450	0.048122	20.770
0.00017400	0.048090	20.732
0.00017350	0.048054	20.698
0.00017300	0.048024	20.665
0.00017250	0.047990	20.623
0.00017200	0.047964	20.583
0.00017150	0.047939	20.539
0.00017100	0.047903	20.497
0.00017050	0.047874	20.460
0.00017000	0.047845	20.422
0.00016950	0.047809	20.384
0.00016900	0.047784	20.342
0.00016850	0.047751	20.306
0.00016800	0.047721	20.263
0.00016750	0.047690	20.221
0.00016700	0.047662	20.179
0.00016650	0.047626	20.139
0.00016600	0.047596	20.098
0.00016550	0.047567	20.063
0.00016500	0.047531	20.025
0.00016450	0.047506	19.984
0.00016400	0.047478	19.943
0.00016350	0.047442	19.894
0.00016300	0.047410	19.845
0.00016250	0.047381	19.809
0.00016200	0.047346	19.766
0.00016150	0.047320	19.724
0.00016100	0.047290	19.683
0.00016050	0.047253	19.644
0.00016000	0.047224	19.595
0.00015950	0.047187	19.552
0.00015900	0.047158	19.503
0.00015850	0.047124	19.461
0.00015800	0.047096	19.418
0.00015750	0.047063	19.377
0.00015700	0.047031	19.326
0.00015650	0.046994	19.286
0.00015600	0.046968	19.243
0.00015550	0.046932	19.199
0.00015500	0.046900	19.155
0.00015450	0.046872	19.109
0.00015400	0.046839	19.066
0.00015350	0.046799	19.014
0.00015300	0.046772	18.971
0.00015250	0.046734	18.925
0.00015200	0.046707	18.876
0.00015150	0.046677	18.828
0.00015100	0.046638	18.784
0.00015050	0.046606	18.733
0.00015000	0.046570	18.686
0.00014950	0.046537	18.643
0.00014900	0.046504	18.591
0.00014850	0.046475	18.541
0.00014800	0.046441	18.493
0.00014750	0.046406	18.443
0.00014700	0.046369	18.400
0.00014650	0.046339	18.346
0.00014600	0.046299	18.297
0.00014550	0.046272	18.251
0.00014500	0.046242	18.208
0.00014450	0.046204	18.153
0.00014400	0.046172	18.109
0.00014350	0.046132	18.059
0.00014300	0.046096	18.009
0.00014250	0.046064	17.959
0.00014200	0.046033	17.907
0.00014150	0.045996	17.855
0.00014100	0.045965	17.804
0.00014050	0.045923	17.754
0.00014000	0.045892	17.700
0.00013950	0.045853	17.651
0.00013900	0.045819	17.603
0.00013850	0.045790	17.551
0.00013800	0.045752	17.494
0.00013750	0.045714	17.443
0.00013700	0.045680	17.398
0.00013650	0.045639	17.346
0.00013600	0.045610	17.294
0.00013550	0.045569	17.242
0.00013500	0.045537	17.187
0.00013450	0.045504	17.131
0.00013400	0.045459	17.074
0.00013350	0.045428	17.020
0.00013300	0.045385	16.971
0.00013250	0.045351	16.924
0.00013200	0.045315	16.870
0.00013150	0.045282	16.812
0.00013100	0.045244	16.761
0.00013050	0.045209	16.712
0.00013000	0.045167	16.658
0.00012950	0.045135	16.602
0.00012900	0.045089	16.546
0.00012850	0.045056	16.491
0.00012800	0.045026	16.436
0.00012750	0.044980	16.380
0.00012700	0.044945	16.324
0.00012650	0.044905	16.268
0.00012600	0.044864	16.214
0.00012550	0.044831	16.158
0.00012500	0.044786	16.106
0.00012450	0.044754	16.053
0.00012400	0.044719	15.999
0.00012350	0.044672	15.941
0.00012300	0.044637	15.883
0.00012250	0.044593	15.826
0.00012200	0.044553	15.768
0.00012150	0.044517	15.713
0.00012100	0.044473	15.660
0.00012050	0.044440	15.606
0.00012000	0.044402	15.544
0.00011950	0.044353	15.485
0.00011900	0.044319	15.429
0.00011850	0.044273	15.373
0.00011800	0.044234	15.316
0.00011750	0.044195	15.260
0.00011700	0.044161	15.203
0.00011650	0.044114	15.145
0.00011600	0.044076	15.083
0.00011550	0.044028	15.026
0.00011500	0.043993	14.971
0.00011450	0.043942	14.918
0.00011400	0.043905	14.859
0.00011350	0.043870	14.797
0.00011300	0.043822	14.737
0.00011250	0.043781	14.676
0.00011200	0.043735	14.616
0.00011150	0.043694	14.555
0.00011100	0.043650	14.496
0.00011050	0.043605	14.437
0.00011000	0.043571	14.379
0.00010950	0.043526	14.318
0.00010900	0.043475	14.259
0.00010850	0.043437	14.199
0.00010800	0.043385	14.139
0.00010750	0.043348	14.081
0.00010700	0.043312	14.019
0.00010650	0.043259	13.957
0.00010600	0.043218	13.898
0.00010550	0.043166	13.841
0.00010500	0.043127	13.782
0.00010450	0.043072	13.722
0.00010400	0.043031	13.662
0.00010350	0.042984	13.521
0.00010300	0.042941	13.507
0.00010250	0.042903	13.470
0.00010200	0.042850	13.420
0.00010150	0.042804	13.360
0.00010100	0.042757	13.296
0.00010050	0.042707	13.239
1.0000e-04	0.042647	13.102
		
1.0000e-04	0.042600	13.026
9.9800e-05	0.042627	13.036
9.9600e-05	0.042610	13.044
9.9400e-05	0.042595	13.035
9.9200e-05	0.042570	13.019
9.9000e-05	0.042556	12.998
9.8800e-05	0.042534	12.972
9.8600e-05	0.042516	12.950
9.8400e-05	0.042497	12.925
9.8200e-05	0.042479	12.901
9.8000e-05	0.042459	12.877
9.7800e-05	0.042442	12.854
9.7600e-05	0.042418	12.830
9.7400e-05	0.042403	12.806
9.7200e-05	0.042378	12.783
9.7000e-05	0.042364	12.758
9.6800e-05	0.042347	12.733
9.6600e-05	0.042321	12.706
9.6400e-05	0.042306	12.680
9.6200e-05	0.042281	12.656
9.6000e-05	0.042265	12.631
9.5800e-05	0.042243	12.606
9.5600e-05	0.042226	12.582
9.5400e-05	0.042208	12.555
9.5200e-05	0.042186	12.529
9.5000e-05	0.042165	12.505
9.4800e-05	0.042148	12.483
9.4600e-05	0.042123	12.460
9.4400e-05	0.042107	12.438
9.4200e-05	0.042089	12.413
9.4000e-05	0.042065	12.388
9.3800e-05	0.042049	12.362
9.3600e-05	0.042023	12.339
9.3400e-05	0.042008	12.314
9.3200e-05	0.041984	12.290
9.3000e-05	0.041964	12.268
9.2800e-05	0.041948	12.245
9.2600e-05	0.041928	12.218
9.2400e-05	0.041903	12.191
9.2200e-05	0.041888	12.167
9.2000e-05	0.041862	12.141
9.1800e-05	0.041843	12.114
9.1600e-05	0.041823	12.087
9.1400e-05	0.041804	12.062
9.1200e-05	0.041781	12.036
9.1000e-05	0.041763	12.012
9.0800e-05	0.041737	11.987
9.0600e-05	0.041721	11.960
9.0400e-05	0.041697	11.935
9.0200e-05	0.041678	11.910
9.0000e-05	0.041659	11.884
8.9800e-05	0.041638	11.859
8.9600e-05	0.041613	11.837
8.9400e-05	0.041596	11.814
8.9200e-05	0.041570	11.790
8.9000e-05	0.041554	11.765
8.8800e-05	0.041536	11.741
8.8600e-05	0.041512	11.716
8.8400e-05	0.041487	11.692
8.8200e-05	0.041469	11.668
8.8000e-05	0.041443	11.649
8.7800e-05	0.041425	11.628
8.7600e-05	0.041404	11.604
8.7400e-05	0.041384	11.578
8.7200e-05	0.041361	11.556
8.7000e-05	0.041342	11.531
8.6800e-05	0.041315	11.506
8.6600e-05	0.041297	11.482
8.6400e-05	0.041276	11.456
8.6200e-05	0.041250	11.431
8.6000e-05	0.041234	11.405
8.5800e-05	0.041214	11.379
8.5600e-05	0.041187	11.354
8.5400e-05	0.041168	11.328
8.5200e-05	0.041142	11.302
8.5000e-05	0.041122	11.279
8.4800e-05	0.041099	11.255
8.4600e-05	0.041076	11.230
8.4400e-05	0.041058	11.209
8.4200e-05	0.041036	11.192
8.4000e-05	0.041009	11.176
8.3800e-05	0.040992	11.161
8.3600e-05	0.040963	11.144
8.3400e-05	0.040945	11.127
8.3200e-05	0.040920	11.110
8.3000e-05	0.040900	11.093
8.2800e-05	0.040880	11.071
8.2600e-05	0.040855	11.043
8.2400e-05	0.040830	11.010
8.2200e-05	0.040812	10.976
8.2000e-05	0.040783	10.942
8.1800e-05	0.040765	10.908
8.1600e-05	0.040746	10.877
8.1400e-05	0.040717	10.848
8.1200e-05	0.040698	10.818
8.1000e-05	0.040671	10.788
8.0800e-05	0.040649	10.759
8.0600e-05	0.040627	10.731
8.0400e-05	0.040601	10.704
8.0200e-05	0.040582	10.677
8.0000e-05	0.040561	10.651
7.9800e-05	0.040532	10.626
7.9600e-05	0.040513	10.599
7.9400e-05	0.040484	10.572
7.9200e-05	0.040465	10.545
7.9000e-05	0.040438	10.522
7.8800e-05	0.040417	10.500
7.8600e-05	0.040396	10.475
7.8400e-05	0.040370	10.450
7.8200e-05	0.040344	10.425
7.8000e-05	0.040325	10.400
7.7800e-05	0.040295	10.372
7.7600e-05	0.040277	10.345
7.7400e-05	0.040249	10.317
7.7200e-05	0.040226	10.290
7.7000e-05	0.040205	10.264
7.6800e-05	0.040178	10.239
7.6600e-05	0.040152	10.215
7.6400e-05	0.040132	10.191
7.6200e-05	0.040102	10.167
7.6000e-05	0.040083	10.142
7.5800e-05	0.040062	10.115
7.5600e-05	0.040031	10.089
7.5400e-05	0.040011	10.067
7.5200e-05	0.039981	10.041
7.5000e-05	0.039957	10.017
7.4800e-05	0.039934	9.9938
7.4600e-05	0.039912	9.9676
7.4400e-05	0.039883	9.9430
7.4200e-05	0.039861	9.9179
7.4000e-05	0.039830	9.8911
7.3800e-05	0.039809	9.8656
7.3600e-05	0.039782	9.8413
7.3400e-05	0.039760	9.8184
7.3200e-05	0.039733	9.7933
7.3000e-05	0.039711	9.7674
7.2800e-05	0.039679	9.7428
7.2600e-05	0.039659	9.7191
7.2400e-05	0.039626	9.6954
7.2200e-05	0.039606	9.6722
7.2000e-05	0.039584	9.6469
7.1800e-05	0.039556	9.6231
7.1600e-05	0.039527	9.5984
7.1400e-05	0.039504	9.5741
7.1200e-05	0.039473	9.5491
7.1000e-05	0.039453	9.5252
7.0800e-05	0.039431	9.5012
7.0600e-05	0.039397	9.4781
7.0400e-05	0.039376	9.4554
7.0200e-05	0.039344	9.4317
7.0000e-05	0.039319	9.4087
6.9800e-05	0.039294	9.3846
6.9600e-05	0.039263	9.3614
6.9400e-05	0.039242	9.3371
6.9200e-05	0.039219	9.3141
6.9000e-05	0.039184	9.2912
6.8800e-05	0.039163	9.2693
6.8600e-05	0.039130	9.2454
6.8400e-05	0.039106	9.2211
6.8200e-05	0.039080	9.1949
6.8000e-05	0.039049	9.1685
6.7800e-05	0.039027	9.1392
6.7600e-05	0.039001	9.1121
6.7400e-05	0.038968	9.0854
6.7200e-05	0.038946	9.0585
6.7000e-05	0.038911	9.0325
6.6800e-05	0.038889	9.0085
6.6600e-05	0.038867	8.9840
6.6400e-05	0.038833	8.9599
6.6200e-05	0.038806	8.9342
6.6000e-05	0.038778	8.9089
6.5800e-05	0.038745	8.8841
6.5600e-05	0.038724	8.8597
6.5400e-05	0.038690	8.8331
6.5200e-05	0.038665	8.8081
6.5000e-05	0.038640	8.7826
6.4800e-05	0.038608	8.7584
6.4600e-05	0.038580	8.7327
6.4400e-05	0.038553	8.7074
6.4200e-05	0.038520	8.6532
6.4000e-05	0.038495	8.6510
6.3800e-05	0.038471	8.6356
6.3600e-05	0.038438	8.6144
6.3400e-05	0.038409	8.5908
6.3200e-05	0.038380	8.5652
6.3000e-05	0.038347	8.5413
6.2800e-05	0.038322	8.5168
6.2600e-05	0.038289	8.4914
6.2400e-05	0.038263	8.4689
6.2200e-05	0.038237	8.4444
6.2000e-05	0.038203	8.4183
6.1800e-05	0.038176	8.3918
6.1600e-05	0.038143	8.3677
6.1400e-05	0.038113	8.3438
6.1200e-05	0.038085	8.3184
6.1000e-05	0.038058	8.2934
6.0800e-05	0.038025	8.2703
6.0600e-05	0.037997	8.2457
6.0400e-05	0.037962	8.2203
6.0200e-05	0.037935	8.1952
6.0000e-05	0.037902	8.1710
5.9800e-05	0.037877	8.1466
5.9600e-05	0.037845	8.1243
5.9400e-05	0.037814	8.0995
5.9200e-05	0.037779	8.0752
5.9000e-05	0.037752	8.0505
5.8800e-05	0.037717	8.0259
5.8600e-05	0.037690	8.0019
5.8400e-05	0.037663	7.9778
5.8200e-05	0.037625	7.9538
5.8000e-05	0.037597	7.9299
5.7800e-05	0.037562	7.9071
5.7600e-05	0.037531	7.8822
5.7400e-05	0.037501	7.8567
5.7200e-05	0.037465	7.8315
5.7000e-05	0.037438	7.8080
5.6800e-05	0.037410	7.7845
5.6600e-05	0.037371	7.7599
5.6400e-05	0.037342	7.7359
5.6200e-05	0.037308	7.7111
5.6000e-05	0.037275	7.6873
5.5800e-05	0.037245	7.6622
5.5600e-05	0.037217	7.6376
5.5400e-05	0.037180	7.6136
5.5200e-05	0.037150	7.5914
5.5000e-05	0.037111	7.5677
5.4800e-05	0.037082	7.5434
5.4600e-05	0.037047	7.5187
5.4400e-05	0.037019	7.4948
5.4200e-05	0.036984	7.4691
5.4000e-05	0.036950	7.4432
5.3800e-05	0.036911	7.4189
5.3600e-05	0.036882	7.3952
5.3400e-05	0.036844	7.3706
5.3200e-05	0.036814	7.3476
5.3000e-05	0.036786	7.3241
5.2800e-05	0.036745	7.3003
5.2600e-05	0.036714	7.2750
5.2400e-05	0.036674	7.2498
5.2200e-05	0.036643	7.2272
5.2000e-05	0.036608	7.2030
5.1800e-05	0.036570	7.1779
5.1600e-05	0.036542	7.1526
5.1400e-05	0.036507	7.1291
5.1200e-05	0.036466	7.1054
5.1000e-05	0.036436	7.0806
5.0800e-05	0.036395	7.0550
5.0600e-05	0.036365	7.0313
5.0400e-05	0.036335	7.0064
5.0200e-05	0.036292	6.9817
5.0000e-05	0.036261	6.9575
4.9800e-05	0.036219	6.9335
4.9600e-05	0.036186	6.9095
4.9400e-05	0.036147	6.8848
4.9200e-05	0.036111	6.8614
4.9000e-05	0.036082	6.8373
4.8800e-05	0.036043	6.8140
4.8600e-05	0.036004	6.7913
4.8400e-05	0.035967	6.7667
4.8200e-05	0.035927	6.7434
4.8000e-05	0.035895	6.7188
4.7800e-05	0.035852	6.6941
4.7600e-05	0.035821	6.6687
4.7400e-05	0.035785	6.6447
4.7200e-05	0.035741	6.6213
4.7000e-05	0.035707	6.5962
4.6800e-05	0.035666	6.5709
4.6600e-05	0.035630	6.5462
4.6400e-05	0.035592	6.5224
4.6200e-05	0.035558	6.4979
4.6000e-05	0.035517	6.4733
4.5800e-05	0.035480	6.4494
4.5600e-05	0.035437	6.4256
4.5400e-05	0.035401	6.4019
4.5200e-05	0.035357	6.3781
4.5000e-05	0.035322	6.3534
4.4800e-05	0.035290	6.3295
4.4600e-05	0.035244	6.3051
4.4400e-05	0.035205	6.2809
4.4200e-05	0.035163	6.2572
4.4000e-05	0.035121	6.2330
4.3800e-05	0.035085	6.2088
4.3600e-05	0.035039	6.1849
4.3400e-05	0.035005	6.1604
4.3200e-05	0.034969	6.1359
4.3000e-05	0.034920	6.1130
4.2800e-05	0.034883	6.0886
4.2600e-05	0.034839	6.0647
4.2400e-05	0.034797	6.0410
4.2200e-05	0.034765	6.0167
4.2000e-05	0.034721	5.9919
4.1800e-05	0.034675	5.9678
4.1600e-05	0.034636	5.9448
4.1400e-05	0.034587	5.9197
4.1200e-05	0.034551	5.8958
4.1000e-05	0.034503	5.8715
4.0800e-05	0.034466	5.8469
4.0600e-05	0.034426	5.8229
4.0400e-05	0.034378	5.7985
4.0200e-05	0.034336	5.7748
4.0000e-05	0.034291	5.7505
3.9800e-05	0.034247	5.7270
3.9600e-05	0.034204	5.7029
3.9400e-05	0.034166	5.6789
3.9200e-05	0.034119	5.6553
3.9000e-05	0.034075	5.6311
3.8800e-05	0.034027	5.6075
3.8600e-05	0.033985	5.5842
3.8400e-05	0.033935	5.5592
3.8200e-05	0.033899	5.5352
3.8000e-05	0.033857	5.5111
3.7800e-05	0.033804	5.4871
3.7600e-05	0.033762	5.4630
3.7400e-05	0.033711	5.4395
3.7200e-05	0.033665	5.4157
3.7000e-05	0.033623	5.3574
3.6800e-05	0.033573	5.3533
3.6600e-05	0.033534	5.3389
3.6400e-05	0.033488	5.3177
3.6200e-05	0.033435	5.2946
3.6000e-05	0.033391	5.2718
3.5800e-05	0.033339	5.2476
3.5600e-05	0.033292	5.2240
3.5400e-05	0.033247	5.2000
3.5200e-05	0.033204	5.1757
3.5000e-05	0.033151	5.1515
3.4800e-05	0.033104	5.1281
3.4600e-05	0.033049	5.1042
3.4400e-05	0.033004	5.0810
3.4200e-05	0.032953	5.0559
3.4000e-05	0.032902	5.0318
3.3800e-05	0.032859	5.0073
3.3600e-05	0.032811	4.9837
3.3400e-05	0.032756	4.9599
3.3200e-05	0.032707	4.9370
3.3000e-05	0.032651	4.9136
3.2800e-05	0.032603	4.8887
3.2600e-05	0.032550	4.8645
3.2400e-05	0.032506	4.8396
3.2200e-05	0.032454	4.8156
3.2000e-05	0.032398	4.7914
3.1800e-05	0.032344	4.7667
3.1600e-05	0.032292	4.7420
3.1400e-05	0.032237	4.7176
3.1200e-05	0.032187	4.6924
3.1000e-05	0.032141	4.6671
3.0800e-05	0.032080	4.6426
3.0600e-05	0.032030	4.6184
3.0400e-05	0.031969	4.5942
3.0200e-05	0.031916	4.5704
3.0000e-05	0.031862	4.5459
2.9800e-05	0.031804	4.5221
2.9600e-05	0.031760	4.4986
2.9400e-05	0.031700	4.4735
2.9200e-05	0.031640	4.4485
2.9000e-05	0.031587	4.4244
2.8800e-05	0.031524	4.3998
2.8600e-05	0.031471	4.3746
2.8400e-05	0.031425	4.3498
2.8200e-05	0.031359	4.3242
2.8000e-05	0.031303	4.2994
2.7800e-05	0.031238	4.2743
2.7600e-05	0.031183	4.2506
2.7400e-05	0.031122	4.2258
2.7200e-05	0.031059	4.2012
2.7000e-05	0.031004	4.1769
2.6800e-05	0.030953	4.1521
2.6600e-05	0.030885	4.1271
2.6400e-05	0.030824	4.1023
2.6200e-05	0.030761	4.0784
2.6000e-05	0.030697	4.0533
2.5800e-05	0.030638	4.0282
2.5600e-05	0.030587	4.0032
2.5400e-05	0.030517	3.9787
2.5200e-05	0.030456	3.9537
2.5000e-05	0.030384	3.9286
2.4800e-05	0.030325	3.9035
2.4600e-05	0.030255	3.8780
2.4400e-05	0.030195	3.8524
2.4200e-05	0.030141	3.8276
2.4000e-05	0.030067	3.8030
2.3800e-05	0.030004	3.7777
2.3600e-05	0.029930	3.7524
2.3400e-05	0.029865	3.7274
2.3200e-05	0.029794	3.7019
2.3000e-05	0.029730	3.6763
2.2800e-05	0.029673	3.6507
2.2600e-05	0.029597	3.6258
2.2400e-05	0.029524	3.6009
2.2200e-05	0.029457	3.5753
2.2000e-05	0.029379	3.5494
2.1800e-05	0.029314	3.5230
2.1600e-05	0.029256	3.4975
2.1400e-05	0.029174	3.4717
2.1200e-05	0.029104	3.4462
2.1000e-05	0.029026	3.4203
2.0800e-05	0.028947	3.3947
2.0600e-05	0.028879	3.3689
2.0400e-05	0.028798	3.3428
2.0200e-05	0.028734	3.3158
2.0000e-05	0.028653	3.2419
1.9800e-05	0.028584	3.2362
1.9600e-05	0.028503	3.2200
1.9400e-05	0.028424	3.1980
1.9200e-05	0.028340	3.1728
1.9000e-05	0.028264	3.1464
1.8800e-05	0.028179	3.1201
1.8600e-05	0.028104	3.0942
1.8400e-05	0.028034	3.0684
1.8200e-05	0.027938	3.0421
1.8000e-05	0.027855	3.0154
1.7800e-05	0.027777	2.9886
1.7600e-05	0.027706	2.9611
1.7400e-05	0.027613	2.9341
1.7200e-05	0.027524	2.9075
1.7000e-05	0.027438	2.8801
1.6800e-05	0.027346	2.8516
1.6600e-05	0.027253	2.8246
1.6400e-05	0.027170	2.7972
1.6200e-05	0.027094	2.7694
1.6000e-05	0.026996	2.7410
1.5800e-05	0.026898	2.7128
1.5600e-05	0.026808	2.6847
1.5400e-05	0.026709	2.6566
1.5200e-05	0.026610	2.6282
1.5000e-05	0.026519	2.5988
1.4800e-05	0.026422	2.5705
1.4600e-05	0.026339	2.5415
1.4400e-05	0.026231	2.5131
1.4200e-05	0.026131	2.4838
1.4000e-05	0.026022	2.4547
1.3800e-05	0.025921	2.4256
1.3600e-05	0.025812	2.3971
1.3400e-05	0.025709	2.3676
1.3200e-05	0.025617	2.3378
1.3000e-05	0.025503	2.3086
1.2800e-05	0.025385	2.2789
1.2600e-05	0.025276	2.2486
1.2400e-05	0.025156	2.2181
1.2200e-05	0.025048	2.1879
1.2000e-05	0.024946	2.1574
1.1800e-05	0.024822	2.1271
1.1600e-05	0.024696	2.0965
1.1400e-05	0.024574	2.0231
1.1200e-05	0.024451	2.0163
1.1000e-05	0.024325	1.9972
1.0800e-05	0.024200	1.9705
1.0600e-05	0.024093	1.9403
1.0400e-05	0.023949	1.9066
1.0200e-05	0.023812	1.8738
		
1.0000e-05	0.023670	1.7925
9.9000e-06	0.023602	1.7895
9.8000e-06	0.023528	1.7798
9.7000e-06	0.023461	1.7658
9.6000e-06	0.023391	1.7492
9.5000e-06	0.023329	1.7322
9.4000e-06	0.023248	1.7151
9.3000e-06	0.023174	1.6985
9.2000e-06	0.023101	1.6815
9.1000e-06	0.023023	1.6648
9.0000e-06	0.022943	1.6479
8.9000e-06	0.022871	1.6299
8.8000e-06	0.022807	1.6124
8.7000e-06	0.022720	1.5955
8.6000e-06	0.022644	1.5785
8.5000e-06	0.022555	1.5609
8.4000e-06	0.022479	1.5429
8.3000e-06	0.022391	1.5248
8.2000e-06	0.022313	1.5075
8.1000e-06	0.022230	1.4902
8.0000e-06	0.022155	1.4730
7.9000e-06	0.022063	1.4557
7.8000e-06	0.021975	1.4383
7.7000e-06	0.021888	1.4211
7.6000e-06	0.021793	1.4030
7.5000e-06	0.021700	1.3851
7.4000e-06	0.021614	1.3674
7.3000e-06	0.021536	1.3496
7.2000e-06	0.021433	1.3306
7.1000e-06	0.021337	1.3122
7.0000e-06	0.021236	1.2934
6.9000e-06	0.021132	1.2746
6.8000e-06	0.021038	1.2557
6.7000e-06	0.020934	1.2371
6.6000e-06	0.020846	1.2179
6.5000e-06	0.020739	1.1986
6.4000e-06	0.020628	1.1796
6.3000e-06	0.020513	1.1609
6.2000e-06	0.020410	1.1424
6.1000e-06	0.020291	1.1236
6.0000e-06	0.020173	1.1048
5.9000e-06	0.020079	1.0863
5.8000e-06	0.019962	1.0681
5.7000e-06	0.019832	1.0497
5.6000e-06	0.019708	1.0064
5.5000e-06	0.019581	1.0019
5.4000e-06	0.019456	0.99017
5.3000e-06	0.019328	0.97405
5.2000e-06	0.019190	0.95654
5.1000e-06	0.019083	0.93799
5.0000e-06	0.018941	0.91898
4.9000e-06	0.018787	0.89940
4.8000e-06	0.018645	0.87959
4.7000e-06	0.018493	0.86024
4.6000e-06	0.018339	0.84073
4.5000e-06	0.018220	0.82122
4.4000e-06	0.018046	0.80151
4.3000e-06	0.017883	0.78231
4.2000e-06	0.017710	0.76301
4.1000e-06	0.017534	0.74362
4.0000e-06	0.017360	0.69788
3.9000e-06	0.017178	0.69321
3.8000e-06	0.016995	0.68091
3.7000e-06	0.016844	0.66494
3.6000e-06	0.016626	0.64679
3.5000e-06	0.016419	0.62842
3.4000e-06	0.016200	0.61013
3.3000e-06	0.015985	0.59174
3.2000e-06	0.015759	0.57323
3.1000e-06	0.015521	0.55542
3.0000e-06	0.015327	0.53776
2.9000e-06	0.015072	0.52026
2.8000e-06	0.014804	0.50345
2.7000e-06	0.014542	0.48750
2.6000e-06	0.014255	0.47061
2.5000e-06	0.013965	0.45297
2.4000e-06	0.013675	0.41430
2.3000e-06	0.013372	0.41047
2.2000e-06	0.013095	0.40058
2.1000e-06	0.012738	0.38737
2.0000e-06	0.012383	0.37301
1.9000e-06	0.012012	0.35815
1.8000e-06	0.011633	0.34356
1.7000e-06	0.011236	0.32986
1.6000e-06	0.010900	0.31768
1.5000e-06	0.010446	0.30603
1.4000e-06	0.0099917	0.29293
1.3000e-06	0.0094828	0.25949
1.2000e-06	0.0089900	0.25682
1.1000e-06	0.0084580	0.24983
1.0000e-06	0.0079038	0.24043
9.0000e-07	0.0073410	0.23255
8.0000e-07	0.0068523	0.22348
7.0000e-07	0.0061566	0.21157
6.0000e-07	0.0054553	0.20075


==> Fig5_5T.TXT <==
I	V	dIdV_5T
0.00093000	0.14937	5.7184
0.00092950	0.14926	5.7222
0.00092900	0.14916	5.7249
0.00092850	0.14905	5.7281
0.00092800	0.14894	5.7298
0.00092750	0.14882	5.7356
0.00092700	0.14872	5.7422
0.00092650	0.14861	5.7497
0.00092600	0.14850	5.7536
0.00092550	0.14841	5.7547
0.00092500	0.14829	5.7566
0.00092450	0.14818	5.7610
0.00092400	0.14806	5.7671
0.00092350	0.14796	5.7702
0.00092300	0.14785	5.7682
0.00092250	0.14774	5.7677
0.00092200	0.14765	5.7729
0.00092150	0.14754	5.7759
0.00092100	0.14743	5.7779
0.00092050	0.14732	5.7822
0.00092000	0.14721	5.7857
0.00091950	0.14710	5.7904
0.00091900	0.14700	5.7934
0.00091850	0.14690	5.7992
0.00091800	0.14680	5.8041
0.00091750	0.14668	5.8051
0.00091700	0.14657	5.8078
0.00091650	0.14646	5.8105
0.00091600	0.14636	5.8140
0.00091550	0.14627	5.8191
0.00091500	0.14615	5.8226
0.00091450	0.14604	5.8246
0.00091400	0.14593	5.8295
0.00091350	0.14582	5.8310
0.00091300	0.14571	5.8327
0.00091250	0.14561	5.8374
0.00091200	0.14552	5.8414
0.00091150	0.14540	5.8458
0.00091100	0.14530	5.8513
0.00091050	0.14518	5.8543
0.00091000	0.14508	5.8558
0.00090950	0.14497	5.8607
0.00090900	0.14486	5.8662
0.00090850	0.14478	5.8672
0.00090800	0.14467	5.8730
0.00090750	0.14456	5.8779
0.00090700	0.14446	5.8842
0.00090650	0.14434	5.8851
0.00090600	0.14424	5.8852
0.00090550	0.14413	5.8895
0.00090500	0.14404	5.8945
0.00090450	0.14393	5.8998
0.00090400	0.14382	5.9032
0.00090350	0.14371	5.9083
0.00090300	0.14361	5.9083
0.00090250	0.14350	5.9136
0.00090200	0.14341	5.9208
0.00090150	0.14331	5.9268
0.00090100	0.14319	5.9284
0.00090050	0.14309	5.9275
0.00090000	0.14297	5.9326
0.00089950	0.14287	5.9387
0.00089900	0.14276	5.9407
0.00089850	0.14267	5.9415
0.00089800	0.14257	5.9456
0.00089750	0.14246	5.9491
0.00089700	0.14235	5.9545
0.00089650	0.14224	5.9598
0.00089600	0.14214	5.9681
0.00089550	0.14203	5.9692
0.00089500	0.14194	5.9739
0.00089450	0.14184	5.9794
0.00089400	0.14173	5.9806
0.00089350	0.14163	5.9824
0.00089300	0.14152	5.9831
0.00089250	0.14142	5.9857
0.00089200	0.14132	5.9918
0.00089150	0.14122	5.9948
0.00089100	0.14112	5.9980
0.00089050	0.14101	6.0011
0.00089000	0.14090	6.0053
0.00088950	0.14080	6.0096
0.00088900	0.14069	6.0144
0.00088850	0.14061	6.0191
0.00088800	0.14050	6.0219
0.00088750	0.14039	6.0248
0.00088700	0.14029	6.0261
0.00088650	0.14019	6.0319
0.00088600	0.14007	6.0336
0.00088550	0.13997	6.0383
0.00088500	0.13989	6.0417
0.00088450	0.13978	6.0431
0.00088400	0.13967	6.0526
0.00088350	0.13957	6.0575
0.00088300	0.13946	6.0605
0.00088250	0.13936	6.0616
0.00088200	0.13926	6.0638
0.00088150	0.13917	6.0692
0.00088100	0.13906	6.0728
0.00088050	0.13896	6.0758
0.00088000	0.13884	6.0777
0.00087950	0.13875	6.0828
0.00087900	0.13864	6.0882
0.00087850	0.13856	6.0962
0.00087800	0.13845	6.1024
0.00087750	0.13835	6.1052
0.00087700	0.13824	6.1117
0.00087650	0.13814	6.1159
0.00087600	0.13803	6.1224
0.00087550	0.13793	6.1234
0.00087500	0.13785	6.1278
0.00087450	0.13774	6.1277
0.00087400	0.13764	6.1278
0.00087350	0.13753	6.1309
0.00087300	0.13743	6.1384
0.00087250	0.13732	6.1427
0.00087200	0.13723	6.1439
0.00087150	0.13715	6.1442
0.00087100	0.13702	6.1477
0.00087050	0.13693	6.1564
0.00087000	0.13682	6.1601
0.00086950	0.13672	6.1601
0.00086900	0.13663	6.1659
0.00086850	0.13652	6.1722
0.00086800	0.13643	6.1766
0.00086750	0.13633	6.1842
0.00086700	0.13623	6.1878
0.00086650	0.13611	6.1937
0.00086600	0.13602	6.1955
0.00086550	0.13591	6.1960
0.00086500	0.13583	6.2000
0.00086450	0.13573	6.2028
0.00086400	0.13562	6.2090
0.00086350	0.13552	6.2133
0.00086300	0.13542	6.2169
0.00086250	0.13532	6.2191
0.00086200	0.13522	6.2221
0.00086150	0.13513	6.2298
0.00086100	0.13503	6.2336
0.00086050	0.13493	6.2358
0.00086000	0.13482	6.2393
0.00085950	0.13472	6.2439
0.00085900	0.13462	6.2484
0.00085850	0.13453	6.2540
0.00085800	0.13443	6.2540
0.00085750	0.13434	6.2563
0.00085700	0.13424	6.2612
0.00085650	0.13412	6.2659
0.00085600	0.13403	6.2654
0.00085550	0.13393	6.2713
0.00085500	0.13383	6.2769
0.00085450	0.13375	6.2813
0.00085400	0.13365	6.2859
0.00085350	0.13354	6.2905
0.00085300	0.13344	6.2928
0.00085250	0.13334	6.2949
0.00085200	0.13324	6.2986
0.00085150	0.13314	6.3056
0.00085100	0.13306	6.3079
0.00085050	0.13295	6.3112
0.00085000	0.13285	6.3159
0.00084950	0.13275	6.3164
0.00084900	0.13265	6.3207
0.00084850	0.13255	6.3247
0.00084800	0.13247	6.3288
0.00084750	0.13238	6.3321
0.00084700	0.13226	6.3421
0.00084650	0.13216	6.3421
0.00084600	0.13206	6.3467
0.00084550	0.13196	6.3485
0.00084500	0.13186	6.3529
0.00084450	0.13177	6.3554
0.00084400	0.13169	6.3554
0.00084350	0.13158	6.3609
0.00084300	0.13149	6.3655
0.00084250	0.13138	6.3654
0.00084200	0.13128	6.3713
0.00084150	0.13118	6.3789
0.00084100	0.13108	6.3849
0.00084050	0.13100	6.3925
0.00084000	0.13090	6.3963
0.00083950	0.13081	6.3971
0.00083900	0.13071	6.3984
0.00083850	0.13060	6.4033
0.00083800	0.13051	6.4071
0.00083750	0.13041	6.4056
0.00083700	0.13031	6.4047
0.00083650	0.13023	6.4065
0.00083600	0.13013	6.4123
0.00083550	0.13003	6.4136
0.00083500	0.12992	6.4183
0.00083450	0.12983	6.4264
0.00083400	0.12973	6.4339
0.00083350	0.12964	6.4367
0.00083300	0.12954	6.4390
0.00083250	0.12946	6.4427
0.00083200	0.12935	6.4469
0.00083150	0.12926	6.4499
0.00083100	0.12915	6.4483
0.00083050	0.12906	6.4496
0.00083000	0.12896	6.4556
0.00082950	0.12886	6.4595
0.00082900	0.12879	6.4654
0.00082850	0.12869	6.4731
0.00082800	0.12859	6.4863
0.00082750	0.12849	6.4926
0.00082700	0.12838	6.4973
0.00082650	0.12829	6.5010
0.00082600	0.12819	6.5053
0.00082550	0.12811	6.5083
0.00082500	0.12802	6.5108
0.00082450	0.12792	6.5155
0.00082400	0.12782	6.5193
0.00082350	0.12773	6.5200
0.00082300	0.12763	6.5238
0.00082250	0.12753	6.5248
0.00082200	0.12744	6.5292
0.00082150	0.12735	6.5364
0.00082100	0.12725	6.5403
0.00082050	0.12716	6.5422
0.00082000	0.12706	6.5434
0.00081950	0.12697	6.5480
0.00081900	0.12687	6.5533
0.00081850	0.12679	6.5565
0.00081800	0.12670	6.5586
0.00081750	0.12659	6.5632
0.00081700	0.12649	6.5678
0.00081650	0.12640	6.5748
0.00081600	0.12630	6.5799
0.00081550	0.12621	6.5842
0.00081500	0.12613	6.5878
0.00081450	0.12603	6.5919
0.00081400	0.12594	6.5952
0.00081350	0.12583	6.5963
0.00081300	0.12574	6.6003
0.00081250	0.12564	6.6074
0.00081200	0.12555	6.6151
0.00081150	0.12547	6.6209
0.00081100	0.12537	6.6235
0.00081050	0.12528	6.6235
0.00081000	0.12518	6.6265
0.00080950	0.12508	6.6329
0.00080900	0.12500	6.6374
0.00080850	0.12490	6.6406
0.00080800	0.12481	6.6453
0.00080750	0.12471	6.6495
0.00080700	0.12463	6.6520
0.00080650	0.12453	6.6578
0.00080600	0.12444	6.6597
0.00080550	0.12434	6.6610
0.00080500	0.12425	6.6648
0.00080450	0.12415	6.6720
0.00080400	0.12406	6.6780
0.00080350	0.12398	6.6809
0.00080300	0.12388	6.6835
0.00080250	0.12378	6.6856
0.00080200	0.12369	6.6866
0.00080150	0.12360	6.6902
0.00080100	0.12351	6.6995
0.00080050	0.12341	6.7051
0.00080000	0.12333	6.7093
0.00079950	0.12324	6.7115
0.00079900	0.12314	6.7179
0.00079850	0.12305	6.7204
0.00079800	0.12295	6.7249
0.00079750	0.12286	6.7292
0.00079700	0.12276	6.7333
0.00079650	0.12268	6.7378
0.00079600	0.12259	6.7450
0.00079550	0.12249	6.7438
0.00079500	0.12240	6.7478
0.00079450	0.12231	6.7510
0.00079400	0.12221	6.7556
0.00079350	0.12213	6.7608
0.00079300	0.12204	6.7648
0.00079250	0.12194	6.7681
0.00079200	0.12185	6.7684
0.00079150	0.12175	6.7723
0.00079100	0.12167	6.7793
0.00079050	0.12157	6.7858
0.00079000	0.12148	6.7905
0.00078950	0.12140	6.7965
0.00078900	0.12131	6.7993
0.00078850	0.12121	6.8023
0.00078800	0.12112	6.8047
0.00078750	0.12102	6.8124
0.00078700	0.12094	6.8219
0.00078650	0.12085	6.8243
0.00078600	0.12077	6.8249
0.00078550	0.12067	6.8310
0.00078500	0.12058	6.8349
0.00078450	0.12048	6.8432
0.00078400	0.12040	6.8472
0.00078350	0.12030	6.8517
0.00078300	0.12022	6.8546
0.00078250	0.12013	6.8554
0.00078200	0.12004	6.8581
0.00078150	0.11995	6.8630
0.00078100	0.11985	6.8686
0.00078050	0.11976	6.8709
0.00078000	0.11967	6.8746
0.00077950	0.11959	6.8808
0.00077900	0.11950	6.8899
0.00077850	0.11940	6.8928
0.00077800	0.11931	6.8956
0.00077750	0.11922	6.9025
0.00077700	0.11913	6.9062
0.00077650	0.11905	6.9108
0.00077600	0.11897	6.9112
0.00077550	0.11887	6.9133
0.00077500	0.11878	6.9199
0.00077450	0.11868	6.9260
0.00077400	0.11859	6.9338
0.00077350	0.11850	6.9393
0.00077300	0.11841	6.9411
0.00077250	0.11833	6.9460
0.00077200	0.11824	6.9519
0.00077150	0.11815	6.9570
0.00077100	0.11806	6.9654
0.00077050	0.11797	6.9704
0.00077000	0.11788	6.9742
0.00076950	0.11780	6.9775
0.00076900	0.11772	6.9784
0.00076850	0.11762	6.9852
0.00076800	0.11753	6.9896
0.00076750	0.11744	6.9923
0.00076700	0.11735	6.9994
0.00076650	0.11726	7.0042
0.00076600	0.11717	7.0072
0.00076550	0.11710	7.0148
0.00076500	0.11701	7.0222
0.00076450	0.11691	7.0265
0.00076400	0.11682	7.0338
0.00076350	0.11673	7.0412
0.00076300	0.11664	7.0420
0.00076250	0.11657	7.0451
0.00076200	0.11648	7.0524
0.00076150	0.11638	7.0578
0.00076100	0.11630	7.0629
0.00076050	0.11620	7.0682
0.00076000	0.11612	7.0712
0.00075950	0.11603	7.0764
0.00075900	0.11595	7.0811
0.00075850	0.11586	7.0868
0.00075800	0.11577	7.0919
0.00075750	0.11568	7.1000
0.00075700	0.11559	7.1059
0.00075650	0.11551	7.1133
0.00075600	0.11543	7.1198
0.00075550	0.11535	7.1220
0.00075500	0.11525	7.1235
0.00075450	0.11516	7.1296
0.00075400	0.11507	7.1352
0.00075350	0.11498	7.1386
0.00075300	0.11489	7.1426
0.00075250	0.11481	7.1443
0.00075200	0.11474	7.1538
0.00075150	0.11465	7.1612
0.00075100	0.11456	7.1662
0.00075050	0.11447	7.1701
0.00075000	0.11438	7.1737
0.00074950	0.11429	7.1768
0.00074900	0.11420	7.1841
0.00074850	0.11413	7.1918
0.00074800	0.11404	7.1986
0.00074750	0.11395	7.2023
0.00074700	0.11387	7.2085
0.00074650	0.11377	7.2107
0.00074600	0.11369	7.2122
0.00074550	0.11361	7.2211
0.00074500	0.11354	7.2290
0.00074450	0.11344	7.2310
0.00074400	0.11335	7.2350
0.00074350	0.11326	7.2424
0.00074300	0.11317	7.2490
0.00074250	0.11309	7.2572
0.00074200	0.11301	7.2625
0.00074150	0.11292	7.2668
0.00074100	0.11284	7.2733
0.00074050	0.11275	7.2775
0.00074000	0.11267	7.2835
0.00073950	0.11258	7.2925
0.00073900	0.11249	7.2952
0.00073850	0.11241	7.2998
0.00073800	0.11232	7.3031
0.00073750	0.11225	7.3068
0.00073700	0.11216	7.3133
0.00073650	0.11208	7.3229
0.00073600	0.11198	7.3269
0.00073550	0.11190	7.3328
0.00073500	0.11182	7.3382
0.00073450	0.11173	7.3435
0.00073400	0.11165	7.3523
0.00073350	0.11157	7.3602
0.00073300	0.11148	7.3669
0.00073250	0.11139	7.3763
0.00073200	0.11131	7.3815
0.00073150	0.11122	7.3871
0.00073100	0.11115	7.3933
0.00073050	0.11107	7.3947
0.00073000	0.11098	7.4006
0.00072950	0.11089	7.4060
0.00072900	0.11080	7.4127
0.00072850	0.11072	7.4162
0.00072800	0.11063	7.4170
0.00072750	0.11056	7.4224
0.00072700	0.11049	7.4315
0.00072650	0.11040	7.4383
0.00072600	0.11031	7.4455
0.00072550	0.11023	7.4518
0.00072500	0.11014	7.4556
0.00072450	0.11006	7.4607
0.00072400	0.10997	7.4652
0.00072350	0.10990	7.4723
0.00072300	0.10981	7.4790
0.00072250	0.10973	7.4850
0.00072200	0.10965	7.4863
0.00072150	0.10956	7.4942
0.00072100	0.10948	7.5003
0.00072050	0.10940	7.5089
0.00072000	0.10931	7.5174
0.00071950	0.10923	7.5215
0.00071900	0.10915	7.5244
0.00071850	0.10907	7.5237
0.00071800	0.10898	7.5245
0.00071750	0.10890	7.5315
0.00071700	0.10882	7.5392
0.00071650	0.10873	7.5504
0.00071600	0.10866	7.5568
0.00071550	0.10858	7.5617
0.00071500	0.10849	7.5694
0.00071450	0.10841	7.5746
0.00071400	0.10832	7.5765
0.00071350	0.10824	7.5790
0.00071300	0.10816	7.5850
0.00071250	0.10809	7.5932
0.00071200	0.10800	7.6012
0.00071150	0.10792	7.6106
0.00071100	0.10784	7.6164
0.00071050	0.10776	7.6232
0.00071000	0.10767	7.6257
0.00070950	0.10759	7.6320
0.00070900	0.10752	7.6396
0.00070850	0.10743	7.6478
0.00070800	0.10735	7.6516
0.00070750	0.10727	7.6563
0.00070700	0.10719	7.6598
0.00070650	0.10711	7.6690
0.00070600	0.10703	7.6766
0.00070550	0.10696	7.6799
0.00070500	0.10687	7.6857
0.00070450	0.10679	7.6897
0.00070400	0.10670	7.6947
0.00070350	0.10662	7.7004
0.00070300	0.10654	7.7080
0.00070250	0.10646	7.7133
0.00070200	0.10639	7.7176
0.00070150	0.10631	7.7236
0.00070100	0.10622	7.7270
0.00070050	0.10614	7.7322
0.00070000	0.10605	7.7368
0.00069950	0.10598	7.7428
0.00069900	0.10590	7.7487
0.00069850	0.10583	7.7552
0.00069800	0.10574	7.7609
0.00069750	0.10566	7.7653
0.00069700	0.10558	7.7705
0.00069650	0.10550	7.7770
0.00069600	0.10542	7.7833
0.00069550	0.10533	7.7882
0.00069500	0.10527	7.7914
0.00069450	0.10519	7.7949
0.00069400	0.10510	7.8014
0.00069350	0.10503	7.8089
0.00069300	0.10494	7.8142
0.00069250	0.10486	7.8171
0.00069200	0.10479	7.8212
0.00069150	0.10472	7.8287
0.00069100	0.10463	7.8343
0.00069050	0.10455	7.8366
0.00069000	0.10446	7.8416
0.00068950	0.10439	7.8466
0.00068900	0.10431	7.8520
0.00068850	0.10424	7.8592
0.00068800	0.10416	7.8644
0.00068750	0.10408	7.8697
0.00068700	0.10400	7.8745
0.00068650	0.10392	7.8820
0.00068600	0.10384	7.8861
0.00068550	0.10376	7.8929
0.00068500	0.10369	7.8968
0.00068450	0.10361	7.9008
0.00068400	0.10353	7.9094
0.00068350	0.10345	7.9146
0.00068300	0.10337	7.9211
0.00068250	0.10329	7.9247
0.00068200	0.10321	7.9272
0.00068150	0.10313	7.9339
0.00068100	0.10307	7.9371
0.00068050	0.10298	7.9419
0.00068000	0.10290	7.9504
0.00067950	0.10282	7.9576
0.00067900	0.10274	7.9574
0.00067850	0.10266	7.9599
0.00067800	0.10260	7.9680
0.00067750	0.10252	7.9737
0.00067700	0.10243	7.9771
0.00067650	0.10236	7.9818
0.00067600	0.10227	7.9847
0.00067550	0.10220	7.9901
0.00067500	0.10213	7.9973
0.00067450	0.10205	8.0046
0.00067400	0.10197	8.0086
0.00067350	0.10189	8.0118
0.00067300	0.10181	8.0147
0.00067250	0.10173	8.0199
0.00067200	0.10166	8.0294
0.00067150	0.10159	8.0350
0.00067100	0.10151	8.0387
0.00067050	0.10143	8.0444
0.00067000	0.10135	8.0463
0.00066950	0.10127	8.0503
0.00066900	0.10119	8.0567
0.00066850	0.10112	8.0603
0.00066800	0.10104	8.0657
0.00066750	0.10098	8.0708
0.00066700	0.10089	8.0736
0.00066650	0.10082	8.0773
0.00066600	0.10073	8.0851
0.00066550	0.10065	8.0887
0.00066500	0.10058	8.0898
0.00066450	0.10051	8.0923
0.00066400	0.10044	8.0967
0.00066350	0.10035	8.1057
0.00066300	0.10028	8.1107
0.00066250	0.10020	8.1146
0.00066200	0.10012	8.1177
0.00066150	0.10005	8.1248
0.00066100	0.099969	8.1292
0.00066050	0.099905	8.1336
0.00066000	0.099820	8.1360
0.00065950	0.099743	8.1381
0.00065900	0.099666	8.1419
0.00065850	0.099586	8.1451
0.00065800	0.099515	8.1493
0.00065750	0.099449	8.1555
0.00065700	0.099370	8.1625
0.00065650	0.099283	8.1644
0.00065600	0.099209	8.1682
0.00065550	0.099126	8.1726
0.00065500	0.099056	8.1755
0.00065450	0.098977	8.1779
0.00065400	0.098912	8.1809
0.00065350	0.098838	8.1852
0.00065300	0.098758	8.1919
0.00065250	0.098680	8.1980
0.00065200	0.098606	8.1990
0.00065150	0.098522	8.1960
0.00065100	0.098449	8.2018
0.00065050	0.098385	8.2064
0.00065000	0.098303	8.2133
0.00064950	0.098224	8.2165
0.00064900	0.098152	8.2205
0.00064850	0.098071	8.2254
0.00064800	0.098001	8.2310
0.00064750	0.097938	8.2350
0.00064700	0.097857	8.2411
0.00064650	0.097773	8.2439
0.00064600	0.097698	8.2458
0.00064550	0.097619	8.2458
0.00064500	0.097548	8.2487
0.00064450	0.097470	8.2508
0.00064400	0.097408	8.2508
0.00064350	0.097330	8.2559
0.00064300	0.097250	8.2626
0.00064250	0.097172	8.2672
0.00064200	0.097099	8.2698
0.00064150	0.097017	8.2728
0.00064100	0.096945	8.2755
0.00064050	0.096883	8.2759
0.00064000	0.096800	8.2783
0.00063950	0.096725	8.2783
0.00063900	0.096648	8.2827
0.00063850	0.096570	8.2886
0.00063800	0.096499	8.2936
0.00063750	0.096438	8.2959
0.00063700	0.096354	8.3001
0.00063650	0.096277	8.3001
0.00063600	0.096198	8.2981
0.00063550	0.096122	8.3002
0.00063500	0.096050	8.3051
0.00063450	0.095972	8.3060
0.00063400	0.095909	8.3104
0.00063350	0.095835	8.3158
0.00063300	0.095755	8.3199
0.00063250	0.095680	8.3215
0.00063200	0.095600	8.3211
0.00063150	0.095523	8.3239
0.00063100	0.095452	8.3311
0.00063050	0.095390	8.3351
0.00063000	0.095308	8.3375
0.00062950	0.095234	8.3380
0.00062900	0.095156	8.3380
0.00062850	0.095082	8.3381
0.00062800	0.095006	8.3391
0.00062750	0.094933	8.3430
0.00062700	0.094866	8.3471
0.00062650	0.094789	8.3460
0.00062600	0.094710	8.3462
0.00062550	0.094635	8.3492
0.00062500	0.094558	8.3520
0.00062450	0.094487	8.3546
0.00062400	0.094410	8.3600
0.00062350	0.094348	8.3629
0.00062300	0.094274	8.3640
0.00062250	0.094194	8.3632
0.00062200	0.094111	8.3621
0.00062150	0.094039	8.3604
0.00062100	0.093964	8.3611
0.00062050	0.093891	8.3633
0.00062000	0.093831	8.3672
0.00061950	0.093751	8.3682
0.00061900	0.093676	8.3721
0.00061850	0.093599	8.3721
0.00061800	0.093522	8.3710
0.00061750	0.093448	8.3692
0.00061700	0.093369	8.3716
0.00061650	0.093307	8.3753
0.00061600	0.093232	8.3762
0.00061550	0.093152	8.3783
0.00061500	0.093079	8.3793
0.00061450	0.093004	8.3782
0.00061400	0.092929	8.3752
0.00061350	0.092859	8.3752
0.00061300	0.092798	8.3757
0.00061250	0.092710	8.3761
0.00061200	0.092636	8.3758
0.00061150	0.092559	8.3721
0.00061100	0.092482	8.3732
0.00061050	0.092414	8.3762
0.00061000	0.092334	8.3761
0.00060950	0.092272	8.3760
0.00060900	0.092200	8.3752
0.00060850	0.092118	8.3730
0.00060800	0.092046	8.3704
0.00060750	0.091965	8.3681
0.00060700	0.091889	8.3681
0.00060650	0.091818	8.3691
0.00060600	0.091754	8.3672
0.00060550	0.091672	8.3640
0.00060500	0.091601	8.3611
0.00060450	0.091521	8.3611
0.00060400	0.091446	8.3637
0.00060350	0.091375	8.3611
0.00060300	0.091301	8.3600
0.00060250	0.091229	8.3575
0.00060200	0.091162	8.3560
0.00060150	0.091083	8.3531
0.00060100	0.091009	8.3520
0.00060050	0.090928	8.3493
0.00060000	0.090854	8.3451
0.00059950	0.090779	8.3431
0.00059900	0.090704	8.3430
0.00059850	0.090642	8.3371
0.00059800	0.090566	8.3320
0.00059750	0.090480	8.3311
0.00059700	0.090408	8.3280
0.00059650	0.090329	8.3240
0.00059600	0.090256	8.3232
0.00059550	0.090184	8.3211
0.00059500	0.090122	8.3169
0.00059450	0.090038	8.3131
0.00059400	0.089966	8.3088
0.00059350	0.089885	8.3021
0.00059300	0.089807	8.3012
0.00059250	0.089732	8.2973
0.00059200	0.089657	8.2931
0.00059150	0.089593	8.2874
0.00059100	0.089520	8.2803
0.00059050	0.089437	8.2754
0.00059000	0.089362	8.2712
0.00058950	0.089287	8.2606
0.00058900	0.089208	8.2571
0.00058850	0.089133	8.2538
0.00058800	0.089058	8.2488
0.00058750	0.088992	8.2424
0.00058700	0.088912	8.2381
0.00058650	0.088836	8.2341
0.00058600	0.088754	8.2298
0.00058550	0.088685	8.2234
0.00058500	0.088605	8.2199
0.00058450	0.088542	8.2112
0.00058400	0.088466	8.2034
0.00058350	0.088386	8.1974
0.00058300	0.088302	8.1896
0.00058250	0.088228	8.1833
0.00058200	0.088148	8.1741
0.00058150	0.088077	8.1683
0.00058100	0.088014	8.1612
0.00058050	0.087930	8.1518
0.00058000	0.087852	8.1457
0.00057950	0.087773	8.1384
0.00057900	0.087693	8.1302
0.00057850	0.087622	8.1230
0.00057800	0.087549	8.1165
0.00057750	0.087467	8.1054
0.00057700	0.087393	8.0959
0.00057650	0.087309	8.0846
0.00057600	0.087236	8.0741
0.00057550	0.087156	8.0662
0.00057500	0.087085	8.0603
0.00057450	0.087017	8.0499
0.00057400	0.086933	8.0377
0.00057350	0.086850	8.0268
0.00057300	0.086771	8.0158
0.00057250	0.086691	8.0040
0.00057200	0.086617	7.9934
0.00057150	0.086550	7.9841
0.00057100	0.086467	7.9725
0.00057050	0.086391	7.9593
0.00057000	0.086306	7.9487
0.00056950	0.086232	7.9421
0.00056900	0.086151	7.9310
0.00056850	0.086080	7.9183
0.00056800	0.085999	7.9043
0.00056750	0.085916	7.8939
0.00056700	0.085834	7.8803
0.00056650	0.085757	7.8662
0.00056600	0.085673	7.8518
0.00056550	0.085598	7.8400
0.00056500	0.085533	7.8267
0.00056450	0.085445	7.8123
0.00056400	0.085365	7.7986
0.00056350	0.085277	7.7848
0.00056300	0.085196	7.7686
0.00056250	0.085118	7.7561
0.00056200	0.085053	7.7413
0.00056150	0.084965	7.7257
0.00056100	0.084886	7.7131
0.00056050	0.084797	7.6980
0.00056000	0.084719	7.6826
0.00055950	0.084638	7.6672
0.00055900	0.084555	7.6524
0.00055850	0.084483	7.6349
0.00055800	0.084400	7.6172
0.00055750	0.084308	7.6037
0.00055700	0.084230	7.5885
0.00055650	0.084142	7.5714
0.00055600	0.084061	7.5545
0.00055550	0.083981	7.5391
0.00055500	0.083911	7.5229
0.00055450	0.083821	7.5048
0.00055400	0.083735	7.4868
0.00055350	0.083646	7.4688
0.00055300	0.083562	7.4502
0.00055250	0.083484	7.4337
0.00055200	0.083411	7.4162
0.00055150	0.083320	7.4003
0.00055100	0.083236	7.3812
0.00055050	0.083147	7.3621
0.00055000	0.083064	7.3421
0.00054950	0.082980	7.3238
0.00054900	0.082887	7.3034
0.00054850	0.082815	7.2846
0.00054800	0.082729	7.2649
0.00054750	0.082635	7.2452
0.00054700	0.082550	7.2254
0.00054650	0.082459	7.2071
0.00054600	0.082377	7.1853
0.00054550	0.082305	7.1669
0.00054500	0.082212	7.1476
0.00054450	0.082121	7.1274
0.00054400	0.082027	7.1096
0.00054350	0.081936	7.0918
0.00054300	0.081851	7.0726
0.00054250	0.081774	7.0552
0.00054200	0.081683	7.0334
0.00054150	0.081594	7.0113
0.00054100	0.081500	6.9924
0.00054050	0.081412	6.9712
0.00054000	0.081320	6.9498
0.00053950	0.081232	6.9306
0.00053900	0.081138	6.9088
0.00053850	0.081061	6.8876
0.00053800	0.080963	6.8670
0.00053750	0.080871	6.8467
0.00053700	0.080774	6.8274
0.00053650	0.080687	6.8065
0.00053600	0.080593	6.7844
0.00053550	0.080515	6.7654
0.00053500	0.080422	6.7427
0.00053450	0.080322	6.7202
0.00053400	0.080224	6.6988
0.00053350	0.080134	6.6781
0.00053300	0.080035	6.6580
0.00053250	0.079945	6.6395
0.00053200	0.079868	6.6201
0.00053150	0.079768	6.6003
0.00053100	0.079667	6.5794
0.00053050	0.079573	6.5603
0.00053000	0.079474	6.5390
0.00052950	0.079371	6.5164
0.00052900	0.079281	6.4968
0.00052850	0.079202	6.4788
0.00052800	0.079101	6.4594
0.00052750	0.078996	6.4431
0.00052700	0.078899	6.4268
0.00052650	0.078802	6.4078
0.00052600	0.078700	6.3875
0.00052550	0.078526	6.3605
0.00052500	0.078443	6.3418
0.00052450	0.078331	6.3243
0.00052400	0.078233	6.3058
0.00052350	0.078125	6.2905
0.00052300	0.078028	6.2759
0.00052250	0.077932	6.2614
0.00052200	0.077828	6.2458
0.00052150	0.077741	6.2296
0.00052100	0.077643	6.2168
0.00052050	0.077533	6.2036
0.00052000	0.077435	6.1896
0.00051950	0.077327	6.1727
0.00051900	0.077221	6.1584
0.00051850	0.077139	6.1450
0.00051800	0.077037	6.1331
0.00051750	0.076930	6.1215
0.00051700	0.076826	6.1098
0.00051650	0.076723	6.0996
0.00051600	0.076621	6.0891
0.00051550	0.076522	6.0800
0.00051500	0.076415	6.0709
0.00051450	0.076318	6.0624
0.00051400	0.076218	6.0548
0.00051350	0.076106	6.0483
0.00051300	0.076007	6.0428
0.00051250	0.075902	6.0370
0.00051200	0.075797	6.0321
0.00051150	0.075715	6.0271
0.00051100	0.075607	6.0245
0.00051050	0.075499	6.0229
0.00051000	0.075392	6.0204
0.00050950	0.075280	6.0204
0.00050900	0.075182	6.0227
0.00050850	0.075076	6.0225
0.00050800	0.074976	6.0232
0.00050750	0.074891	6.0245
0.00050700	0.074781	6.0261
0.00050650	0.074675	6.0287
0.00050600	0.074575	6.0333
0.00050550	0.074465	6.0385
0.00050500	0.074360	6.0423
0.00050450	0.074252	6.0478
0.00050400	0.074156	6.0543
0.00050350	0.074067	6.0624
0.00050300	0.073957	6.0709
0.00050250	0.073857	6.0806
0.00050200	0.073749	6.0898
0.00050150	0.073649	6.0998
0.00050100	0.073547	6.1117
0.00050050	0.073443	6.1234
0.00050000	0.073351	6.1360
0.00049950	0.073252	6.1512
0.00049900	0.073142	6.1658
0.00049850	0.073046	6.1815
0.00049800	0.072941	6.1963
0.00049750	0.072842	6.2135
0.00049700	0.072746	6.2319
0.00049650	0.072660	6.2506
0.00049600	0.072554	6.2698
0.00049550	0.072454	6.2892
0.00049500	0.072343	6.3115
0.00049450	0.072251	6.3350
0.00049400	0.072150	6.3573
0.00049350	0.072069	6.3821
0.00049300	0.071975	6.4084
0.00049250	0.071868	6.4348
0.00049200	0.071777	6.4620
0.00049150	0.071675	6.4895
0.00049100	0.071584	6.5170
0.00049050	0.071480	6.5448
0.00049000	0.071387	6.5761
0.00048950	0.071307	6.6107
0.00048900	0.071213	6.6421
0.00048850	0.071114	6.6733
0.00048800	0.071023	6.7054
0.00048750	0.070927	6.7409
0.00048700	0.070839	6.7763
0.00048650	0.070764	6.8128
0.00048600	0.070666	6.8472
0.00048550	0.070573	6.8840
0.00048500	0.070475	6.9224
0.00048450	0.070390	6.9614
0.00048400	0.070300	7.0026
0.00048350	0.070211	7.0440
0.00048300	0.070138	7.0853
0.00048250	0.070051	7.1244
0.00048200	0.069956	7.1687
0.00048150	0.069873	7.2139
0.00048100	0.069783	7.2596
0.00048050	0.069696	7.3073
0.00048000	0.069613	7.3529
0.00047950	0.069541	7.4007
0.00047900	0.069457	7.4496
0.00047850	0.069372	7.4976
0.00047800	0.069285	7.5464
0.00047750	0.069208	7.5958
0.00047700	0.069123	7.6442
0.00047650	0.069047	7.6982
0.00047600	0.068967	7.7504
0.00047550	0.068894	7.8051
0.00047500	0.068815	7.8590
0.00047450	0.068731	7.9148
0.00047400	0.068650	7.9697
0.00047350	0.068576	8.0248
0.00047300	0.068497	8.0809
0.00047250	0.068425	8.1380
0.00047200	0.068362	8.1947
0.00047150	0.068280	8.2511
0.00047100	0.068205	8.3101
0.00047050	0.068125	8.3717
0.00047000	0.068051	8.4328
0.00046950	0.067979	8.4932
0.00046900	0.067905	8.5542
0.00046850	0.067838	8.6121
0.00046800	0.067776	8.6732
0.00046750	0.067700	8.7356
0.00046700	0.067630	8.7953
0.00046650	0.067556	8.8569
0.00046600	0.067485	8.9201
0.00046550	0.067414	8.9826
0.00046500	0.067347	9.0480
0.00046450	0.067289	9.1144
0.00046400	0.067219	9.1793
0.00046350	0.067149	9.2465
0.00046300	0.067085	9.3090
0.00046250	0.067015	9.3694
0.00046200	0.066953	9.4393
0.00046150	0.066887	9.5078
0.00046100	0.066827	9.5747
0.00046050	0.066764	9.6419
0.00046000	0.066695	9.7112
0.00045950	0.066631	9.7779
0.00045900	0.066569	9.8422
0.00045850	0.066504	9.9085
0.00045800	0.066446	9.9765
0.00045750	0.066394	10.043
0.00045700	0.066327	10.110
0.00045650	0.066268	10.181
0.00045600	0.066199	10.252
0.00045550	0.066141	10.319
0.00045500	0.066081	10.467
0.00045450	0.066022	10.486
0.00045400	0.065974	10.527
0.00045350	0.065913	10.583
0.00045300	0.065853	10.646
0.00045250	0.065794	10.711
0.00045200	0.065733	10.778
0.00045150	0.065678	10.847
0.00045100	0.065616	10.921
0.00045050	0.065568	10.990
0.00045000	0.065516	11.058
0.00044950	0.065454	11.126
0.00044900	0.065401	11.196
0.00044850	0.065345	11.263
0.00044800	0.065289	11.330
0.00044750	0.065239	11.400
0.00044700	0.065192	11.467
0.00044650	0.065129	11.533
0.00044600	0.065079	11.604
0.00044550	0.065022	11.674
0.00044500	0.064970	11.742
0.00044450	0.064918	11.810
0.00044400	0.064864	11.877
0.00044350	0.064822	11.943
0.00044300	0.064771	12.008
0.00044250	0.064714	12.078
0.00044200	0.064665	12.145
0.00044150	0.064611	12.215
0.00044100	0.064559	12.284
0.00044050	0.064512	12.349
0.00044000	0.064468	12.413
0.00043950	0.064415	12.478
0.00043900	0.064369	12.550
0.00043850	0.064314	12.621
0.00043800	0.064270	12.685
0.00043750	0.064217	12.749
0.00043700	0.064170	12.812
0.00043650	0.064120	12.882
0.00043600	0.064077	12.950
0.00043550	0.064029	13.013
0.00043500	0.063981	13.075
0.00043450	0.063930	13.141
0.00043400	0.063887	13.208
0.00043350	0.063837	13.278
0.00043300	0.063798	13.347
0.00043250	0.063755	13.413
0.00043200	0.063704	13.476
0.00043150	0.063655	13.543
0.00043100	0.063609	13.607
0.00043050	0.063564	13.668
0.00043000	0.063521	13.728
0.00042950	0.063484	13.789
0.00042900	0.063434	13.848
0.00042850	0.063390	13.909
0.00042800	0.063342	13.972
0.00042750	0.063300	14.034
0.00042700	0.063254	14.098
0.00042650	0.063208	14.168
0.00042600	0.063172	14.236
0.00042550	0.063130	14.303
0.00042500	0.063082	14.367
0.00042450	0.063042	14.430
0.00042400	0.062995	14.496
0.00042350	0.062955	14.567
0.00042300	0.062913	14.631
0.00042250	0.062877	14.694
0.00042200	0.062829	14.760
0.00042150	0.062789	14.827
0.00042100	0.062743	14.887
0.00042050	0.062705	14.950
0.00042000	0.062662	15.010
0.00041950	0.062621	15.068
0.00041900	0.062587	15.127
0.00041850	0.062544	15.185
0.00041800	0.062501	15.240
0.00041750	0.062463	15.296
0.00041700	0.062416	15.355
0.00041650	0.062379	15.415
0.00041600	0.062346	15.473
0.00041550	0.062301	15.530
0.00041500	0.062261	15.585
0.00041450	0.062222	15.641
0.00041400	0.062180	15.694
0.00041350	0.062144	15.744
0.00041300	0.062102	15.796
0.00041250	0.062069	15.851
0.00041200	0.062029	15.905
0.00041150	0.061988	15.959
0.00041100	0.061948	16.012
0.00041050	0.061911	16.063
0.00041000	0.061869	16.116
0.00040950	0.061834	16.167
0.00040900	0.061802	16.217
0.00040850	0.061760	16.269
0.00040800	0.061724	16.320
0.00040750	0.061680	16.370
0.00040700	0.061642	16.419
0.00040650	0.061607	16.471
0.00040600	0.061566	16.522
0.00040550	0.061536	16.575
0.00040500	0.061501	16.622
0.00040450	0.061459	16.669
0.00040400	0.061423	16.720
0.00040350	0.061385	16.770
0.00040300	0.061347	16.818
0.00040250	0.061311	16.866
0.00040200	0.061271	16.984
0.00040150	0.061239	16.993
0.00040100	0.061207	17.022
0.00040050	0.061166	17.061
0.00040000	0.061129	17.106
0.00039950	0.061096	17.151
0.00039900	0.061055	17.196
0.00039850	0.061026	17.241
0.00039800	0.060993	17.286
0.00039750	0.060948	17.332
0.00039700	0.060916	17.381
0.00039650	0.060878	17.426
0.00039600	0.060843	17.470
0.00039550	0.060809	17.513
0.00039500	0.060779	17.558
0.00039450	0.060742	17.603
0.00039400	0.060709	17.647
0.00039350	0.060668	17.689
0.00039300	0.060637	17.732
0.00039250	0.060596	17.776
0.00039200	0.060564	17.819
0.00039150	0.060530	17.863
0.00039100	0.060499	17.903
0.00039050	0.060464	17.944
0.00039000	0.060428	17.986
0.00038950	0.060391	18.026
0.00038900	0.060361	18.067
0.00038850	0.060322	18.109
0.00038800	0.060293	18.151
0.00038750	0.060260	18.191
0.00038700	0.060224	18.229
0.00038650	0.060188	18.270
0.00038600	0.060157	18.309
0.00038550	0.060118	18.349
0.00038500	0.060089	18.388
0.00038450	0.060051	18.425
0.00038400	0.060023	18.463
0.00038350	0.059993	18.501
0.00038300	0.059954	18.538
0.00038250	0.059919	18.576
0.00038200	0.059888	18.615
0.00038150	0.059850	18.651
0.00038100	0.059822	18.687
0.00038050	0.059785	18.723
0.00038000	0.059757	18.757
0.00037950	0.059727	18.792
0.00037900	0.059691	18.830
0.00037850	0.059656	18.866
0.00037800	0.059625	18.902
0.00037750	0.059587	18.936
0.00037700	0.059559	18.969
0.00037650	0.059525	19.004
0.00037600	0.059496	19.037
0.00037550	0.059463	19.070
0.00037500	0.059431	19.106
0.00037450	0.059395	19.137
0.00037400	0.059367	19.170
0.00037350	0.059330	19.203
0.00037300	0.059301	19.235
0.00037250	0.059272	19.269
0.00037200	0.059237	19.300
0.00037150	0.059202	19.332
0.00037100	0.059173	19.366
0.00037050	0.059137	19.398
0.00037000	0.059111	19.430
0.00036950	0.059080	19.460
0.00036900	0.059047	19.490
0.00036850	0.059016	19.521
0.00036800	0.058978	19.550
0.00036750	0.058951	19.580
0.00036700	0.058916	19.609
0.00036650	0.058886	19.640
0.00036600	0.058860	19.668
0.00036550	0.058827	19.699
0.00036500	0.058793	19.729
0.00036450	0.058764	19.758
0.00036400	0.058728	19.785
0.00036350	0.058700	19.813
0.00036300	0.058674	19.840
0.00036250	0.058637	19.869
0.00036200	0.058607	19.897
0.00036150	0.058575	19.927
0.00036100	0.058542	19.956
0.00036050	0.058515	19.984
0.00036000	0.058479	20.011
0.00035950	0.058453	20.036
0.00035900	0.058425	20.060
0.00035850	0.058389	20.086
0.00035800	0.058357	20.111
0.00035750	0.058328	20.136
0.00035700	0.058294	20.163
0.00035650	0.058268	20.189
0.00035600	0.058242	20.212
0.00035550	0.058205	20.235
0.00035500	0.058178	20.260
0.00035450	0.058144	20.283
0.00035400	0.058114	20.305
0.00035350	0.058083	20.328
0.00035300	0.058057	20.352
0.00035250	0.058024	20.375
0.00035200	0.057997	20.399
0.00035150	0.057961	20.421
0.00035100	0.057933	20.441
0.00035050	0.057901	20.465
0.00035000	0.057870	20.491
0.00034950	0.057844	20.514
0.00034900	0.057807	20.539
0.00034850	0.057781	20.563
0.00034800	0.057755	20.589
0.00034750	0.057720	20.614
0.00034700	0.057691	20.638
0.00034650	0.057661	20.661
0.00034600	0.057629	20.683
0.00034550	0.057604	20.704
0.00034500	0.057578	20.728
0.00034450	0.057543	20.751
0.00034400	0.057514	20.771
0.00034350	0.057481	20.792
0.00034300	0.057451	20.815
0.00034250	0.057424	20.832
0.00034200	0.057390	20.849
0.00034150	0.057366	20.868
0.00034100	0.057339	20.890
0.00034050	0.057303	20.911
0.00034000	0.057277	20.929
0.00033950	0.057246	20.946
0.00033900	0.057214	20.963
0.00033850	0.057187	20.983
0.00033800	0.057163	21.005
0.00033750	0.057128	21.025
0.00033700	0.057103	21.044
0.00033650	0.057068	21.062
0.00033600	0.057040	21.082
0.00033550	0.057011	21.101
0.00033500	0.056979	21.121
0.00033450	0.056955	21.137
0.00033400	0.056927	21.157
0.00033350	0.056892	21.176
0.00033300	0.056867	21.193
0.00033250	0.056834	21.212
0.00033200	0.056805	21.231
0.00033150	0.056778	21.250
0.00033100	0.056746	21.268
0.00033050	0.056721	21.283
0.00033000	0.056695	21.302
0.00032950	0.056660	21.321
0.00032900	0.056632	21.339
0.00032850	0.056602	21.358
0.00032800	0.056572	21.377
0.00032750	0.056548	21.395
0.00032700	0.056520	21.411
0.00032650	0.056486	21.425
0.00032600	0.056461	21.444
0.00032550	0.056428	21.460
0.00032500	0.056402	21.476
0.00032450	0.056371	21.487
0.00032400	0.056346	21.504
0.00032350	0.056315	21.519
0.00032300	0.056288	21.534
0.00032250	0.056254	21.551
0.00032200	0.056230	21.567
0.00032150	0.056199	21.582
0.00032100	0.056170	21.597
0.00032050	0.056147	21.608
0.00032000	0.056118	21.620
0.00031950	0.056083	21.636
0.00031900	0.056059	21.651
0.00031850	0.056025	21.669
0.00031800	0.056000	21.684
0.00031750	0.055971	21.696
0.00031700	0.055946	21.708
0.00031650	0.055916	21.722
0.00031600	0.055888	21.735
0.00031550	0.055856	21.746
0.00031500	0.055831	21.761
0.00031450	0.055797	21.773
0.00031400	0.055773	21.789
0.00031350	0.055749	21.801
0.00031300	0.055715	21.816
0.00031250	0.055688	21.828
0.00031200	0.055659	21.841
0.00031150	0.055629	21.855
0.00031100	0.055604	21.867
0.00031050	0.055572	21.879
0.00031000	0.055548	21.896
0.00030950	0.055520	21.912
0.00030900	0.055488	21.922
0.00030850	0.055460	21.933
0.00030800	0.055433	21.945
0.00030750	0.055402	21.957
0.00030700	0.055380	21.972
0.00030650	0.055353	21.982
0.00030600	0.055320	21.996
0.00030550	0.055295	22.004
0.00030500	0.055262	22.014
0.00030450	0.055234	22.026
0.00030400	0.055208	22.037
0.00030350	0.055184	22.044
0.00030300	0.055152	22.053
0.00030250	0.055127	22.066
0.00030200	0.055094	22.077
0.00030150	0.055069	22.084
0.00030100	0.055040	22.093
0.00030050	0.055016	22.102
0.00030000	0.054986	22.114
0.00029950	0.054958	22.127
0.00029900	0.054926	22.138
0.00029850	0.054901	22.148
0.00029800	0.054870	22.159
0.00029750	0.054844	22.167
0.00029700	0.054821	22.173
0.00029650	0.054791	22.180
0.00029600	0.054761	22.191
0.00029550	0.054736	22.204
0.00029500	0.054701	22.208
0.00029450	0.054678	22.218
0.00029400	0.054647	22.228
0.00029350	0.054622	22.238
0.00029300	0.054596	22.247
0.00029250	0.054567	22.255
0.00029200	0.054537	22.260
0.00029150	0.054512	22.268
0.00029100	0.054481	22.276
0.00029050	0.054457	22.284
0.00029000	0.054430	22.289
0.00028950	0.054399	22.300
0.00028900	0.054374	22.313
0.00028850	0.054341	22.319
0.00028800	0.054317	22.327
0.00028750	0.054286	22.335
0.00028700	0.054263	22.343
0.00028650	0.054238	22.345
0.00028600	0.054205	22.348
0.00028550	0.054178	22.356
0.00028500	0.054148	22.365
0.00028450	0.054121	22.370
0.00028400	0.054100	22.377
0.00028350	0.054071	22.378
0.00028300	0.054040	22.386
0.00028250	0.054014	22.388
0.00028200	0.053983	22.397
0.00028150	0.053958	22.405
0.00028100	0.053928	22.413
0.00028050	0.053900	22.417
0.00028000	0.053877	22.419
0.00027950	0.053847	22.424
0.00027900	0.053818	22.430
0.00027850	0.053792	22.437
0.00027800	0.053761	22.445
0.00027750	0.053737	22.448
0.00027700	0.053706	22.456
0.00027650	0.053682	22.456
0.00027600	0.053657	22.456
0.00027550	0.053625	22.459
0.00027500	0.053597	22.465
0.00027450	0.053570	22.467
0.00027400	0.053541	22.470
0.00027350	0.053519	22.475
0.00027300	0.053490	22.478
0.00027250	0.053461	22.476
0.00027200	0.053435	22.478
0.00027150	0.053404	22.486
0.00027100	0.053380	22.489
0.00027050	0.053347	22.490
0.00027000	0.053324	22.495
0.00026950	0.053298	22.494
0.00026900	0.053268	22.494
0.00026850	0.053239	22.495
0.00026800	0.053213	22.497
0.00026750	0.053183	22.500
0.00026700	0.053160	22.505
0.00026650	0.053136	22.505
0.00026600	0.053102	22.508
0.00026550	0.053077	22.511
0.00026500	0.053046	22.511
0.00026450	0.053021	22.511
0.00026400	0.052991	22.518
0.00026350	0.052968	22.517
0.00026300	0.052941	22.516
0.00026250	0.052911	22.518
0.00026200	0.052883	22.519
0.00026150	0.052858	22.516
0.00026100	0.052825	22.516
0.00026050	0.052802	22.519
0.00026000	0.052777	22.522
0.00025950	0.052746	22.519
0.00025900	0.052721	22.519
0.00025850	0.052689	22.516
0.00025800	0.052665	22.516
0.00025750	0.052635	22.511
0.00025700	0.052608	22.511
0.00025650	0.052586	22.511
0.00025600	0.052556	22.508
0.00025550	0.052524	22.505
0.00025500	0.052500	22.502
0.00025450	0.052468	22.505
0.00025400	0.052445	22.505
0.00025350	0.052414	22.500
0.00025300	0.052390	22.500
0.00025250	0.052365	22.497
0.00025200	0.052335	22.495
0.00025150	0.052306	22.486
0.00025100	0.052279	22.486
0.00025050	0.052247	22.485
0.00025000	0.052224	22.478
0.00024950	0.052201	22.475
0.00024900	0.052169	22.475
0.00024850	0.052144	22.470
0.00024800	0.052112	22.467
0.00024750	0.052088	22.464
0.00024700	0.052057	22.461
0.00024650	0.052030	22.459
0.00024600	0.052008	22.456
0.00024550	0.051977	22.445
0.00024500	0.051953	22.405
0.00024450	0.051925	22.374
0.00024400	0.051896	22.359
0.00024350	0.051872	22.352
0.00024300	0.051840	22.345
0.00024250	0.051816	22.343
0.00024200	0.051791	22.335
0.00024150	0.051757	22.329
0.00024100	0.051731	22.327
0.00024050	0.051702	22.327
0.00024000	0.051674	22.316
0.00023950	0.051654	22.312
0.00023900	0.051622	22.305
0.00023850	0.051595	22.295
0.00023800	0.051565	22.287
0.00023750	0.051536	22.282
0.00023700	0.051511	22.276
0.00023650	0.051478	22.268
0.00023600	0.051455	22.260
0.00023550	0.051429	22.251
0.00023500	0.051396	22.241
0.00023450	0.051372	22.228
0.00023400	0.051340	22.216
0.00023350	0.051315	22.204
0.00023300	0.051286	22.191
0.00023250	0.051261	22.178
0.00023200	0.051234	22.167
0.00023150	0.051203	22.159
0.00023100	0.051173	22.156
0.00023050	0.051147	22.148
0.00023000	0.051116	22.138
0.00022950	0.051092	22.123
0.00022900	0.051068	22.111
0.00022850	0.051034	22.106
0.00022800	0.051009	22.093
0.00022750	0.050977	22.088
0.00022700	0.050950	22.082
0.00022650	0.050922	22.077
0.00022600	0.050891	22.062
0.00022550	0.050871	22.051
0.00022500	0.050839	22.041
0.00022450	0.050811	22.030
0.00022400	0.050781	22.019
0.00022350	0.050754	22.009
0.00022300	0.050726	21.993
0.00022250	0.050702	21.983
0.00022200	0.050670	21.971
0.00022150	0.050642	21.957
0.00022100	0.050612	21.943
0.00022050	0.050585	21.931
0.00022000	0.050554	21.913
0.00021950	0.050530	21.895
0.00021900	0.050497	21.880
0.00021850	0.050474	21.868
0.00021800	0.050449	21.858
0.00021750	0.050416	21.848
0.00021700	0.050388	21.827
0.00021650	0.050355	21.809
0.00021600	0.050329	21.789
0.00021550	0.050300	21.770
0.00021500	0.050275	21.751
0.00021450	0.050246	21.741
0.00021400	0.050218	21.728
0.00021350	0.050185	21.714
0.00021300	0.050161	21.699
0.00021250	0.050128	21.685
0.00021200	0.050103	21.674
0.00021150	0.050077	21.663
0.00021100	0.050043	21.648
0.00021050	0.050018	21.630
0.00021000	0.049986	21.609
0.00020950	0.049959	21.597
0.00020900	0.049929	21.580
0.00020850	0.049905	21.562
0.00020800	0.049875	21.545
0.00020750	0.049846	21.525
0.00020700	0.049813	21.502
0.00020650	0.049787	21.479
0.00020600	0.049755	21.462
0.00020550	0.049730	21.444
0.00020500	0.049704	21.425
0.00020450	0.049671	21.404
0.00020400	0.049644	21.384
0.00020350	0.049612	21.363
0.00020300	0.049584	21.345
0.00020250	0.049555	21.321
0.00020200	0.049530	21.298
0.00020150	0.049497	21.283
0.00020100	0.049471	21.263
0.00020050	0.049436	21.244
0.00020000	0.049410	21.225
0.00019950	0.049379	21.200
0.00019900	0.049349	21.177
0.00019850	0.049323	21.158
0.00019800	0.049294	21.137
0.00019750	0.049263	21.108
0.00019700	0.049234	21.085
0.00019650	0.049200	21.058
0.00019600	0.049176	21.029
0.00019550	0.049142	21.005
0.00019500	0.049117	20.982
0.00019450	0.049091	20.959
0.00019400	0.049056	20.935
0.00019350	0.049027	20.907
0.00019300	0.048998	20.883
0.00019250	0.048963	20.858
0.00019200	0.048939	20.833
0.00019150	0.048913	20.805
0.00019100	0.048877	20.779
0.00019050	0.048851	20.754
0.00019000	0.048816	20.728
0.00018950	0.048789	20.704
0.00018900	0.048758	20.675
0.00018850	0.048726	20.646
0.00018800	0.048701	20.619
0.00018750	0.048671	20.588
0.00018700	0.048635	20.561
0.00018650	0.048609	20.538
0.00018600	0.048575	20.510
0.00018550	0.048546	20.481
0.00018500	0.048517	20.456
0.00018450	0.048487	20.429
0.00018400	0.048461	20.399
0.00018350	0.048426	20.369
0.00018300	0.048393	20.340
0.00018250	0.048364	20.310
0.00018200	0.048331	20.282
0.00018150	0.048307	20.253
0.00018100	0.048277	20.219
0.00018050	0.048240	20.187
0.00018000	0.048214	20.151
0.00017950	0.048178	20.123
0.00017900	0.048151	20.096
0.00017850	0.048119	20.067
0.00017800	0.048090	20.036
0.00017750	0.048060	20.006
0.00017700	0.048026	19.977
0.00017650	0.047994	19.949
0.00017600	0.047965	19.916
0.00017550	0.047929	19.884
0.00017500	0.047903	19.851
0.00017450	0.047876	19.817
0.00017400	0.047839	19.781
0.00017350	0.047810	19.745
0.00017300	0.047774	19.709
0.00017250	0.047743	19.678
0.00017200	0.047712	19.646
0.00017150	0.047679	19.614
0.00017100	0.047653	19.584
0.00017050	0.047621	19.553
0.00017000	0.047585	19.523
0.00016950	0.047557	19.490
0.00016900	0.047520	19.453
0.00016850	0.047492	19.419
0.00016800	0.047465	19.383
0.00016750	0.047426	19.348
0.00016700	0.047398	19.314
0.00016650	0.047362	19.276
0.00016600	0.047329	19.240
0.00016550	0.047298	19.202
0.00016500	0.047264	19.165
0.00016450	0.047239	19.127
0.00016400	0.047203	19.089
0.00016350	0.047169	19.051
0.00016300	0.047136	19.014
0.00016250	0.047100	18.978
0.00016200	0.047072	18.940
0.00016150	0.047034	18.904
0.00016100	0.047006	18.866
0.00016050	0.046977	18.827
0.00016000	0.046938	18.789
0.00015950	0.046907	18.751
0.00015900	0.046873	18.714
0.00015850	0.046838	18.676
0.00015800	0.046811	18.637
0.00015750	0.046775	18.599
0.00015700	0.046738	18.560
0.00015650	0.046708	18.522
0.00015600	0.046669	18.484
0.00015550	0.046640	18.445
0.00015500	0.046604	18.405
0.00015450	0.046574	18.365
0.00015400	0.046541	18.321
0.00015350	0.046505	18.279
0.00015300	0.046467	18.236
0.00015250	0.046437	18.197
0.00015200	0.046397	18.163
0.00015150	0.046369	18.126
0.00015100	0.046339	18.086
0.00015050	0.046300	18.047
0.00015000	0.046267	18.005
0.00014950	0.046230	17.962
0.00014900	0.046193	17.915
0.00014850	0.046161	17.866
0.00014800	0.046132	17.822
0.00014750	0.046091	17.777
0.00014700	0.046060	17.734
0.00014650	0.046018	17.689
0.00014600	0.045986	17.646
0.00014550	0.045950	17.602
0.00014500	0.045915	17.557
0.00014450	0.045885	17.514
0.00014400	0.045848	17.472
0.00014350	0.045806	17.427
0.00014300	0.045774	17.381
0.00014250	0.045733	17.334
0.00014200	0.045703	17.287
0.00014150	0.045673	17.242
0.00014100	0.045630	17.197
0.00014050	0.045598	17.152
0.00014000	0.045555	17.106
0.00013950	0.045522	17.058
0.00013900	0.045482	17.010
0.00013850	0.045444	16.964
0.00013800	0.045414	16.918
0.00013750	0.045379	16.872
0.00013700	0.045335	16.826
0.00013650	0.045304	16.778
0.00013600	0.045261	16.731
0.00013550	0.045226	16.684
0.00013500	0.045197	16.637
0.00013450	0.045154	16.587
0.00013400	0.045114	16.538
0.00013350	0.045078	16.488
0.00013300	0.045035	16.439
0.00013250	0.045002	16.392
0.00013200	0.044959	16.345
0.00013150	0.044925	16.295
0.00013100	0.044893	16.246
0.00013050	0.044851	16.195
0.00013000	0.044810	16.147
0.00012950	0.044774	16.098
0.00012900	0.044727	16.048
0.00012850	0.044695	15.999
0.00012800	0.044664	15.950
0.00012750	0.044616	15.901
0.00012700	0.044581	15.850
0.00012650	0.044537	15.800
0.00012600	0.044496	15.751
0.00012550	0.044461	15.702
0.00012500	0.044416	15.653
0.00012450	0.044382	15.603
0.00012400	0.044343	15.550
0.00012350	0.044296	15.498
0.00012300	0.044260	15.445
0.00012250	0.044216	15.390
0.00012200	0.044176	15.336
0.00012150	0.044144	15.281
0.00012100	0.044101	15.228
0.00012050	0.044056	15.176
0.00012000	0.044018	15.124
0.00011950	0.043968	15.069
0.00011900	0.043933	15.016
0.00011850	0.043900	14.962
0.00011800	0.043850	14.909
0.00011750	0.043813	14.855
0.00011700	0.043765	14.802
0.00011650	0.043723	14.747
0.00011600	0.043682	14.694
0.00011550	0.043637	14.640
0.00011500	0.043599	14.588
0.00011450	0.043558	14.533
0.00011400	0.043510	14.478
0.00011350	0.043471	14.424
0.00011300	0.043420	14.369
0.00011250	0.043382	14.314
0.00011200	0.043335	14.260
0.00011150	0.043297	14.206
0.00011100	0.043257	14.151
0.00011050	0.043206	14.095
0.00011000	0.043165	14.038
0.00010950	0.043113	13.981
0.00010900	0.043072	13.924
0.00010850	0.043025	13.869
0.00010800	0.042985	13.811
0.00010750	0.042945	13.756
0.00010700	0.042891	13.700
0.00010650	0.042852	13.644
0.00010600	0.042801	13.503
0.00010550	0.042758	13.494
0.00010500	0.042708	13.460
0.00010450	0.042663	13.415
0.00010400	0.042623	13.362
0.00010350	0.042572	13.306
0.00010300	0.042526	13.250
0.00010250	0.042477	13.193
0.00010200	0.042427	13.139
0.00010150	0.042384	13.081
0.00010100	0.042334	13.024
0.00010050	0.042293	12.965
1.0000e-04	0.042226	12.830
		
1.0000e-04	0.042178	12.757
9.9800e-05	0.042205	12.765
9.9600e-05	0.042189	12.771
9.9400e-05	0.042167	12.765
9.9200e-05	0.042151	12.749
9.9000e-05	0.042131	12.729
9.8800e-05	0.042115	12.708
9.8600e-05	0.042089	12.682
9.8400e-05	0.042071	12.658
9.8200e-05	0.042052	12.635
9.8000e-05	0.042028	12.612
9.7800e-05	0.042012	12.590
9.7600e-05	0.041996	12.569
9.7400e-05	0.041974	12.547
9.7200e-05	0.041951	12.522
9.7000e-05	0.041934	12.499
9.6800e-05	0.041912	12.477
9.6600e-05	0.041890	12.453
9.6400e-05	0.041875	12.429
9.6200e-05	0.041857	12.403
9.6000e-05	0.041834	12.380
9.5800e-05	0.041812	12.357
9.5600e-05	0.041795	12.332
9.5400e-05	0.041769	12.308
9.5200e-05	0.041754	12.284
9.5000e-05	0.041738	12.264
9.4800e-05	0.041712	12.243
9.4600e-05	0.041695	12.218
9.4400e-05	0.041670	12.193
9.4200e-05	0.041650	12.170
9.4000e-05	0.041632	12.147
9.3800e-05	0.041608	12.123
9.3600e-05	0.041591	12.101
9.3400e-05	0.041572	12.080
9.3200e-05	0.041551	12.055
9.3000e-05	0.041526	12.030
9.2800e-05	0.041508	12.009
9.2600e-05	0.041487	11.985
9.2400e-05	0.041463	11.960
9.2200e-05	0.041446	11.936
9.2000e-05	0.041429	11.911
9.1800e-05	0.041404	11.886
9.1600e-05	0.041383	11.864
9.1400e-05	0.041364	11.842
9.1200e-05	0.041338	11.819
9.1000e-05	0.041322	11.797
9.0800e-05	0.041305	11.773
9.0600e-05	0.041277	11.747
9.0400e-05	0.041259	11.723
9.0200e-05	0.041234	11.700
9.0000e-05	0.041213	11.675
8.9800e-05	0.041194	11.652
8.9600e-05	0.041176	11.629
8.9400e-05	0.041151	11.605
8.9200e-05	0.041132	11.581
8.9000e-05	0.041106	11.558
8.8800e-05	0.041089	11.532
8.8600e-05	0.041063	11.510
8.8400e-05	0.041045	11.487
8.8200e-05	0.041027	11.465
8.8000e-05	0.041001	11.443
8.7800e-05	0.040979	11.421
8.7600e-05	0.040959	11.400
8.7400e-05	0.040932	11.378
8.7200e-05	0.040916	11.356
8.7000e-05	0.040889	11.333
8.6800e-05	0.040870	11.311
8.6600e-05	0.040852	11.290
8.6400e-05	0.040826	11.266
8.6200e-05	0.040801	11.241
8.6000e-05	0.040784	11.217
8.5800e-05	0.040757	11.193
8.5600e-05	0.040737	11.170
8.5400e-05	0.040718	11.146
8.5200e-05	0.040696	11.123
8.5000e-05	0.040668	11.100
8.4800e-05	0.040648	11.075
8.4600e-05	0.040624	11.052
8.4400e-05	0.040600	11.031
8.4200e-05	0.040581	11.012
8.4000e-05	0.040562	10.999
8.3800e-05	0.040534	10.987
8.3600e-05	0.040515	10.975
8.3400e-05	0.040489	10.960
8.3200e-05	0.040467	10.942
8.3000e-05	0.040445	10.919
8.2800e-05	0.040425	10.894
8.2600e-05	0.040400	10.866
8.2400e-05	0.040378	10.833
8.2200e-05	0.040351	10.796
8.2000e-05	0.040333	10.758
8.1800e-05	0.040304	10.723
8.1600e-05	0.040286	10.693
8.1400e-05	0.040265	10.666
8.1200e-05	0.040238	10.641
8.1000e-05	0.040213	10.618
8.0800e-05	0.040193	10.593
8.0600e-05	0.040164	10.572
8.0400e-05	0.040141	10.550
8.0200e-05	0.040123	10.526
8.0000e-05	0.040102	10.500
7.9800e-05	0.040074	10.473
7.9600e-05	0.040050	10.447
7.9400e-05	0.040029	10.420
7.9200e-05	0.039999	10.394
7.9000e-05	0.039978	10.372
7.8800e-05	0.039958	10.351
7.8600e-05	0.039936	10.326
7.8400e-05	0.039905	10.302
7.8200e-05	0.039885	10.275
7.8000e-05	0.039861	10.248
7.7800e-05	0.039831	10.220
7.7600e-05	0.039812	10.194
7.7400e-05	0.039785	10.167
7.7200e-05	0.039764	10.143
7.7000e-05	0.039738	10.118
7.6800e-05	0.039718	10.094
7.6600e-05	0.039688	10.070
7.6400e-05	0.039663	10.047
7.6200e-05	0.039642	10.023
7.6000e-05	0.039613	9.9983
7.5800e-05	0.039591	9.9750
7.5600e-05	0.039569	9.9514
7.5400e-05	0.039542	9.9266
7.5200e-05	0.039513	9.9037
7.5000e-05	0.039493	9.8802
7.4800e-05	0.039464	9.8559
7.4600e-05	0.039437	9.8323
7.4400e-05	0.039417	9.8089
7.4200e-05	0.039394	9.7858
7.4000e-05	0.039361	9.7629
7.3800e-05	0.039341	9.7385
7.3600e-05	0.039310	9.7143
7.3400e-05	0.039288	9.6910
7.3200e-05	0.039261	9.6673
7.3000e-05	0.039238	9.6442
7.2800e-05	0.039207	9.6209
7.2600e-05	0.039187	9.5972
7.2400e-05	0.039156	9.5736
7.2200e-05	0.039131	9.5515
7.2000e-05	0.039105	9.5286
7.1800e-05	0.039081	9.5053
7.1600e-05	0.039055	9.4803
7.1400e-05	0.039027	9.4568
7.1200e-05	0.038998	9.4338
7.1000e-05	0.038977	9.4113
7.0800e-05	0.038943	9.3876
7.0600e-05	0.038923	9.3619
7.0400e-05	0.038901	9.3384
7.0200e-05	0.038867	9.3167
7.0000e-05	0.038844	9.2947
6.9800e-05	0.038813	9.2724
6.9600e-05	0.038787	9.2488
6.9400e-05	0.038762	9.2249
6.9200e-05	0.038729	9.2031
6.9000e-05	0.038707	9.1807
6.8800e-05	0.038685	9.1565
6.8600e-05	0.038650	9.1299
6.8400e-05	0.038627	9.1027
6.8200e-05	0.038597	9.0754
6.8000e-05	0.038568	9.0490
6.7800e-05	0.038546	9.0230
6.7600e-05	0.038519	8.9988
6.7400e-05	0.038488	8.9738
6.7200e-05	0.038465	8.9471
6.7000e-05	0.038430	8.9213
6.6800e-05	0.038408	8.8969
6.6600e-05	0.038373	8.8733
6.6400e-05	0.038350	8.8476
6.6200e-05	0.038326	8.8226
6.6000e-05	0.038291	8.7991
6.5800e-05	0.038266	8.7768
6.5600e-05	0.038236	8.7531
6.5400e-05	0.038205	8.7282
6.5200e-05	0.038180	8.6763
6.5000e-05	0.038148	8.6720
6.4800e-05	0.038123	8.6586
6.4600e-05	0.038097	8.6399
6.4400e-05	0.038065	8.6149
6.4200e-05	0.038035	8.5905
6.4000e-05	0.038008	8.5671
6.3800e-05	0.037975	8.5434
6.3600e-05	0.037950	8.5200
6.3400e-05	0.037925	8.4970
6.3200e-05	0.037891	8.4748
6.3000e-05	0.037862	8.4516
6.2800e-05	0.037831	8.4283
6.2600e-05	0.037801	8.4028
6.2400e-05	0.037773	8.3787
6.2200e-05	0.037748	8.3570
6.2000e-05	0.037712	8.3346
6.1800e-05	0.037686	8.3106
6.1600e-05	0.037651	8.2872
6.1400e-05	0.037624	8.2615
6.1200e-05	0.037592	8.2372
6.1000e-05	0.037563	8.2132
6.0800e-05	0.037536	8.1895
6.0600e-05	0.037502	8.1647
6.0400e-05	0.037470	8.1422
6.0200e-05	0.037442	8.1184
6.0000e-05	0.037407	8.0959
5.9800e-05	0.037380	8.0730
5.9600e-05	0.037346	8.0484
5.9400e-05	0.037319	8.0250
5.9200e-05	0.037290	8.0014
5.9000e-05	0.037255	7.9781
5.8800e-05	0.037225	7.9543
5.8600e-05	0.037193	7.9310
5.8400e-05	0.037159	7.9069
5.8200e-05	0.037132	7.8843
5.8000e-05	0.037104	7.8591
5.7800e-05	0.037066	7.8363
5.7600e-05	0.037037	7.8129
5.7400e-05	0.037003	7.7891
5.7200e-05	0.036969	7.7656
5.7000e-05	0.036941	7.7432
5.6800e-05	0.036910	7.7192
5.6600e-05	0.036877	7.6944
5.6400e-05	0.036851	7.6726
5.6200e-05	0.036810	7.6494
5.6000e-05	0.036781	7.6247
5.5800e-05	0.036743	7.6021
5.5600e-05	0.036711	7.5795
5.5400e-05	0.036680	7.5544
5.5200e-05	0.036643	7.5298
5.5000e-05	0.036615	7.5058
5.4800e-05	0.036585	7.4817
5.4600e-05	0.036545	7.4579
5.4400e-05	0.036515	7.4341
5.4200e-05	0.036478	7.4098
5.4000e-05	0.036446	7.3861
5.3800e-05	0.036412	7.3629
5.3600e-05	0.036384	7.3402
5.3400e-05	0.036348	7.3171
5.3200e-05	0.036314	7.2930
5.3000e-05	0.036273	7.2691
5.2800e-05	0.036244	7.2447
5.2600e-05	0.036204	7.2214
5.2400e-05	0.036174	7.1977
5.2200e-05	0.036146	7.1732
5.2000e-05	0.036105	7.1490
5.1800e-05	0.036069	7.1258
5.1600e-05	0.036036	7.1025
5.1400e-05	0.035996	7.0792
5.1200e-05	0.035965	7.0557
5.1000e-05	0.035927	7.0321
5.0800e-05	0.035896	7.0082
5.0600e-05	0.035862	6.9851
5.0400e-05	0.035822	6.9621
5.0200e-05	0.035785	6.9377
5.0000e-05	0.035754	6.9156
4.9800e-05	0.035711	6.8919
4.9600e-05	0.035681	6.8678
4.9400e-05	0.035647	6.8433
4.9200e-05	0.035607	6.8195
4.9000e-05	0.035573	6.7963
4.8800e-05	0.035529	6.7731
4.8600e-05	0.035497	6.7487
4.8400e-05	0.035456	6.7266
4.8200e-05	0.035421	6.7023
4.8000e-05	0.035392	6.6786
4.7800e-05	0.035352	6.6546
4.7600e-05	0.035310	6.6315
4.7400e-05	0.035275	6.6085
4.7200e-05	0.035230	6.5847
4.7000e-05	0.035199	6.5608
4.6800e-05	0.035154	6.5371
4.6600e-05	0.035122	6.5139
4.6400e-05	0.035087	6.4914
4.6200e-05	0.035044	6.4675
4.6000e-05	0.035002	6.4421
4.5800e-05	0.034969	6.4189
4.5600e-05	0.034925	6.3960
4.5400e-05	0.034885	6.3724
4.5200e-05	0.034851	6.3485
4.5000e-05	0.034818	6.3258
4.4800e-05	0.034772	6.3022
4.4600e-05	0.034734	6.2792
4.4400e-05	0.034692	6.2558
4.4200e-05	0.034648	6.2322
4.4000e-05	0.034613	6.2076
4.3800e-05	0.034570	6.1842
4.3600e-05	0.034536	6.1606
4.3400e-05	0.034493	6.1380
4.3200e-05	0.034454	6.1144
4.3000e-05	0.034406	6.0900
4.2800e-05	0.034368	6.0666
4.2600e-05	0.034329	6.0440
4.2400e-05	0.034295	6.0204
4.2200e-05	0.034247	5.9963
4.2000e-05	0.034208	5.9729
4.1800e-05	0.034160	5.9488
4.1600e-05	0.034118	5.9262
4.1400e-05	0.034079	5.9026
4.1200e-05	0.034031	5.8791
4.1000e-05	0.033996	5.8548
4.0800e-05	0.033957	5.8315
4.0600e-05	0.033910	5.8082
4.0400e-05	0.033862	5.7852
4.0200e-05	0.033823	5.7620
4.0000e-05	0.033778	5.7380
3.9800e-05	0.033730	5.7146
3.9600e-05	0.033693	5.6909
3.9400e-05	0.033655	5.6678
3.9200e-05	0.033606	5.6452
3.9000e-05	0.033556	5.6214
3.8800e-05	0.033517	5.5977
3.8600e-05	0.033469	5.5738
3.8400e-05	0.033421	5.5493
3.8200e-05	0.033384	5.5256
3.8000e-05	0.033342	5.5021
3.7800e-05	0.033290	5.4785
3.7600e-05	0.033243	5.4550
3.7400e-05	0.033201	5.4319
3.7200e-05	0.033148	5.4086
3.7000e-05	0.033104	5.3530
3.6800e-05	0.033062	5.3489
3.6600e-05	0.033017	5.3335
3.6400e-05	0.032969	5.3137
3.6200e-05	0.032921	5.2917
3.6000e-05	0.032871	5.2684
3.5800e-05	0.032827	5.2443
3.5600e-05	0.032775	5.2220
3.5400e-05	0.032735	5.1980
3.5200e-05	0.032689	5.1740
3.5000e-05	0.032636	5.1509
3.4800e-05	0.032587	5.1274
3.4600e-05	0.032538	5.1034
3.4400e-05	0.032484	5.0804
3.4200e-05	0.032439	5.0564
3.4000e-05	0.032398	5.0328
3.3800e-05	0.032342	5.0081
3.3600e-05	0.032292	4.9847
3.3400e-05	0.032242	4.9605
3.3200e-05	0.032185	4.9361
3.3000e-05	0.032140	4.9115
3.2800e-05	0.032085	4.8885
3.2600e-05	0.032042	4.8644
3.2400e-05	0.031992	4.8408
3.2200e-05	0.031938	4.8176
3.2000e-05	0.031881	4.7937
3.1800e-05	0.031831	4.7700
3.1600e-05	0.031774	4.7456
3.1400e-05	0.031725	4.7211
3.1200e-05	0.031681	4.6974
3.1000e-05	0.031623	4.6733
3.0800e-05	0.031569	4.6485
3.0600e-05	0.031509	4.6232
3.0400e-05	0.031459	4.5987
3.0200e-05	0.031399	4.5746
3.0000e-05	0.031348	4.5512
2.9800e-05	0.031302	4.5276
2.9600e-05	0.031244	4.5030
2.9400e-05	0.031181	4.4791
2.9200e-05	0.031129	4.4555
2.9000e-05	0.031069	4.4315
2.8800e-05	0.031011	4.4063
2.8600e-05	0.030959	4.3814
2.8400e-05	0.030909	4.3580
2.8200e-05	0.030844	4.3334
2.8000e-05	0.030788	4.3091
2.7800e-05	0.030729	4.2848
2.7600e-05	0.030665	4.2604
2.7400e-05	0.030610	4.2357
2.7200e-05	0.030547	4.2113
2.7000e-05	0.030490	4.1867
2.6800e-05	0.030439	4.1628
2.6600e-05	0.030373	4.1379
2.6400e-05	0.030311	4.1136
2.6200e-05	0.030252	4.0893
2.6000e-05	0.030184	4.0648
2.5800e-05	0.030128	4.0396
2.5600e-05	0.030062	4.0140
2.5400e-05	0.030007	3.9894
2.5200e-05	0.029941	3.9642
2.5000e-05	0.029880	3.9402
2.4800e-05	0.029809	3.9161
2.4600e-05	0.029746	3.8912
2.4400e-05	0.029684	3.8659
2.4200e-05	0.029615	3.8407
2.4000e-05	0.029558	3.8153
2.3800e-05	0.029492	3.7906
2.3600e-05	0.029425	3.7653
2.3400e-05	0.029352	3.7403
2.3200e-05	0.029285	3.7149
2.3000e-05	0.029222	3.6897
2.2800e-05	0.029166	3.6643
2.2600e-05	0.029087	3.6386
2.2400e-05	0.029015	3.6131
2.2200e-05	0.028949	3.5873
2.2000e-05	0.028870	3.5618
2.1800e-05	0.028806	3.5360
2.1600e-05	0.028729	3.5099
2.1400e-05	0.028669	3.4840
2.1200e-05	0.028595	3.4581
2.1000e-05	0.028520	3.4319
2.0800e-05	0.028440	3.4064
2.0600e-05	0.028368	3.3803
2.0400e-05	0.028297	3.3539
2.0200e-05	0.028215	3.3274
2.0000e-05	0.028150	3.3014
1.9800e-05	0.028069	3.2280
1.9600e-05	0.028000	3.2227
1.9400e-05	0.027911	3.2066
1.9200e-05	0.027835	3.1838
1.9000e-05	0.027757	3.1588
1.8800e-05	0.027690	3.1326
1.8600e-05	0.027603	3.1063
1.8400e-05	0.027524	3.0792
1.8200e-05	0.027437	3.0525
1.8000e-05	0.027352	3.0254
1.7800e-05	0.027274	2.9981
1.7600e-05	0.027183	2.9704
1.7400e-05	0.027103	2.9427
1.7200e-05	0.027029	2.9154
1.7000e-05	0.026938	2.8881
1.6800e-05	0.026844	2.8607
1.6600e-05	0.026759	2.8338
1.6400e-05	0.026664	2.8063
1.6200e-05	0.026577	2.7775
1.6000e-05	0.026488	2.7489
1.5800e-05	0.026404	2.7204
1.5600e-05	0.026310	2.6920
1.5400e-05	0.026216	2.6636
1.5200e-05	0.026113	2.6355
1.5000e-05	0.026021	2.6066
1.4800e-05	0.025920	2.5789
1.4600e-05	0.025821	2.5500
1.4400e-05	0.025734	2.5207
1.4200e-05	0.025632	2.4913
1.4000e-05	0.025526	2.4620
1.3800e-05	0.025418	2.4321
1.3600e-05	0.025319	2.4029
1.3400e-05	0.025209	2.3729
1.3200e-05	0.025118	2.3427
1.3000e-05	0.025007	2.3122
1.2800e-05	0.024897	2.2822
1.2600e-05	0.024777	2.2528
1.2400e-05	0.024664	2.2225
1.2200e-05	0.024551	2.1921
1.2000e-05	0.024431	2.1614
1.1800e-05	0.024332	2.1302
1.1600e-05	0.024208	2.0984
1.1400e-05	0.024077	2.0209
1.1200e-05	0.023962	2.0131
1.1000e-05	0.023831	1.9926
1.0800e-05	0.023704	1.9655
1.0600e-05	0.023572	1.9347
1.0400e-05	0.023436	1.9020
1.0200e-05	0.023328	1.8682
		
1.0000e-05	0.023169	1.7896
9.9000e-06	0.023100	1.7850
9.8000e-06	0.023030	1.7746
9.7000e-06	0.022961	1.7603
9.6000e-06	0.022887	1.7438
9.5000e-06	0.022827	1.7269
9.4000e-06	0.022754	1.7103
9.3000e-06	0.022673	1.6933
9.2000e-06	0.022599	1.6761
9.1000e-06	0.022523	1.6587
9.0000e-06	0.022443	1.6416
8.9000e-06	0.022368	1.6246
8.8000e-06	0.022303	1.6077
8.7000e-06	0.022218	1.5902
8.6000e-06	0.022139	1.5733
8.5000e-06	0.022051	1.5558
8.4000e-06	0.021974	1.5382
8.3000e-06	0.021887	1.5202
8.2000e-06	0.021810	1.5030
8.1000e-06	0.021738	1.4857
8.0000e-06	0.021642	1.4673
7.9000e-06	0.021558	1.4492
7.8000e-06	0.021464	1.4314
7.7000e-06	0.021379	1.4135
7.6000e-06	0.021286	1.3949
7.5000e-06	0.021195	1.3763
7.4000e-06	0.021117	1.3583
7.3000e-06	0.021017	1.3401
7.2000e-06	0.020918	1.3217
7.1000e-06	0.020822	1.3033
7.0000e-06	0.020717	1.2845
6.9000e-06	0.020625	1.2654
6.8000e-06	0.020539	1.2468
6.7000e-06	0.020429	1.2280
6.6000e-06	0.020324	1.2095
6.5000e-06	0.020210	1.1911
6.4000e-06	0.020109	1.1728
6.3000e-06	0.019995	1.1544
6.2000e-06	0.019885	1.1361
6.1000e-06	0.019788	1.1176
6.0000e-06	0.019672	1.0990
5.9000e-06	0.019544	1.0803
5.8000e-06	0.019431	1.0618
5.7000e-06	0.019304	1.0434
5.6000e-06	0.019187	0.99832
5.5000e-06	0.019053	0.99371
5.4000e-06	0.018948	0.98155
5.3000e-06	0.018814	0.96514
5.2000e-06	0.018673	0.94743
5.1000e-06	0.018537	0.92870
5.0000e-06	0.018391	0.90920
4.9000e-06	0.018253	0.88992
4.8000e-06	0.018104	0.87038
4.7000e-06	0.017981	0.85138
4.6000e-06	0.017823	0.83234
4.5000e-06	0.017660	0.81347
4.4000e-06	0.017497	0.79429
4.3000e-06	0.017334	0.77503
4.2000e-06	0.017161	0.75554
4.1000e-06	0.016990	0.71028
4.0000e-06	0.016814	0.70635
3.9000e-06	0.016659	0.69493
3.8000e-06	0.016462	0.67919
3.7000e-06	0.016268	0.66174
3.6000e-06	0.016060	0.64365
3.5000e-06	0.015854	0.62534
3.4000e-06	0.015645	0.60714
3.3000e-06	0.015431	0.58964
3.2000e-06	0.015239	0.57230
3.1000e-06	0.014990	0.55498
3.0000e-06	0.014747	0.53779
2.9000e-06	0.014500	0.52105
2.8000e-06	0.014239	0.50427
2.7000e-06	0.013981	0.48711
2.6000e-06	0.013749	0.47051
2.5000e-06	0.013446	0.45408
2.4000e-06	0.013125	0.41719
2.3000e-06	0.012840	0.41366
2.2000e-06	0.012523	0.40416
2.1000e-06	0.012177	0.39127
2.0000e-06	0.011835	0.37708
1.9000e-06	0.011476	0.36271
1.8000e-06	0.011170	0.34932
1.7000e-06	0.010770	0.33694
1.6000e-06	0.010339	0.32445
1.5000e-06	0.0099167	0.31117
1.4000e-06	0.0094748	0.29785
1.3000e-06	0.0090166	0.26794
1.2000e-06	0.0085133	0.26502
1.1000e-06	0.0080122	0.25784
1.0000e-06	0.0075860	0.24935
9.0000e-07	0.0070116	0.23976
8.0000e-07	0.0063921	0.22776
7.0000e-07	0.0057469	0.21697
6.0000e-07	0.0050900	0.20605


==> Fig5_9T.TXT <==
I	V	dIdV_9T
0.00093000	0.14953	5.7249
0.00092950	0.14942	5.7259
0.00092900	0.14930	5.7334
0.00092850	0.14920	5.7374
0.00092800	0.14909	5.7363
0.00092750	0.14898	5.7404
0.00092700	0.14889	5.7477
0.00092650	0.14878	5.7527
0.00092600	0.14867	5.7502
0.00092550	0.14855	5.7530
0.00092500	0.14844	5.7566
0.00092450	0.14833	5.7578
0.00092400	0.14823	5.7645
0.00092350	0.14814	5.7708
0.00092300	0.14802	5.7759
0.00092250	0.14792	5.7778
0.00092200	0.14780	5.7798
0.00092150	0.14770	5.7798
0.00092100	0.14759	5.7855
0.00092050	0.14748	5.7875
0.00092000	0.14739	5.7895
0.00091950	0.14728	5.7962
0.00091900	0.14717	5.8009
0.00091850	0.14705	5.8057
0.00091800	0.14695	5.8110
0.00091750	0.14684	5.8118
0.00091700	0.14673	5.8148
0.00091650	0.14663	5.8191
0.00091600	0.14654	5.8233
0.00091550	0.14643	5.8295
0.00091500	0.14631	5.8329
0.00091450	0.14620	5.8379
0.00091400	0.14610	5.8405
0.00091350	0.14599	5.8475
0.00091300	0.14588	5.8493
0.00091250	0.14579	5.8473
0.00091200	0.14568	5.8474
0.00091150	0.14557	5.8512
0.00091100	0.14546	5.8552
0.00091050	0.14537	5.8552
0.00091000	0.14526	5.8617
0.00090950	0.14515	5.8661
0.00090900	0.14503	5.8701
0.00090850	0.14493	5.8742
0.00090800	0.14483	5.8826
0.00090750	0.14472	5.8882
0.00090700	0.14461	5.8891
0.00090650	0.14453	5.8943
0.00090600	0.14441	5.8992
0.00090550	0.14429	5.9049
0.00090500	0.14419	5.9103
0.00090450	0.14408	5.9123
0.00090400	0.14398	5.9163
0.00090350	0.14388	5.9163
0.00090300	0.14379	5.9212
0.00090250	0.14367	5.9253
0.00090200	0.14357	5.9295
0.00090150	0.14346	5.9334
0.00090100	0.14335	5.9367
0.00090050	0.14324	5.9387
0.00090000	0.14316	5.9476
0.00089950	0.14305	5.9517
0.00089900	0.14294	5.9537
0.00089850	0.14283	5.9600
0.00089800	0.14273	5.9639
0.00089750	0.14262	5.9680
0.00089700	0.14252	5.9692
0.00089650	0.14243	5.9720
0.00089600	0.14232	5.9783
0.00089550	0.14221	5.9804
0.00089500	0.14210	5.9877
0.00089450	0.14200	5.9919
0.00089400	0.14190	5.9957
0.00089350	0.14179	6.0016
0.00089300	0.14171	6.0051
0.00089250	0.14160	6.0067
0.00089200	0.14149	6.0125
0.00089150	0.14139	6.0137
0.00089100	0.14128	6.0210
0.00089050	0.14118	6.0260
0.00089000	0.14107	6.0262
0.00088950	0.14098	6.0302
0.00088900	0.14088	6.0343
0.00088850	0.14077	6.0376
0.00088800	0.14067	6.0405
0.00088750	0.14056	6.0450
0.00088700	0.14046	6.0479
0.00088650	0.14037	6.0522
0.00088600	0.14026	6.0560
0.00088550	0.14015	6.0636
0.00088500	0.14005	6.0693
0.00088450	0.13995	6.0711
0.00088400	0.13984	6.0711
0.00088350	0.13975	6.0750
0.00088300	0.13965	6.0795
0.00088250	0.13955	6.0855
0.00088200	0.13944	6.0912
0.00088150	0.13934	6.0924
0.00088100	0.13923	6.0955
0.00088050	0.13913	6.1010
0.00088000	0.13905	6.1041
0.00087950	0.13894	6.1078
0.00087900	0.13884	6.1117
0.00087850	0.13873	6.1157
0.00087800	0.13862	6.1198
0.00087750	0.13853	6.1234
0.00087700	0.13842	6.1285
0.00087650	0.13834	6.1333
0.00087600	0.13823	6.1363
0.00087550	0.13813	6.1410
0.00087500	0.13802	6.1450
0.00087450	0.13791	6.1506
0.00087400	0.13782	6.1563
0.00087350	0.13772	6.1601
0.00087300	0.13763	6.1645
0.00087250	0.13753	6.1687
0.00087200	0.13742	6.1722
0.00087150	0.13733	6.1766
0.00087100	0.13721	6.1777
0.00087050	0.13711	6.1838
0.00087000	0.13702	6.1877
0.00086950	0.13691	6.1888
0.00086900	0.13682	6.1922
0.00086850	0.13673	6.1977
0.00086800	0.13662	6.2045
0.00086750	0.13652	6.2088
0.00086700	0.13642	6.2124
0.00086650	0.13631	6.2145
0.00086600	0.13621	6.2170
0.00086550	0.13613	6.2224
0.00086500	0.13602	6.2257
0.00086450	0.13593	6.2302
0.00086400	0.13582	6.2341
0.00086350	0.13571	6.2358
0.00086300	0.13562	6.2385
0.00086250	0.13552	6.2416
0.00086200	0.13542	6.2472
0.00086150	0.13533	6.2484
0.00086100	0.13523	6.2544
0.00086050	0.13512	6.2563
0.00086000	0.13503	6.2608
0.00085950	0.13492	6.2654
0.00085900	0.13482	6.2679
0.00085850	0.13473	6.2731
0.00085800	0.13465	6.2805
0.00085750	0.13454	6.2882
0.00085700	0.13444	6.2905
0.00085650	0.13433	6.2929
0.00085600	0.13423	6.2983
0.00085550	0.13413	6.3020
0.00085500	0.13404	6.3057
0.00085450	0.13396	6.3111
0.00085400	0.13385	6.3152
0.00085350	0.13375	6.3195
0.00085300	0.13365	6.3229
0.00085250	0.13355	6.3279
0.00085200	0.13345	6.3321
0.00085150	0.13335	6.3422
0.00085100	0.13325	6.3444
0.00085050	0.13316	6.3472
0.00085000	0.13307	6.3533
0.00084950	0.13297	6.3548
0.00084900	0.13287	6.3549
0.00084850	0.13277	6.3577
0.00084800	0.13267	6.3639
0.00084750	0.13257	6.3680
0.00084700	0.13248	6.3706
0.00084650	0.13237	6.3741
0.00084600	0.13229	6.3774
0.00084550	0.13219	6.3840
0.00084500	0.13210	6.3882
0.00084450	0.13199	6.3894
0.00084400	0.13189	6.3963
0.00084350	0.13180	6.4042
0.00084300	0.13170	6.4078
0.00084250	0.13162	6.4118
0.00084200	0.13151	6.4138
0.00084150	0.13142	6.4174
0.00084100	0.13131	6.4172
0.00084050	0.13122	6.4184
0.00084000	0.13112	6.4194
0.00083950	0.13102	6.4268
0.00083900	0.13093	6.4358
0.00083850	0.13084	6.4410
0.00083800	0.13075	6.4411
0.00083750	0.13064	6.4453
0.00083700	0.13054	6.4519
0.00083650	0.13045	6.4587
0.00083600	0.13035	6.4631
0.00083550	0.13025	6.4650
0.00083500	0.13017	6.4692
0.00083450	0.13007	6.4733
0.00083400	0.12997	6.4776
0.00083350	0.12988	6.4813
0.00083300	0.12978	6.4833
0.00083250	0.12968	6.4899
0.00083200	0.12958	6.4955
0.00083150	0.12949	6.4992
0.00083100	0.12941	6.5038
0.00083050	0.12930	6.5122
0.00083000	0.12921	6.5198
0.00082950	0.12911	6.5237
0.00082900	0.12901	6.5244
0.00082850	0.12892	6.5242
0.00082800	0.12883	6.5303
0.00082750	0.12875	6.5367
0.00082700	0.12864	6.5404
0.00082650	0.12854	6.5450
0.00082600	0.12845	6.5496
0.00082550	0.12835	6.5549
0.00082500	0.12826	6.5595
0.00082450	0.12817	6.5626
0.00082400	0.12807	6.5697
0.00082350	0.12799	6.5736
0.00082300	0.12789	6.5784
0.00082250	0.12779	6.5798
0.00082200	0.12769	6.5812
0.00082150	0.12759	6.5843
0.00082100	0.12750	6.5896
0.00082050	0.12740	6.5942
0.00082000	0.12732	6.5988
0.00081950	0.12723	6.6001
0.00081900	0.12713	6.6035
0.00081850	0.12703	6.6077
0.00081800	0.12694	6.6120
0.00081750	0.12684	6.6219
0.00081700	0.12674	6.6299
0.00081650	0.12666	6.6316
0.00081600	0.12658	6.6380
0.00081550	0.12647	6.6406
0.00081500	0.12638	6.6417
0.00081450	0.12628	6.6435
0.00081400	0.12619	6.6503
0.00081350	0.12610	6.6590
0.00081300	0.12600	6.6656
0.00081250	0.12592	6.6698
0.00081200	0.12582	6.6719
0.00081150	0.12573	6.6743
0.00081100	0.12563	6.6821
0.00081050	0.12554	6.6864
0.00081000	0.12545	6.6927
0.00080950	0.12535	6.6957
0.00080900	0.12528	6.6970
0.00080850	0.12518	6.6987
0.00080800	0.12508	6.7077
0.00080750	0.12498	6.7125
0.00080700	0.12489	6.7145
0.00080650	0.12480	6.7210
0.00080600	0.12470	6.7223
0.00080550	0.12462	6.7266
0.00080500	0.12453	6.7305
0.00080450	0.12443	6.7340
0.00080400	0.12434	6.7394
0.00080350	0.12425	6.7456
0.00080300	0.12415	6.7499
0.00080250	0.12407	6.7552
0.00080200	0.12398	6.7581
0.00080150	0.12388	6.7604
0.00080100	0.12379	6.7648
0.00080050	0.12369	6.7718
0.00080000	0.12360	6.7795
0.00079950	0.12351	6.7827
0.00079900	0.12342	6.7865
0.00079850	0.12334	6.7905
0.00079800	0.12325	6.7965
0.00079750	0.12314	6.8045
0.00079700	0.12306	6.8074
0.00079650	0.12296	6.8100
0.00079600	0.12287	6.8100
0.00079550	0.12278	6.8143
0.00079500	0.12271	6.8214
0.00079450	0.12261	6.8249
0.00079400	0.12252	6.8315
0.00079350	0.12243	6.8395
0.00079300	0.12232	6.8431
0.00079250	0.12224	6.8445
0.00079200	0.12215	6.8484
0.00079150	0.12207	6.8554
0.00079100	0.12197	6.8595
0.00079050	0.12189	6.8598
0.00079000	0.12179	6.8628
0.00078950	0.12170	6.8679
0.00078900	0.12161	6.8771
0.00078850	0.12152	6.8817
0.00078800	0.12143	6.8854
0.00078750	0.12133	6.8899
0.00078700	0.12126	6.8977
0.00078650	0.12116	6.9011
0.00078600	0.12107	6.9058
0.00078550	0.12098	6.9110
0.00078500	0.12089	6.9162
0.00078450	0.12080	6.9199
0.00078400	0.12073	6.9211
0.00078350	0.12063	6.9266
0.00078300	0.12054	6.9291
0.00078250	0.12045	6.9342
0.00078200	0.12035	6.9350
0.00078150	0.12026	6.9414
0.00078100	0.12018	6.9482
0.00078050	0.12008	6.9536
0.00078000	0.12000	6.9564
0.00077950	0.11991	6.9600
0.00077900	0.11983	6.9673
0.00077850	0.11973	6.9704
0.00077800	0.11964	6.9754
0.00077750	0.11955	6.9786
0.00077700	0.11946	6.9845
0.00077650	0.11938	6.9887
0.00077600	0.11929	6.9961
0.00077550	0.11920	7.0043
0.00077500	0.11910	7.0092
0.00077450	0.11902	7.0104
0.00077400	0.11893	7.0128
0.00077350	0.11884	7.0204
0.00077300	0.11876	7.0250
0.00077250	0.11867	7.0284
0.00077200	0.11858	7.0299
0.00077150	0.11849	7.0338
0.00077100	0.11840	7.0405
0.00077050	0.11831	7.0481
0.00077000	0.11822	7.0537
0.00076950	0.11815	7.0570
0.00076900	0.11805	7.0573
0.00076850	0.11796	7.0635
0.00076800	0.11787	7.0723
0.00076750	0.11778	7.0780
0.00076700	0.11770	7.0815
0.00076650	0.11762	7.0873
0.00076600	0.11753	7.0934
0.00076550	0.11744	7.0977
0.00076500	0.11735	7.1011
0.00076450	0.11726	7.1046
0.00076400	0.11717	7.1074
0.00076350	0.11708	7.1133
0.00076300	0.11701	7.1194
0.00076250	0.11692	7.1236
0.00076200	0.11682	7.1286
0.00076150	0.11674	7.1364
0.00076100	0.11665	7.1437
0.00076050	0.11656	7.1471
0.00076000	0.11648	7.1505
0.00075950	0.11640	7.1547
0.00075900	0.11631	7.1582
0.00075850	0.11622	7.1650
0.00075800	0.11613	7.1702
0.00075750	0.11604	7.1756
0.00075700	0.11596	7.1822
0.00075650	0.11589	7.1843
0.00075600	0.11579	7.1859
0.00075550	0.11571	7.1909
0.00075500	0.11562	7.1981
0.00075450	0.11553	7.2046
0.00075400	0.11544	7.2118
0.00075350	0.11536	7.2155
0.00075300	0.11528	7.2215
0.00075250	0.11519	7.2243
0.00075200	0.11510	7.2301
0.00075150	0.11502	7.2349
0.00075100	0.11493	7.2379
0.00075050	0.11484	7.2410
0.00075000	0.11476	7.2475
0.00074950	0.11468	7.2517
0.00074900	0.11459	7.2579
0.00074850	0.11450	7.2643
0.00074800	0.11441	7.2688
0.00074750	0.11432	7.2752
0.00074700	0.11424	7.2799
0.00074650	0.11417	7.2859
0.00074600	0.11408	7.2900
0.00074550	0.11400	7.2929
0.00074500	0.11391	7.3001
0.00074450	0.11382	7.3048
0.00074400	0.11373	7.3074
0.00074350	0.11365	7.3124
0.00074300	0.11357	7.3158
0.00074250	0.11349	7.3213
0.00074200	0.11340	7.3242
0.00074150	0.11331	7.3287
0.00074100	0.11322	7.3330
0.00074050	0.11314	7.3421
0.00074000	0.11307	7.3461
0.00073950	0.11298	7.3492
0.00073900	0.11289	7.3562
0.00073850	0.11280	7.3636
0.00073800	0.11272	7.3699
0.00073750	0.11264	7.3751
0.00073700	0.11255	7.3809
0.00073650	0.11248	7.3911
0.00073600	0.11239	7.3963
0.00073550	0.11231	7.3977
0.00073500	0.11222	7.4013
0.00073450	0.11213	7.4066
0.00073400	0.11205	7.4120
0.00073350	0.11197	7.4170
0.00073300	0.11189	7.4201
0.00073250	0.11181	7.4255
0.00073200	0.11172	7.4320
0.00073150	0.11163	7.4352
0.00073100	0.11155	7.4392
0.00073050	0.11147	7.4469
0.00073000	0.11140	7.4528
0.00072950	0.11130	7.4580
0.00072900	0.11122	7.4621
0.00072850	0.11114	7.4665
0.00072800	0.11105	7.4731
0.00072750	0.11097	7.4799
0.00072700	0.11089	7.4846
0.00072650	0.11082	7.4881
0.00072600	0.11073	7.4913
0.00072550	0.11064	7.4965
0.00072500	0.11056	7.5042
0.00072450	0.11047	7.5091
0.00072400	0.11039	7.5115
0.00072350	0.11031	7.5179
0.00072300	0.11022	7.5254
0.00072250	0.11015	7.5277
0.00072200	0.11006	7.5303
0.00072150	0.10998	7.5337
0.00072100	0.10990	7.5400
0.00072050	0.10981	7.5481
0.00072000	0.10972	7.5546
0.00071950	0.10966	7.5607
0.00071900	0.10957	7.5641
0.00071850	0.10949	7.5690
0.00071800	0.10941	7.5699
0.00071750	0.10932	7.5753
0.00071700	0.10924	7.5827
0.00071650	0.10916	7.5882
0.00071600	0.10909	7.5923
0.00071550	0.10901	7.5980
0.00071500	0.10892	7.6045
0.00071450	0.10883	7.6123
0.00071400	0.10875	7.6166
0.00071350	0.10867	7.6218
0.00071300	0.10859	7.6284
0.00071250	0.10850	7.6351
0.00071200	0.10843	7.6351
0.00071150	0.10835	7.6390
0.00071100	0.10827	7.6477
0.00071050	0.10818	7.6520
0.00071000	0.10810	7.6574
0.00070950	0.10802	7.6606
0.00070900	0.10794	7.6669
0.00070850	0.10787	7.6731
0.00070800	0.10779	7.6724
0.00070750	0.10770	7.6744
0.00070700	0.10761	7.6842
0.00070650	0.10754	7.6894
0.00070600	0.10746	7.6964
0.00070550	0.10737	7.7045
0.00070500	0.10730	7.7079
0.00070450	0.10722	7.7119
0.00070400	0.10714	7.7171
0.00070350	0.10705	7.7227
0.00070300	0.10697	7.7244
0.00070250	0.10689	7.7279
0.00070200	0.10681	7.7329
0.00070150	0.10674	7.7397
0.00070100	0.10666	7.7433
0.00070050	0.10658	7.7464
0.00070000	0.10649	7.7525
0.00069950	0.10642	7.7579
0.00069900	0.10633	7.7644
0.00069850	0.10625	7.7724
0.00069800	0.10619	7.7787
0.00069750	0.10610	7.7825
0.00069700	0.10602	7.7853
0.00069650	0.10594	7.7914
0.00069600	0.10585	7.7958
0.00069550	0.10577	7.8041
0.00069500	0.10570	7.8080
0.00069450	0.10563	7.8111
0.00069400	0.10554	7.8149
0.00069350	0.10546	7.8184
0.00069300	0.10538	7.8233
0.00069250	0.10530	7.8312
0.00069200	0.10522	7.8369
0.00069150	0.10514	7.8411
0.00069100	0.10508	7.8441
0.00069050	0.10499	7.8506
0.00069000	0.10490	7.8605
0.00068950	0.10483	7.8610
0.00068900	0.10474	7.8646
0.00068850	0.10467	7.8689
0.00068800	0.10459	7.8734
0.00068750	0.10452	7.8741
0.00068700	0.10444	7.8767
0.00068650	0.10436	7.8874
0.00068600	0.10428	7.8938
0.00068550	0.10420	7.8995
0.00068500	0.10412	7.9013
0.00068450	0.10404	7.9075
0.00068400	0.10397	7.9139
0.00068350	0.10389	7.9171
0.00068300	0.10381	7.9211
0.00068250	0.10373	7.9246
0.00068200	0.10365	7.9302
0.00068150	0.10357	7.9355
0.00068100	0.10349	7.9391
0.00068050	0.10342	7.9400
0.00068000	0.10334	7.9440
0.00067950	0.10326	7.9499
0.00067900	0.10318	7.9526
0.00067850	0.10310	7.9581
0.00067800	0.10302	7.9652
0.00067750	0.10295	7.9701
0.00067700	0.10288	7.9755
0.00067650	0.10280	7.9800
0.00067600	0.10272	7.9810
0.00067550	0.10263	7.9847
0.00067500	0.10255	7.9903
0.00067450	0.10248	7.9949
0.00067400	0.10240	7.9978
0.00067350	0.10234	8.0023
0.00067300	0.10225	8.0092
0.00067250	0.10218	8.0126
0.00067200	0.10210	8.0153
0.00067150	0.10201	8.0190
0.00067100	0.10194	8.0222
0.00067050	0.10186	8.0284
0.00067000	0.10178	8.0324
0.00066950	0.10172	8.0351
0.00066900	0.10163	8.0407
0.00066850	0.10155	8.0472
0.00066800	0.10148	8.0509
0.00066750	0.10140	8.0567
0.00066700	0.10132	8.0603
0.00066650	0.10126	8.0684
0.00066600	0.10117	8.0737
0.00066550	0.10110	8.0811
0.00066500	0.10101	8.0860
0.00066450	0.10094	8.0897
0.00066400	0.10086	8.0925
0.00066350	0.10079	8.0925
0.00066300	0.10072	8.0935
0.00066250	0.10064	8.0987
0.00066200	0.10056	8.1032
0.00066150	0.10048	8.1116
0.00066100	0.10040	8.1164
0.00066050	0.10032	8.1168
0.00066000	0.10025	8.1183
0.00065950	0.10018	8.1241
0.00065900	0.10011	8.1248
0.00065850	0.10002	8.1266
0.00065800	0.099945	8.1286
0.00065750	0.099871	8.1355
0.00065700	0.099796	8.1412
0.00065650	0.099715	8.1421
0.00065600	0.099650	8.1470
0.00065550	0.099568	8.1517
0.00065500	0.099491	8.1556
0.00065450	0.099416	8.1579
0.00065400	0.099337	8.1624
0.00065350	0.099258	8.1663
0.00065300	0.099186	8.1674
0.00065250	0.099120	8.1741
0.00065200	0.099039	8.1778
0.00065150	0.098958	8.1817
0.00065100	0.098881	8.1874
0.00065050	0.098801	8.1914
0.00065000	0.098732	8.1932
0.00064950	0.098668	8.1946
0.00064900	0.098585	8.1992
0.00064850	0.098513	8.2029
0.00064800	0.098429	8.2082
0.00064750	0.098356	8.2103
0.00064700	0.098274	8.2111
0.00064650	0.098199	8.2161
0.00064600	0.098138	8.2175
0.00064550	0.098057	8.2186
0.00064500	0.097977	8.2233
0.00064450	0.097904	8.2256
0.00064400	0.097825	8.2296
0.00064350	0.097748	8.2291
0.00064300	0.097677	8.2322
0.00064250	0.097614	8.2389
0.00064200	0.097532	8.2438
0.00064150	0.097451	8.2488
0.00064100	0.097370	8.2509
0.00064050	0.097298	8.2539
0.00064000	0.097222	8.2538
0.00063950	0.097145	8.2577
0.00063900	0.097083	8.2636
0.00063850	0.097008	8.2644
0.00063800	0.096924	8.2676
0.00063750	0.096853	8.2695
0.00063700	0.096769	8.2724
0.00063650	0.096695	8.2763
0.00063600	0.096632	8.2803
0.00063550	0.096551	8.2839
0.00063500	0.096477	8.2881
0.00063450	0.096399	8.2902
0.00063400	0.096325	8.2902
0.00063350	0.096253	8.2932
0.00063300	0.096174	8.2943
0.00063250	0.096109	8.2966
0.00063200	0.096030	8.3026
0.00063150	0.095951	8.3065
0.00063100	0.095875	8.3080
0.00063050	0.095802	8.3111
0.00063000	0.095726	8.3121
0.00062950	0.095663	8.3152
0.00062900	0.095590	8.3161
0.00062850	0.095508	8.3192
0.00062800	0.095431	8.3201
0.00062750	0.095355	8.3211
0.00062700	0.095279	8.3251
0.00062650	0.095203	8.3272
0.00062600	0.095142	8.3280
0.00062550	0.095060	8.3329
0.00062500	0.094985	8.3311
0.00062450	0.094906	8.3321
0.00062400	0.094830	8.3321
0.00062350	0.094760	8.3338
0.00062300	0.094686	8.3382
0.00062250	0.094621	8.3395
0.00062200	0.094537	8.3421
0.00062150	0.094463	8.3411
0.00062100	0.094386	8.3451
0.00062050	0.094309	8.3472
0.00062000	0.094237	8.3501
0.00061950	0.094165	8.3501
0.00061900	0.094102	8.3531
0.00061850	0.094023	8.3540
0.00061800	0.093949	8.3569
0.00061750	0.093868	8.3572
0.00061700	0.093788	8.3561
0.00061650	0.093718	8.3545
0.00061600	0.093641	8.3571
0.00061550	0.093569	8.3581
0.00061500	0.093505	8.3572
0.00061450	0.093429	8.3560
0.00061400	0.093350	8.3560
0.00061350	0.093278	8.3577
0.00061300	0.093199	8.3626
0.00061250	0.093124	8.3613
0.00061200	0.093048	8.3641
0.00061150	0.092982	8.3633
0.00061100	0.092904	8.3603
0.00061050	0.092832	8.3611
0.00061000	0.092756	8.3633
0.00060950	0.092678	8.3652
0.00060900	0.092606	8.3652
0.00060850	0.092532	8.3641
0.00060800	0.092469	8.3653
0.00060750	0.092390	8.3641
0.00060700	0.092310	8.3648
0.00060650	0.092236	8.3683
0.00060600	0.092160	8.3675
0.00060550	0.092084	8.3673
0.00060500	0.092014	8.3681
0.00060450	0.091954	8.3692
0.00060400	0.091872	8.3653
0.00060350	0.091799	8.3638
0.00060300	0.091721	8.3612
0.00060250	0.091637	8.3633
0.00060200	0.091566	8.3673
0.00060150	0.091493	8.3634
0.00060100	0.091430	8.3608
0.00060050	0.091349	8.3609
0.00060000	0.091276	8.3602
0.00059950	0.091212	8.3601
0.00059900	0.091126	8.3562
0.00059850	0.091053	8.3561
0.00059800	0.090976	8.3542
0.00059750	0.090896	8.3502
0.00059700	0.090826	8.3521
0.00059650	0.090763	8.3493
0.00059600	0.090685	8.3473
0.00059550	0.090604	8.3445
0.00059500	0.090531	8.3432
0.00059450	0.090454	8.3431
0.00059400	0.090378	8.3432
0.00059350	0.090307	8.3451
0.00059300	0.090239	8.3429
0.00059250	0.090158	8.3377
0.00059200	0.090082	8.3341
0.00059150	0.090008	8.3320
0.00059100	0.089931	8.3298
0.00059050	0.089855	8.3240
0.00059000	0.089793	8.3200
0.00058950	0.089718	8.3187
0.00058900	0.089645	8.3153
0.00058850	0.089564	8.3122
0.00058800	0.089480	8.3121
0.00058750	0.089409	8.3082
0.00058700	0.089335	8.3022
0.00058650	0.089257	8.3022
0.00058600	0.089194	8.2972
0.00058550	0.089120	8.2932
0.00058500	0.089040	8.2902
0.00058450	0.088961	8.2853
0.00058400	0.088889	8.2828
0.00058350	0.088815	8.2777
0.00058300	0.088731	8.2707
0.00058250	0.088669	8.2636
0.00058200	0.088593	8.2616
0.00058150	0.088517	8.2596
0.00058100	0.088436	8.2547
0.00058050	0.088363	8.2507
0.00058000	0.088283	8.2461
0.00057950	0.088210	8.2389
0.00057900	0.088148	8.2321
0.00057850	0.088070	8.2252
0.00057800	0.087983	8.2185
0.00057750	0.087908	8.2144
0.00057700	0.087834	8.2108
0.00057650	0.087755	8.2063
0.00057600	0.087682	8.1984
0.00057550	0.087617	8.1920
0.00057500	0.087539	8.1871
0.00057450	0.087455	8.1817
0.00057400	0.087383	8.1785
0.00057350	0.087298	8.1706
0.00057300	0.087223	8.1603
0.00057250	0.087151	8.1526
0.00057200	0.087086	8.1454
0.00057150	0.087003	8.1401
0.00057100	0.086925	8.1356
0.00057050	0.086849	8.1275
0.00057000	0.086767	8.1182
0.00056950	0.086691	8.1096
0.00056900	0.086620	8.1016
0.00056850	0.086549	8.0922
0.00056800	0.086464	8.0843
0.00056750	0.086387	8.0747
0.00056700	0.086307	8.0681
0.00056650	0.086230	8.0635
0.00056600	0.086157	8.0543
0.00056550	0.086092	8.0431
0.00056500	0.086009	8.0352
0.00056450	0.085927	8.0261
0.00056400	0.085845	8.0156
0.00056350	0.085767	8.0055
0.00056300	0.085686	7.9931
0.00056250	0.085611	7.9817
0.00056200	0.085547	7.9720
0.00056150	0.085430	7.9603
0.00056100	0.085349	7.9385
0.00056050	0.085271	7.9218
0.00056000	0.085188	7.9107
0.00055950	0.085111	7.9022
0.00055900	0.085031	7.8932
0.00055850	0.084950	7.8803
0.00055800	0.084881	7.8717
0.00055750	0.084795	7.8605
0.00055700	0.084715	7.8498
0.00055650	0.084635	7.8393
0.00055600	0.084553	7.8310
0.00055550	0.084479	7.8207
0.00055500	0.084409	7.8083
0.00055450	0.084322	7.7949
0.00055400	0.084240	7.7825
0.00055350	0.084153	7.7711
0.00055300	0.084077	7.7594
0.00055250	0.083994	7.7479
0.00055200	0.083926	7.7341
0.00055150	0.083844	7.7228
0.00055100	0.083760	7.7112
0.00055050	0.083675	7.7006
0.00055000	0.083597	7.6871
0.00054950	0.083515	7.6745
0.00054900	0.083439	7.6613
0.00054850	0.083361	7.6501
0.00054800	0.083271	7.6392
0.00054750	0.083191	7.6262
0.00054700	0.083108	7.6130
0.00054650	0.083023	7.6001
0.00054600	0.082946	7.5844
0.00054550	0.082875	7.5699
0.00054500	0.082789	7.5567
0.00054450	0.082705	7.5418
0.00054400	0.082613	7.5275
0.00054350	0.082534	7.5130
0.00054300	0.082445	7.4980
0.00054250	0.082368	7.4846
0.00054200	0.082294	7.4713
0.00054150	0.082203	7.4571
0.00054100	0.082121	7.4432
0.00054050	0.082032	7.4286
0.00054000	0.081952	7.4148
0.00053950	0.081865	7.3995
0.00053900	0.081785	7.3818
0.00053850	0.081701	7.3666
0.00053800	0.081612	7.3505
0.00053750	0.081526	7.3362
0.00053700	0.081444	7.3222
0.00053650	0.081354	7.3088
0.00053600	0.081283	7.2930
0.00053550	0.081199	7.2777
0.00053500	0.081108	7.2634
0.00053450	0.081022	7.2490
0.00053400	0.080927	7.2329
0.00053350	0.080844	7.2171
0.00053300	0.080754	7.2030
0.00053250	0.080682	7.1866
0.00053200	0.080596	7.1707
0.00053150	0.080502	7.1564
0.00053100	0.080415	7.1416
0.00053050	0.080324	7.1257
0.00053000	0.080237	7.1082
0.00052950	0.080148	7.0964
0.00052900	0.080072	7.0798
0.00052850	0.079981	7.0630
0.00052800	0.079887	7.0484
0.00052750	0.079801	7.0324
0.00052700	0.079709	7.0173
0.00052650	0.079619	7.0041
0.00052600	0.079534	6.9896
0.00052550	0.079461	6.9764
0.00052500	0.079363	6.9620
0.00052450	0.079268	6.9471
0.00052400	0.079176	6.9324
0.00052350	0.079081	6.9183
0.00052300	0.078994	6.9042
0.00052250	0.078906	6.8886
0.00052200	0.078829	6.8750
0.00052150	0.078730	6.8626
0.00052100	0.078640	6.8490
0.00052050	0.078541	6.8354
0.00052000	0.078454	6.8220
0.00051950	0.078354	6.8091
0.00051900	0.078267	6.7972
0.00051850	0.078188	6.7832
0.00051800	0.078088	6.7730
0.00051750	0.077995	6.7617
0.00051700	0.077901	6.7501
0.00051650	0.077805	6.7387
0.00051600	0.077719	6.7276
0.00051550	0.077639	6.7145
0.00051500	0.077536	6.7037
0.00051450	0.077438	6.6922
0.00051400	0.077344	6.6823
0.00051350	0.077246	6.6733
0.00051300	0.077160	6.6652
0.00051250	0.077063	6.6572
0.00051200	0.076982	6.6481
0.00051150	0.076891	6.6399
0.00051100	0.076792	6.6318
0.00051050	0.076695	6.6229
0.00051000	0.076598	6.6186
0.00050950	0.076498	6.6118
0.00050900	0.076410	6.6050
0.00050850	0.076331	6.5986
0.00050800	0.076228	6.5940
0.00050750	0.076133	6.5885
0.00050700	0.076037	6.5838
0.00050650	0.075940	6.5807
0.00050600	0.075849	6.5778
0.00050550	0.075756	6.5747
0.00050500	0.075669	6.5732
0.00050450	0.075568	6.5703
0.00050400	0.075476	6.5680
0.00050350	0.075373	6.5657
0.00050300	0.075280	6.5638
0.00050250	0.075187	6.5625
0.00050200	0.075088	6.5626
0.00050150	0.075010	6.5637
0.00050100	0.074914	6.5651
0.00050050	0.074819	6.5657
0.00050000	0.074712	6.5675
0.00049950	0.074616	6.5701
0.00049900	0.074525	6.5716
0.00049850	0.074427	6.5764
0.00049800	0.074351	6.5801
0.00049750	0.074250	6.5849
0.00049700	0.074155	6.5904
0.00049650	0.074059	6.5948
0.00049600	0.073960	6.6005
0.00049550	0.073870	6.6082
0.00049500	0.073771	6.6187
0.00049450	0.073673	6.6281
0.00049400	0.073596	6.6375
0.00049350	0.073499	6.6485
0.00049300	0.073406	6.6579
0.00049250	0.073306	6.6704
0.00049200	0.073215	6.6844
0.00049150	0.073126	6.6983
0.00049100	0.073030	6.7120
0.00049050	0.072944	6.7276
0.00049000	0.072852	6.7432
0.00048950	0.072761	6.7586
0.00048900	0.072665	6.7736
0.00048850	0.072570	6.7904
0.00048800	0.072483	6.8067
0.00048750	0.072388	6.8239
0.00048700	0.072311	6.8410
0.00048650	0.072223	6.8593
0.00048600	0.072130	6.8793
0.00048550	0.072028	6.8995
0.00048500	0.071942	6.9199
0.00048450	0.071851	6.9426
0.00048400	0.071759	6.9647
0.00048350	0.071676	6.9870
0.00048300	0.071599	7.0104
0.00048250	0.071507	7.0347
0.00048200	0.071415	7.0597
0.00048150	0.071330	7.0837
0.00048100	0.071237	7.1113
0.00048050	0.071150	7.1420
0.00048000	0.071063	7.1697
0.00047950	0.070985	7.1987
0.00047900	0.070901	7.2288
0.00047850	0.070808	7.2589
0.00047800	0.070727	7.2873
0.00047750	0.070639	7.3176
0.00047700	0.070556	7.3505
0.00047650	0.070474	7.3834
0.00047600	0.070402	7.4147
0.00047550	0.070307	7.4482
0.00047500	0.070226	7.4841
0.00047450	0.070138	7.5224
0.00047400	0.070060	7.5593
0.00047350	0.069977	7.5953
0.00047300	0.069895	7.6323
0.00047250	0.069825	7.6713
0.00047200	0.069747	7.7105
0.00047150	0.069663	7.7500
0.00047100	0.069574	7.7896
0.00047050	0.069499	7.8280
0.00047000	0.069418	7.8701
0.00046950	0.069352	7.9136
0.00046900	0.069275	7.9566
0.00046850	0.069190	8.0003
0.00046800	0.069113	8.0436
0.00046750	0.069036	8.0856
0.00046700	0.068957	8.1322
0.00046650	0.068887	8.1773
0.00046600	0.068819	8.2238
0.00046550	0.068740	8.2710
0.00046500	0.068661	8.3192
0.00046450	0.068588	8.3649
0.00046400	0.068511	8.4120
0.00046350	0.068439	8.4631
0.00046300	0.068368	8.5129
0.00046250	0.068309	8.5605
0.00046200	0.068231	8.6111
0.00046150	0.068160	8.6632
0.00046100	0.068079	8.7149
0.00046050	0.068011	8.7669
0.00046000	0.067941	8.8219
0.00045950	0.067870	8.8745
0.00045900	0.067810	8.9262
0.00045850	0.067742	8.9788
0.00045800	0.067669	9.0321
0.00045750	0.067600	9.0861
0.00045700	0.067533	9.1410
0.00045650	0.067464	9.1984
0.00045600	0.067405	9.2559
0.00045550	0.067337	9.3139
0.00045500	0.067266	9.3732
0.00045450	0.067202	9.4328
0.00045400	0.067136	9.4910
0.00045350	0.067069	9.5480
0.00045300	0.067009	9.6049
0.00045250	0.066942	9.6592
0.00045200	0.066888	9.7211
0.00045150	0.066825	9.7833
0.00045100	0.066754	9.8435
0.00045050	0.066691	9.9011
0.00045000	0.066630	9.9620
0.00044950	0.066565	10.022
0.00044900	0.066507	10.080
0.00044850	0.066455	10.138
0.00044800	0.066393	10.197
0.00044750	0.066327	10.253
0.00044700	0.066270	10.392
0.00044650	0.066205	10.406
0.00044600	0.066146	10.445
0.00044550	0.066085	10.495
0.00044500	0.066027	10.552
0.00044450	0.065977	10.611
0.00044400	0.065921	10.672
0.00044350	0.065858	10.731
0.00044300	0.065801	10.794
0.00044250	0.065745	10.857
0.00044200	0.065686	10.919
0.00044150	0.065630	10.983
0.00044100	0.065578	11.045
0.00044050	0.065524	11.107
0.00044000	0.065467	11.169
0.00043950	0.065407	11.233
0.00043900	0.065354	11.293
0.00043850	0.065303	11.357
0.00043800	0.065245	11.418
0.00043750	0.065200	11.482
0.00043700	0.065145	11.545
0.00043650	0.065089	11.610
0.00043600	0.065031	11.673
0.00043550	0.064982	11.737
0.00043500	0.064929	11.799
0.00043450	0.064874	11.863
0.00043400	0.064828	11.925
0.00043350	0.064784	11.984
0.00043300	0.064727	12.048
0.00043250	0.064677	12.112
0.00043200	0.064622	12.173
0.00043150	0.064568	12.238
0.00043100	0.064523	12.302
0.00043050	0.064482	12.362
0.00043000	0.064426	12.425
0.00042950	0.064379	12.491
0.00042900	0.064322	12.554
0.00042850	0.064277	12.613
0.00042800	0.064228	12.672
0.00042750	0.064177	12.731
0.00042700	0.064133	12.794
0.00042650	0.064087	12.855
0.00042600	0.064035	12.918
0.00042550	0.063986	12.980
0.00042500	0.063940	13.044
0.00042450	0.063889	13.105
0.00042400	0.063848	13.165
0.00042350	0.063808	13.229
0.00042300	0.063756	13.289
0.00042250	0.063712	13.350
0.00042200	0.063657	13.412
0.00042150	0.063615	13.474
0.00042100	0.063565	13.537
0.00042050	0.063524	13.599
0.00042000	0.063486	13.656
0.00041950	0.063434	13.719
0.00041900	0.063391	13.782
0.00041850	0.063344	13.839
0.00041800	0.063300	13.896
0.00041750	0.063257	13.956
0.00041700	0.063208	14.018
0.00041650	0.063171	14.075
0.00041600	0.063129	14.132
0.00041550	0.063081	14.193
0.00041500	0.063036	14.251
0.00041450	0.062996	14.310
0.00041400	0.062950	14.370
0.00041350	0.062908	14.428
0.00041300	0.062872	14.483
0.00041250	0.062831	14.538
0.00041200	0.062782	14.593
0.00041150	0.062738	14.651
0.00041100	0.062697	14.709
0.00041050	0.062654	14.766
0.00041000	0.062611	14.822
0.00040950	0.062573	14.878
0.00040900	0.062536	14.933
0.00040850	0.062492	14.988
0.00040800	0.062453	15.042
0.00040750	0.062405	15.097
0.00040700	0.062367	15.151
0.00040650	0.062323	15.205
0.00040600	0.062286	15.261
0.00040550	0.062252	15.318
0.00040500	0.062206	15.371
0.00040450	0.062169	15.424
0.00040400	0.062125	15.479
0.00040350	0.062086	15.533
0.00040300	0.062047	15.581
0.00040250	0.062004	15.634
0.00040200	0.061971	15.686
0.00040150	0.061931	15.740
0.00040100	0.061887	15.794
0.00040050	0.061851	15.846
0.00040000	0.061808	15.898
0.00039950	0.061774	15.947
0.00039900	0.061742	15.997
0.00039850	0.061698	16.040
0.00039800	0.061661	16.086
0.00039750	0.061619	16.138
0.00039700	0.061578	16.190
0.00039650	0.061541	16.241
0.00039600	0.061503	16.288
0.00039550	0.061472	16.332
0.00039500	0.061434	16.380
0.00039450	0.061393	16.429
0.00039400	0.061356	16.478
0.00039350	0.061315	16.524
0.00039300	0.061279	16.570
0.00039250	0.061240	16.618
0.00039200	0.061208	16.667
0.00039150	0.061170	16.710
0.00039100	0.061132	16.753
0.00039050	0.061093	16.798
0.00039000	0.061058	16.844
0.00038950	0.061019	16.892
0.00038900	0.060985	17.003
0.00038850	0.060957	17.008
0.00038800	0.060912	17.026
0.00038750	0.060878	17.064
0.00038700	0.060839	17.109
0.00038650	0.060801	17.156
0.00038600	0.060768	17.202
0.00038550	0.060729	17.249
0.00038500	0.060699	17.290
0.00038450	0.060666	17.333
0.00038400	0.060623	17.377
0.00038350	0.060592	17.419
0.00038300	0.060549	17.462
0.00038250	0.060518	17.506
0.00038200	0.060490	17.550
0.00038150	0.060448	17.590
0.00038100	0.060417	17.630
0.00038050	0.060376	17.669
0.00038000	0.060343	17.708
0.00037950	0.060309	17.751
0.00037900	0.060271	17.791
0.00037850	0.060243	17.829
0.00037800	0.060208	17.865
0.00037750	0.060168	17.902
0.00037700	0.060138	17.938
0.00037650	0.060098	17.974
0.00037600	0.060069	18.009
0.00037550	0.060031	18.042
0.00037500	0.060000	18.077
0.00037450	0.059969	18.113
0.00037400	0.059931	18.153
0.00037350	0.059896	18.188
0.00037300	0.059862	18.225
0.00037250	0.059824	18.259
0.00037200	0.059798	18.291
0.00037150	0.059767	18.327
0.00037100	0.059727	18.362
0.00037050	0.059697	18.396
0.00037000	0.059659	18.430
0.00036950	0.059627	18.463
0.00036900	0.059594	18.496
0.00036850	0.059565	18.530
0.00036800	0.059528	18.567
0.00036750	0.059495	18.601
0.00036700	0.059458	18.635
0.00036650	0.059429	18.668
0.00036600	0.059394	18.701
0.00036550	0.059366	18.736
0.00036500	0.059330	18.767
0.00036450	0.059299	18.797
0.00036400	0.059263	18.827
0.00036350	0.059227	18.860
0.00036300	0.059198	18.892
0.00036250	0.059162	18.922
0.00036200	0.059134	18.953
0.00036150	0.059101	18.981
0.00036100	0.059069	19.010
0.00036050	0.059032	19.041
0.00036000	0.059003	19.069
0.00035950	0.058969	19.097
0.00035900	0.058938	19.123
0.00035850	0.058910	19.144
0.00035800	0.058873	19.165
0.00035750	0.058841	19.190
0.00035700	0.058809	19.213
0.00035650	0.058773	19.240
0.00035600	0.058746	19.264
0.00035550	0.058710	19.286
0.00035500	0.058682	19.307
0.00035450	0.058653	19.328
0.00035400	0.058616	19.353
0.00035350	0.058581	19.379
0.00035300	0.058554	19.399
0.00035250	0.058518	19.425
0.00035200	0.058491	19.449
0.00035150	0.058460	19.471
0.00035100	0.058429	19.493
0.00035050	0.058392	19.514
0.00035000	0.058364	19.536
0.00034950	0.058331	19.558
0.00034900	0.058295	19.579
0.00034850	0.058270	19.597
0.00034800	0.058240	19.618
0.00034750	0.058203	19.642
0.00034700	0.058175	19.659
0.00034650	0.058140	19.675
0.00034600	0.058109	19.700
0.00034550	0.058081	19.727
0.00034500	0.058052	19.748
0.00034450	0.058019	19.765
0.00034400	0.057988	19.782
0.00034350	0.057951	19.803
0.00034300	0.057921	19.826
0.00034250	0.057893	19.843
0.00034200	0.057857	19.862
0.00034150	0.057831	19.885
0.00034100	0.057800	19.905
0.00034050	0.057770	19.922
0.00034000	0.057734	19.944
0.00033950	0.057706	19.968
0.00033900	0.057674	19.988
0.00033850	0.057647	20.004
0.00033800	0.057613	20.024
0.00033750	0.057584	20.043
0.00033700	0.057548	20.059
0.00033650	0.057520	20.072
0.00033600	0.057491	20.083
0.00033550	0.057456	20.092
0.00033500	0.057430	20.102
0.00033450	0.057402	20.116
0.00033400	0.057366	20.128
0.00033350	0.057334	20.140
0.00033300	0.057306	20.153
0.00033250	0.057271	20.166
0.00033200	0.057245	20.177
0.00033150	0.057219	20.191
0.00033100	0.057183	20.201
0.00033050	0.057155	20.208
0.00033000	0.057121	20.217
0.00032950	0.057091	20.230
0.00032900	0.057058	20.241
0.00032850	0.057027	20.250
0.00032800	0.057002	20.262
0.00032750	0.056972	20.275
0.00032700	0.056937	20.290
0.00032650	0.056910	20.300
0.00032600	0.056874	20.313
0.00032550	0.056848	20.324
0.00032500	0.056814	20.337
0.00032450	0.056786	20.349
0.00032400	0.056757	20.365
0.00032350	0.056727	20.375
0.00032300	0.056691	20.384
0.00032250	0.056665	20.396
0.00032200	0.056632	20.407
0.00032150	0.056602	20.419
0.00032100	0.056577	20.430
0.00032050	0.056547	20.440
0.00032000	0.056512	20.449
0.00031950	0.056484	20.463
0.00031900	0.056449	20.475
0.00031850	0.056423	20.481
0.00031800	0.056398	20.481
0.00031750	0.056363	20.488
0.00031700	0.056333	20.497
0.00031650	0.056304	20.502
0.00031600	0.056269	20.513
0.00031550	0.056242	20.525
0.00031500	0.056211	20.532
0.00031450	0.056183	20.534
0.00031400	0.056154	20.534
0.00031350	0.056121	20.534
0.00031300	0.056089	20.539
0.00031250	0.056062	20.541
0.00031200	0.056027	20.548
0.00031150	0.056002	20.548
0.00031100	0.055977	20.550
0.00031050	0.055940	20.552
0.00031000	0.055914	20.558
0.00030950	0.055877	20.561
0.00030900	0.055850	20.568
0.00030850	0.055819	20.575
0.00030800	0.055787	20.582
0.00030750	0.055762	20.586
0.00030700	0.055732	20.591
0.00030650	0.055699	20.594
0.00030600	0.055672	20.601
0.00030550	0.055637	20.607
0.00030500	0.055610	20.611
0.00030450	0.055576	20.618
0.00030400	0.055550	20.621
0.00030350	0.055523	20.627
0.00030300	0.055487	20.627
0.00030250	0.055461	20.632
0.00030200	0.055428	20.637
0.00030150	0.055399	20.641
0.00030100	0.055374	20.644
0.00030050	0.055343	20.644
0.00030000	0.055307	20.644
0.00029950	0.055281	20.646
0.00029900	0.055247	20.644
0.00029850	0.055217	20.644
0.00029800	0.055191	20.644
0.00029750	0.055162	20.644
0.00029700	0.055131	20.645
0.00029650	0.055102	20.646
0.00029600	0.055068	20.650
0.00029550	0.055042	20.650
0.00029500	0.055006	20.650
0.00029450	0.054982	20.650
0.00029400	0.054954	20.653
0.00029350	0.054919	20.653
0.00029300	0.054892	20.659
0.00029250	0.054858	20.659
0.00029200	0.054830	20.653
0.00029150	0.054800	20.653
0.00029100	0.054774	20.657
0.00029050	0.054742	20.657
0.00029000	0.054712	20.657
0.00028950	0.054678	20.658
0.00028900	0.054652	20.656
0.00028850	0.054617	20.653
0.00028800	0.054592	20.653
0.00028750	0.054567	20.654
0.00028700	0.054531	20.653
0.00028650	0.054503	20.650
0.00028600	0.054471	20.646
0.00028550	0.054437	20.644
0.00028500	0.054411	20.641
0.00028450	0.054385	20.642
0.00028400	0.054351	20.644
0.00028350	0.054323	20.646
0.00028300	0.054289	20.644
0.00028250	0.054262	20.641
0.00028200	0.054230	20.641
0.00028150	0.054200	20.639
0.00028100	0.054175	20.637
0.00028050	0.054143	20.634
0.00028000	0.054109	20.634
0.00027950	0.054083	20.634
0.00027900	0.054048	20.632
0.00027850	0.054022	20.627
0.00027800	0.053990	20.625
0.00027750	0.053963	20.628
0.00027700	0.053934	20.627
0.00027650	0.053903	20.625
0.00027600	0.053871	20.625
0.00027550	0.053841	20.625
0.00027500	0.053808	20.622
0.00027450	0.053782	20.618
0.00027400	0.053756	20.614
0.00027350	0.053720	20.613
0.00027300	0.053692	20.609
0.00027250	0.053662	20.603
0.00027200	0.053628	20.600
0.00027150	0.053603	20.598
0.00027100	0.053579	20.599
0.00027050	0.053540	20.598
0.00027000	0.053514	20.593
0.00026950	0.053480	20.590
0.00026900	0.053450	20.586
0.00026850	0.053421	20.584
0.00026800	0.053388	20.577
0.00026750	0.053363	20.575
0.00026700	0.053336	20.573
0.00026650	0.053301	20.566
0.00026600	0.053270	20.558
0.00026550	0.053240	20.551
0.00026500	0.053206	20.548
0.00026450	0.053180	20.543
0.00026400	0.053155	20.537
0.00026350	0.053121	20.525
0.00026300	0.053089	20.518
0.00026250	0.053061	20.515
0.00026200	0.053027	20.509
0.00026150	0.052998	20.502
0.00026100	0.052968	20.500
0.00026050	0.052941	20.498
0.00026000	0.052907	20.498
0.00025950	0.052880	20.493
0.00025900	0.052844	20.486
0.00025850	0.052818	20.481
0.00025800	0.052787	20.479
0.00025750	0.052760	20.473
0.00025700	0.052729	20.466
0.00025650	0.052700	20.464
0.00025600	0.052663	20.459
0.00025550	0.052636	20.457
0.00025500	0.052605	20.455
0.00025450	0.052581	20.448
0.00025400	0.052545	20.442
0.00025350	0.052516	20.439
0.00025300	0.052486	20.431
0.00025250	0.052451	20.423
0.00025200	0.052424	20.416
0.00025150	0.052395	20.409
0.00025100	0.052368	20.400
0.00025050	0.052332	20.398
0.00025000	0.052305	20.391
0.00024950	0.052272	20.385
0.00024900	0.052239	20.382
0.00024850	0.052213	20.373
0.00024800	0.052180	20.367
0.00024750	0.052155	20.358
0.00024700	0.052121	20.351
0.00024650	0.052093	20.345
0.00024600	0.052058	20.340
0.00024550	0.052025	20.331
0.00024500	0.052000	20.322
0.00024450	0.051974	20.313
0.00024400	0.051938	20.306
0.00024350	0.051911	20.300
0.00024300	0.051875	20.293
0.00024250	0.051846	20.282
0.00024200	0.051816	20.275
0.00024150	0.051781	20.268
0.00024100	0.051755	20.259
0.00024050	0.051728	20.253
0.00024000	0.051691	20.248
0.00023950	0.051664	20.242
0.00023900	0.051630	20.235
0.00023850	0.051600	20.228
0.00023800	0.051576	20.220
0.00023750	0.051544	20.210
0.00023700	0.051511	20.199
0.00023650	0.051480	20.193
0.00023600	0.051445	20.191
0.00023550	0.051419	20.182
0.00023500	0.051384	20.175
0.00023450	0.051357	20.167
0.00023400	0.051331	20.160
0.00023350	0.051297	20.149
0.00023300	0.051263	20.137
0.00023250	0.051236	20.126
0.00023200	0.051202	20.116
0.00023150	0.051169	20.109
0.00023100	0.051143	20.097
0.00023050	0.051115	20.085
0.00023000	0.051079	20.077
0.00022950	0.051050	20.068
0.00022900	0.051019	20.059
0.00022850	0.050984	20.051
0.00022800	0.050957	20.040
0.00022750	0.050926	20.032
0.00022700	0.050899	20.026
0.00022650	0.050862	20.014
0.00022600	0.050835	20.003
0.00022550	0.050800	19.990
0.00022500	0.050768	19.981
0.00022450	0.050741	19.970
0.00022400	0.050706	19.956
0.00022350	0.050680	19.943
0.00022300	0.050648	19.931
0.00022250	0.050619	19.917
0.00022200	0.050581	19.907
0.00022150	0.050552	19.896
0.00022100	0.050523	19.888
0.00022050	0.050487	19.879
0.00022000	0.050461	19.866
0.00021950	0.050432	19.853
0.00021900	0.050398	19.840
0.00021850	0.050364	19.828
0.00021800	0.050337	19.814
0.00021750	0.050301	19.803
0.00021700	0.050272	19.790
0.00021650	0.050246	19.777
0.00021600	0.050208	19.767
0.00021550	0.050180	19.758
0.00021500	0.050145	19.750
0.00021450	0.050115	19.741
0.00021400	0.050084	19.729
0.00021350	0.050056	19.715
0.00021300	0.050024	19.701
0.00021250	0.049992	19.689
0.00021200	0.049955	19.674
0.00021150	0.049928	19.662
0.00021100	0.049891	19.649
0.00021050	0.049863	19.634
0.00021000	0.049838	19.622
0.00020950	0.049801	19.611
0.00020900	0.049772	19.597
0.00020850	0.049737	19.582
0.00020800	0.049706	19.565
0.00020750	0.049674	19.550
0.00020700	0.049644	19.535
0.00020650	0.049614	19.520
0.00020600	0.049582	19.506
0.00020550	0.049544	19.493
0.00020500	0.049517	19.478
0.00020450	0.049481	19.460
0.00020400	0.049452	19.444
0.00020350	0.049426	19.429
0.00020300	0.049390	19.413
0.00020250	0.049355	19.398
0.00020200	0.049325	19.382
0.00020150	0.049289	19.365
0.00020100	0.049262	19.350
0.00020050	0.049225	19.332
0.00020000	0.049198	19.320
0.00019950	0.049168	19.306
0.00019900	0.049134	19.288
0.00019850	0.049098	19.269
0.00019800	0.049070	19.251
0.00019750	0.049033	19.233
0.00019700	0.049001	19.218
0.00019650	0.048972	19.201
0.00019600	0.048948	19.163
0.00019550	0.048909	19.115
0.00019500	0.048880	19.081
0.00019450	0.048844	19.059
0.00019400	0.048812	19.038
0.00019350	0.048785	19.014
0.00019300	0.048753	18.997
0.00019250	0.048714	18.978
0.00019200	0.048685	18.958
0.00019150	0.048647	18.934
0.00019100	0.048619	18.917
0.00019050	0.048581	18.904
0.00019000	0.048554	18.889
0.00018950	0.048524	18.872
0.00018900	0.048485	18.854
0.00018850	0.048455	18.835
0.00018800	0.048419	18.817
0.00018750	0.048386	18.800
0.00018700	0.048354	18.785
0.00018650	0.048319	18.765
0.00018600	0.048291	18.746
0.00018550	0.048259	18.725
0.00018500	0.048220	18.704
0.00018450	0.048191	18.683
0.00018400	0.048153	18.663
0.00018350	0.048124	18.642
0.00018300	0.048087	18.621
0.00018250	0.048056	18.602
0.00018200	0.048025	18.581
0.00018150	0.047989	18.560
0.00018100	0.047955	18.538
0.00018050	0.047922	18.512
0.00018000	0.047886	18.491
0.00017950	0.047857	18.470
0.00017900	0.047828	18.445
0.00017850	0.047789	18.421
0.00017800	0.047756	18.396
0.00017750	0.047717	18.373
0.00017700	0.047686	18.348
0.00017650	0.047654	18.325
0.00017600	0.047616	18.300
0.00017550	0.047589	18.276
0.00017500	0.047555	18.254
0.00017450	0.047516	18.233
0.00017400	0.047485	18.209
0.00017350	0.047451	18.184
0.00017300	0.047411	18.157
0.00017250	0.047382	18.131
0.00017200	0.047353	18.104
0.00017150	0.047313	18.077
0.00017100	0.047279	18.049
0.00017050	0.047245	18.021
0.00017000	0.047207	17.997
0.00016950	0.047177	17.970
0.00016900	0.047149	17.944
0.00016850	0.047108	17.915
0.00016800	0.047075	17.884
0.00016750	0.047034	17.850
0.00016700	0.047000	17.821
0.00016650	0.046968	17.793
0.00016600	0.046928	17.762
0.00016550	0.046897	17.729
0.00016500	0.046868	17.697
0.00016450	0.046830	17.667
0.00016400	0.046791	17.639
0.00016350	0.046758	17.608
0.00016300	0.046718	17.580
0.00016250	0.046686	17.554
0.00016200	0.046658	17.528
0.00016150	0.046617	17.503
0.00016100	0.046583	17.474
0.00016050	0.046545	17.449
0.00016000	0.046508	17.422
0.00015950	0.046474	17.392
0.00015900	0.046436	17.361
0.00015850	0.046402	17.327
0.00015800	0.046367	17.293
0.00015750	0.046332	17.261
0.00015700	0.046296	17.227
0.00015650	0.046255	17.195
0.00015600	0.046223	17.162
0.00015550	0.046184	17.131
0.00015500	0.046148	17.099
0.00015450	0.046117	17.068
0.00015400	0.046083	17.037
0.00015350	0.046038	17.005
0.00015300	0.046005	16.974
0.00015250	0.045965	16.939
0.00015200	0.045930	16.901
0.00015150	0.045895	16.867
0.00015100	0.045864	16.833
0.00015050	0.045820	16.799
0.00015000	0.045786	16.764
0.00014950	0.045748	16.725
0.00014900	0.045706	16.689
0.00014850	0.045672	16.654
0.00014800	0.045633	16.621
0.00014750	0.045599	16.586
0.00014700	0.045561	16.551
0.00014650	0.045526	16.518
0.00014600	0.045483	16.484
0.00014550	0.045447	16.448
0.00014500	0.045409	16.412
0.00014450	0.045369	16.379
0.00014400	0.045335	16.341
0.00014350	0.045300	16.304
0.00014300	0.045256	16.266
0.00014250	0.045221	16.231
0.00014200	0.045177	16.196
0.00014150	0.045145	16.160
0.00014100	0.045101	16.122
0.00014050	0.045069	16.084
0.00014000	0.045034	16.044
0.00013950	0.044988	16.007
0.00013900	0.044951	15.968
0.00013850	0.044906	15.927
0.00013800	0.044872	15.885
0.00013750	0.044830	15.845
0.00013700	0.044795	15.804
0.00013650	0.044760	15.765
0.00013600	0.044714	15.725
0.00013550	0.044677	15.685
0.00013500	0.044635	15.644
0.00013450	0.044595	15.601
0.00013400	0.044554	15.561
0.00013350	0.044519	15.520
0.00013300	0.044477	15.478
0.00013250	0.044439	15.436
0.00013200	0.044392	15.395
0.00013150	0.044355	15.354
0.00013100	0.044314	15.313
0.00013050	0.044270	15.270
0.00013000	0.044236	15.226
0.00012950	0.044197	15.184
0.00012900	0.044147	15.142
0.00012850	0.044112	15.097
0.00012800	0.044064	15.054
0.00012750	0.044029	15.010
0.00012700	0.043995	14.969
0.00012650	0.043944	14.927
0.00012600	0.043906	14.882
0.00012550	0.043859	14.838
0.00012500	0.043821	14.795
0.00012450	0.043777	14.751
0.00012400	0.043735	14.705
0.00012350	0.043696	14.659
0.00012300	0.043647	14.614
0.00012250	0.043607	14.567
0.00012200	0.043564	14.521
0.00012150	0.043519	14.475
0.00012100	0.043486	14.431
0.00012050	0.043438	14.387
0.00012000	0.043395	14.343
0.00011950	0.043348	14.297
0.00011900	0.043301	14.250
0.00011850	0.043261	14.204
0.00011800	0.043212	14.158
0.00011750	0.043176	14.111
0.00011700	0.043136	14.065
0.00011650	0.043087	14.015
0.00011600	0.043038	13.966
0.00011550	0.043000	13.918
0.00011500	0.042948	13.872
0.00011450	0.042907	13.826
0.00011400	0.042870	13.781
0.00011350	0.042815	13.736
0.00011300	0.042776	13.694
0.00011250	0.042724	13.581
0.00011200	0.042678	13.572
0.00011150	0.042635	13.538
0.00011100	0.042585	13.494
0.00011050	0.042547	13.444
0.00011000	0.042503	13.393
0.00010950	0.042447	13.343
0.00010900	0.042403	13.294
0.00010850	0.042352	13.246
0.00010800	0.042308	13.197
0.00010750	0.042260	13.150
0.00010700	0.042218	13.100
0.00010650	0.042168	13.051
0.00010600	0.042122	13.000
0.00010550	0.042070	12.951
0.00010500	0.042022	12.901
0.00010450	0.041975	12.850
0.00010400	0.041934	12.798
0.00010350	0.041878	12.747
0.00010300	0.041828	12.698
0.00010250	0.041780	12.648
0.00010200	0.041726	12.595
0.00010150	0.041682	12.543
0.00010100	0.041630	12.493
0.00010050	0.041587	12.444
1.0000e-04	0.041518	12.298
		
1.0000e-04	0.041466	12.259
9.9800e-05	0.041492	12.266
9.9600e-05	0.041481	12.273
9.9400e-05	0.041455	12.267
9.9200e-05	0.041439	12.253
9.9000e-05	0.041416	12.236
9.8800e-05	0.041395	12.215
9.8600e-05	0.041379	12.193
9.8400e-05	0.041359	12.171
9.8200e-05	0.041333	12.150
9.8000e-05	0.041318	12.128
9.7800e-05	0.041293	12.108
9.7600e-05	0.041274	12.089
9.7400e-05	0.041254	12.069
9.7200e-05	0.041236	12.049
9.7000e-05	0.041213	12.027
9.6800e-05	0.041195	12.006
9.6600e-05	0.041169	11.986
9.6400e-05	0.041153	11.965
9.6200e-05	0.041127	11.942
9.6000e-05	0.041110	11.920
9.5800e-05	0.041093	11.899
9.5600e-05	0.041067	11.880
9.5400e-05	0.041046	11.859
9.5200e-05	0.041028	11.838
9.5000e-05	0.041002	11.817
9.4800e-05	0.040983	11.795
9.4600e-05	0.040965	11.775
9.4400e-05	0.040946	11.754
9.4200e-05	0.040919	11.733
9.4000e-05	0.040900	11.713
9.3800e-05	0.040879	11.691
9.3600e-05	0.040854	11.669
9.3400e-05	0.040837	11.649
9.3200e-05	0.040813	11.628
9.3000e-05	0.040794	11.607
9.2800e-05	0.040773	11.586
9.2600e-05	0.040752	11.565
9.2400e-05	0.040726	11.544
9.2200e-05	0.040709	11.523
9.2000e-05	0.040684	11.501
9.1800e-05	0.040662	11.478
9.1600e-05	0.040646	11.456
9.1400e-05	0.040621	11.434
9.1200e-05	0.040598	11.412
9.1000e-05	0.040580	11.391
9.0800e-05	0.040552	11.370
9.0600e-05	0.040534	11.349
9.0400e-05	0.040513	11.328
9.0200e-05	0.040494	11.305
9.0000e-05	0.040467	11.283
8.9800e-05	0.040448	11.263
8.9600e-05	0.040423	11.243
8.9400e-05	0.040401	11.222
8.9200e-05	0.040380	11.201
8.9000e-05	0.040355	11.180
8.8800e-05	0.040338	11.159
8.8600e-05	0.040316	11.138
8.8400e-05	0.040288	11.116
8.8200e-05	0.040271	11.094
8.8000e-05	0.040243	11.073
8.7800e-05	0.040224	11.054
8.7600e-05	0.040200	11.034
8.7400e-05	0.040178	11.014
8.7200e-05	0.040160	10.995
8.7000e-05	0.040135	10.974
8.6800e-05	0.040109	10.952
8.6600e-05	0.040090	10.931
8.6400e-05	0.040062	10.910
8.6200e-05	0.040043	10.889
8.6000e-05	0.040025	10.867
8.5800e-05	0.039996	10.846
8.5600e-05	0.039975	10.824
8.5400e-05	0.039953	10.803
8.5200e-05	0.039925	10.782
8.5000e-05	0.039908	10.760
8.4800e-05	0.039888	10.739
8.4600e-05	0.039859	10.719
8.4400e-05	0.039836	10.700
8.4200e-05	0.039815	10.683
8.4000e-05	0.039786	10.670
8.3800e-05	0.039768	10.659
8.3600e-05	0.039744	10.648
8.3400e-05	0.039717	10.632
8.3200e-05	0.039697	10.612
8.3000e-05	0.039677	10.590
8.2800e-05	0.039648	10.565
8.2600e-05	0.039625	10.535
8.2400e-05	0.039604	10.500
8.2200e-05	0.039575	10.464
8.2000e-05	0.039556	10.434
8.1800e-05	0.039537	10.408
8.1600e-05	0.039506	10.385
8.1400e-05	0.039487	10.363
8.1200e-05	0.039457	10.340
8.1000e-05	0.039437	10.318
8.0800e-05	0.039411	10.296
8.0600e-05	0.039386	10.277
8.0400e-05	0.039369	10.255
8.0200e-05	0.039341	10.233
8.0000e-05	0.039315	10.212
7.9800e-05	0.039293	10.191
7.9600e-05	0.039263	10.170
7.9400e-05	0.039244	10.149
7.9200e-05	0.039214	10.128
7.9000e-05	0.039193	10.107
7.8800e-05	0.039174	10.085
7.8600e-05	0.039143	10.064
7.8400e-05	0.039120	10.042
7.8200e-05	0.039094	10.021
7.8000e-05	0.039067	9.9985
7.7800e-05	0.039047	9.9740
7.7600e-05	0.039025	9.9486
7.7400e-05	0.038995	9.9220
7.7200e-05	0.038975	9.8973
7.7000e-05	0.038942	9.8738
7.6800e-05	0.038923	9.8506
7.6600e-05	0.038894	9.8291
7.6400e-05	0.038867	9.8072
7.6200e-05	0.038845	9.7862
7.6000e-05	0.038825	9.7650
7.5800e-05	0.038793	9.7432
7.5600e-05	0.038768	9.7227
7.5400e-05	0.038744	9.7012
7.5200e-05	0.038713	9.6780
7.5000e-05	0.038694	9.6558
7.4800e-05	0.038672	9.6339
7.4600e-05	0.038639	9.6110
7.4400e-05	0.038613	9.5887
7.4200e-05	0.038591	9.5663
7.4000e-05	0.038559	9.5441
7.3800e-05	0.038536	9.5226
7.3600e-05	0.038516	9.5009
7.3400e-05	0.038487	9.4798
7.3200e-05	0.038456	9.4581
7.3000e-05	0.038436	9.4369
7.2800e-05	0.038404	9.4159
7.2600e-05	0.038376	9.3948
7.2400e-05	0.038356	9.3735
7.2200e-05	0.038332	9.3518
7.2000e-05	0.038299	9.3293
7.1800e-05	0.038275	9.3082
7.1600e-05	0.038248	9.2861
7.1400e-05	0.038216	9.2647
7.1200e-05	0.038195	9.2424
7.1000e-05	0.038164	9.2198
7.0800e-05	0.038142	9.1973
7.0600e-05	0.038113	9.1743
7.0400e-05	0.038089	9.1516
7.0200e-05	0.038054	9.1282
7.0000e-05	0.038032	9.1040
6.9800e-05	0.038004	9.0794
6.9600e-05	0.037972	9.0560
6.9400e-05	0.037949	9.0324
6.9200e-05	0.037926	9.0096
6.9000e-05	0.037891	8.9868
6.8800e-05	0.037865	8.9640
6.8600e-05	0.037839	8.9407
6.8400e-05	0.037806	8.9166
6.8200e-05	0.037784	8.8926
6.8000e-05	0.037759	8.8700
6.7800e-05	0.037724	8.8476
6.7600e-05	0.037702	8.8248
6.7400e-05	0.037666	8.8029
6.7200e-05	0.037643	8.7808
6.7000e-05	0.037612	8.7599
6.6800e-05	0.037587	8.7395
6.6600e-05	0.037561	8.7179
6.6400e-05	0.037529	8.6714
6.6200e-05	0.037499	8.6690
6.6000e-05	0.037474	8.6569
6.5800e-05	0.037442	8.6397
6.5600e-05	0.037412	8.6192
6.5400e-05	0.037390	8.5971
6.5200e-05	0.037360	8.5747
6.5000e-05	0.037329	8.5540
6.4800e-05	0.037301	8.5323
6.4600e-05	0.037267	8.5093
6.4400e-05	0.037242	8.4859
6.4200e-05	0.037209	8.4615
6.4000e-05	0.037179	8.4383
6.3800e-05	0.037155	8.4147
6.3600e-05	0.037127	8.3911
6.3400e-05	0.037092	8.3687
6.3200e-05	0.037065	8.3459
6.3000e-05	0.037032	8.3237
6.2800e-05	0.037001	8.3016
6.2600e-05	0.036973	8.2794
6.2400e-05	0.036940	8.2569
6.2200e-05	0.036912	8.2339
6.2000e-05	0.036884	8.2094
6.1800e-05	0.036851	8.1869
6.1600e-05	0.036820	8.1653
6.1400e-05	0.036794	8.1440
6.1200e-05	0.036766	8.1217
6.1000e-05	0.036729	8.0983
6.0800e-05	0.036701	8.0746
6.0600e-05	0.036669	8.0500
6.0400e-05	0.036635	8.0279
6.0200e-05	0.036608	8.0057
6.0000e-05	0.036582	7.9827
5.9800e-05	0.036546	7.9614
5.9600e-05	0.036516	7.9387
5.9400e-05	0.036483	7.9154
5.9200e-05	0.036448	7.8929
5.9000e-05	0.036420	7.8714
5.8800e-05	0.036385	7.8486
5.8600e-05	0.036357	7.8260
5.8400e-05	0.036329	7.8042
5.8200e-05	0.036291	7.7819
5.8000e-05	0.036259	7.7594
5.7800e-05	0.036230	7.7376
5.7600e-05	0.036192	7.7150
5.7400e-05	0.036164	7.6925
5.7200e-05	0.036137	7.6691
5.7000e-05	0.036103	7.6462
5.6800e-05	0.036066	7.6251
5.6600e-05	0.036036	7.6026
5.6400e-05	0.035998	7.5801
5.6200e-05	0.035969	7.5570
5.6000e-05	0.035935	7.5341
5.5800e-05	0.035898	7.5116
5.5600e-05	0.035871	7.4886
5.5400e-05	0.035840	7.4662
5.5200e-05	0.035802	7.4439
5.5000e-05	0.035767	7.4213
5.4800e-05	0.035737	7.3983
5.4600e-05	0.035698	7.3754
5.4400e-05	0.035668	7.3533
5.4200e-05	0.035639	7.3312
5.4000e-05	0.035602	7.3087
5.3800e-05	0.035564	7.2864
5.3600e-05	0.035534	7.2635
5.3400e-05	0.035496	7.2405
5.3200e-05	0.035462	7.2179
5.3000e-05	0.035433	7.1954
5.2800e-05	0.035397	7.1730
5.2600e-05	0.035359	7.1507
5.2400e-05	0.035327	7.1268
5.2200e-05	0.035286	7.1036
5.2000e-05	0.035256	7.0813
5.1800e-05	0.035216	7.0595
5.1600e-05	0.035186	7.0372
5.1400e-05	0.035155	7.0146
5.1200e-05	0.035113	6.9916
5.1000e-05	0.035080	6.9692
5.0800e-05	0.035040	6.9470
5.0600e-05	0.035005	6.9244
5.0400e-05	0.034970	6.9013
5.0200e-05	0.034930	6.8792
5.0000e-05	0.034899	6.8581
4.9800e-05	0.034866	6.8360
4.9600e-05	0.034823	6.8135
4.9400e-05	0.034789	6.7903
4.9200e-05	0.034752	6.7666
4.9000e-05	0.034712	6.7441
4.8800e-05	0.034682	6.7217
4.8600e-05	0.034644	6.6995
4.8400e-05	0.034603	6.6770
4.8200e-05	0.034570	6.6541
4.8000e-05	0.034528	6.6316
4.7800e-05	0.034488	6.6084
4.7600e-05	0.034456	6.5854
4.7400e-05	0.034424	6.5629
4.7200e-05	0.034380	6.5411
4.7000e-05	0.034339	6.5179
4.6800e-05	0.034304	6.4946
4.6600e-05	0.034260	6.4720
4.6400e-05	0.034226	6.4497
4.6200e-05	0.034185	6.4278
4.6000e-05	0.034145	6.4058
4.5800e-05	0.034110	6.3828
4.5600e-05	0.034075	6.3599
4.5400e-05	0.034028	6.3375
4.5200e-05	0.033991	6.3148
4.5000e-05	0.033951	6.2918
4.4800e-05	0.033908	6.2691
4.4600e-05	0.033875	6.2461
4.4400e-05	0.033838	6.2239
4.4200e-05	0.033793	6.2016
4.4000e-05	0.033751	6.1792
4.3800e-05	0.033714	6.1567
4.3600e-05	0.033667	6.1340
4.3400e-05	0.033628	6.1115
4.3200e-05	0.033596	6.0887
4.3000e-05	0.033553	6.0646
4.2800e-05	0.033506	6.0417
4.2600e-05	0.033468	6.0199
4.2400e-05	0.033424	5.9970
4.2200e-05	0.033381	5.9740
4.2000e-05	0.033344	5.9514
4.1800e-05	0.033308	5.9290
4.1600e-05	0.033257	5.9063
4.1400e-05	0.033216	5.8839
4.1200e-05	0.033175	5.8612
4.1000e-05	0.033126	5.8386
4.0800e-05	0.033090	5.8162
4.0600e-05	0.033043	5.7937
4.0400e-05	0.033003	5.7713
4.0200e-05	0.032963	5.7484
4.0000e-05	0.032913	5.7256
3.9800e-05	0.032871	5.7029
3.9600e-05	0.032828	5.6794
3.9400e-05	0.032791	5.6565
3.9200e-05	0.032741	5.6344
3.9000e-05	0.032699	5.6118
3.8800e-05	0.032647	5.5888
3.8600e-05	0.032607	5.5660
3.8400e-05	0.032561	5.5429
3.8200e-05	0.032522	5.5201
3.8000e-05	0.032473	5.4972
3.7800e-05	0.032432	5.4738
3.7600e-05	0.032377	5.4503
3.7400e-05	0.032333	5.4273
3.7200e-05	0.032290	5.4045
3.7000e-05	0.032239	5.3490
3.6800e-05	0.032197	5.3446
3.6600e-05	0.032147	5.3309
3.6400e-05	0.032105	5.3119
3.6200e-05	0.032059	5.2903
3.6000e-05	0.032010	5.2683
3.5800e-05	0.031959	5.2460
3.5600e-05	0.031914	5.2226
3.5400e-05	0.031863	5.1988
3.5200e-05	0.031818	5.1752
3.5000e-05	0.031778	5.1519
3.4800e-05	0.031723	5.1292
3.4600e-05	0.031675	5.1059
3.4400e-05	0.031624	5.0827
3.4200e-05	0.031573	5.0597
3.4000e-05	0.031524	5.0366
3.3800e-05	0.031481	5.0139
3.3600e-05	0.031429	4.9911
3.3400e-05	0.031378	4.9681
3.3200e-05	0.031323	4.9437
3.3000e-05	0.031276	4.9203
3.2800e-05	0.031220	4.8965
3.2600e-05	0.031179	4.8733
3.2400e-05	0.031130	4.8503
3.2200e-05	0.031071	4.8266
3.2000e-05	0.031021	4.8032
3.1800e-05	0.030964	4.7802
3.1600e-05	0.030914	4.7563
3.1400e-05	0.030859	4.7323
3.1200e-05	0.030813	4.7085
3.1000e-05	0.030762	4.6853
3.0800e-05	0.030703	4.6617
3.0600e-05	0.030649	4.6380
3.0400e-05	0.030594	4.6142
3.0200e-05	0.030538	4.5907
3.0000e-05	0.030487	4.5670
2.9800e-05	0.030439	4.5431
2.9600e-05	0.030377	4.5189
2.9400e-05	0.030323	4.4945
2.9200e-05	0.030263	4.4708
2.9000e-05	0.030209	4.4469
2.8800e-05	0.030151	4.4225
2.8600e-05	0.030102	4.3985
2.8400e-05	0.030044	4.3740
2.8200e-05	0.029986	4.3503
2.8000e-05	0.029923	4.3264
2.7800e-05	0.029868	4.3021
2.7600e-05	0.029808	4.2778
2.7400e-05	0.029747	4.2534
2.7200e-05	0.029693	4.2296
2.7000e-05	0.029641	4.2056
2.6800e-05	0.029573	4.1814
2.6600e-05	0.029517	4.1567
2.6400e-05	0.029452	4.1314
2.6200e-05	0.029389	4.1072
2.6000e-05	0.029332	4.0828
2.5800e-05	0.029282	4.0588
2.5600e-05	0.029212	4.0337
2.5400e-05	0.029151	4.0089
2.5200e-05	0.029081	3.9838
2.5000e-05	0.029022	3.9593
2.4800e-05	0.028953	3.9342
2.4600e-05	0.028894	3.9095
2.4400e-05	0.028839	3.8848
2.4200e-05	0.028768	3.8594
2.4000e-05	0.028704	3.8342
2.3800e-05	0.028631	3.8093
2.3600e-05	0.028570	3.7838
2.3400e-05	0.028498	3.7585
2.3200e-05	0.028441	3.7329
2.3000e-05	0.028377	3.7076
2.2800e-05	0.028300	3.6821
2.2600e-05	0.028235	3.6561
2.2400e-05	0.028160	3.6309
2.2200e-05	0.028096	3.6056
2.2000e-05	0.028023	3.5800
2.1800e-05	0.027952	3.5540
2.1600e-05	0.027885	3.5280
2.1400e-05	0.027813	3.5002
2.1200e-05	0.027737	3.4748
2.1000e-05	0.027671	3.4480
2.0800e-05	0.027591	3.4227
2.0600e-05	0.027523	3.3971
2.0400e-05	0.027461	3.3706
2.0200e-05	0.027380	3.3439
2.0000e-05	0.027303	3.3174
1.9800e-05	0.027224	3.2424
1.9600e-05	0.027147	3.2370
1.9400e-05	0.027069	3.2212
1.9200e-05	0.026991	3.1984
1.9000e-05	0.026910	3.1731
1.8800e-05	0.026843	3.1464
1.8600e-05	0.026764	3.1194
1.8400e-05	0.026674	3.0923
1.8200e-05	0.026595	3.0650
1.8000e-05	0.026510	3.0373
1.7800e-05	0.026427	3.0106
1.7600e-05	0.026345	2.9826
1.7400e-05	0.026272	2.9551
1.7200e-05	0.026179	2.9272
1.7000e-05	0.026095	2.8993
1.6800e-05	0.026000	2.8713
1.6600e-05	0.025917	2.8430
1.6400e-05	0.025825	2.8151
1.6200e-05	0.025750	2.7868
1.6000e-05	0.025659	2.7581
1.5800e-05	0.025562	2.7290
1.5600e-05	0.025465	2.7009
1.5400e-05	0.025374	2.6723
1.5200e-05	0.025271	2.6427
1.5000e-05	0.025182	2.6127
1.4800e-05	0.025102	2.5837
1.4600e-05	0.024993	2.5546
1.4400e-05	0.024894	2.5254
1.4200e-05	0.024788	2.4957
1.4000e-05	0.024685	2.4659
1.3800e-05	0.024585	2.4358
1.3600e-05	0.024500	2.4053
1.3400e-05	0.024385	2.3752
1.3200e-05	0.024279	2.3448
1.3000e-05	0.024160	2.3136
1.2800e-05	0.024053	2.2823
1.2600e-05	0.023938	2.2511
1.2400e-05	0.023824	2.2193
1.2200e-05	0.023732	2.1876
1.2000e-05	0.023611	2.1552
1.1800e-05	0.023483	2.1229
1.1600e-05	0.023366	2.0901
1.1400e-05	0.023237	2.0115
1.1200e-05	0.023115	2.0043
1.1000e-05	0.022991	1.9841
1.0800e-05	0.022857	1.9562
1.0600e-05	0.022751	1.9244
1.0400e-05	0.022614	1.8914
1.0200e-05	0.022473	1.8587
		
1.0000e-05	0.022324	1.7794
9.9000e-06	0.022256	1.7753
9.8000e-06	0.022185	1.7646
9.7000e-06	0.022126	1.7499
9.6000e-06	0.022054	1.7338
9.5000e-06	0.021974	1.7172
9.4000e-06	0.021900	1.7003
9.3000e-06	0.021824	1.6833
9.2000e-06	0.021747	1.6657
9.1000e-06	0.021675	1.6478
9.0000e-06	0.021612	1.6300
8.9000e-06	0.021524	1.6122
8.8000e-06	0.021448	1.5948
8.7000e-06	0.021362	1.5770
8.6000e-06	0.021285	1.5591
8.5000e-06	0.021198	1.5413
8.4000e-06	0.021117	1.5237
8.3000e-06	0.021048	1.5054
8.2000e-06	0.020963	1.4872
8.1000e-06	0.020874	1.4693
8.0000e-06	0.020786	1.4513
7.9000e-06	0.020693	1.4331
7.8000e-06	0.020608	1.4148
7.7000e-06	0.020516	1.3969
7.6000e-06	0.020425	1.3789
7.5000e-06	0.020345	1.3609
7.4000e-06	0.020252	1.3427
7.3000e-06	0.020148	1.3247
7.2000e-06	0.020056	1.3063
7.1000e-06	0.019953	1.2883
7.0000e-06	0.019852	1.2698
6.9000e-06	0.019773	1.2515
6.8000e-06	0.019668	1.2336
6.7000e-06	0.019555	1.2152
6.6000e-06	0.019453	1.1965
6.5000e-06	0.019337	1.1778
6.4000e-06	0.019233	1.1590
6.3000e-06	0.019121	1.1404
6.2000e-06	0.019028	1.1219
6.1000e-06	0.018908	1.1030
6.0000e-06	0.018784	1.0842
5.9000e-06	0.018663	1.0654
5.8000e-06	0.018546	1.0465
5.7000e-06	0.018420	1.0015
5.6000e-06	0.018300	0.99753
5.5000e-06	0.018192	0.98570
5.4000e-06	0.018052	0.96968
5.3000e-06	0.017917	0.95183
5.2000e-06	0.017779	0.93359
5.1000e-06	0.017634	0.91487
5.0000e-06	0.017495	0.89631
4.9000e-06	0.017348	0.87751
4.8000e-06	0.017222	0.85875
4.7000e-06	0.017070	0.83979
4.6000e-06	0.016902	0.82088
4.5000e-06	0.016747	0.80218
4.4000e-06	0.016582	0.78365
4.3000e-06	0.016417	0.76560
4.2000e-06	0.016282	0.74729
4.1000e-06	0.016073	0.70473
4.0000e-06	0.015919	0.70034
3.9000e-06	0.015735	0.68927
3.8000e-06	0.015535	0.67418
3.7000e-06	0.015345	0.65810
3.6000e-06	0.015137	0.64113
3.5000e-06	0.014928	0.62393
3.4000e-06	0.014726	0.60689
3.3000e-06	0.014550	0.59027
3.2000e-06	0.014309	0.57325
3.1000e-06	0.014070	0.55642
3.0000e-06	0.013822	0.53975
2.9000e-06	0.013581	0.52338
2.8000e-06	0.013323	0.50749
2.7000e-06	0.013070	0.49137
2.6000e-06	0.012832	0.47594
2.5000e-06	0.012537	0.46023
2.4000e-06	0.012242	0.44520
2.3000e-06	0.011936	0.41056
2.2000e-06	0.011630	0.40752
2.1000e-06	0.011300	0.39857
2.0000e-06	0.010964	0.38742
1.9000e-06	0.010685	0.37524
1.8000e-06	0.010316	0.36220
1.7000e-06	0.0099168	0.34855
1.6000e-06	0.0095219	0.33549
1.5000e-06	0.0091184	0.32272
1.4000e-06	0.0086929	0.31086
1.3000e-06	0.0082590	0.29924
1.2000e-06	0.0077898	0.27212
1.1000e-06	0.0073319	0.27018
1.0000e-06	0.0069033	0.26331
9.0000e-07	0.0063700	0.25348
8.0000e-07	0.0058110	0.24353
7.0000e-07	0.0052186	0.23336
6.0000e-07	0.0046169	0.22313


==> Fig6_10_5K.TXT <==
I	V	dIdV_10.5K
0.00083500	0.12946	6.2447
0.00083450	0.12937	6.2447
0.00083400	0.12929	6.2478
0.00083350	0.12916	6.2504
0.00083300	0.12909	6.2530
0.00083250	0.12899	6.2554
0.00083200	0.12886	6.2585
0.00083150	0.12878	6.2607
0.00083100	0.12870	6.2636
0.00083050	0.12859	6.2672
0.00083000	0.12848	6.2705
0.00082950	0.12840	6.2731
0.00082900	0.12828	6.2767
0.00082850	0.12820	6.2790
0.00082800	0.12810	6.2827
0.00082750	0.12799	6.2858
0.00082700	0.12790	6.2886
0.00082650	0.12782	6.2917
0.00082600	0.12770	6.2944
0.00082550	0.12761	6.2971
0.00082500	0.12752	6.2998
0.00082450	0.12741	6.3027
0.00082400	0.12732	6.3069
0.00082350	0.12723	6.3097
0.00082300	0.12711	6.3121
0.00082250	0.12702	6.3154
0.00082200	0.12694	6.3183
0.00082150	0.12684	6.3218
0.00082100	0.12673	6.3254
0.00082050	0.12665	6.3288
0.00082000	0.12654	6.3318
0.00081950	0.12644	6.3346
0.00081900	0.12636	6.3375
0.00081850	0.12625	6.3396
0.00081800	0.12616	6.3430
0.00081750	0.12606	6.3457
0.00081700	0.12597	6.3496
0.00081650	0.12585	6.3534
0.00081600	0.12577	6.3568
0.00081550	0.12568	6.3597
0.00081500	0.12556	6.3625
0.00081450	0.12548	6.3660
0.00081400	0.12539	6.3689
0.00081350	0.12530	6.3718
0.00081300	0.12520	6.3762
0.00081250	0.12510	6.3786
0.00081200	0.12499	6.3812
0.00081150	0.12491	6.3840
0.00081100	0.12480	6.3862
0.00081050	0.12470	6.3892
0.00081000	0.12462	6.3928
0.00080950	0.12451	6.3965
0.00080900	0.12442	6.4001
0.00080850	0.12434	6.4036
0.00080800	0.12424	6.4060
0.00080750	0.12412	6.4094
0.00080700	0.12404	6.4131
0.00080650	0.12393	6.4151
0.00080600	0.12384	6.4189
0.00080550	0.12375	6.4209
0.00080500	0.12364	6.4241
0.00080450	0.12356	6.4270
0.00080400	0.12348	6.4300
0.00080350	0.12337	6.4328
0.00080300	0.12326	6.4357
0.00080250	0.12318	6.4380
0.00080200	0.12306	6.4399
0.00080150	0.12298	6.4432
0.00080100	0.12289	6.4461
0.00080050	0.12281	6.4501
0.00080000	0.12269	6.4527
0.00079950	0.12262	6.4556
0.00079900	0.12250	6.4578
0.00079850	0.12240	6.4608
0.00079800	0.12232	6.4637
0.00079750	0.12221	6.4668
0.00079700	0.12212	6.4704
0.00079650	0.12204	6.4733
0.00079600	0.12195	6.4748
0.00079550	0.12184	6.4778
0.00079500	0.12176	6.4800
0.00079450	0.12166	6.4829
0.00079400	0.12155	6.4867
0.00079350	0.12147	6.4900
0.00079300	0.12136	6.4913
0.00079250	0.12127	6.4947
0.00079200	0.12118	6.4988
0.00079150	0.12107	6.5021
0.00079100	0.12099	6.5055
0.00079050	0.12090	6.5079
0.00079000	0.12082	6.5109
0.00078950	0.12070	6.5140
0.00078900	0.12062	6.5171
0.00078850	0.12052	6.5208
0.00078800	0.12041	6.5236
0.00078750	0.12033	6.5261
0.00078700	0.12022	6.5293
0.00078650	0.12013	6.5329
0.00078600	0.12005	6.5360
0.00078550	0.11997	6.5390
0.00078500	0.11986	6.5436
0.00078450	0.11978	6.5471
0.00078400	0.11967	6.5497
0.00078350	0.11957	6.5527
0.00078300	0.11949	6.5563
0.00078250	0.11937	6.5589
0.00078200	0.11929	6.5618
0.00078150	0.11919	6.5649
0.00078100	0.11910	6.5695
0.00078050	0.11901	6.5728
0.00078000	0.11891	6.5753
0.00077950	0.11883	6.5782
0.00077900	0.11875	6.5814
0.00077850	0.11863	6.5852
0.00077800	0.11855	6.5890
0.00077750	0.11846	6.5921
0.00077700	0.11835	6.5941
0.00077650	0.11827	6.5969
0.00077600	0.11817	6.6014
0.00077550	0.11807	6.6042
0.00077500	0.11799	6.6068
0.00077450	0.11791	6.6100
0.00077400	0.11780	6.6139
0.00077350	0.11771	6.6162
0.00077300	0.11762	6.6192
0.00077250	0.11751	6.6234
0.00077200	0.11744	6.6270
0.00077150	0.11733	6.6310
0.00077100	0.11724	6.6353
0.00077050	0.11716	6.6402
0.00077000	0.11705	6.6430
0.00076950	0.11697	6.6456
0.00076900	0.11689	6.6492
0.00076850	0.11678	6.6531
0.00076800	0.11669	6.6562
0.00076750	0.11660	6.6593
0.00076700	0.11649	6.6620
0.00076650	0.11642	6.6659
0.00076600	0.11632	6.6704
0.00076550	0.11623	6.6736
0.00076500	0.11614	6.6772
0.00076450	0.11606	6.6817
0.00076400	0.11595	6.6853
0.00076350	0.11586	6.6892
0.00076300	0.11577	6.6938
0.00076250	0.11566	6.6972
0.00076200	0.11558	6.7012
0.00076150	0.11550	6.7044
0.00076100	0.11539	6.7087
0.00076050	0.11531	6.7132
0.00076000	0.11523	6.7166
0.00075950	0.11512	6.7214
0.00075900	0.11503	6.7252
0.00075850	0.11495	6.7286
0.00075800	0.11487	6.7332
0.00075750	0.11475	6.7376
0.00075700	0.11467	6.7428
0.00075650	0.11459	6.7465
0.00075600	0.11449	6.7515
0.00075550	0.11439	6.7568
0.00075500	0.11432	6.7611
0.00075450	0.11424	6.7668
0.00075400	0.11414	6.7723
0.00075350	0.11403	6.7772
0.00075300	0.11394	6.7822
0.00075250	0.11386	6.7887
0.00075200	0.11376	6.7938
0.00075150	0.11366	6.7990
0.00075100	0.11359	6.8031
0.00075050	0.11349	6.8094
0.00075000	0.11339	6.8151
0.00074950	0.11332	6.8210
0.00074900	0.11323	6.8265
0.00074850	0.11315	6.8334
0.00074800	0.11304	6.8395
0.00074750	0.11295	6.8453
0.00074700	0.11287	6.8510
0.00074650	0.11277	6.8575
0.00074600	0.11268	6.8635
0.00074550	0.11260	6.8704
0.00074500	0.11251	6.8779
0.00074450	0.11241	6.8853
0.00074400	0.11233	6.8932
0.00074350	0.11224	6.9007
0.00074300	0.11217	6.9077
0.00074250	0.11206	6.9152
0.00074200	0.11197	6.9230
0.00074150	0.11189	6.9298
0.00074100	0.11178	6.9371
0.00074050	0.11172	6.9463
0.00074000	0.11161	6.9534
0.00073950	0.11153	6.9619
0.00073900	0.11144	6.9711
0.00073850	0.11136	6.9804
0.00073800	0.11126	6.9889
0.00073750	0.11119	6.9981
0.00073700	0.11108	7.0073
0.00073650	0.11102	7.0146
0.00073600	0.11092	7.0237
0.00073550	0.11082	7.0325
0.00073500	0.11075	7.0424
0.00073450	0.11064	7.0527
0.00073400	0.11057	7.0625
0.00073350	0.11049	7.0719
0.00073300	0.11039	7.0811
0.00073250	0.11030	7.0912
0.00073200	0.11023	7.1002
0.00073150	0.11013	7.1095
0.00073100	0.11005	7.1197
0.00073050	0.10996	7.1314
0.00073000	0.10987	7.1422
0.00072950	0.10979	7.1526
0.00072900	0.10970	7.1623
0.00072850	0.10962	7.1737
0.00072800	0.10954	7.1838
0.00072750	0.10946	7.1937
0.00072700	0.10935	7.2041
0.00072650	0.10928	7.2145
0.00072600	0.10920	7.2254
0.00072550	0.10910	7.2358
0.00072500	0.10902	7.2468
0.00072450	0.10894	7.2577
0.00072400	0.10884	7.2694
0.00072350	0.10876	7.2796
0.00072300	0.10869	7.2900
0.00072250	0.10861	7.3010
0.00072200	0.10851	7.3115
0.00072150	0.10842	7.3226
0.00072100	0.10836	7.3325
0.00072050	0.10826	7.3438
0.00072000	0.10818	7.3555
0.00071950	0.10810	7.3666
0.00071900	0.10800	7.3782
0.00071850	0.10793	7.3891
0.00071800	0.10786	7.4003
0.00071750	0.10776	7.4115
0.00071700	0.10767	7.4216
0.00071650	0.10761	7.4322
0.00071600	0.10751	7.4426
0.00071550	0.10744	7.4532
0.00071500	0.10734	7.4648
0.00071450	0.10726	7.4770
0.00071400	0.10719	7.4866
0.00071350	0.10712	7.4977
0.00071300	0.10702	7.5074
0.00071250	0.10695	7.5183
0.00071200	0.10686	7.5277
0.00071150	0.10677	7.5373
0.00071100	0.10671	7.5470
0.00071050	0.10661	7.5568
0.00071000	0.10654	7.5683
0.00070950	0.10647	7.5792
0.00070900	0.10637	7.5899
0.00070850	0.10630	7.5985
0.00070800	0.10622	7.6087
0.00070750	0.10613	7.6177
0.00070700	0.10606	7.6286
0.00070650	0.10596	7.6378
0.00070600	0.10589	7.6477
0.00070550	0.10583	7.6591
0.00070500	0.10573	7.6700
0.00070450	0.10565	7.6792
0.00070400	0.10558	7.6898
0.00070350	0.10548	7.6984
0.00070300	0.10542	7.7082
0.00070250	0.10533	7.7165
0.00070200	0.10526	7.7253
0.00070150	0.10519	7.7339
0.00070100	0.10509	7.7445
0.00070050	0.10503	7.7534
0.00070000	0.10493	7.7625
0.00069950	0.10485	7.7730
0.00069900	0.10478	7.7818
0.00069850	0.10469	7.7896
0.00069800	0.10462	7.7990
0.00069750	0.10453	7.8066
0.00069700	0.10446	7.8160
0.00069650	0.10440	7.8240
0.00069600	0.10431	7.8320
0.00069550	0.10422	7.8393
0.00069500	0.10415	7.8482
0.00069450	0.10406	7.8572
0.00069400	0.10400	7.8653
0.00069350	0.10391	7.8734
0.00069300	0.10384	7.8813
0.00069250	0.10378	7.8893
0.00069200	0.10368	7.8981
0.00069150	0.10361	7.9064
0.00069100	0.10353	7.9141
0.00069050	0.10344	7.9214
0.00069000	0.10338	7.9292
0.00068950	0.10328	7.9363
0.00068900	0.10322	7.9432
0.00068850	0.10316	7.9509
0.00068800	0.10306	7.9593
0.00068750	0.10299	7.9659
0.00068700	0.10291	7.9739
0.00068650	0.10282	7.9809
0.00068600	0.10276	7.9865
0.00068550	0.10268	7.9942
0.00068500	0.10259	8.0022
0.00068450	0.10252	8.0102
0.00068400	0.10246	8.0162
0.00068350	0.10238	8.0232
0.00068300	0.10229	8.0285
0.00068250	0.10222	8.0335
0.00068200	0.10215	8.0405
0.00068150	0.10206	8.0457
0.00068100	0.10198	8.0533
0.00068050	0.10191	8.0588
0.00068000	0.10182	8.0666
0.00067950	0.10176	8.0715
0.00067900	0.10170	8.0784
0.00067850	0.10160	8.0839
0.00067800	0.10154	8.0913
0.00067750	0.10145	8.0970
0.00067700	0.10137	8.1017
0.00067650	0.10131	8.1084
0.00067600	0.10123	8.1140
0.00067550	0.10114	8.1191
0.00067500	0.10107	8.1233
0.00067450	0.10101	8.1286
0.00067400	0.10093	8.1355
0.00067350	0.10084	8.1405
0.00067300	0.10078	8.1461
0.00067250	0.10070	8.1526
0.00067200	0.10061	8.1577
0.00067150	0.10055	8.1627
0.00067100	0.10049	8.1674
0.00067050	0.10041	8.1722
0.00067000	0.10032	8.1758
0.00066950	0.10025	8.1825
0.00066900	0.10018	8.1878
0.00066850	0.10009	8.1926
0.00066800	0.10001	8.1965
0.00066750	0.099948	8.2007
0.00066700	0.099879	8.2049
0.00066650	0.099814	8.2096
0.00066600	0.099718	8.2151
0.00066550	0.099647	8.2199
0.00066500	0.099581	8.2247
0.00066450	0.099491	8.2287
0.00066400	0.099416	8.2318
0.00066350	0.099353	8.2365
0.00066300	0.099275	8.2410
0.00066250	0.099183	8.2453
0.00066200	0.099124	8.2478
0.00066150	0.099061	8.2531
0.00066100	0.098982	8.2573
0.00066050	0.098894	8.2615
0.00066000	0.098829	8.2657
0.00065950	0.098759	8.2705
0.00065900	0.098673	8.2743
0.00065850	0.098600	8.2785
0.00065800	0.098537	8.2815
0.00065750	0.098451	8.2843
0.00065700	0.098370	8.2876
0.00065650	0.098312	8.2914
0.00065600	0.098248	8.2948
0.00065550	0.098159	8.2984
0.00065500	0.098086	8.3023
0.00065450	0.098015	8.3060
0.00065400	0.097931	8.3108
0.00065350	0.097868	8.3144
0.00065300	0.097781	8.3182
0.00065250	0.097724	8.3206
0.00065200	0.097636	8.3241
0.00065150	0.097570	8.3277
0.00065100	0.097506	8.3295
0.00065050	0.097417	8.3330
0.00065000	0.097356	8.3365
0.00064950	0.097271	8.3403
0.00064900	0.097199	8.3428
0.00064850	0.097128	8.3464
0.00064800	0.097044	8.3478
0.00064750	0.096987	8.3508
0.00064700	0.096898	8.3524
0.00064650	0.096829	8.3554
0.00064600	0.096769	8.3595
0.00064550	0.096684	8.3637
0.00064500	0.096612	8.3653
0.00064450	0.096543	8.3687
0.00064400	0.096458	8.3725
0.00064350	0.096397	8.3736
0.00064300	0.096316	8.3775
0.00064250	0.096239	8.3787
0.00064200	0.096173	8.3825
0.00064150	0.096112	8.3842
0.00064100	0.096023	8.3856
0.00064050	0.095949	8.3906
0.00064000	0.095886	8.3924
0.00063950	0.095797	8.3935
0.00063900	0.095726	8.3960
0.00063850	0.095665	8.3974
0.00063800	0.095580	8.4024
0.00063750	0.095517	8.4048
0.00063700	0.095438	8.4060
0.00063650	0.095374	8.4074
0.00063600	0.095289	8.4099
0.00063550	0.095214	8.4111
0.00063500	0.095153	8.4124
0.00063450	0.095068	8.4148
0.00063400	0.095004	8.4171
0.00063350	0.094929	8.4198
0.00063300	0.094867	8.4211
0.00063250	0.094787	8.4210
0.00063200	0.094717	8.4235
0.00063150	0.094626	8.4249
0.00063100	0.094566	8.4271
0.00063050	0.094480	8.4285
0.00063000	0.094418	8.4298
0.00062950	0.094342	8.4311
0.00062900	0.094275	8.4322
0.00062850	0.094209	8.4335
0.00062800	0.094130	8.4345
0.00062750	0.094045	8.4364
0.00062700	0.093975	8.4374
0.00062650	0.093913	8.4379
0.00062600	0.093825	8.4399
0.00062550	0.093752	8.4399
0.00062500	0.093693	8.4427
0.00062450	0.093631	8.4436
0.00062400	0.093542	8.4449
0.00062350	0.093467	8.4449
0.00062300	0.093406	8.4464
0.00062250	0.093322	8.4483
0.00062200	0.093239	8.4484
0.00062150	0.093182	8.4487
0.00062100	0.093105	8.4486
0.00062050	0.093023	8.4497
0.00062000	0.092964	8.4489
0.00061950	0.092904	8.4500
0.00061900	0.092822	8.4527
0.00061850	0.092739	8.4526
0.00061800	0.092681	8.4508
0.00061750	0.092599	8.4500
0.00061700	0.092510	8.4501
0.00061650	0.092455	8.4501
0.00061600	0.092372	8.4501
0.00061550	0.092300	8.4501
0.00061500	0.092242	8.4501
0.00061450	0.092157	8.4501
0.00061400	0.092100	8.4501
0.00061350	0.092018	8.4487
0.00061300	0.091958	8.4487
0.00061250	0.091866	8.4483
0.00061200	0.091789	8.4475
0.00061150	0.091730	8.4477
0.00061100	0.091644	8.4450
0.00061050	0.091570	8.4460
0.00061000	0.091509	8.4450
0.00060950	0.091451	8.4436
0.00060900	0.091369	8.4426
0.00060850	0.091285	8.4424
0.00060800	0.091222	8.4399
0.00060750	0.091138	8.4386
0.00060700	0.091060	8.4374
0.00060650	0.091001	8.4368
0.00060600	0.090915	8.4340
0.00060550	0.090845	8.4311
0.00060500	0.090784	8.4295
0.00060450	0.090723	8.4261
0.00060400	0.090638	8.4259
0.00060350	0.090557	8.4236
0.00060300	0.090496	8.4211
0.00060250	0.090416	8.4175
0.00060200	0.090329	8.4160
0.00060150	0.090265	8.4125
0.00060100	0.090195	8.4098
0.00060050	0.090108	8.4074
0.00060000	0.090046	8.4048
0.00059950	0.089979	8.4011
0.00059900	0.089918	8.3973
0.00059850	0.089821	8.3935
0.00059800	0.089759	8.3924
0.00059750	0.089679	8.3896
0.00059700	0.089599	8.3849
0.00059650	0.089538	8.3799
0.00059600	0.089448	8.3774
0.00059550	0.089380	8.3731
0.00059500	0.089317	8.3686
0.00059450	0.089230	8.3637
0.00059400	0.089158	8.3584
0.00059350	0.089097	8.3514
0.00059300	0.089029	8.3473
0.00059250	0.088937	8.3428
0.00059200	0.088878	8.3371
0.00059150	0.088796	8.3308
0.00059100	0.088712	8.3242
0.00059050	0.088652	8.3183
0.00059000	0.088577	8.3111
0.00058950	0.088493	8.3062
0.00058900	0.088426	8.3003
0.00058850	0.088366	8.2936
0.00058800	0.088270	8.2850
0.00058750	0.088209	8.2770
0.00058700	0.088123	8.2701
0.00058650	0.088050	8.2634
0.00058600	0.087985	8.2553
0.00058550	0.087894	8.2468
0.00058500	0.087834	8.2377
0.00058450	0.087774	8.2287
0.00058400	0.087686	8.2204
0.00058350	0.087608	8.2109
0.00058300	0.087527	8.2014
0.00058250	0.087447	8.1900
0.00058200	0.087382	8.1814
0.00058150	0.087294	8.1715
0.00058100	0.087233	8.1623
0.00058050	0.087167	8.1515
0.00058000	0.087086	8.1409
0.00057950	0.086999	8.1284
0.00057900	0.086934	8.1160
0.00057850	0.086841	8.1056
0.00057800	0.086776	8.0933
0.00057750	0.086694	8.0807
0.00057700	0.086614	8.0685
0.00057650	0.086548	8.0551
0.00057600	0.086482	8.0416
0.00057550	0.086388	8.0279
0.00057500	0.086321	8.0143
0.00057450	0.086234	7.9996
0.00057400	0.086153	7.9859
0.00057350	0.086085	7.9721
0.00057300	0.086001	7.9569
0.00057250	0.085930	7.9402
0.00057200	0.085847	7.9237
0.00057150	0.085780	7.9083
0.00057100	0.085690	7.8919
0.00057050	0.085611	7.8757
0.00057000	0.085546	7.8582
0.00056950	0.085459	7.8404
0.00056900	0.085377	7.8234
0.00056850	0.085308	7.8051
0.00056800	0.085240	7.7862
0.00056750	0.085145	7.7674
0.00056700	0.085059	7.7484
0.00056650	0.084991	7.7281
0.00056600	0.084905	7.7072
0.00056550	0.084815	7.6871
0.00056500	0.084747	7.6669
0.00056450	0.084662	7.6458
0.00056400	0.084575	7.6248
0.00056350	0.084504	7.6032
0.00056300	0.084432	7.5814
0.00056250	0.084332	7.5582
0.00056200	0.084257	7.5356
0.00056150	0.084178	7.5131
0.00056100	0.084082	7.4902
0.00056050	0.084018	7.4665
0.00056000	0.083927	7.4431
0.00055950	0.083834	7.4192
0.00055900	0.083766	7.3952
0.00055850	0.083689	7.3707
0.00055800	0.083590	7.3452
0.00055750	0.083505	7.3212
0.00055700	0.083430	7.2964
0.00055650	0.083329	7.2705
0.00055600	0.083255	7.2447
0.00055550	0.083175	7.2198
0.00055500	0.083103	7.1948
0.00055450	0.082998	7.1684
0.00055400	0.082919	7.1415
0.00055350	0.082833	7.1149
0.00055300	0.082728	7.0880
0.00055250	0.082657	7.0609
0.00055200	0.082560	7.0343
0.00055150	0.082465	7.0075
0.00055100	0.082394	6.9794
0.00055050	0.082286	6.9525
0.00055000	0.082210	6.9261
0.00054950	0.082131	6.8991
0.00054900	0.082016	6.8703
0.00054850	0.081932	6.8422
0.00054800	0.081842	6.8144
0.00054750	0.081747	6.7850
0.00054700	0.081649	6.7567
0.00054650	0.081565	6.7288
0.00054600	0.081473	6.6998
0.00054550	0.081387	6.6715
0.00054500	0.081310	6.6429
0.00054450	0.081213	6.6137
0.00054400	0.081095	6.5843
0.00054350	0.081024	6.5534
0.00054300	0.080909	6.5229
0.00054250	0.080831	6.4919
0.00054200	0.080723	6.4616
0.00054150	0.080633	6.4303
0.00054100	0.080556	6.3989
0.00054050	0.080448	6.3678
0.00054000	0.080354	6.3371
0.00053950	0.080249	6.3056
0.00053900	0.080146	6.2738
0.00053850	0.080045	6.2419
0.00053800	0.079934	6.2099
0.00053750	0.079855	6.1776
0.00053700	0.079729	6.1463
0.00053650	0.079649	6.1153
0.00053600	0.079566	6.0836
0.00053550	0.079440	6.0524
0.00053500	0.079346	6.0210
0.00053450	0.079248	5.9901
0.00053400	0.079118	5.9593
0.00053350	0.079024	5.9287
0.00053300	0.078923	5.8989
0.00053250	0.078812	5.8690
0.00053200	0.078720	5.8397
0.00053150	0.078621	5.8111
0.00053100	0.078500	5.7833
0.00053050	0.078414	5.7569
0.00053000	0.078280	5.7302
0.00052950	0.078186	5.7034
0.00052900	0.078052	5.6751
0.00052850	0.077967	5.6471
0.00052800	0.077833	5.6202
0.00052750	0.077748	5.5939
0.00052700	0.077637	5.5667
0.00052650	0.077515	5.5406
0.00052600	0.077415	5.5150
0.00052550	0.077284	5.4888
0.00052500	0.077187	5.4632
0.00052450	0.077049	5.4380
0.00052400	0.076953	5.4120
0.00052350	0.076823	5.3863
0.00052300	0.076732	5.3617
0.00052250	0.076603	5.3370
0.00052200	0.076498	5.3132
0.00052150	0.076365	5.2909
0.00052100	0.076266	5.2697
0.00052050	0.076131	5.2491
0.00052000	0.076027	5.2290
0.00051950	0.075887	5.2091
0.00051900	0.075787	5.1890
0.00051850	0.075655	5.1535
0.00051800	0.075553	5.1507
0.00051750	0.075446	5.1414
0.00051700	0.075302	5.1278
0.00051650	0.075195	5.1139
0.00051600	0.075060	5.1000
0.00051550	0.074948	5.0862
0.00051500	0.074822	5.0736
0.00051450	0.074690	5.0619
0.00051400	0.074575	5.0510
0.00051350	0.074474	5.0409
0.00051300	0.074334	5.0318
0.00051250	0.074219	5.0240
0.00051200	0.074088	5.0178
0.00051150	0.073954	5.0114
0.00051100	0.073844	5.0066
0.00051050	0.073709	5.0037
0.00051000	0.073595	5.0029
0.00050950	0.073455	5.0029
0.00050900	0.073354	5.0047
0.00050850	0.073241	5.0083
0.00050800	0.073098	5.0137
0.00050750	0.072987	5.0208
0.00050700	0.072859	5.0295
0.00050650	0.072734	5.0404
0.00050600	0.072617	5.0526
0.00050550	0.072486	5.0677
0.00050500	0.072372	5.0843
0.00050450	0.072236	5.1039
0.00050400	0.072130	5.1244
0.00050350	0.072022	5.1469
0.00050300	0.071881	5.1711
0.00050250	0.071774	5.1976
0.00050200	0.071644	5.2272
0.00050150	0.071536	5.2581
0.00050100	0.071414	5.2920
0.00050050	0.071302	5.3279
0.00050000	0.071186	5.3654
0.00049950	0.071083	5.4053
0.00049900	0.070971	5.4468
0.00049850	0.070849	5.4890
0.00049800	0.070750	5.5336
0.00049750	0.070624	5.5795
0.00049700	0.070532	5.6278
0.00049650	0.070415	5.6774
0.00049600	0.070329	5.7293
0.00049550	0.070220	5.7821
0.00049500	0.070104	5.8374
0.00049450	0.070000	5.8965
0.00049400	0.069891	5.9545
0.00049350	0.069798	6.0131
0.00049300	0.069690	6.0723
0.00049250	0.069602	6.1314
0.00049200	0.069494	6.1927
0.00049150	0.069415	6.2541
0.00049100	0.069308	6.3177
0.00049050	0.069212	6.3813
0.00049000	0.069114	6.4461
0.00048950	0.069011	6.5111
0.00048900	0.068930	6.5761
0.00048850	0.068832	6.7124
0.00048800	0.068756	6.7285
0.00048750	0.068645	6.7704
0.00048700	0.068574	6.8284
0.00048650	0.068498	6.8925
0.00048600	0.068392	6.9586
0.00048550	0.068304	7.0265
0.00048500	0.068222	7.0977
0.00048450	0.068121	7.1702
0.00048400	0.068052	7.2406
0.00048350	0.067955	7.3113
0.00048300	0.067885	7.3830
0.00048250	0.067819	7.4540
0.00048200	0.067717	7.5253
0.00048150	0.067650	7.5998
0.00048100	0.067565	7.6754
0.00048050	0.067469	7.7502
0.00048000	0.067414	7.8284
0.00047950	0.067321	7.9043
0.00047900	0.067266	7.9815
0.00047850	0.067169	8.0555
0.00047800	0.067124	8.1321
0.00047750	0.067064	8.2081
0.00047700	0.066967	8.2843
0.00047650	0.066910	8.3605
0.00047600	0.066822	8.4401
0.00047550	0.066757	8.5205
0.00047500	0.066670	8.6007
0.00047450	0.066614	8.6797
0.00047400	0.066530	8.7572
0.00047350	0.066470	8.8368
0.00047300	0.066394	8.9169
0.00047250	0.066335	8.9980
0.00047200	0.066260	9.0782
0.00047150	0.066205	9.1585
0.00047100	0.066128	9.2390
0.00047050	0.066068	9.3222
0.00047000	0.065995	9.4031
0.00046950	0.065949	9.4822
0.00046900	0.065868	9.5669
0.00046850	0.065815	9.6478
0.00046800	0.065743	9.7293
0.00046750	0.065683	9.8135
0.00046700	0.065631	9.8948
0.00046650	0.065552	9.9749
0.00046600	0.065508	10.057
0.00046550	0.065428	10.139
0.00046500	0.065381	10.220
0.00046450	0.065321	10.305
0.00046400	0.065262	10.389
0.00046350	0.065194	10.470
0.00046300	0.065158	10.549
0.00046250	0.065080	10.629
0.00046200	0.065035	10.708
0.00046150	0.064961	10.936
0.00046100	0.064926	10.956
0.00046050	0.064860	11.008
0.00046000	0.064802	11.077
0.00045950	0.064754	11.154
0.00045900	0.064683	11.236
0.00045850	0.064648	11.319
0.00045800	0.064575	11.399
0.00045750	0.064543	11.480
0.00045700	0.064470	11.559
0.00045650	0.064425	11.638
0.00045600	0.064390	11.720
0.00045550	0.064316	11.802
0.00045500	0.064282	11.882
0.00045450	0.064216	11.962
0.00045400	0.064186	12.043
0.00045350	0.064108	12.125
0.00045300	0.064076	12.205
0.00045250	0.064006	12.283
0.00045200	0.063977	12.361
0.00045150	0.063931	12.439
0.00045100	0.063870	12.521
0.00045050	0.063835	12.602
0.00045000	0.063766	12.682
0.00044950	0.063728	12.763
0.00044900	0.063678	12.838
0.00044850	0.063635	12.916
0.00044800	0.063574	12.993
0.00044750	0.063538	13.072
0.00044700	0.063485	13.152
0.00044650	0.063442	13.229
0.00044600	0.063394	13.304
0.00044550	0.063362	13.380
0.00044500	0.063305	13.456
0.00044450	0.063265	13.534
0.00044400	0.063213	13.609
0.00044350	0.063173	13.684
0.00044300	0.063124	13.758
0.00044250	0.063080	13.835
0.00044200	0.063047	13.911
0.00044150	0.062985	13.991
0.00044100	0.062954	14.069
0.00044050	0.062910	14.145
0.00044000	0.062860	14.219
0.00043950	0.062824	14.290
0.00043900	0.062769	14.361
0.00043850	0.062744	14.434
0.00043800	0.062683	14.507
0.00043750	0.062664	14.583
0.00043700	0.062608	14.656
0.00043650	0.062571	14.730
0.00043600	0.062521	14.803
0.00043550	0.062490	14.876
0.00043500	0.062432	14.948
0.00043450	0.062405	15.018
0.00043400	0.062370	15.087
0.00043350	0.062312	15.156
0.00043300	0.062289	15.226
0.00043250	0.062235	15.296
0.00043200	0.062203	15.368
0.00043150	0.062152	15.438
0.00043100	0.062125	15.510
0.00043050	0.062076	15.579
0.00043000	0.062043	15.649
0.00042950	0.062012	15.717
0.00042900	0.061971	15.786
0.00042850	0.061932	15.856
0.00042800	0.061886	15.923
0.00042750	0.061849	15.988
0.00042700	0.061813	16.057
0.00042650	0.061767	16.127
0.00042600	0.061741	16.198
0.00042550	0.061690	16.266
0.00042500	0.061659	16.336
0.00042450	0.061618	16.403
0.00042400	0.061590	16.468
0.00042350	0.061553	16.532
0.00042300	0.061511	16.598
0.00042250	0.061485	16.664
0.00042200	0.061438	16.729
0.00042150	0.061401	16.793
0.00042100	0.061354	16.861
0.00042050	0.061336	16.931
0.00042000	0.061282	16.996
0.00041950	0.061257	17.058
0.00041900	0.061225	17.121
0.00041850	0.061191	17.183
0.00041800	0.061160	17.247
0.00041750	0.061107	17.307
0.00041700	0.061081	17.373
0.00041650	0.061033	17.439
0.00041600	0.061010	17.584
0.00041550	0.060962	17.600
0.00041500	0.060931	17.639
0.00041450	0.060916	17.691
0.00041400	0.060860	17.751
0.00041350	0.060847	17.811
0.00041300	0.060788	17.870
0.00041250	0.060786	17.930
0.00041200	0.060721	17.995
0.00041150	0.060708	18.056
0.00041100	0.060660	18.116
0.00041050	0.060631	18.175
0.00041000	0.060610	18.236
0.00040950	0.060553	18.295
0.00040900	0.060550	18.350
0.00040850	0.060485	18.410
0.00040800	0.060476	18.471
0.00040750	0.060415	18.529
0.00040700	0.060398	18.588
0.00040650	0.060359	18.646
0.00040600	0.060342	18.704
0.00040550	0.060307	18.762
0.00040500	0.060265	18.821
0.00040450	0.060243	18.876
0.00040400	0.060203	18.933
0.00040350	0.060168	18.990
0.00040300	0.060133	19.044
0.00040250	0.060105	19.098
0.00040200	0.060063	19.155
0.00040150	0.060038	19.211
0.00040100	0.060013	19.268
0.00040050	0.059967	19.323
0.00040000	0.059947	19.380
0.00039950	0.059905	19.434
0.00039900	0.059885	19.489
0.00039850	0.059840	19.542
0.00039800	0.059825	19.597
0.00039750	0.059774	19.653
0.00039700	0.059770	19.709
0.00039650	0.059733	19.762
0.00039600	0.059685	19.813
0.00039550	0.059671	19.866
0.00039500	0.059622	19.922
0.00039450	0.059600	19.972
0.00039400	0.059561	20.022
0.00039350	0.059546	20.074
0.00039300	0.059505	20.127
0.00039250	0.059474	20.182
0.00039200	0.059462	20.235
0.00039150	0.059415	20.288
0.00039100	0.059394	20.341
0.00039050	0.059346	20.395
0.00039000	0.059334	20.448
0.00038950	0.059287	20.499
0.00038900	0.059272	20.550
0.00038850	0.059247	20.603
0.00038800	0.059197	20.655
0.00038750	0.059179	20.709
0.00038700	0.059141	20.759
0.00038650	0.059118	20.810
0.00038600	0.059078	20.860
0.00038550	0.059065	20.909
0.00038500	0.059025	20.958
0.00038450	0.059000	21.008
0.00038400	0.058982	21.055
0.00038350	0.058936	21.104
0.00038300	0.058920	21.154
0.00038250	0.058873	21.205
0.00038200	0.058865	21.253
0.00038150	0.058823	21.301
0.00038100	0.058807	21.345
0.00038050	0.058761	21.390
0.00038000	0.058749	21.434
0.00037950	0.058721	21.480
0.00037900	0.058676	21.527
0.00037850	0.058673	21.574
0.00037800	0.058615	21.619
0.00037750	0.058613	21.662
0.00037700	0.058570	21.705
0.00037650	0.058543	21.749
0.00037600	0.058518	21.798
0.00037550	0.058474	21.841
0.00037500	0.058460	21.889
0.00037450	0.058418	21.932
0.00037400	0.058403	21.975
0.00037350	0.058364	22.020
0.00037300	0.058350	22.065
0.00037250	0.058306	22.110
0.00037200	0.058294	22.152
0.00037150	0.058252	22.199
0.00037100	0.058225	22.243
0.00037050	0.058213	22.289
0.00037000	0.058170	22.332
0.00036950	0.058158	22.372
0.00036900	0.058117	22.415
0.00036850	0.058107	22.457
0.00036800	0.058077	22.502
0.00036750	0.058061	22.546
0.00036700	0.058015	22.590
0.00036650	0.057995	22.633
0.00036600	0.057976	22.673
0.00036550	0.057933	22.716
0.00036500	0.057932	22.753
0.00036450	0.057875	22.795
0.00036400	0.057866	22.832
0.00036350	0.057819	22.877
0.00036300	0.057810	22.922
0.00036250	0.057766	22.962
0.00036200	0.057748	23.001
0.00036150	0.057727	23.039
0.00036100	0.057694	23.080
0.00036050	0.057671	23.119
0.00036000	0.057641	23.160
0.00035950	0.057615	23.198
0.00035900	0.057590	23.234
0.00035850	0.057560	23.268
0.00035800	0.057536	23.306
0.00035750	0.057521	23.344
0.00035700	0.057490	23.382
0.00035650	0.057474	23.418
0.00035600	0.057428	23.451
0.00035550	0.057418	23.488
0.00035500	0.057377	23.525
0.00035450	0.057355	23.563
0.00035400	0.057334	23.599
0.00035350	0.057309	23.636
0.00035300	0.057286	23.675
0.00035250	0.057243	23.710
0.00035200	0.057233	23.748
0.00035150	0.057190	23.786
0.00035100	0.057180	23.822
0.00035050	0.057148	23.858
0.00035000	0.057129	23.894
0.00034950	0.057096	23.929
0.00034900	0.057074	23.962
0.00034850	0.057047	23.997
0.00034800	0.057019	24.027
0.00034750	0.056990	24.064
0.00034700	0.056965	24.102
0.00034650	0.056935	24.135
0.00034600	0.056917	24.166
0.00034550	0.056886	24.197
0.00034500	0.056868	24.235
0.00034450	0.056835	24.269
0.00034400	0.056816	24.302
0.00034350	0.056807	24.335
0.00034300	0.056765	24.372
0.00034250	0.056746	24.402
0.00034200	0.056703	24.434
0.00034150	0.056695	24.465
0.00034100	0.056664	24.495
0.00034050	0.056644	24.530
0.00034000	0.056605	24.560
0.00033950	0.056593	24.592
0.00033900	0.056555	24.623
0.00033850	0.056542	24.652
0.00033800	0.056512	24.685
0.00033750	0.056492	24.713
0.00033700	0.056461	24.743
0.00033650	0.056443	24.775
0.00033600	0.056408	24.806
0.00033550	0.056393	24.836
0.00033500	0.056359	24.865
0.00033450	0.056345	24.889
0.00033400	0.056318	24.916
0.00033350	0.056285	24.947
0.00033300	0.056270	24.978
0.00033250	0.056234	25.007
0.00033200	0.056221	25.037
0.00033150	0.056188	25.063
0.00033100	0.056172	25.090
0.00033050	0.056134	25.119
0.00033000	0.056125	25.146
0.00032950	0.056102	25.171
0.00032900	0.056064	25.202
0.00032850	0.056054	25.228
0.00032800	0.056007	25.255
0.00032750	0.055997	25.283
0.00032700	0.055963	25.313
0.00032650	0.055954	25.337
0.00032600	0.055915	25.364
0.00032550	0.055905	25.386
0.00032500	0.055868	25.411
0.00032450	0.055852	25.439
0.00032400	0.055827	25.467
0.00032350	0.055800	25.491
0.00032300	0.055780	25.519
0.00032250	0.055752	25.545
0.00032200	0.055732	25.567
0.00032150	0.055705	25.592
0.00032100	0.055687	25.614
0.00032050	0.055662	25.641
0.00032000	0.055643	25.662
0.00031950	0.055602	25.686
0.00031900	0.055592	25.710
0.00031850	0.055562	25.737
0.00031800	0.055544	25.759
0.00031750	0.055506	25.778
0.00031700	0.055496	25.802
0.00031650	0.055457	25.821
0.00031600	0.055449	25.845
0.00031550	0.055424	25.867
0.00031500	0.055394	25.888
0.00031450	0.055371	25.915
0.00031400	0.055354	25.936
0.00031350	0.055329	25.959
0.00031300	0.055299	25.976
0.00031250	0.055278	25.997
0.00031200	0.055252	26.016
0.00031150	0.055233	26.039
0.00031100	0.055205	26.058
0.00031050	0.055194	26.077
0.00031000	0.055159	26.093
0.00030950	0.055145	26.111
0.00030900	0.055116	26.129
0.00030850	0.055097	26.148
0.00030800	0.055058	26.171
0.00030750	0.055048	26.188
0.00030700	0.055014	26.206
0.00030650	0.054999	26.222
0.00030600	0.054977	26.235
0.00030550	0.054952	26.256
0.00030500	0.054932	26.271
0.00030450	0.054908	26.288
0.00030400	0.054896	26.304
0.00030350	0.054860	26.320
0.00030300	0.054850	26.329
0.00030250	0.054812	26.343
0.00030200	0.054793	26.359
0.00030150	0.054750	26.377
0.00030100	0.054753	26.396
0.00030050	0.054719	26.418
0.00030000	0.054687	26.427
0.00029950	0.054677	26.443
0.00029900	0.054639	26.458
0.00029850	0.054638	26.473
0.00029800	0.054602	26.490
0.00029750	0.054580	26.500
0.00029700	0.054545	26.508
0.00029650	0.054535	26.521
0.00029600	0.054508	26.535
0.00029550	0.054491	26.544
0.00029500	0.054467	26.562
0.00029450	0.054438	26.576
0.00029400	0.054410	26.590
0.00029350	0.054391	26.603
0.00029300	0.054366	26.612
0.00029250	0.054345	26.625
0.00029200	0.054317	26.642
0.00029150	0.054300	26.653
0.00029100	0.054283	26.662
0.00029050	0.054246	26.672
0.00029000	0.054243	26.678
0.00028950	0.054208	26.690
0.00028900	0.054196	26.699
0.00028850	0.054160	26.721
0.00028800	0.054142	26.730
0.00028750	0.054104	26.748
0.00028700	0.054085	26.763
0.00028650	0.054075	26.772
0.00028600	0.054037	26.781
0.00028550	0.054028	26.794
0.00028500	0.053989	26.809
0.00028450	0.053981	26.827
0.00028400	0.053943	26.840
0.00028350	0.053935	26.859
0.00028300	0.053914	26.868
0.00028250	0.053878	26.882
0.00028200	0.053868	26.897
0.00028150	0.053831	26.915
0.00028100	0.053821	26.930
0.00028050	0.053782	26.947
0.00028000	0.053772	26.967
0.00027950	0.053736	26.980
0.00027900	0.053735	26.993
0.00027850	0.053700	27.004
0.00027800	0.053674	27.018
0.00027750	0.053654	27.036
0.00027700	0.053629	27.050
0.00027650	0.053612	27.060
0.00027600	0.053582	27.069
0.00027550	0.053564	27.078
0.00027500	0.053550	27.089
0.00027450	0.053518	27.101
0.00027400	0.053496	27.106
0.00027350	0.053472	27.120
0.00027300	0.053455	27.130
0.00027250	0.053436	27.139
0.00027200	0.053412	27.139
0.00027150	0.053388	27.143
0.00027100	0.053369	27.154
0.00027050	0.053344	27.154
0.00027000	0.053326	27.157
0.00026950	0.053295	27.162
0.00026900	0.053281	27.163
0.00026850	0.053240	27.172
0.00026800	0.053225	27.172
0.00026750	0.053194	27.172
0.00026700	0.053180	27.172
0.00026650	0.053150	27.172
0.00026600	0.053136	27.175
0.00026550	0.053105	27.181
0.00026500	0.053081	27.182
0.00026450	0.053072	27.182
0.00026400	0.053034	27.182
0.00026350	0.053026	27.192
0.00026300	0.052989	27.191
0.00026250	0.052989	27.192
0.00026200	0.052953	27.192
0.00026150	0.052933	27.194
0.00026100	0.052917	27.192
0.00026050	0.052877	27.192
0.00026000	0.052864	27.185
0.00025950	0.052830	27.187
0.00025900	0.052818	27.191
0.00025850	0.052784	27.191
0.00025800	0.052771	27.196
0.00025750	0.052759	27.205
0.00025700	0.052736	27.205
0.00025650	0.052711	27.210
0.00025600	0.052691	27.205
0.00025550	0.052660	27.205
0.00025500	0.052644	27.205
0.00025450	0.052611	27.196
0.00025400	0.052596	27.190
0.00025350	0.052570	27.177
0.00025300	0.052532	27.175
0.00025250	0.052531	27.163
0.00025200	0.052484	27.158
0.00025150	0.052478	27.151
0.00025100	0.052442	27.139
0.00025050	0.052430	27.128
0.00025000	0.052396	27.118
0.00024950	0.052383	27.106
0.00024900	0.052358	27.096
0.00024850	0.052336	27.088
0.00024800	0.052311	27.074
0.00024750	0.052298	27.060
0.00024700	0.052263	27.050
0.00024650	0.052253	27.036
0.00024600	0.052217	27.025
0.00024550	0.052201	27.013
0.00024500	0.052180	26.999
0.00024450	0.052144	26.985
0.00024400	0.052130	26.971
0.00024350	0.052098	26.952
0.00024300	0.052090	26.938
0.00024250	0.052061	26.920
0.00024200	0.052044	26.901
0.00024150	0.052018	26.885
0.00024100	0.052005	26.877
0.00024050	0.051970	26.867
0.00024000	0.051959	26.850
0.00023950	0.051921	26.840
0.00023900	0.051911	26.820
0.00023850	0.051876	26.808
0.00023800	0.051868	26.790
0.00023750	0.051847	26.774
0.00023700	0.051811	26.749
0.00023650	0.051796	26.740
0.00023600	0.051755	26.721
0.00023550	0.051749	26.701
0.00023500	0.051720	26.681
0.00023450	0.051700	26.662
0.00023400	0.051675	26.646
0.00023350	0.051647	26.626
0.00023300	0.051628	26.608
0.00023250	0.051615	26.585
0.00023200	0.051577	26.562
0.00023150	0.051559	26.543
0.00023100	0.051521	26.524
0.00023050	0.051510	26.504
0.00023000	0.051473	26.476
0.00022950	0.051458	26.455
0.00022900	0.051444	26.428
0.00022850	0.051411	26.408
0.00022800	0.051387	26.383
0.00022750	0.051367	26.355
0.00022700	0.051336	26.324
0.00022650	0.051318	26.296
0.00022600	0.051285	26.270
0.00022550	0.051274	26.241
0.00022500	0.051251	26.217
0.00022450	0.051218	26.193
0.00022400	0.051199	26.166
0.00022350	0.051167	26.143
0.00022300	0.051149	26.116
0.00022250	0.051125	26.091
0.00022200	0.051097	26.062
0.00022150	0.051076	26.032
0.00022100	0.051048	26.005
0.00022050	0.051031	25.976
0.00022000	0.051015	25.946
0.00021950	0.050974	25.917
0.00021900	0.050965	25.885
0.00021850	0.050926	25.860
0.00021800	0.050915	25.824
0.00021750	0.050878	25.790
0.00021700	0.050873	25.758
0.00021650	0.050841	25.735
0.00021600	0.050819	25.706
0.00021550	0.050788	25.674
0.00021500	0.050773	25.641
0.00021450	0.050738	25.607
0.00021400	0.050728	25.577
0.00021350	0.050696	25.547
0.00021300	0.050685	25.515
0.00021250	0.050637	25.484
0.00021200	0.050618	25.447
0.00021150	0.050603	25.414
0.00021100	0.050570	25.382
0.00021050	0.050552	25.349
0.00021000	0.050531	25.319
0.00020950	0.050510	25.288
0.00020900	0.050482	25.256
0.00020850	0.050455	25.218
0.00020800	0.050424	25.183
0.00020750	0.050409	25.153
0.00020700	0.050384	25.121
0.00020650	0.050356	25.088
0.00020600	0.050337	25.050
0.00020550	0.050306	25.016
0.00020500	0.050280	24.983
0.00020450	0.050262	24.947
0.00020400	0.050246	24.913
0.00020350	0.050207	24.878
0.00020300	0.050196	24.841
0.00020250	0.050165	24.806
0.00020200	0.050128	24.765
0.00020150	0.050113	24.727
0.00020100	0.050076	24.689
0.00020050	0.050065	24.649
0.00020000	0.050023	24.610
0.00019950	0.050012	24.574
0.00019900	0.049973	24.533
0.00019850	0.049964	24.493
0.00019800	0.049951	24.457
0.00019750	0.049908	24.419
0.00019700	0.049897	24.377
0.00019650	0.049854	24.335
0.00019600	0.049842	24.293
0.00019550	0.049807	24.252
0.00019500	0.049784	24.210
0.00019450	0.049747	24.168
0.00019400	0.049733	24.126
0.00019350	0.049695	24.084
0.00019300	0.049677	24.043
0.00019250	0.049659	24.000
0.00019200	0.049617	23.958
0.00019150	0.049606	23.914
0.00019100	0.049564	23.872
0.00019050	0.049563	23.834
0.00019000	0.049520	23.791
0.00018950	0.049508	23.747
0.00018900	0.049471	23.705
0.00018850	0.049446	23.662
0.00018800	0.049426	23.617
0.00018750	0.049381	23.570
0.00018700	0.049370	23.528
0.00018650	0.049327	23.484
0.00018600	0.049314	23.440
0.00018550	0.049276	23.397
0.00018500	0.049261	23.354
0.00018450	0.049225	23.311
0.00018400	0.049199	23.268
0.00018350	0.049190	23.227
0.00018300	0.049144	23.182
0.00018250	0.049134	23.134
0.00018200	0.049089	23.087
0.00018150	0.049079	23.042
0.00018100	0.049035	22.995
0.00018050	0.049025	22.950
0.00018000	0.048983	22.904
0.00017950	0.048965	22.856
0.00017900	0.048940	22.808
0.00017850	0.048911	22.762
0.00017800	0.048879	22.713
0.00017750	0.048856	22.666
0.00017700	0.048826	22.620
0.00017650	0.048799	22.571
0.00017600	0.048768	22.523
0.00017550	0.048746	22.475
0.00017500	0.048710	22.427
0.00017450	0.048687	22.379
0.00017400	0.048664	22.331
0.00017350	0.048634	22.282
0.00017300	0.048603	22.230
0.00017250	0.048579	22.180
0.00017200	0.048546	22.130
0.00017150	0.048526	22.080
0.00017100	0.048487	22.029
0.00017050	0.048462	21.978
0.00017000	0.048450	21.928
0.00016950	0.048404	21.878
0.00016900	0.048391	21.825
0.00016850	0.048348	21.777
0.00016800	0.048330	21.724
0.00016750	0.048291	21.669
0.00016700	0.048275	21.620
0.00016650	0.048238	21.570
0.00016600	0.048219	21.517
0.00016550	0.048177	21.466
0.00016500	0.048162	21.416
0.00016450	0.048117	21.362
0.00016400	0.048104	21.311
0.00016350	0.048054	21.260
0.00016300	0.048043	21.205
0.00016250	0.048016	21.150
0.00016200	0.047972	21.098
0.00016150	0.047956	21.045
0.00016100	0.047913	20.993
0.00016050	0.047895	20.940
0.00016000	0.047851	20.888
0.00015950	0.047837	20.833
0.00015900	0.047807	20.780
0.00015850	0.047769	20.726
0.00015800	0.047746	20.671
0.00015750	0.047706	20.615
0.00015700	0.047686	20.561
0.00015650	0.047644	20.509
0.00015600	0.047625	20.455
0.00015550	0.047583	20.400
0.00015500	0.047565	20.347
0.00015450	0.047526	20.294
0.00015400	0.047502	20.240
0.00015350	0.047470	20.184
0.00015300	0.047439	20.129
0.00015250	0.047411	20.073
0.00015200	0.047370	20.017
0.00015150	0.047350	19.962
0.00015100	0.047311	19.906
0.00015050	0.047288	19.849
0.00015000	0.047255	19.794
0.00014950	0.047222	19.737
0.00014900	0.047193	19.683
0.00014850	0.047156	19.627
0.00014800	0.047130	19.570
0.00014750	0.047091	19.513
0.00014700	0.047061	19.457
0.00014650	0.047029	19.400
0.00014600	0.047011	19.343
0.00014550	0.046959	19.285
0.00014500	0.046944	19.229
0.00014450	0.046895	19.175
0.00014400	0.046877	19.117
0.00014350	0.046831	19.058
0.00014300	0.046806	19.001
0.00014250	0.046769	18.944
0.00014200	0.046736	18.886
0.00014150	0.046713	18.828
0.00014100	0.046670	18.769
0.00014050	0.046643	18.710
0.00014000	0.046603	18.653
0.00013950	0.046579	18.595
0.00013900	0.046533	18.537
0.00013850	0.046500	18.477
0.00013800	0.046486	18.418
0.00013750	0.046431	18.357
0.00013700	0.046416	18.298
0.00013650	0.046363	18.239
0.00013600	0.046349	18.180
0.00013550	0.046294	18.121
0.00013500	0.046280	18.063
0.00013450	0.046226	18.005
0.00013400	0.046200	17.945
0.00013350	0.046176	17.880
0.00013300	0.046127	17.820
0.00013250	0.046105	17.762
0.00013200	0.046056	17.703
0.00013150	0.046034	17.642
0.00013100	0.045987	17.580
0.00013050	0.045967	17.521
0.00013000	0.045922	17.461
0.00012950	0.045900	17.401
0.00012900	0.045864	17.339
0.00012850	0.045822	17.278
0.00012800	0.045795	17.217
0.00012750	0.045746	17.157
0.00012700	0.045715	17.096
0.00012650	0.045662	17.034
0.00012600	0.045641	16.974
0.00012550	0.045598	16.911
0.00012500	0.045571	16.847
0.00012450	0.045520	16.788
0.00012400	0.045495	16.725
0.00012350	0.045440	16.661
0.00012300	0.045423	16.597
0.00012250	0.045364	16.534
0.00012200	0.045348	16.471
0.00012150	0.045289	16.410
0.00012100	0.045272	16.349
0.00012050	0.045213	16.287
0.00012000	0.045179	16.223
0.00011950	0.045162	16.159
0.00011900	0.045097	16.094
0.00011850	0.045083	16.032
0.00011800	0.045019	15.969
0.00011750	0.045003	15.906
0.00011700	0.044940	15.843
0.00011650	0.044924	15.781
0.00011600	0.044863	15.718
0.00011550	0.044828	15.654
0.00011500	0.044809	15.590
0.00011450	0.044755	15.528
0.00011400	0.044729	15.465
0.00011350	0.044686	15.401
0.00011300	0.044645	15.338
0.00011250	0.044608	15.275
0.00011200	0.044546	15.212
0.00011150	0.044519	15.149
0.00011100	0.044491	15.086
0.00011050	0.044422	15.022
0.00011000	0.044406	14.959
0.00010950	0.044335	14.895
0.00010900	0.044319	14.830
0.00010850	0.044249	14.766
0.00010800	0.044234	14.701
0.00010750	0.044177	14.639
0.00010700	0.044161	14.575
0.00010650	0.044092	14.511
0.00010600	0.044076	14.447
0.00010550	0.044007	14.384
0.00010500	0.043976	14.230
0.00010450	0.043935	14.217
0.00010400	0.043906	14.179
0.00010350	0.043844	14.125
0.00010300	0.043816	14.062
0.00010250	0.043755	13.996
0.00010200	0.043728	13.929
0.00010150	0.043664	13.862
0.00010100	0.043627	13.796
0.00010050	0.043567	13.732
1.0000e-04	0.043507	13.544
		
1.0000e-04	0.043476	13.498
9.9800e-05	0.043493	13.507
9.9600e-05	0.043479	13.516
9.9400e-05	0.043468	13.507
9.9200e-05	0.043441	13.490
9.9000e-05	0.043423	13.466
9.8800e-05	0.043416	13.441
9.8600e-05	0.043380	13.414
9.8400e-05	0.043379	13.388
9.8200e-05	0.043341	13.362
9.8000e-05	0.043336	13.337
9.7800e-05	0.043319	13.310
9.7600e-05	0.043298	13.283
9.7400e-05	0.043280	13.256
9.7200e-05	0.043258	13.229
9.7000e-05	0.043243	13.203
9.6800e-05	0.043222	13.177
9.6600e-05	0.043200	13.150
9.6400e-05	0.043187	13.124
9.6200e-05	0.043163	13.097
9.6000e-05	0.043150	13.071
9.5800e-05	0.043124	13.046
9.5600e-05	0.043117	13.020
9.5400e-05	0.043083	12.993
9.5200e-05	0.043079	12.966
9.5000e-05	0.043043	12.939
9.4800e-05	0.043042	12.913
9.4600e-05	0.043002	12.886
9.4400e-05	0.043002	12.860
9.4200e-05	0.042963	12.833
9.4000e-05	0.042947	12.807
9.3800e-05	0.042947	12.780
9.3600e-05	0.042909	12.752
9.3400e-05	0.042904	12.726
9.3200e-05	0.042873	12.699
9.3000e-05	0.042861	12.674
9.2800e-05	0.042838	12.648
9.2600e-05	0.042819	12.621
9.2400e-05	0.042793	12.594
9.2200e-05	0.042789	12.569
9.2000e-05	0.042751	12.541
9.1800e-05	0.042749	12.514
9.1600e-05	0.042711	12.489
9.1400e-05	0.042700	12.462
9.1200e-05	0.042700	12.436
9.1000e-05	0.042651	12.409
9.0800e-05	0.042647	12.382
9.0600e-05	0.042633	12.356
9.0400e-05	0.042596	12.329
9.0200e-05	0.042584	12.303
9.0000e-05	0.042563	12.278
8.9800e-05	0.042533	12.251
8.9600e-05	0.042531	12.225
8.9400e-05	0.042494	12.198
8.9200e-05	0.042482	12.170
8.9000e-05	0.042468	12.144
8.8800e-05	0.042439	12.118
8.8600e-05	0.042415	12.090
8.8400e-05	0.042408	12.064
8.8200e-05	0.042368	12.038
8.8000e-05	0.042366	12.011
8.7800e-05	0.042330	11.984
8.7600e-05	0.042319	11.956
8.7400e-05	0.042303	11.930
8.7200e-05	0.042278	11.904
8.7000e-05	0.042253	11.877
8.6800e-05	0.042235	11.849
8.6600e-05	0.042206	11.821
8.6400e-05	0.042198	11.795
8.6200e-05	0.042168	11.767
8.6000e-05	0.042151	11.740
8.5800e-05	0.042129	11.713
8.5600e-05	0.042119	11.688
8.5400e-05	0.042078	11.661
8.5200e-05	0.042073	11.634
8.5000e-05	0.042043	11.607
8.4800e-05	0.042018	11.580
8.4600e-05	0.042010	11.554
8.4400e-05	0.041969	11.527
8.4200e-05	0.041966	11.501
8.4000e-05	0.041950	11.474
8.3800e-05	0.041914	11.448
8.3600e-05	0.041891	11.421
8.3400e-05	0.041881	11.395
8.3200e-05	0.041840	11.369
8.3000e-05	0.041837	11.342
8.2800e-05	0.041807	11.315
8.2600e-05	0.041780	11.286
8.2400e-05	0.041766	11.259
8.2200e-05	0.041747	11.234
8.2000e-05	0.041710	11.207
8.1800e-05	0.041708	11.180
8.1600e-05	0.041665	11.153
8.1400e-05	0.041656	11.126
8.1200e-05	0.041630	11.099
8.1000e-05	0.041598	11.073
8.0800e-05	0.041581	11.046
8.0600e-05	0.041575	11.017
8.0400e-05	0.041530	10.989
8.0200e-05	0.041524	10.963
8.0000e-05	0.041500	10.937
7.9800e-05	0.041465	10.911
7.9600e-05	0.041462	10.884
7.9400e-05	0.041415	10.857
7.9200e-05	0.041412	10.830
7.9000e-05	0.041396	10.802
7.8800e-05	0.041350	10.776
7.8600e-05	0.041349	10.749
7.8400e-05	0.041304	10.722
7.8200e-05	0.041299	10.696
7.8000e-05	0.041260	10.672
7.7800e-05	0.041253	10.646
7.7600e-05	0.041209	10.618
7.7400e-05	0.041198	10.589
7.7200e-05	0.041174	10.561
7.7000e-05	0.041155	10.534
7.6800e-05	0.041126	10.507
7.6600e-05	0.041106	10.481
7.6400e-05	0.041079	10.455
7.6200e-05	0.041053	10.429
7.6000e-05	0.041031	10.404
7.5800e-05	0.041010	10.373
7.5600e-05	0.040997	10.346
7.5400e-05	0.040951	10.318
7.5200e-05	0.040949	10.292
7.5000e-05	0.040900	10.264
7.4800e-05	0.040898	10.237
7.4600e-05	0.040851	10.210
7.4400e-05	0.040850	10.183
7.4200e-05	0.040801	10.155
7.4000e-05	0.040786	10.129
7.3800e-05	0.040772	10.102
7.3600e-05	0.040740	10.075
7.3400e-05	0.040716	10.049
7.3200e-05	0.040692	10.022
7.3000e-05	0.040670	9.9941
7.2800e-05	0.040640	9.9666
7.2600e-05	0.040617	9.9400
7.2400e-05	0.040589	9.9130
7.2200e-05	0.040575	9.8857
7.2000e-05	0.040545	9.8584
7.1800e-05	0.040510	9.8315
7.1600e-05	0.040508	9.8048
7.1400e-05	0.040459	9.7779
7.1200e-05	0.040446	9.7499
7.1000e-05	0.040423	9.7236
7.0800e-05	0.040382	9.6960
7.0600e-05	0.040376	9.6690
7.0400e-05	0.040328	9.6421
7.0200e-05	0.040327	9.6140
7.0000e-05	0.040302	9.5865
6.9800e-05	0.040255	9.5598
6.9600e-05	0.040252	9.5335
6.9400e-05	0.040200	9.5068
6.9200e-05	0.040191	9.4796
6.9000e-05	0.040159	9.4529
6.8800e-05	0.040126	9.4257
6.8600e-05	0.040117	9.3981
6.8400e-05	0.040068	9.3708
6.8200e-05	0.040068	9.3433
6.8000e-05	0.040015	9.3156
6.7800e-05	0.040003	9.2244
6.7600e-05	0.039984	9.2202
6.7400e-05	0.039958	9.2048
6.7200e-05	0.039924	9.1813
6.7000e-05	0.039904	9.1555
6.6800e-05	0.039872	9.1295
6.6600e-05	0.039845	9.1026
6.6400e-05	0.039820	9.0760
6.6200e-05	0.039789	9.0497
6.6000e-05	0.039756	9.0211
6.5800e-05	0.039744	8.9958
6.5600e-05	0.039718	8.9687
6.5400e-05	0.039675	8.9435
6.5200e-05	0.039664	8.9168
6.5000e-05	0.039622	8.8912
6.4800e-05	0.039597	8.8662
6.4600e-05	0.039574	8.8383
6.4400e-05	0.039533	8.8136
6.4200e-05	0.039523	8.7859
6.4000e-05	0.039478	8.7639
6.3800e-05	0.039462	8.7386
6.3600e-05	0.039442	8.7123
6.3400e-05	0.039394	8.6861
6.3200e-05	0.039382	8.6602
6.3000e-05	0.039342	8.6343
6.2800e-05	0.039312	8.6091
6.2600e-05	0.039296	8.5833
6.2400e-05	0.039248	8.5596
6.2200e-05	0.039239	8.5365
6.2000e-05	0.039194	8.5146
6.1800e-05	0.039169	8.4941
6.1600e-05	0.039148	8.4755
6.1400e-05	0.039115	8.4554
6.1200e-05	0.039079	8.4335
6.1000e-05	0.039064	8.4074
6.0800e-05	0.039016	8.3789
6.0600e-05	0.039004	8.3514
6.0400e-05	0.038960	8.3255
6.0200e-05	0.038937	8.2991
6.0000e-05	0.038915	8.2742
5.9800e-05	0.038878	8.2514
5.9600e-05	0.038847	8.2315
5.9400e-05	0.038822	8.2115
5.9200e-05	0.038778	8.1883
5.9000e-05	0.038767	8.1597
5.8800e-05	0.038719	8.1295
5.8600e-05	0.038699	8.1015
5.8400e-05	0.038665	8.0767
5.8200e-05	0.038629	8.0544
5.8000e-05	0.038606	8.0327
5.7800e-05	0.038583	8.0050
5.7600e-05	0.038533	7.9750
5.7400e-05	0.038523	7.9488
5.7200e-05	0.038474	7.9258
5.7000e-05	0.038449	7.9025
5.6800e-05	0.038427	7.8748
5.6600e-05	0.038377	7.8439
5.6400e-05	0.038366	7.8149
5.6200e-05	0.038334	7.7909
5.6000e-05	0.038285	7.7678
5.5800e-05	0.038271	7.7403
5.5600e-05	0.038222	7.7113
5.5400e-05	0.038195	7.6874
5.5200e-05	0.038170	7.6613
5.5000e-05	0.038123	7.6338
5.4800e-05	0.038107	7.6048
5.4600e-05	0.038065	7.5759
5.4400e-05	0.038033	7.5484
5.4200e-05	0.038004	7.5228
5.4000e-05	0.037968	7.4989
5.3800e-05	0.037932	7.4753
5.3600e-05	0.037919	7.4521
5.3400e-05	0.037873	7.4286
5.3200e-05	0.037855	7.4035
5.3000e-05	0.037802	7.3775
5.2800e-05	0.037791	7.3497
5.2600e-05	0.037736	7.3209
5.2400e-05	0.037712	7.2935
5.2200e-05	0.037684	7.2700
5.2000e-05	0.037647	7.2465
5.1800e-05	0.037607	7.2205
5.1600e-05	0.037582	7.1961
5.1400e-05	0.037537	7.1708
5.1200e-05	0.037512	7.1466
5.1000e-05	0.037465	7.1227
5.0800e-05	0.037447	7.0974
5.0600e-05	0.037420	7.0736
5.0400e-05	0.037362	7.0477
5.0200e-05	0.037344	7.0234
5.0000e-05	0.037295	6.9979
4.9800e-05	0.037269	6.9731
4.9600e-05	0.037219	6.9488
4.9400e-05	0.037200	6.9247
4.9200e-05	0.037146	6.8992
4.9000e-05	0.037129	6.8736
4.8800e-05	0.037086	6.8487
4.8600e-05	0.037056	6.8241
4.8400e-05	0.037008	6.7996
4.8200e-05	0.036987	6.7746
4.8000e-05	0.036929	6.7491
4.7800e-05	0.036915	6.7244
4.7600e-05	0.036883	6.6988
4.7400e-05	0.036848	6.6751
4.7200e-05	0.036805	6.6481
4.7000e-05	0.036743	6.6237
4.6800e-05	0.036727	6.5981
4.6600e-05	0.036670	6.5739
4.6400e-05	0.036647	6.5482
4.6200e-05	0.036603	6.5223
4.6000e-05	0.036577	6.4985
4.5800e-05	0.036519	6.4713
4.5600e-05	0.036502	6.4472
4.5400e-05	0.036439	6.4211
4.5200e-05	0.036425	6.3981
4.5000e-05	0.036361	6.3718
4.4800e-05	0.036345	6.3474
4.4600e-05	0.036300	6.3222
4.4400e-05	0.036261	6.2968
4.4200e-05	0.036212	6.2714
4.4000e-05	0.036188	6.2465
4.3800e-05	0.036128	6.2217
4.3600e-05	0.036111	6.1950
4.3400e-05	0.036075	6.1696
4.3200e-05	0.036016	6.1439
4.3000e-05	0.035989	6.1186
4.2800e-05	0.035937	6.0940
4.2600e-05	0.035900	6.0691
4.2400e-05	0.035861	6.0434
4.2200e-05	0.035810	6.0181
4.2000e-05	0.035783	5.9934
4.1800e-05	0.035722	5.9684
4.1600e-05	0.035685	5.9432
4.1400e-05	0.035670	5.9185
4.1200e-05	0.035620	5.8596
4.1000e-05	0.035568	5.8558
4.0800e-05	0.035533	5.8403
4.0600e-05	0.035485	5.8201
4.0400e-05	0.035441	5.7962
4.0200e-05	0.035406	5.7715
4.0000e-05	0.035349	5.7463
3.9800e-05	0.035324	5.7207
3.9600e-05	0.035263	5.6959
3.9400e-05	0.035220	5.6714
3.9200e-05	0.035172	5.6468
3.9000e-05	0.035133	5.6225
3.8800e-05	0.035085	5.5974
3.8600e-05	0.035041	5.5731
3.8400e-05	0.034998	5.5473
3.8200e-05	0.034951	5.5222
3.8000e-05	0.034906	5.4975
3.7800e-05	0.034860	5.4730
3.7600e-05	0.034830	5.4480
3.7400e-05	0.034765	5.4233
3.7200e-05	0.034732	5.3983
3.7000e-05	0.034675	5.3734
3.6800e-05	0.034635	5.3484
3.6600e-05	0.034590	5.3238
3.6400e-05	0.034536	5.2999
3.6200e-05	0.034500	5.2744
3.6000e-05	0.034456	5.2496
3.5800e-05	0.034394	5.2243
3.5600e-05	0.034363	5.1993
3.5400e-05	0.034295	5.1744
3.5200e-05	0.034265	5.1497
3.5000e-05	0.034197	5.1250
3.4800e-05	0.034167	5.1001
3.4600e-05	0.034128	5.0750
3.4400e-05	0.034059	5.0498
3.4200e-05	0.034019	5.0246
3.4000e-05	0.033965	5.0002
3.3800e-05	0.033912	4.9749
3.3600e-05	0.033871	4.9500
3.3400e-05	0.033807	4.9248
3.3200e-05	0.033769	4.9002
3.3000e-05	0.033706	4.8749
3.2800e-05	0.033666	4.8500
3.2600e-05	0.033622	4.8250
3.2400e-05	0.033556	4.8006
3.2200e-05	0.033519	4.7754
3.2000e-05	0.033447	4.7504
3.1800e-05	0.033414	4.7247
3.1600e-05	0.033347	4.7002
3.1400e-05	0.033303	4.6750
3.1200e-05	0.033244	4.6508
3.1000e-05	0.033188	4.6268
3.0800e-05	0.033144	4.6026
3.0600e-05	0.033089	4.5792
3.0400e-05	0.033031	4.5553
3.0200e-05	0.032983	4.5308
3.0000e-05	0.032913	4.5065
2.9800e-05	0.032874	4.4824
2.9600e-05	0.032799	4.4575
2.9400e-05	0.032766	4.4330
2.9200e-05	0.032687	4.4082
2.9000e-05	0.032639	4.3837
2.8800e-05	0.032602	4.3592
2.8600e-05	0.032522	4.3350
2.8400e-05	0.032479	4.3106
2.8200e-05	0.032410	4.2859
2.8000e-05	0.032354	4.2608
2.7800e-05	0.032296	4.2357
2.7600e-05	0.032231	4.2105
2.7400e-05	0.032188	4.1849
2.7200e-05	0.032136	4.1601
2.7000e-05	0.032066	4.1352
2.6800e-05	0.032027	4.1097
2.6600e-05	0.031940	4.0845
2.6400e-05	0.031902	4.0594
2.6200e-05	0.031820	4.0342
2.6000e-05	0.031769	4.0080
2.5800e-05	0.031706	3.9828
2.5600e-05	0.031635	3.9577
2.5400e-05	0.031587	3.9316
2.5200e-05	0.031523	3.9064
2.5000e-05	0.031450	3.8808
2.4800e-05	0.031400	3.8545
2.4600e-05	0.031310	3.8291
2.4400e-05	0.031271	3.8043
2.4200e-05	0.031185	3.7788
2.4000e-05	0.031140	3.7525
2.3800e-05	0.031048	3.7274
2.3600e-05	0.030995	3.6746
2.3400e-05	0.030914	3.6691
2.3200e-05	0.030858	3.6536
2.3000e-05	0.030776	3.6323
2.2800e-05	0.030718	3.6083
2.2600e-05	0.030662	3.5831
2.2400e-05	0.030569	3.5579
2.2200e-05	0.030517	3.5317
2.2000e-05	0.030427	3.5065
2.1800e-05	0.030369	3.4817
2.1600e-05	0.030293	3.4560
2.1400e-05	0.030220	3.4300
2.1200e-05	0.030154	3.4043
2.1000e-05	0.030069	3.3789
2.0800e-05	0.030009	3.3533
2.0600e-05	0.029935	3.3269
2.0400e-05	0.029850	3.3011
2.0200e-05	0.029784	3.2756
2.0000e-05	0.029691	3.2499
1.9800e-05	0.029631	3.2237
1.9600e-05	0.029533	3.1967
1.9400e-05	0.029477	3.1702
1.9200e-05	0.029377	3.1439
1.9000e-05	0.029311	3.1176
1.8800e-05	0.029248	3.0906
1.8600e-05	0.029142	3.0643
1.8400e-05	0.029076	3.0379
1.8200e-05	0.028985	3.0116
1.8000e-05	0.028897	2.9851
1.7800e-05	0.028823	2.9587
1.7600e-05	0.028720	2.9322
1.7400e-05	0.028657	2.9053
1.7200e-05	0.028574	2.8786
1.7000e-05	0.028486	2.8517
1.6800e-05	0.028385	2.8241
1.6600e-05	0.028305	2.7967
1.6400e-05	0.028205	2.7690
1.6200e-05	0.028123	2.7408
1.6000e-05	0.028022	2.7126
1.5800e-05	0.027933	2.6854
1.5600e-05	0.027849	2.6579
1.5400e-05	0.027755	2.6301
1.5200e-05	0.027638	2.6024
1.5000e-05	0.027561	2.5748
1.4800e-05	0.027456	2.5477
1.4600e-05	0.027344	2.5208
1.4400e-05	0.027268	2.4931
1.4200e-05	0.027141	2.4657
1.4000e-05	0.027064	2.4371
1.3800e-05	0.026974	2.4084
1.3600e-05	0.026840	2.3796
1.3400e-05	0.026759	2.3505
1.3200e-05	0.026644	2.2845
1.3000e-05	0.026529	2.2775
1.2800e-05	0.026424	2.2587
1.2600e-05	0.026311	2.2329
1.2400e-05	0.026185	2.2038
1.2200e-05	0.026087	2.1739
1.2000e-05	0.025954	2.1430
1.1800e-05	0.025848	2.1119
1.1600e-05	0.025748	2.0809
1.1400e-05	0.025608	2.0494
1.1200e-05	0.025483	2.0176
1.1000e-05	0.025362	1.9852
1.0800e-05	0.025215	1.9521
1.0600e-05	0.025105	1.9182
1.0400e-05	0.024950	1.8848
1.0200e-05	0.024827	1.8525
		
1.0000e-05	0.024693	1.7813
9.9000e-06	0.024618	1.7777
9.8000e-06	0.024561	1.7689
9.7000e-06	0.024471	1.7570
9.6000e-06	0.024417	1.7437
9.5000e-06	0.024325	1.7296
9.4000e-06	0.024272	1.7150
9.3000e-06	0.024185	1.6999
9.2000e-06	0.024134	1.6844
9.1000e-06	0.024040	1.6688
9.0000e-06	0.023985	1.6525
8.9000e-06	0.023900	1.6353
8.8000e-06	0.023835	1.6185
8.7000e-06	0.023742	1.6013
8.6000e-06	0.023665	1.5840
8.5000e-06	0.023563	1.5664
8.4000e-06	0.023506	1.5486
8.3000e-06	0.023397	1.5306
8.2000e-06	0.023342	1.5128
8.1000e-06	0.023269	1.4951
8.0000e-06	0.023170	1.4768
7.9000e-06	0.023078	1.4578
7.8000e-06	0.023004	1.4156
7.7000e-06	0.022931	1.4117
7.6000e-06	0.022828	1.3995
7.5000e-06	0.022750	1.3831
7.4000e-06	0.022640	1.3649
7.3000e-06	0.022563	1.3463
7.2000e-06	0.022457	1.3279
7.1000e-06	0.022370	1.3102
7.0000e-06	0.022288	1.2918
6.9000e-06	0.022166	1.2739
6.8000e-06	0.022088	1.2569
6.7000e-06	0.021965	1.2403
6.6000e-06	0.021882	1.2234
6.5000e-06	0.021753	1.2063
6.4000e-06	0.021672	1.1896
6.3000e-06	0.021573	1.1727
6.2000e-06	0.021450	1.1558
6.1000e-06	0.021350	1.1383
6.0000e-06	0.021218	1.1206
5.9000e-06	0.021124	1.1020
5.8000e-06	0.020987	1.0831
5.7000e-06	0.020890	1.0637
5.6000e-06	0.020747	1.0437
5.5000e-06	0.020647	1.0230
5.4000e-06	0.020519	1.0141
5.3000e-06	0.019204	1.0427
5.2000e-06	0.019093	1.0564
5.1000e-06	0.018953	1.0495
5.0000e-06	0.018851	1.0323
4.9000e-06	0.018701	1.0118
4.8000e-06	0.018602	0.99047
4.7000e-06	0.018479	0.96983
4.6000e-06	0.018337	0.94910
4.5000e-06	0.018199	0.93001
4.4000e-06	0.018052	0.88595
4.3000e-06	0.017938	0.88130
4.2000e-06	0.017776	0.86910
4.1000e-06	0.017642	0.85106
4.0000e-06	0.017471	0.83016
3.9000e-06	0.017332	0.80750
3.8000e-06	0.017149	0.78365
3.7000e-06	0.017009	0.75962
3.6000e-06	0.016816	0.73572
3.5000e-06	0.016663	0.71283
3.4000e-06	0.016471	0.69046
3.3000e-06	0.016282	0.66821
3.2000e-06	0.016082	0.64612
3.1000e-06	0.015873	0.62369
3.0000e-06	0.015656	0.60188
2.9000e-06	0.015447	0.58045
2.8000e-06	0.015214	0.53289
2.7000e-06	0.014999	0.52761
2.6000e-06	0.014729	0.51325
2.5000e-06	0.014493	0.49328
2.4000e-06	0.014245	0.47226
2.3000e-06	0.013942	0.45215
2.2000e-06	0.013655	0.43324
2.1000e-06	0.013313	0.41446
2.0000e-06	0.013004	0.39600
1.9000e-06	0.012652	0.37771
1.8000e-06	0.012285	0.36006
1.7000e-06	0.011936	0.32380
1.6000e-06	0.011510	0.31994
1.5000e-06	0.011116	0.30805
1.4000e-06	0.010647	0.28774
1.3000e-06	0.010181	0.27208
1.2000e-06	0.0097574	0.26641
1.1000e-06	0.0092136	0.26095
1.0000e-06	0.0086942	0.24879
9.0000e-07	0.0080927	0.23223
8.0000e-07	0.0069405	0.21490
7.0000e-07	0.0063147	0.21995
6.0000e-07	0.0056875	0.21259


==> Fig6_15K.TXT <==
I	V	dIdV_15K
0.00083500	0.12961	6.2729
0.00083450	0.12952	6.2729
0.00083400	0.12943	6.2750
0.00083350	0.12931	6.2771
0.00083300	0.12923	6.2803
0.00083250	0.12912	6.2840
0.00083200	0.12903	6.2886
0.00083150	0.12895	6.2929
0.00083100	0.12883	6.2935
0.00083050	0.12874	6.2943
0.00083000	0.12864	6.2972
0.00082950	0.12854	6.3000
0.00082900	0.12845	6.3038
0.00082850	0.12833	6.3065
0.00082800	0.12826	6.3093
0.00082750	0.12815	6.3115
0.00082700	0.12807	6.3151
0.00082650	0.12795	6.3181
0.00082600	0.12787	6.3208
0.00082550	0.12775	6.3228
0.00082500	0.12766	6.3260
0.00082450	0.12757	6.3299
0.00082400	0.12746	6.3332
0.00082350	0.12738	6.3339
0.00082300	0.12726	6.3361
0.00082250	0.12718	6.3393
0.00082200	0.12708	6.3448
0.00082150	0.12700	6.3493
0.00082100	0.12689	6.3521
0.00082050	0.12680	6.3537
0.00082000	0.12669	6.3559
0.00081950	0.12659	6.3593
0.00081900	0.12650	6.3615
0.00081850	0.12639	6.3637
0.00081800	0.12632	6.3684
0.00081750	0.12622	6.3718
0.00081700	0.12612	6.3744
0.00081650	0.12601	6.3761
0.00081600	0.12593	6.3807
0.00081550	0.12582	6.3837
0.00081500	0.12572	6.3855
0.00081450	0.12564	6.3883
0.00081400	0.12553	6.3902
0.00081350	0.12544	6.3938
0.00081300	0.12535	6.3975
0.00081250	0.12526	6.4009
0.00081200	0.12515	6.4050
0.00081150	0.12505	6.4087
0.00081100	0.12497	6.4117
0.00081050	0.12485	6.4137
0.00081000	0.12478	6.4184
0.00080950	0.12466	6.4208
0.00080900	0.12459	6.4229
0.00080850	0.12449	6.4253
0.00080800	0.12440	6.4283
0.00080750	0.12428	6.4314
0.00080700	0.12420	6.4343
0.00080650	0.12409	6.4381
0.00080600	0.12400	6.4420
0.00080550	0.12391	6.4449
0.00080500	0.12381	6.4465
0.00080450	0.12372	6.4490
0.00080400	0.12363	6.4511
0.00080350	0.12354	6.4563
0.00080300	0.12342	6.4592
0.00080250	0.12334	6.4623
0.00080200	0.12323	6.4662
0.00080150	0.12315	6.4674
0.00080100	0.12304	6.4718
0.00080050	0.12295	6.4775
0.00080000	0.12286	6.4797
0.00079950	0.12279	6.4836
0.00079900	0.12267	6.4860
0.00079850	0.12258	6.4898
0.00079800	0.12248	6.4928
0.00079750	0.12238	6.4979
0.00079700	0.12230	6.5020
0.00079650	0.12219	6.5036
0.00079600	0.12211	6.5066
0.00079550	0.12201	6.5089
0.00079500	0.12193	6.5098
0.00079450	0.12182	6.5128
0.00079400	0.12173	6.5174
0.00079350	0.12163	6.5195
0.00079300	0.12154	6.5236
0.00079250	0.12143	6.5267
0.00079200	0.12135	6.5297
0.00079150	0.12125	6.5328
0.00079100	0.12117	6.5352
0.00079050	0.12107	6.5377
0.00079000	0.12097	6.5417
0.00078950	0.12089	6.5468
0.00078900	0.12078	6.5476
0.00078850	0.12070	6.5508
0.00078800	0.12060	6.5537
0.00078750	0.12049	6.5564
0.00078700	0.12041	6.5609
0.00078650	0.12033	6.5618
0.00078600	0.12023	6.5625
0.00078550	0.12013	6.5643
0.00078500	0.12004	6.5688
0.00078450	0.11993	6.5735
0.00078400	0.11986	6.5765
0.00078350	0.11974	6.5795
0.00078300	0.11966	6.5839
0.00078250	0.11957	6.5876
0.00078200	0.11949	6.5905
0.00078150	0.11939	6.5940
0.00078100	0.11928	6.5987
0.00078050	0.11920	6.6021
0.00078000	0.11909	6.6025
0.00077950	0.11901	6.6033
0.00077900	0.11892	6.6065
0.00077850	0.11883	6.6110
0.00077800	0.11874	6.6136
0.00077750	0.11863	6.6179
0.00077700	0.11855	6.6208
0.00077650	0.11845	6.6232
0.00077600	0.11835	6.6261
0.00077550	0.11827	6.6295
0.00077500	0.11816	6.6311
0.00077450	0.11808	6.6319
0.00077400	0.11799	6.6360
0.00077350	0.11791	6.6411
0.00077300	0.11779	6.6462
0.00077250	0.11771	6.6462
0.00077200	0.11762	6.6470
0.00077150	0.11751	6.6503
0.00077100	0.11744	6.6557
0.00077050	0.11734	6.6587
0.00077000	0.11724	6.6610
0.00076950	0.11715	6.6651
0.00076900	0.11708	6.6706
0.00076850	0.11697	6.6727
0.00076800	0.11687	6.6744
0.00076750	0.11679	6.6792
0.00076700	0.11668	6.6824
0.00076650	0.11660	6.6832
0.00076600	0.11651	6.6856
0.00076550	0.11644	6.6878
0.00076500	0.11633	6.6908
0.00076450	0.11624	6.6949
0.00076400	0.11615	6.6970
0.00076350	0.11604	6.7002
0.00076300	0.11597	6.7059
0.00076250	0.11585	6.7076
0.00076200	0.11578	6.7123
0.00076150	0.11567	6.7165
0.00076100	0.11560	6.7189
0.00076050	0.11549	6.7221
0.00076000	0.11541	6.7267
0.00075950	0.11533	6.7303
0.00075900	0.11522	6.7351
0.00075850	0.11514	6.7377
0.00075800	0.11504	6.7394
0.00075750	0.11495	6.7426
0.00075700	0.11486	6.7460
0.00075650	0.11477	6.7518
0.00075600	0.11467	6.7560
0.00075550	0.11459	6.7591
0.00075500	0.11450	6.7617
0.00075450	0.11442	6.7648
0.00075400	0.11431	6.7698
0.00075350	0.11423	6.7732
0.00075300	0.11412	6.7768
0.00075250	0.11405	6.7794
0.00075200	0.11394	6.7827
0.00075150	0.11387	6.7844
0.00075100	0.11379	6.7901
0.00075050	0.11368	6.7962
0.00075000	0.11361	6.7983
0.00074950	0.11350	6.8023
0.00074900	0.11342	6.8058
0.00074850	0.11331	6.8087
0.00074800	0.11323	6.8139
0.00074750	0.11313	6.8172
0.00074700	0.11306	6.8181
0.00074650	0.11295	6.8236
0.00074600	0.11287	6.8274
0.00074550	0.11279	6.8312
0.00074500	0.11269	6.8380
0.00074450	0.11261	6.8454
0.00074400	0.11250	6.8496
0.00074350	0.11242	6.8530
0.00074300	0.11232	6.8557
0.00074250	0.11224	6.8625
0.00074200	0.11214	6.8650
0.00074150	0.11206	6.8689
0.00074100	0.11197	6.8731
0.00074050	0.11187	6.8788
0.00074000	0.11180	6.8814
0.00073950	0.11170	6.8848
0.00073900	0.11162	6.8933
0.00073850	0.11151	6.8978
0.00073800	0.11144	6.9012
0.00073750	0.11134	6.9069
0.00073700	0.11125	6.9114
0.00073650	0.11117	6.9143
0.00073600	0.11107	6.9178
0.00073550	0.11100	6.9241
0.00073500	0.11090	6.9317
0.00073450	0.11082	6.9392
0.00073400	0.11072	6.9459
0.00073350	0.11062	6.9524
0.00073300	0.11055	6.9563
0.00073250	0.11045	6.9614
0.00073200	0.11037	6.9685
0.00073150	0.11029	6.9752
0.00073100	0.11021	6.9841
0.00073050	0.11011	6.9928
0.00073000	0.11003	6.9999
0.00072950	0.10993	7.0049
0.00072900	0.10983	7.0113
0.00072850	0.10976	7.0203
0.00072800	0.10966	7.0246
0.00072750	0.10957	7.0321
0.00072700	0.10949	7.0400
0.00072650	0.10940	7.0497
0.00072600	0.10932	7.0608
0.00072550	0.10925	7.0721
0.00072500	0.10914	7.0785
0.00072450	0.10906	7.0845
0.00072400	0.10897	7.0916
0.00072350	0.10887	7.0993
0.00072300	0.10880	7.1079
0.00072250	0.10870	7.1176
0.00072200	0.10863	7.1240
0.00072150	0.10854	7.1321
0.00072100	0.10846	7.1395
0.00072050	0.10837	7.1497
0.00072000	0.10828	7.1608
0.00071950	0.10820	7.1686
0.00071900	0.10810	7.1808
0.00071850	0.10803	7.1900
0.00071800	0.10793	7.1976
0.00071750	0.10786	7.2090
0.00071700	0.10777	7.2206
0.00071650	0.10769	7.2317
0.00071600	0.10759	7.2379
0.00071550	0.10752	7.2464
0.00071500	0.10742	7.2551
0.00071450	0.10734	7.2649
0.00071400	0.10726	7.2748
0.00071350	0.10716	7.2866
0.00071300	0.10709	7.2971
0.00071250	0.10701	7.3085
0.00071200	0.10693	7.3200
0.00071150	0.10683	7.3354
0.00071100	0.10676	7.3454
0.00071050	0.10667	7.3560
0.00071000	0.10658	7.3631
0.00070950	0.10651	7.3731
0.00070900	0.10641	7.3881
0.00070850	0.10635	7.4006
0.00070800	0.10625	7.4093
0.00070750	0.10619	7.4203
0.00070700	0.10610	7.4335
0.00070650	0.10600	7.4408
0.00070600	0.10593	7.4501
0.00070550	0.10584	7.4601
0.00070500	0.10575	7.4730
0.00070450	0.10568	7.4858
0.00070400	0.10561	7.5013
0.00070350	0.10553	7.5128
0.00070300	0.10543	7.5220
0.00070250	0.10536	7.5312
0.00070200	0.10527	7.5411
0.00070150	0.10518	7.5509
0.00070100	0.10511	7.5611
0.00070050	0.10503	7.5735
0.00070000	0.10493	7.5849
0.00069950	0.10487	7.5962
0.00069900	0.10478	7.6041
0.00069850	0.10472	7.6126
0.00069800	0.10462	7.6263
0.00069750	0.10453	7.6375
0.00069700	0.10447	7.6502
0.00069650	0.10438	7.6597
0.00069600	0.10430	7.6719
0.00069550	0.10423	7.6811
0.00069500	0.10414	7.6932
0.00069450	0.10407	7.7045
0.00069400	0.10397	7.7149
0.00069350	0.10390	7.7269
0.00069300	0.10383	7.7352
0.00069250	0.10373	7.7432
0.00069200	0.10367	7.7510
0.00069150	0.10358	7.7648
0.00069100	0.10352	7.7777
0.00069050	0.10342	7.7871
0.00069000	0.10335	7.7941
0.00068950	0.10326	7.8028
0.00068900	0.10319	7.8106
0.00068850	0.10310	7.8251
0.00068800	0.10303	7.8349
0.00068750	0.10295	7.8420
0.00068700	0.10289	7.8500
0.00068650	0.10280	7.8551
0.00068600	0.10272	7.8633
0.00068550	0.10265	7.8792
0.00068500	0.10255	7.8877
0.00068450	0.10249	7.8954
0.00068400	0.10239	7.9052
0.00068350	0.10233	7.9174
0.00068300	0.10225	7.9243
0.00068250	0.10218	7.9322
0.00068200	0.10210	7.9408
0.00068150	0.10203	7.9512
0.00068100	0.10194	7.9573
0.00068050	0.10187	7.9686
0.00068000	0.10178	7.9791
0.00067950	0.10171	7.9851
0.00067900	0.10162	7.9942
0.00067850	0.10156	8.0021
0.00067800	0.10147	8.0064
0.00067750	0.10141	8.0123
0.00067700	0.10134	8.0205
0.00067650	0.10125	8.0293
0.00067600	0.10118	8.0364
0.00067550	0.10109	8.0462
0.00067500	0.10102	8.0550
0.00067450	0.10094	8.0588
0.00067400	0.10087	8.0668
0.00067350	0.10079	8.0727
0.00067300	0.10072	8.0809
0.00067250	0.10066	8.0903
0.00067200	0.10056	8.1001
0.00067150	0.10050	8.1094
0.00067100	0.10040	8.1166
0.00067050	0.10034	8.1238
0.00067000	0.10025	8.1300
0.00066950	0.10019	8.1382
0.00066900	0.10011	8.1392
0.00066850	0.10003	8.1451
0.00066800	0.099963	8.1559
0.00066750	0.099884	8.2013
0.00066700	0.099808	8.1994
0.00066650	0.099735	8.2027
0.00066600	0.099673	8.2069
0.00066550	0.099570	8.2141
0.00066500	0.099523	8.2178
0.00066450	0.099420	8.2236
0.00066400	0.099372	8.2271
0.00066350	0.099270	8.2333
0.00066300	0.099222	8.2420
0.00066250	0.099120	8.2458
0.00066200	0.099069	8.2508
0.00066150	0.099001	8.2589
0.00066100	0.098909	8.2638
0.00066050	0.098837	8.2711
0.00066000	0.098758	8.2758
0.00065950	0.098686	8.2821
0.00065900	0.098608	8.2853
0.00065850	0.098538	8.2882
0.00065800	0.098468	8.2915
0.00065750	0.098386	8.2987
0.00065700	0.098315	8.3071
0.00065650	0.098255	8.3162
0.00065600	0.098152	8.3220
0.00065550	0.098103	8.3222
0.00065500	0.098003	8.3254
0.00065450	0.097955	8.3274
0.00065400	0.097856	8.3341
0.00065350	0.097804	8.3426
0.00065300	0.097711	8.3476
0.00065250	0.097659	8.3548
0.00065200	0.097575	8.3611
0.00065150	0.097512	8.3629
0.00065100	0.097410	8.3649
0.00065050	0.097364	8.3684
0.00065000	0.097261	8.3731
0.00064950	0.097215	8.3763
0.00064900	0.097117	8.3796
0.00064850	0.097068	8.3881
0.00064800	0.097006	8.3941
0.00064750	0.096905	8.3974
0.00064700	0.096852	8.4020
0.00064650	0.096751	8.4062
0.00064600	0.096698	8.4114
0.00064550	0.096602	8.4126
0.00064500	0.096555	8.4122
0.00064450	0.096459	8.4141
0.00064400	0.096410	8.4200
0.00064350	0.096336	8.4228
0.00064300	0.096254	8.4266
0.00064250	0.096180	8.4317
0.00064200	0.096108	8.4355
0.00064150	0.096028	8.4363
0.00064100	0.095964	8.4411
0.00064050	0.095875	8.4466
0.00064000	0.095824	8.4507
0.00063950	0.095724	8.4523
0.00063900	0.095664	8.4532
0.00063850	0.095604	8.4557
0.00063800	0.095525	8.4623
0.00063750	0.095446	8.4674
0.00063700	0.095375	8.4683
0.00063650	0.095293	8.4697
0.00063600	0.095242	8.4743
0.00063550	0.095142	8.4779
0.00063500	0.095088	8.4797
0.00063450	0.095007	8.4808
0.00063400	0.094953	8.4834
0.00063350	0.094873	8.4851
0.00063300	0.094793	8.4882
0.00063250	0.094717	8.4924
0.00063200	0.094655	8.4971
0.00063150	0.094561	8.4984
0.00063100	0.094507	8.4988
0.00063050	0.094415	8.5035
0.00063000	0.094365	8.5059
0.00062950	0.094307	8.5077
0.00062900	0.094208	8.5141
0.00062850	0.094154	8.5132
0.00062800	0.094059	8.5107
0.00062750	0.094008	8.5133
0.00062700	0.093910	8.5132
0.00062650	0.093859	8.5161
0.00062600	0.093755	8.5216
0.00062550	0.093714	8.5247
0.00062500	0.093617	8.5253
0.00062450	0.093570	8.5285
0.00062400	0.093499	8.5302
0.00062350	0.093425	8.5318
0.00062300	0.093342	8.5343
0.00062250	0.093279	8.5334
0.00062200	0.093184	8.5359
0.00062150	0.093130	8.5366
0.00062100	0.093039	8.5398
0.00062050	0.092985	8.5408
0.00062000	0.092902	8.5408
0.00061950	0.092827	8.5398
0.00061900	0.092783	8.5405
0.00061850	0.092684	8.5430
0.00061800	0.092630	8.5430
0.00061750	0.092534	8.5463
0.00061700	0.092485	8.5478
0.00061650	0.092389	8.5431
0.00061600	0.092340	8.5431
0.00061550	0.092253	8.5461
0.00061500	0.092188	8.5480
0.00061450	0.092116	8.5496
0.00061400	0.092051	8.5522
0.00061350	0.091961	8.5528
0.00061300	0.091911	8.5528
0.00061250	0.091822	8.5553
0.00061200	0.091752	8.5554
0.00061150	0.091682	8.5554
0.00061100	0.091601	8.5559
0.00061050	0.091545	8.5524
0.00061000	0.091456	8.5528
0.00060950	0.091402	8.5521
0.00060900	0.091322	8.5528
0.00060850	0.091270	8.5528
0.00060800	0.091169	8.5554
0.00060750	0.091113	8.5577
0.00060700	0.091017	8.5604
0.00060650	0.090960	8.5599
0.00060600	0.090901	8.5577
0.00060550	0.090815	8.5570
0.00060500	0.090746	8.5586
0.00060450	0.090677	8.5578
0.00060400	0.090592	8.5564
0.00060350	0.090538	8.5522
0.00060300	0.090441	8.5536
0.00060250	0.090393	8.5523
0.00060200	0.090295	8.5513
0.00060150	0.090250	8.5496
0.00060100	0.090168	8.5494
0.00060050	0.090098	8.5505
0.00060000	0.090030	8.5497
0.00059950	0.089956	8.5430
0.00059900	0.089874	8.5424
0.00059850	0.089810	8.5399
0.00059800	0.089732	8.5408
0.00059750	0.089648	8.5376
0.00059700	0.089589	8.5367
0.00059650	0.089523	8.5365
0.00059600	0.089452	8.5341
0.00059550	0.089370	8.5279
0.00059500	0.089308	8.5240
0.00059450	0.089215	8.5221
0.00059400	0.089164	8.5178
0.00059350	0.089083	8.5157
0.00059300	0.088993	8.5149
0.00059250	0.088946	8.5101
0.00059200	0.088878	8.5092
0.00059150	0.088799	8.5059
0.00059100	0.088709	8.5004
0.00059050	0.088662	8.4972
0.00059000	0.088562	8.4972
0.00058950	0.088516	8.4941
0.00058900	0.088429	8.4892
0.00058850	0.088348	8.4835
0.00058800	0.088276	8.4809
0.00058750	0.088214	8.4763
0.00058700	0.088154	8.4747
0.00058650	0.088053	8.4679
0.00058600	0.087992	8.4639
0.00058550	0.087920	8.4554
0.00058500	0.087839	8.4494
0.00058450	0.087778	8.4451
0.00058400	0.087686	8.4435
0.00058350	0.087633	8.4335
0.00058300	0.087550	8.4251
0.00058250	0.087490	8.4193
0.00058200	0.087390	8.4138
0.00058150	0.087344	8.4083
0.00058100	0.087244	8.4023
0.00058050	0.087195	8.3941
0.00058000	0.087110	8.3873
0.00057950	0.087052	8.3787
0.00057900	0.086962	8.3715
0.00057850	0.086904	8.3651
0.00057800	0.086808	8.3562
0.00057750	0.086746	8.3472
0.00057700	0.086665	8.3381
0.00057650	0.086615	8.3275
0.00057600	0.086515	8.3205
0.00057550	0.086451	8.3148
0.00057500	0.086384	8.3047
0.00057450	0.086282	8.2936
0.00057400	0.086225	8.2842
0.00057350	0.086146	8.2749
0.00057300	0.086058	8.2610
0.00057250	0.086011	8.2499
0.00057200	0.085936	8.2388
0.00057150	0.085858	8.2290
0.00057100	0.085766	8.2190
0.00057050	0.085712	8.2065
0.00057000	0.085616	8.1920
0.00056950	0.085538	8.1758
0.00056900	0.085483	8.1630
0.00056850	0.085397	8.1509
0.00056800	0.085336	8.1397
0.00056750	0.085234	8.1289
0.00056700	0.085167	8.1165
0.00056650	0.085097	8.1012
0.00056600	0.084998	8.0892
0.00056550	0.084947	8.0755
0.00056500	0.084861	8.0589
0.00056450	0.084775	8.0411
0.00056400	0.084718	8.0248
0.00056350	0.084646	8.0074
0.00056300	0.084548	7.9906
0.00056250	0.084483	7.9726
0.00056200	0.084401	7.9571
0.00056150	0.084307	7.9379
0.00056100	0.084252	7.9200
0.00056050	0.084153	7.9017
0.00056000	0.084096	7.8833
0.00055950	0.084012	7.8633
0.00055900	0.083953	7.8437
0.00055850	0.083839	7.8253
0.00055800	0.083777	7.8057
0.00055750	0.083691	7.7853
0.00055700	0.083597	7.7633
0.00055650	0.083541	7.7420
0.00055600	0.083435	7.7200
0.00055550	0.083373	7.6981
0.00055500	0.083286	7.6768
0.00055450	0.083232	7.6538
0.00055400	0.083117	7.6347
0.00055350	0.083038	7.6127
0.00055300	0.082974	7.5872
0.00055250	0.082863	7.5658
0.00055200	0.082809	7.5404
0.00055150	0.082717	7.5165
0.00055100	0.082648	7.4926
0.00055050	0.082539	7.4658
0.00055000	0.082476	7.4390
0.00054950	0.082398	7.4133
0.00054900	0.082282	7.3878
0.00054850	0.082228	7.3615
0.00054800	0.082146	7.3360
0.00054750	0.082058	7.3107
0.00054700	0.081958	7.2832
0.00054650	0.081897	7.2560
0.00054600	0.081779	7.2315
0.00054550	0.081725	7.2076
0.00054500	0.081604	7.1837
0.00054450	0.081549	7.1572
0.00054400	0.081428	7.1275
0.00054350	0.081371	7.0979
0.00054300	0.081291	7.0727
0.00054250	0.081176	7.0453
0.00054200	0.081112	7.0160
0.00054150	0.081006	6.9897
0.00054100	0.080916	6.9621
0.00054050	0.080836	6.9347
0.00054000	0.080725	6.9100
0.00053950	0.080663	6.8831
0.00053900	0.080552	6.8534
0.00053850	0.080479	6.8252
0.00053800	0.080379	6.7964
0.00053750	0.080269	6.7673
0.00053700	0.080205	6.7408
0.00053650	0.080084	6.7141
0.00053600	0.080011	6.6869
0.00053550	0.079930	6.6582
0.00053500	0.079837	6.6271
0.00053450	0.079735	6.5402
0.00053400	0.079649	6.5323
0.00053350	0.079557	6.5132
0.00053300	0.079443	6.4903
0.00053250	0.079364	6.4630
0.00053200	0.079243	6.4331
0.00053150	0.079172	6.4030
0.00053100	0.079054	6.3745
0.00053050	0.078964	6.3440
0.00053000	0.078871	6.3147
0.00052950	0.078786	6.2847
0.00052900	0.078672	6.2543
0.00052850	0.078578	6.2240
0.00052800	0.078471	6.1962
0.00052750	0.078368	6.1668
0.00052700	0.078280	6.1347
0.00052650	0.078156	6.1053
0.00052600	0.078069	6.0757
0.00052550	0.077972	6.0466
0.00052500	0.077849	6.0205
0.00052450	0.077761	5.9927
0.00052400	0.077657	5.9657
0.00052350	0.077567	5.9422
0.00052300	0.077440	5.9170
0.00052250	0.077349	5.8897
0.00052200	0.077238	5.8621
0.00052150	0.077114	5.8367
0.00052100	0.077034	5.8113
0.00052050	0.076922	5.7876
0.00052000	0.076802	5.7636
0.00051950	0.076696	5.7418
0.00051900	0.076605	5.7157
0.00051850	0.076483	5.6925
0.00051800	0.076388	5.6716
0.00051750	0.076265	5.6496
0.00051700	0.076155	5.6291
0.00051650	0.076055	5.6062
0.00051600	0.075933	5.5840
0.00051550	0.075839	5.5624
0.00051500	0.075706	5.5398
0.00051450	0.075603	5.5185
0.00051400	0.075509	5.4985
0.00051350	0.075373	5.4779
0.00051300	0.075273	5.4586
0.00051250	0.075157	5.4403
0.00051200	0.075035	5.4219
0.00051150	0.074927	5.4025
0.00051100	0.074800	5.3849
0.00051050	0.074706	5.3686
0.00051000	0.074597	5.3542
0.00050950	0.074460	5.3400
0.00050900	0.074353	5.3265
0.00050850	0.074222	5.3146
0.00050800	0.074118	5.3013
0.00050750	0.073993	5.2884
0.00050700	0.073873	5.2791
0.00050650	0.073768	5.2718
0.00050600	0.073671	5.2615
0.00050550	0.073526	5.2540
0.00050500	0.073424	5.2500
0.00050450	0.073279	5.2476
0.00050400	0.073191	5.2434
0.00050350	0.073048	5.2406
0.00050300	0.072953	5.2376
0.00050250	0.072812	5.2367
0.00050200	0.072715	5.2371
0.00050150	0.072604	5.2373
0.00050100	0.072479	5.2426
0.00050050	0.072361	5.2495
0.00050000	0.072243	5.2562
0.00049950	0.072112	5.2663
0.00049900	0.072018	5.2776
0.00049850	0.071874	5.2905
0.00049800	0.071787	5.3064
0.00049750	0.071684	5.3229
0.00049700	0.071551	5.3410
0.00049650	0.071445	5.3615
0.00049600	0.071325	5.3868
0.00049550	0.071198	5.4123
0.00049500	0.071102	5.4376
0.00049450	0.070967	5.4669
0.00049400	0.070873	5.4981
0.00049350	0.070746	5.5301
0.00049300	0.070672	5.5649
0.00049250	0.070545	5.6020
0.00049200	0.070443	5.6402
0.00049150	0.070315	5.6811
0.00049100	0.070231	5.7229
0.00049050	0.070097	5.7703
0.00049000	0.070012	5.8205
0.00048950	0.069914	5.8714
0.00048900	0.069804	5.9235
0.00048850	0.069689	5.9750
0.00048800	0.069604	6.0285
0.00048750	0.069481	6.0883
0.00048700	0.069403	6.1508
0.00048650	0.069292	6.2119
0.00048600	0.069198	6.2694
0.00048550	0.069105	6.3320
0.00048500	0.069024	6.3994
0.00048450	0.068913	6.4626
0.00048400	0.068827	6.5302
0.00048350	0.068733	6.5967
0.00048300	0.068627	6.6635
0.00048250	0.068552	6.7291
0.00048200	0.068444	6.7933
0.00048150	0.068376	6.8658
0.00048100	0.068270	6.9378
0.00048050	0.068198	7.0079
0.00048000	0.068088	7.0804
0.00047950	0.068028	7.1524
0.00047900	0.067949	7.2239
0.00047850	0.067855	7.2936
0.00047800	0.067777	7.3649
0.00047750	0.067686	7.4339
0.00047700	0.067607	7.5041
0.00047650	0.067526	7.5780
0.00047600	0.067443	7.6542
0.00047550	0.067363	7.7285
0.00047500	0.067303	7.8034
0.00047450	0.067209	7.8765
0.00047400	0.067144	7.9533
0.00047350	0.067054	8.0278
0.00047300	0.066990	8.1027
0.00047250	0.066893	8.1796
0.00047200	0.066840	8.2589
0.00047150	0.066752	8.3360
0.00047100	0.066687	8.4114
0.00047050	0.066620	8.4900
0.00047000	0.066556	8.6975
0.00046950	0.066485	8.7186
0.00046900	0.066424	8.7704
0.00046850	0.066331	8.8364
0.00046800	0.066280	8.9090
0.00046750	0.066196	8.9838
0.00046700	0.066134	9.0655
0.00046650	0.066064	9.1483
0.00046600	0.065996	9.2268
0.00046550	0.065934	9.3063
0.00046500	0.065880	9.3861
0.00046450	0.065799	9.4696
0.00046400	0.065757	9.5513
0.00046350	0.065664	9.6298
0.00046300	0.065627	9.7128
0.00046250	0.065540	9.7953
0.00046200	0.065500	9.8735
0.00046150	0.065416	9.9561
0.00046100	0.065371	10.039
0.00046050	0.065301	10.120
0.00046000	0.065260	10.200
0.00045950	0.065175	10.278
0.00045900	0.065137	10.361
0.00045850	0.065067	10.442
0.00045800	0.065007	10.527
0.00045750	0.064953	10.611
0.00045700	0.064883	10.697
0.00045650	0.064844	10.780
0.00045600	0.064764	10.861
0.00045550	0.064724	10.941
0.00045500	0.064662	11.024
0.00045450	0.064620	11.109
0.00045400	0.064549	11.192
0.00045350	0.064512	11.268
0.00045300	0.064447	11.345
0.00045250	0.064401	11.422
0.00045200	0.064340	11.505
0.00045150	0.064284	11.585
0.00045100	0.064243	11.666
0.00045050	0.064192	11.747
0.00045000	0.064133	11.822
0.00044950	0.064081	11.903
0.00044900	0.064029	11.983
0.00044850	0.063966	12.071
0.00044800	0.063938	12.153
0.00044750	0.063869	12.231
0.00044700	0.063833	12.307
0.00044650	0.063769	12.388
0.00044600	0.063724	12.470
0.00044550	0.063673	12.547
0.00044500	0.063641	12.624
0.00044450	0.063580	12.711
0.00044400	0.063543	12.791
0.00044350	0.063482	12.860
0.00044300	0.063440	12.934
0.00044250	0.063393	13.013
0.00044200	0.063347	13.086
0.00044150	0.063294	13.162
0.00044100	0.063242	13.243
0.00044050	0.063211	13.322
0.00044000	0.063171	13.401
0.00043950	0.063112	13.468
0.00043900	0.063077	13.538
0.00043850	0.063022	13.621
0.00043800	0.062975	13.700
0.00043750	0.062942	13.776
0.00043700	0.062882	13.946
0.00043650	0.062865	13.965
0.00043600	0.062797	14.016
0.00043550	0.062777	14.077
0.00043500	0.062726	14.147
0.00043450	0.062697	14.222
0.00043400	0.062624	14.291
0.00043350	0.062606	14.359
0.00043300	0.062541	14.429
0.00043250	0.062506	14.503
0.00043200	0.062464	14.580
0.00043150	0.062416	14.653
0.00043100	0.062387	14.722
0.00043050	0.062324	14.790
0.00043000	0.062305	14.863
0.00042950	0.062260	14.936
0.00042900	0.062225	15.007
0.00042850	0.062172	15.074
0.00042800	0.062151	15.146
0.00042750	0.062086	15.218
0.00042700	0.062061	15.288
0.00042650	0.062001	15.357
0.00042600	0.061978	15.421
0.00042550	0.061939	15.495
0.00042500	0.061881	15.572
0.00042450	0.061865	15.641
0.00042400	0.061803	15.707
0.00042350	0.061792	15.774
0.00042300	0.061746	15.834
0.00042250	0.061690	15.903
0.00042200	0.061668	15.970
0.00042150	0.061624	16.038
0.00042100	0.061573	16.107
0.00042050	0.061558	16.180
0.00042000	0.061505	16.251
0.00041950	0.061464	16.314
0.00041900	0.061444	16.376
0.00041850	0.061392	16.441
0.00041800	0.061376	16.507
0.00041750	0.061316	16.578
0.00041700	0.061292	16.642
0.00041650	0.061246	16.702
0.00041600	0.061207	16.763
0.00041550	0.061188	16.823
0.00041500	0.061131	16.883
0.00041450	0.061101	16.953
0.00041400	0.061072	17.015
0.00041350	0.061019	17.084
0.00041300	0.060991	17.149
0.00041250	0.060953	17.203
0.00041200	0.060931	17.265
0.00041150	0.060883	17.332
0.00041100	0.060847	17.394
0.00041050	0.060826	17.452
0.00041000	0.060770	17.510
0.00040950	0.060739	17.566
0.00040900	0.060717	17.619
0.00040850	0.060692	17.680
0.00040800	0.060644	17.742
0.00040750	0.060608	17.803
0.00040700	0.060583	17.865
0.00040650	0.060528	17.925
0.00040600	0.060503	17.991
0.00040550	0.060474	18.047
0.00040500	0.060418	18.109
0.00040450	0.060412	18.164
0.00040400	0.060371	18.219
0.00040350	0.060347	18.279
0.00040300	0.060292	18.345
0.00040250	0.060275	18.406
0.00040200	0.060226	18.463
0.00040150	0.060199	18.508
0.00040100	0.060173	18.561
0.00040050	0.060125	18.623
0.00040000	0.060111	18.689
0.00039950	0.060055	18.745
0.00039900	0.060030	18.803
0.00039850	0.060017	18.858
0.00039800	0.059969	18.908
0.00039750	0.059945	18.965
0.00039700	0.059898	19.023
0.00039650	0.059878	19.077
0.00039600	0.059841	19.128
0.00039550	0.059792	19.182
0.00039500	0.059779	19.243
0.00039450	0.059741	19.304
0.00039400	0.059708	19.362
0.00039350	0.059691	19.403
0.00039300	0.059646	19.453
0.00039250	0.059623	19.502
0.00039200	0.059591	19.554
0.00039150	0.059551	19.606
0.00039100	0.059532	19.662
0.00039050	0.059480	19.721
0.00039000	0.059469	19.774
0.00038950	0.059431	19.824
0.00038900	0.059399	19.874
0.00038850	0.059365	19.921
0.00038800	0.059334	19.971
0.00038750	0.059304	20.028
0.00038700	0.059280	20.076
0.00038650	0.059246	20.133
0.00038600	0.059207	20.181
0.00038550	0.059189	20.225
0.00038500	0.059146	20.272
0.00038450	0.059125	20.322
0.00038400	0.059106	20.370
0.00038350	0.059060	20.418
0.00038300	0.059043	20.474
0.00038250	0.058998	20.521
0.00038200	0.058965	20.572
0.00038150	0.058940	20.618
0.00038100	0.058908	20.667
0.00038050	0.058886	20.721
0.00038000	0.058850	20.764
0.00037950	0.058833	20.807
0.00037900	0.058789	20.856
0.00037850	0.058763	20.901
0.00037800	0.058728	20.949
0.00037750	0.058714	21.004
0.00037700	0.058672	21.056
0.00037650	0.058650	21.091
0.00037600	0.058618	21.128
0.00037550	0.058584	21.171
0.00037500	0.058566	21.206
0.00037450	0.058546	21.244
0.00037400	0.058499	21.281
0.00037350	0.058479	21.340
0.00037300	0.058448	21.397
0.00037250	0.058411	21.441
0.00037200	0.058400	21.478
0.00037150	0.058355	21.521
0.00037100	0.058336	21.566
0.00037050	0.058296	21.611
0.00037000	0.058286	21.657
0.00036950	0.058243	21.693
0.00036900	0.058223	21.732
0.00036850	0.058190	21.781
0.00036800	0.058153	21.825
0.00036750	0.058141	21.871
0.00036700	0.058094	21.916
0.00036650	0.058075	21.964
0.00036600	0.058051	22.016
0.00036550	0.058027	22.057
0.00036500	0.057990	22.092
0.00036450	0.057964	22.136
0.00036400	0.057944	22.193
0.00036350	0.057900	22.230
0.00036300	0.057885	22.261
0.00036250	0.057856	22.307
0.00036200	0.057819	22.351
0.00036150	0.057806	22.385
0.00036100	0.057771	22.425
0.00036050	0.057755	22.475
0.00036000	0.057730	22.535
0.00035950	0.057680	22.543
0.00035900	0.057679	22.568
0.00035850	0.057630	22.602
0.00035800	0.057615	22.637
0.00035750	0.057590	22.674
0.00035700	0.057545	22.707
0.00035650	0.057546	22.746
0.00035600	0.057504	22.783
0.00035550	0.057490	22.826
0.00035500	0.057442	22.862
0.00035450	0.057418	22.896
0.00035400	0.057406	22.932
0.00035350	0.057342	22.970
0.00035300	0.057352	23.015
0.00035250	0.057310	23.046
0.00035200	0.057282	23.078
0.00035150	0.057276	23.114
0.00035100	0.057241	23.146
0.00035050	0.057206	23.184
0.00035000	0.057169	23.222
0.00034950	0.057172	23.258
0.00034900	0.057115	23.294
0.00034850	0.057112	23.326
0.00034800	0.057067	23.366
0.00034750	0.057049	23.404
0.00034700	0.057020	23.435
0.00034650	0.056989	23.473
0.00034600	0.056960	23.506
0.00034550	0.056954	23.539
0.00034500	0.056913	23.566
0.00034450	0.056896	23.596
0.00034400	0.056865	23.630
0.00034350	0.056844	23.664
0.00034300	0.056820	23.699
0.00034250	0.056773	23.736
0.00034200	0.056774	23.772
0.00034150	0.056740	23.806
0.00034100	0.056718	23.846
0.00034050	0.056677	23.879
0.00034000	0.056672	23.909
0.00033950	0.056621	23.935
0.00033900	0.056612	23.966
0.00033850	0.056584	23.997
0.00033800	0.056544	24.024
0.00033750	0.056525	24.061
0.00033700	0.056513	24.093
0.00033650	0.056482	24.122
0.00033600	0.056433	24.147
0.00033550	0.056443	24.176
0.00033500	0.056390	24.214
0.00033450	0.056384	24.244
0.00033400	0.056352	24.272
0.00033350	0.056319	24.303
0.00033300	0.056314	24.331
0.00033250	0.056285	24.360
0.00033200	0.056249	24.386
0.00033150	0.056236	24.410
0.00033100	0.056197	24.437
0.00033050	0.056181	24.464
0.00033000	0.056152	24.491
0.00032950	0.056128	24.518
0.00032900	0.056104	24.546
0.00032850	0.056064	24.577
0.00032800	0.056040	24.604
0.00032750	0.056039	24.629
0.00032700	0.055995	24.662
0.00032650	0.055982	24.690
0.00032600	0.055952	24.714
0.00032550	0.055917	24.739
0.00032500	0.055915	24.765
0.00032450	0.055859	24.795
0.00032400	0.055862	24.821
0.00032350	0.055822	24.844
0.00032300	0.055814	24.875
0.00032250	0.055764	24.900
0.00032200	0.055757	24.924
0.00032150	0.055722	24.953
0.00032100	0.055707	24.976
0.00032050	0.055679	25.006
0.00032000	0.055641	25.034
0.00031950	0.055633	25.058
0.00031900	0.055593	25.079
0.00031850	0.055592	25.099
0.00031800	0.055558	25.121
0.00031750	0.055530	25.143
0.00031700	0.055505	25.162
0.00031650	0.055487	25.186
0.00031600	0.055443	25.215
0.00031550	0.055442	25.246
0.00031500	0.055396	25.270
0.00031450	0.055389	25.287
0.00031400	0.055359	25.307
0.00031350	0.055334	25.328
0.00031300	0.055323	25.357
0.00031250	0.055300	25.384
0.00031200	0.055265	25.405
0.00031150	0.055232	25.424
0.00031100	0.055227	25.440
0.00031050	0.055173	25.464
0.00031000	0.055170	25.481
0.00030950	0.055139	25.505
0.00030900	0.055111	25.525
0.00030850	0.055098	25.543
0.00030800	0.055059	25.564
0.00030750	0.055060	25.586
0.00030700	0.055011	25.603
0.00030650	0.055003	25.623
0.00030600	0.054961	25.645
0.00030550	0.054960	25.657
0.00030500	0.054918	25.679
0.00030450	0.054896	25.700
0.00030400	0.054883	25.715
0.00030350	0.054844	25.734
0.00030300	0.054827	25.745
0.00030250	0.054781	25.768
0.00030200	0.054787	25.782
0.00030150	0.054745	25.797
0.00030100	0.054747	25.810
0.00030050	0.054703	25.825
0.00030000	0.054686	25.852
0.00029950	0.054671	25.875
0.00029900	0.054623	25.892
0.00029850	0.054626	25.897
0.00029800	0.054584	25.914
0.00029750	0.054579	25.934
0.00029700	0.054537	25.966
0.00029650	0.054534	25.982
0.00029600	0.054489	25.988
0.00029550	0.054474	25.999
0.00029500	0.054450	26.015
0.00029450	0.054413	26.023
0.00029400	0.054412	26.038
0.00029350	0.054363	26.050
0.00029300	0.054350	26.073
0.00029250	0.054319	26.090
0.00029200	0.054320	26.098
0.00029150	0.054269	26.116
0.00029100	0.054267	26.129
0.00029050	0.054228	26.143
0.00029000	0.054218	26.151
0.00028950	0.054184	26.163
0.00028900	0.054161	26.180
0.00028850	0.054133	26.189
0.00028800	0.054128	26.193
0.00028750	0.054081	26.203
0.00028700	0.054078	26.214
0.00028650	0.054039	26.226
0.00028600	0.054021	26.237
0.00028550	0.054005	26.244
0.00028500	0.053961	26.255
0.00028450	0.053957	26.266
0.00028400	0.053938	26.277
0.00028350	0.053907	26.288
0.00028300	0.053872	26.296
0.00028250	0.053873	26.306
0.00028200	0.053828	26.313
0.00028150	0.053813	26.319
0.00028100	0.053776	26.329
0.00028050	0.053762	26.339
0.00028000	0.053755	26.347
0.00027950	0.053704	26.350
0.00027900	0.053703	26.356
0.00027850	0.053658	26.365
0.00027800	0.053662	26.381
0.00027750	0.053616	26.391
0.00027700	0.053611	26.392
0.00027650	0.053563	26.398
0.00027600	0.053558	26.401
0.00027550	0.053528	26.403
0.00027500	0.053499	26.413
0.00027450	0.053477	26.421
0.00027400	0.053475	26.432
0.00027350	0.053433	26.440
0.00027300	0.053414	26.443
0.00027250	0.053402	26.443
0.00027200	0.053355	26.443
0.00027150	0.053354	26.441
0.00027100	0.053311	26.443
0.00027050	0.053300	26.446
0.00027000	0.053277	26.452
0.00026950	0.053262	26.452
0.00026900	0.053215	26.455
0.00026850	0.053219	26.452
0.00026800	0.053176	26.445
0.00026750	0.053163	26.450
0.00026700	0.053125	26.460
0.00026650	0.053112	26.460
0.00026600	0.053086	26.461
0.00026550	0.053067	26.465
0.00026500	0.053036	26.468
0.00026450	0.053029	26.472
0.00026400	0.052996	26.470
0.00026350	0.052979	26.466
0.00026300	0.052935	26.463
0.00026250	0.052938	26.460
0.00026200	0.052897	26.462
0.00026150	0.052882	26.463
0.00026100	0.052851	26.460
0.00026050	0.052844	26.460
0.00026000	0.052790	26.455
0.00025950	0.052795	26.454
0.00025900	0.052755	26.452
0.00025850	0.052741	26.446
0.00025800	0.052722	26.447
0.00025750	0.052683	26.452
0.00025700	0.052680	26.452
0.00025650	0.052634	26.447
0.00025600	0.052615	26.443
0.00025550	0.052587	26.435
0.00025500	0.052592	26.432
0.00025450	0.052542	26.429
0.00025400	0.052537	26.432
0.00025350	0.052500	26.435
0.00025300	0.052476	26.430
0.00025250	0.052467	26.421
0.00025200	0.052447	26.421
0.00025150	0.052424	26.409
0.00025100	0.052377	26.409
0.00025050	0.052381	26.412
0.00025000	0.052335	26.404
0.00024950	0.052308	26.398
0.00024900	0.052303	26.401
0.00024850	0.052265	26.399
0.00024800	0.052262	26.402
0.00024750	0.052215	26.399
0.00024700	0.052209	26.392
0.00024650	0.052167	26.387
0.00024600	0.052166	26.381
0.00024550	0.052122	26.381
0.00024500	0.052114	26.378
0.00024450	0.052063	26.375
0.00024400	0.052065	26.370
0.00024350	0.052027	26.367
0.00024300	0.052025	26.359
0.00024250	0.051979	26.356
0.00024200	0.051980	26.350
0.00024150	0.051937	26.346
0.00024100	0.051926	26.334
0.00024050	0.051904	26.319
0.00024000	0.051866	26.313
0.00023950	0.051850	26.313
0.00023900	0.051828	26.308
0.00023850	0.051816	26.299
0.00023800	0.051769	26.289
0.00023750	0.051770	26.288
0.00023700	0.051726	26.283
0.00023650	0.051713	26.274
0.00023600	0.051693	26.263
0.00023550	0.051677	26.255
0.00023500	0.051629	26.246
0.00023450	0.051627	26.235
0.00023400	0.051587	26.232
0.00023350	0.051568	26.230
0.00023300	0.051547	26.221
0.00023250	0.051512	26.211
0.00023200	0.051510	26.199
0.00023150	0.051467	26.189
0.00023100	0.051456	26.179
0.00023050	0.051429	26.168
0.00023000	0.051414	26.151
0.00022950	0.051370	26.136
0.00022900	0.051367	26.124
0.00022850	0.051322	26.110
0.00022800	0.051303	26.096
0.00022750	0.051289	26.079
0.00022700	0.051262	26.062
0.00022650	0.051245	26.040
0.00022600	0.051228	26.027
0.00022550	0.051183	26.006
0.00022500	0.051176	25.975
0.00022450	0.051140	25.950
0.00022400	0.051124	25.932
0.00022350	0.051096	25.907
0.00022300	0.051063	25.886
0.00022250	0.051059	25.864
0.00022200	0.051029	25.838
0.00022150	0.050995	25.813
0.00022100	0.050969	25.794
0.00022050	0.050950	25.774
0.00022000	0.050928	25.752
0.00021950	0.050912	25.726
0.00021900	0.050858	25.703
0.00021850	0.050867	25.671
0.00021800	0.050825	25.644
0.00021750	0.050816	25.625
0.00021700	0.050783	25.603
0.00021650	0.050774	25.574
0.00021600	0.050724	25.545
0.00021550	0.050722	25.530
0.00021500	0.050687	25.513
0.00021450	0.050657	25.492
0.00021400	0.050649	25.467
0.00021350	0.050603	25.437
0.00021300	0.050602	25.404
0.00021250	0.050563	25.376
0.00021200	0.050562	25.348
0.00021150	0.050506	25.317
0.00021100	0.050498	25.284
0.00021050	0.050471	25.256
0.00021000	0.050433	25.227
0.00020950	0.050430	25.197
0.00020900	0.050412	25.168
0.00020850	0.050363	25.139
0.00020800	0.050351	25.109
0.00020750	0.050327	25.078
0.00020700	0.050293	25.051
0.00020650	0.050283	25.017
0.00020600	0.050233	24.983
0.00020550	0.050234	24.946
0.00020500	0.050196	24.911
0.00020450	0.050183	24.880
0.00020400	0.050146	24.850
0.00020350	0.050139	24.814
0.00020300	0.050093	24.779
0.00020250	0.050084	24.745
0.00020200	0.050043	24.711
0.00020150	0.050016	24.675
0.00020100	0.050005	24.639
0.00020050	0.049985	24.604
0.00020000	0.049944	24.568
0.00019950	0.049929	24.529
0.00019900	0.049894	24.488
0.00019850	0.049870	24.454
0.00019800	0.049859	24.415
0.00019750	0.049813	24.376
0.00019700	0.049808	24.342
0.00019650	0.049780	24.308
0.00019600	0.049738	24.266
0.00019550	0.049729	24.225
0.00019500	0.049696	24.187
0.00019450	0.049671	24.157
0.00019400	0.049651	24.116
0.00019350	0.049613	24.074
0.00019300	0.049598	24.032
0.00019250	0.049558	23.989
0.00019200	0.049533	23.948
0.00019150	0.049519	23.908
0.00019100	0.049504	23.866
0.00019050	0.049450	23.828
0.00019000	0.049448	23.792
0.00018950	0.049398	23.750
0.00018900	0.049390	23.708
0.00018850	0.049362	23.670
0.00018800	0.049328	23.634
0.00018750	0.049316	23.594
0.00018700	0.049273	23.550
0.00018650	0.049261	23.507
0.00018600	0.049219	23.469
0.00018550	0.049205	23.425
0.00018500	0.049174	23.379
0.00018450	0.049145	23.338
0.00018400	0.049134	23.302
0.00018350	0.049088	23.261
0.00018300	0.049069	23.217
0.00018250	0.049046	23.174
0.00018200	0.049031	23.130
0.00018150	0.048985	23.084
0.00018100	0.048954	23.039
0.00018050	0.048946	22.999
0.00018000	0.048898	22.957
0.00017950	0.048900	22.911
0.00017900	0.048847	22.862
0.00017850	0.048820	22.818
0.00017800	0.048815	22.768
0.00017750	0.048776	22.721
0.00017700	0.048758	22.675
0.00017650	0.048708	22.625
0.00017600	0.048706	22.579
0.00017550	0.048660	22.533
0.00017500	0.048636	22.487
0.00017450	0.048617	22.439
0.00017400	0.048565	22.389
0.00017350	0.048572	22.342
0.00017300	0.048509	22.294
0.00017250	0.048489	22.249
0.00017200	0.048482	22.200
0.00017150	0.048447	22.152
0.00017100	0.048409	22.103
0.00017050	0.048385	22.050
0.00017000	0.048349	21.996
0.00016950	0.048341	21.948
0.00016900	0.048288	21.897
0.00016850	0.048288	21.850
0.00016800	0.048258	21.797
0.00016750	0.048224	21.748
0.00016700	0.048179	21.699
0.00016650	0.048175	21.649
0.00016600	0.048118	21.599
0.00016550	0.048114	21.546
0.00016500	0.048056	21.495
0.00016450	0.048065	21.444
0.00016400	0.048019	21.392
0.00016350	0.047985	21.342
0.00016300	0.047965	21.288
0.00016250	0.047935	21.231
0.00016200	0.047881	21.174
0.00016150	0.047886	21.124
0.00016100	0.047829	21.074
0.00016050	0.047831	21.024
0.00016000	0.047774	20.975
0.00015950	0.047759	20.921
0.00015900	0.047722	20.869
0.00015850	0.047706	20.814
0.00015800	0.047647	20.758
0.00015750	0.047651	20.706
0.00015700	0.047588	20.651
0.00015650	0.047581	20.595
0.00015600	0.047539	20.542
0.00015550	0.047517	20.489
0.00015500	0.047473	20.434
0.00015450	0.047472	20.383
0.00015400	0.047408	20.328
0.00015350	0.047404	20.270
0.00015300	0.047346	20.214
0.00015250	0.047347	20.161
0.00015200	0.047286	20.105
0.00015150	0.047271	20.049
0.00015100	0.047223	19.990
0.00015050	0.047204	19.934
0.00015000	0.047193	19.880
0.00014950	0.047142	19.826
0.00014900	0.047125	19.769
0.00014850	0.047079	19.712
0.00014800	0.047052	19.656
0.00014750	0.047026	19.599
0.00014700	0.046986	19.545
0.00014650	0.046940	19.488
0.00014600	0.046947	19.429
0.00014550	0.046877	19.370
0.00014500	0.046870	19.313
0.00014450	0.046815	19.258
0.00014400	0.046807	19.199
0.00014350	0.046755	19.139
0.00014300	0.046741	19.078
0.00014250	0.046692	19.020
0.00014200	0.046682	18.962
0.00014150	0.046626	18.905
0.00014100	0.046622	18.848
0.00014050	0.046549	18.791
0.00014000	0.046547	18.731
0.00013950	0.046488	18.677
0.00013900	0.046469	18.619
0.00013850	0.046424	18.556
0.00013800	0.046415	18.495
0.00013750	0.046350	18.434
0.00013700	0.046351	18.374
0.00013650	0.046284	18.314
0.00013600	0.046273	18.254
0.00013550	0.046234	18.193
0.00013500	0.046187	18.134
0.00013450	0.046180	18.013
0.00013400	0.046133	18.010
0.00013350	0.046100	17.975
0.00013300	0.046070	17.919
0.00013250	0.046045	17.857
0.00013200	0.045987	17.799
0.00013150	0.045977	17.739
0.00013100	0.045918	17.678
0.00013050	0.045908	17.617
0.00013000	0.045851	17.552
0.00012950	0.045832	17.494
0.00012900	0.045784	17.434
0.00012850	0.045762	17.372
0.00012800	0.045706	17.310
0.00012750	0.045688	17.248
0.00012700	0.045639	17.185
0.00012650	0.045615	17.126
0.00012600	0.045584	17.065
0.00012550	0.045533	16.998
0.00012500	0.045497	16.935
0.00012450	0.045467	16.871
0.00012400	0.045415	16.810
0.00012350	0.045391	16.746
0.00012300	0.045338	16.685
0.00012250	0.045333	16.622
0.00012200	0.045272	16.557
0.00012150	0.045256	16.495
0.00012100	0.045194	16.430
0.00012050	0.045170	16.369
0.00012000	0.045115	16.307
0.00011950	0.045092	16.244
0.00011900	0.045045	16.181
0.00011850	0.045022	16.115
0.00011800	0.044978	16.049
0.00011750	0.044949	15.984
0.00011700	0.044888	15.923
0.00011650	0.044870	15.857
0.00011600	0.044809	15.791
0.00011550	0.044784	15.730
0.00011500	0.044735	15.668
0.00011450	0.044697	15.603
0.00011400	0.044651	15.537
0.00011350	0.044629	15.472
0.00011300	0.044565	15.407
0.00011250	0.044557	15.345
0.00011200	0.044491	15.284
0.00011150	0.044469	15.221
0.00011100	0.044410	15.157
0.00011050	0.044383	15.093
0.00011000	0.044330	15.029
0.00010950	0.044297	14.962
0.00010900	0.044254	14.896
0.00010850	0.044215	14.831
0.00010800	0.044156	14.767
0.00010750	0.044139	14.704
0.00010700	0.044066	14.641
0.00010650	0.044054	14.578
0.00010600	0.043993	14.515
0.00010550	0.043952	14.447
0.00010500	0.043903	14.380
0.00010450	0.043880	14.310
0.00010400	0.043807	14.243
0.00010350	0.043801	14.176
0.00010300	0.043722	14.111
0.00010250	0.043702	14.046
0.00010200	0.043642	13.981
0.00010150	0.043612	13.916
0.00010100	0.043556	13.846
0.00010050	0.043534	13.779
1.0000e-04	0.043454	13.593
		
1.0000e-04	0.043420	13.541
9.9800e-05	0.043437	13.550
9.9600e-05	0.043427	13.558
9.9400e-05	0.043411	13.551
9.9200e-05	0.043370	13.532
9.9000e-05	0.043377	13.506
9.8800e-05	0.043340	13.481
9.8600e-05	0.043335	13.456
9.8400e-05	0.043298	13.430
9.8200e-05	0.043314	13.404
9.8000e-05	0.043263	13.376
9.7800e-05	0.043265	13.352
9.7600e-05	0.043219	13.324
9.7400e-05	0.043230	13.296
9.7200e-05	0.043185	13.269
9.7000e-05	0.043199	13.243
9.6800e-05	0.043160	13.216
9.6600e-05	0.043152	13.189
9.6400e-05	0.043113	13.161
9.6200e-05	0.043127	13.133
9.6000e-05	0.043075	13.104
9.5800e-05	0.043082	13.080
9.5600e-05	0.043031	13.056
9.5400e-05	0.043041	13.031
9.5200e-05	0.043008	13.003
9.5000e-05	0.042992	12.976
9.4800e-05	0.042958	12.949
9.4600e-05	0.042967	12.923
9.4400e-05	0.042910	12.895
9.4200e-05	0.042927	12.870
9.4000e-05	0.042890	12.842
9.3800e-05	0.042882	12.814
9.3600e-05	0.042853	12.787
9.3400e-05	0.042826	12.760
9.3200e-05	0.042810	12.733
9.3000e-05	0.042815	12.708
9.2800e-05	0.042762	12.682
9.2600e-05	0.042773	12.654
9.2400e-05	0.042727	12.628
9.2200e-05	0.042736	12.600
9.2000e-05	0.042694	12.573
9.1800e-05	0.042671	12.546
9.1600e-05	0.042671	12.520
9.1400e-05	0.042663	12.493
9.1200e-05	0.042608	12.466
9.1000e-05	0.042617	12.439
9.0800e-05	0.042571	12.412
9.0600e-05	0.042576	12.384
9.0400e-05	0.042523	12.358
9.0200e-05	0.042528	12.333
9.0000e-05	0.042493	12.306
8.9800e-05	0.042506	12.279
8.9600e-05	0.042446	12.253
8.9400e-05	0.042454	12.225
8.9200e-05	0.042422	12.199
8.9000e-05	0.042390	12.171
8.8800e-05	0.042397	12.144
8.8600e-05	0.042342	12.117
8.8400e-05	0.042355	12.090
8.8200e-05	0.042319	12.063
8.8000e-05	0.042316	12.036
8.7800e-05	0.042263	12.010
8.7600e-05	0.042249	11.982
8.7400e-05	0.042248	11.954
8.7200e-05	0.042199	11.927
8.7000e-05	0.042206	11.901
8.6800e-05	0.042169	11.874
8.6600e-05	0.042178	11.846
8.6400e-05	0.042127	11.821
8.6200e-05	0.042118	11.761
8.6000e-05	0.042109	11.759
8.5800e-05	0.042073	11.743
8.5600e-05	0.042062	11.722
8.5400e-05	0.042037	11.696
8.5200e-05	0.042010	11.668
8.5000e-05	0.042005	11.638
8.4800e-05	0.041966	11.610
8.4600e-05	0.041957	11.583
8.4400e-05	0.041926	11.560
8.4200e-05	0.041920	11.537
8.4000e-05	0.041867	11.509
8.3800e-05	0.041879	11.480
8.3600e-05	0.041839	11.452
8.3400e-05	0.041833	11.423
8.3200e-05	0.041791	11.393
8.3000e-05	0.041779	11.369
8.2800e-05	0.041749	11.345
8.2600e-05	0.041750	11.319
8.2400e-05	0.041722	11.290
8.2200e-05	0.041685	11.263
8.2000e-05	0.041672	11.236
8.1800e-05	0.041641	11.210
8.1600e-05	0.041625	11.182
8.1400e-05	0.041598	11.153
8.1200e-05	0.041574	11.126
8.1000e-05	0.041557	11.098
8.0800e-05	0.041550	11.072
8.0600e-05	0.041508	11.047
8.0400e-05	0.041509	11.020
8.0200e-05	0.041455	10.993
8.0000e-05	0.041455	10.966
7.9800e-05	0.041409	10.938
7.9600e-05	0.041414	10.909
7.9400e-05	0.041368	10.881
7.9200e-05	0.041354	10.855
7.9000e-05	0.041330	10.827
7.8800e-05	0.041305	10.798
7.8600e-05	0.041280	10.772
7.8400e-05	0.041269	10.746
7.8200e-05	0.041226	10.720
7.8000e-05	0.041223	10.693
7.7800e-05	0.041182	10.665
7.7600e-05	0.041181	10.639
7.7400e-05	0.041141	10.611
7.7200e-05	0.041139	10.583
7.7000e-05	0.041099	10.557
7.6800e-05	0.041083	10.531
7.6600e-05	0.041056	10.504
7.6400e-05	0.041029	10.476
7.6200e-05	0.041026	10.448
7.6000e-05	0.040971	10.422
7.5800e-05	0.040967	10.395
7.5600e-05	0.040935	10.367
7.5400e-05	0.040917	10.341
7.5200e-05	0.040874	10.313
7.5000e-05	0.040879	10.287
7.4800e-05	0.040832	10.259
7.4600e-05	0.040831	10.233
7.4400e-05	0.040783	10.206
7.4200e-05	0.040777	10.178
7.4000e-05	0.040730	10.151
7.3800e-05	0.040727	10.123
7.3600e-05	0.040688	10.095
7.3400e-05	0.040672	10.067
7.3200e-05	0.040650	10.039
7.3000e-05	0.040616	10.012
7.2800e-05	0.040609	9.9845
7.2600e-05	0.040570	9.9578
7.2400e-05	0.040559	9.9325
7.2200e-05	0.040511	9.9059
7.2000e-05	0.040507	9.8783
7.1800e-05	0.040459	9.8505
7.1600e-05	0.040445	9.8238
7.1400e-05	0.040422	9.7967
7.1200e-05	0.040384	9.7690
7.1000e-05	0.040367	9.7419
7.0800e-05	0.040360	9.7148
7.0600e-05	0.040321	9.6873
7.0400e-05	0.040291	9.6597
7.0200e-05	0.040266	9.6337
7.0000e-05	0.040225	9.6070
6.9800e-05	0.040224	9.5796
6.9600e-05	0.040178	9.5500
6.9400e-05	0.040180	9.5219
6.9200e-05	0.040140	9.4959
6.9000e-05	0.040117	9.4696
6.8800e-05	0.040080	9.4425
6.8600e-05	0.040072	9.4150
6.8400e-05	0.040010	9.3880
6.8200e-05	0.040022	9.3606
6.8000e-05	0.039969	9.3339
6.7800e-05	0.039957	9.3059
6.7600e-05	0.039929	9.2786
6.7400e-05	0.039908	9.2514
6.7200e-05	0.039862	9.2232
6.7000e-05	0.039866	9.1962
6.6800e-05	0.039805	9.1698
6.6600e-05	0.039801	9.1432
6.6400e-05	0.039756	9.1161
6.6200e-05	0.039756	9.0897
6.6000e-05	0.039714	9.0631
6.5800e-05	0.039687	9.0377
6.5600e-05	0.039667	9.0106
6.5400e-05	0.039623	8.9840
6.5200e-05	0.039604	8.9578
6.5000e-05	0.039580	8.9323
6.4800e-05	0.039544	8.9058
6.4600e-05	0.039535	8.8801
6.4400e-05	0.039472	8.8548
6.4200e-05	0.039454	8.8301
6.4000e-05	0.039432	8.8052
6.3800e-05	0.039396	8.7814
6.3600e-05	0.039383	8.7554
6.3400e-05	0.039363	8.7296
6.3200e-05	0.039315	8.7051
6.3000e-05	0.039304	8.6796
6.2800e-05	0.039251	8.6542
6.2600e-05	0.039244	8.6303
6.2400e-05	0.039195	8.6055
6.2200e-05	0.039191	8.5806
6.2000e-05	0.039150	8.5538
6.1800e-05	0.039134	8.5295
6.1600e-05	0.039081	8.5053
6.1400e-05	0.039068	8.4810
6.1200e-05	0.039042	8.4562
6.1000e-05	0.038994	8.4324
6.0800e-05	0.038982	8.4087
6.0600e-05	0.038948	8.3837
6.0400e-05	0.038937	8.3577
6.0200e-05	0.038862	8.3308
6.0000e-05	0.038856	8.3053
5.9800e-05	0.038831	8.2808
5.9600e-05	0.038785	8.2554
5.9400e-05	0.038783	8.2308
5.9200e-05	0.038737	8.2067
5.9000e-05	0.038706	8.1818
5.8800e-05	0.038675	8.1563
5.8600e-05	0.038632	8.1285
5.8400e-05	0.038623	8.1023
5.8200e-05	0.038577	8.0765
5.8000e-05	0.038569	8.0521
5.7800e-05	0.038514	8.0267
5.7600e-05	0.038508	8.0006
5.7400e-05	0.038450	7.9743
5.7200e-05	0.038421	7.9476
5.7000e-05	0.038415	7.9223
5.6800e-05	0.038354	7.8971
5.6600e-05	0.038356	7.8694
5.6400e-05	0.038308	7.8419
5.6200e-05	0.038269	7.8165
5.6000e-05	0.038226	7.7889
5.5800e-05	0.038219	7.7619
5.5600e-05	0.038158	7.7359
5.5400e-05	0.038161	7.7104
5.5200e-05	0.038102	7.6836
5.5000e-05	0.038083	7.6579
5.4800e-05	0.038048	7.6319
5.4600e-05	0.038024	7.6051
5.4400e-05	0.037967	7.5786
5.4200e-05	0.037957	7.5523
5.4000e-05	0.037896	7.5263
5.3800e-05	0.037886	7.4433
5.3600e-05	0.037853	7.4402
5.3400e-05	0.037827	7.4248
5.3200e-05	0.037782	7.4019
5.3000e-05	0.037752	7.3771
5.2800e-05	0.037735	7.3522
5.2600e-05	0.037684	7.3270
5.2400e-05	0.037663	7.3016
5.2200e-05	0.037616	7.2764
5.2000e-05	0.037597	7.2513
5.1800e-05	0.037561	7.2267
5.1600e-05	0.037523	7.2019
5.1400e-05	0.037494	7.1768
5.1200e-05	0.037451	7.1511
5.1000e-05	0.037407	7.1260
5.0800e-05	0.037396	7.0989
5.0600e-05	0.037340	7.0739
5.0400e-05	0.037319	7.0497
5.0200e-05	0.037273	7.0250
5.0000e-05	0.037236	6.9998
4.9800e-05	0.037226	6.9737
4.9600e-05	0.037162	6.9484
4.9400e-05	0.037148	6.9244
4.9200e-05	0.037095	6.8997
4.9000e-05	0.037064	6.8766
4.8800e-05	0.037021	6.8512
4.8600e-05	0.037008	6.8255
4.8400e-05	0.036958	6.7990
4.8200e-05	0.036912	6.7742
4.8000e-05	0.036888	6.7498
4.7800e-05	0.036847	6.7255
4.7600e-05	0.036802	6.7002
4.7400e-05	0.036792	6.6735
4.7200e-05	0.036721	6.6494
4.7000e-05	0.036707	6.6255
4.6800e-05	0.036663	6.5991
4.6600e-05	0.036635	6.5716
4.6400e-05	0.036574	6.5449
4.6200e-05	0.036553	6.5202
4.6000e-05	0.036506	6.4966
4.5800e-05	0.036469	6.4717
4.5600e-05	0.036450	6.4462
4.5400e-05	0.036388	6.4226
4.5200e-05	0.036363	6.3963
4.5000e-05	0.036319	6.3709
4.4800e-05	0.036292	6.3454
4.4600e-05	0.036229	6.3198
4.4400e-05	0.036217	6.2940
4.4200e-05	0.036153	6.2683
4.4000e-05	0.036138	6.2420
4.3800e-05	0.036071	6.2147
4.3600e-05	0.036056	6.1892
4.3400e-05	0.035985	6.1659
4.3200e-05	0.035973	6.1408
4.3000e-05	0.035920	6.1162
4.2800e-05	0.035894	6.0920
4.2600e-05	0.035835	6.0654
4.2400e-05	0.035815	6.0384
4.2200e-05	0.035753	6.0138
4.2000e-05	0.035739	5.9904
4.1800e-05	0.035667	5.9652
4.1600e-05	0.035630	5.9399
4.1400e-05	0.035601	5.9138
4.1200e-05	0.035552	5.8890
4.1000e-05	0.035498	5.8639
4.0800e-05	0.035484	5.8391
4.0600e-05	0.035415	5.8138
4.0400e-05	0.035389	5.7885
4.0200e-05	0.035331	5.7623
4.0000e-05	0.035309	5.7356
3.9800e-05	0.035271	5.7095
3.9600e-05	0.035203	5.6851
3.9400e-05	0.035178	5.6605
3.9200e-05	0.035121	5.6363
3.9000e-05	0.035078	5.6111
3.8800e-05	0.035049	5.5864
3.8600e-05	0.034972	5.5633
3.8400e-05	0.034963	5.5381
3.8200e-05	0.034905	5.5119
3.8000e-05	0.034862	5.4871
3.7800e-05	0.034798	5.4618
3.7600e-05	0.034779	5.4363
3.7400e-05	0.034702	5.4107
3.7200e-05	0.034685	5.3861
3.7000e-05	0.034612	5.3617
3.6800e-05	0.034596	5.3365
3.6600e-05	0.034541	5.3112
3.6400e-05	0.034502	5.2846
3.6200e-05	0.034423	5.2604
3.6000e-05	0.034413	5.2359
3.5800e-05	0.034330	5.2113
3.5600e-05	0.034308	5.1863
3.5400e-05	0.034245	5.1615
3.5200e-05	0.034189	5.1365
3.5000e-05	0.034169	5.1115
3.4800e-05	0.034119	5.0862
3.4600e-05	0.034066	5.0602
3.4400e-05	0.033993	5.0356
3.4200e-05	0.033976	5.0108
3.4000e-05	0.033901	4.9854
3.3800e-05	0.033847	4.9599
3.3600e-05	0.033828	4.9352
3.3400e-05	0.033750	4.9104
3.3200e-05	0.033710	4.8850
3.3000e-05	0.033643	4.8595
3.2800e-05	0.033619	4.8353
3.2600e-05	0.033557	4.8109
3.2400e-05	0.033491	4.7853
3.2200e-05	0.033461	4.7292
3.2000e-05	0.033413	4.7239
3.1800e-05	0.033349	4.7094
3.1600e-05	0.033317	4.6892
3.1400e-05	0.033255	4.6666
3.1200e-05	0.033189	4.6431
3.1000e-05	0.033156	4.6181
3.0800e-05	0.033075	4.5929
3.0600e-05	0.033043	4.5693
3.0400e-05	0.032967	4.5456
3.0200e-05	0.032931	4.5212
3.0000e-05	0.032868	4.4965
2.9800e-05	0.032810	4.4725
2.9600e-05	0.032773	4.4481
2.9400e-05	0.032695	4.4237
2.9200e-05	0.032667	4.3987
2.9000e-05	0.032587	4.3739
2.8800e-05	0.032549	4.3490
2.8600e-05	0.032473	4.3241
2.8400e-05	0.032414	4.2989
2.8200e-05	0.032368	4.2731
2.8000e-05	0.032293	4.2475
2.7800e-05	0.032249	4.2226
2.7600e-05	0.032185	4.1967
2.7400e-05	0.032141	4.1716
2.7200e-05	0.032056	4.1464
2.7000e-05	0.032023	4.1208
2.6800e-05	0.031941	4.0947
2.6600e-05	0.031893	4.0693
2.6400e-05	0.031808	4.0441
2.6200e-05	0.031777	4.0188
2.6000e-05	0.031691	3.9938
2.5800e-05	0.031653	3.9684
2.5600e-05	0.031575	3.9428
2.5400e-05	0.031527	3.9173
2.5200e-05	0.031433	3.8914
2.5000e-05	0.031395	3.8658
2.4800e-05	0.031310	3.8405
2.4600e-05	0.031270	3.8149
2.4400e-05	0.031195	3.7895
2.4200e-05	0.031116	3.7639
2.4000e-05	0.031059	3.7385
2.3800e-05	0.031008	3.7132
2.3600e-05	0.030925	3.6875
2.3400e-05	0.030841	3.6621
2.3200e-05	0.030800	3.6366
2.3000e-05	0.030717	3.6114
2.2800e-05	0.030648	3.5863
2.2600e-05	0.030595	3.5604
2.2400e-05	0.030525	3.5350
2.2200e-05	0.030454	3.5087
2.2000e-05	0.030354	3.4833
2.1800e-05	0.030303	3.4582
2.1600e-05	0.030229	3.4325
2.1400e-05	0.030132	3.4066
2.1200e-05	0.030087	3.3798
2.1000e-05	0.030013	3.3540
2.0800e-05	0.029911	3.3278
2.0600e-05	0.029858	3.3020
2.0400e-05	0.029772	3.2760
2.0200e-05	0.029726	3.2503
2.0000e-05	0.029619	3.2231
1.9800e-05	0.029570	3.1973
1.9600e-05	0.029482	3.1709
1.9400e-05	0.029373	3.1445
1.9200e-05	0.029325	3.1168
1.9000e-05	0.029240	3.0904
1.8800e-05	0.029160	3.0642
1.8600e-05	0.029072	3.0376
1.8400e-05	0.028992	2.9824
1.8200e-05	0.028916	2.9763
1.8000e-05	0.028823	2.9599
1.7800e-05	0.028753	2.9375
1.7600e-05	0.028661	2.9123
1.7400e-05	0.028558	2.8861
1.7200e-05	0.028502	2.8589
1.7000e-05	0.028382	2.8320
1.6800e-05	0.028315	2.8041
1.6600e-05	0.028222	2.7762
1.6400e-05	0.028155	2.7483
1.6200e-05	0.028049	2.7209
1.6000e-05	0.028001	2.6935
1.5800e-05	0.027866	2.6662
1.5600e-05	0.027753	2.6390
1.5400e-05	0.027655	2.6121
1.5200e-05	0.027563	2.5849
1.5000e-05	0.027499	2.5581
1.4800e-05	0.027370	2.5303
1.4600e-05	0.027293	2.5029
1.4400e-05	0.027173	2.4750
1.4200e-05	0.027071	2.4468
1.4000e-05	0.026976	2.4174
1.3800e-05	0.026851	2.3885
1.3600e-05	0.026751	2.3590
1.3400e-05	0.026659	2.3293
1.3200e-05	0.026524	2.2996
1.3000e-05	0.026451	2.2697
1.2800e-05	0.026311	2.2394
1.2600e-05	0.026209	2.2095
1.2400e-05	0.026104	2.1790
1.2200e-05	0.025966	2.1487
1.2000e-05	0.025867	2.1182
1.1800e-05	0.025747	2.0868
1.1600e-05	0.025588	2.0556
1.1400e-05	0.025505	2.0243
1.1200e-05	0.025377	1.9917
1.1000e-05	0.025262	1.9596
1.0800e-05	0.025095	1.9274
1.0600e-05	0.025022	1.8564
1.0400e-05	0.024889	1.8483
1.0200e-05	0.024771	1.8285
		
1.0000e-05	0.024602	1.7664
9.9000e-06	0.024554	1.7627
9.8000e-06	0.024474	1.7537
9.7000e-06	0.024427	1.7418
9.6000e-06	0.024326	1.7282
9.5000e-06	0.024271	1.7139
9.4000e-06	0.024191	1.6990
9.3000e-06	0.024098	1.6839
9.2000e-06	0.024045	1.6686
9.1000e-06	0.023965	1.6530
9.0000e-06	0.023868	1.6368
8.9000e-06	0.023815	1.6205
8.8000e-06	0.023727	1.6039
8.7000e-06	0.023683	1.5868
8.6000e-06	0.023575	1.5698
8.5000e-06	0.023501	1.5518
8.4000e-06	0.023408	1.5342
8.3000e-06	0.023342	1.5164
8.2000e-06	0.023239	1.4984
8.1000e-06	0.023181	1.4803
8.0000e-06	0.023104	1.4621
7.9000e-06	0.022979	1.4437
7.8000e-06	0.022920	1.4247
7.7000e-06	0.022802	1.4060
7.6000e-06	0.022744	1.3877
7.5000e-06	0.022609	1.3694
7.4000e-06	0.022553	1.3510
7.3000e-06	0.022428	1.3326
7.2000e-06	0.022373	1.3143
7.1000e-06	0.022234	1.2969
7.0000e-06	0.022163	1.2792
6.9000e-06	0.022073	1.2622
6.8000e-06	0.021927	1.2456
6.7000e-06	0.021876	1.2290
6.6000e-06	0.021728	1.2124
6.5000e-06	0.021661	1.1958
6.4000e-06	0.021560	1.1586
6.3000e-06	0.021443	1.1544
6.2000e-06	0.021344	1.1435
6.1000e-06	0.021252	1.1291
6.0000e-06	0.021133	1.1120
5.9000e-06	0.021009	1.0935
5.8000e-06	0.020902	1.0745
5.7000e-06	0.020784	1.0548
5.6000e-06	0.020661	1.0347
5.5000e-06	0.020555	1.0148
5.4000e-06	0.020469	0.99476
5.3000e-06	0.020353	0.97438
5.2000e-06	0.020186	0.95346
5.1000e-06	0.020081	0.93210
5.0000e-06	0.019911	0.91138
4.9000e-06	0.019793	0.89099
4.8000e-06	0.019622	0.87263
4.7000e-06	0.019500	0.85594
4.6000e-06	0.019323	0.83979
4.5000e-06	0.019209	0.82437
4.4000e-06	0.019052	0.80939
4.3000e-06	0.018871	0.79373
4.2000e-06	0.018709	0.77740
4.1000e-06	0.018545	0.76003
4.0000e-06	0.018346	0.74135
3.9000e-06	0.018213	0.69380
3.8000e-06	0.018023	0.68885
3.7000e-06	0.017847	0.67567
3.6000e-06	0.017660	0.65838
3.5000e-06	0.017467	0.63962
3.4000e-06	0.017256	0.62050
3.3000e-06	0.017037	0.60138
3.2000e-06	0.016832	0.58194
3.1000e-06	0.016568	0.56235
3.0000e-06	0.016363	0.54187
2.9000e-06	0.016145	0.52184
2.8000e-06	0.015889	0.50418
2.7000e-06	0.015617	0.48774
2.6000e-06	0.015336	0.47067
2.5000e-06	0.015062	0.42945
2.4000e-06	0.014761	0.42445
2.3000e-06	0.014477	0.41274
2.2000e-06	0.014126	0.39696
2.1000e-06	0.013784	0.37971
2.0000e-06	0.013444	0.36405
1.9000e-06	0.013054	0.34950
1.8000e-06	0.012712	0.33548
1.7000e-06	0.012335	0.32356
1.6000e-06	0.011415	0.31744
1.5000e-06	0.010940	0.30489
1.4000e-06	0.010517	0.28889
1.3000e-06	0.010041	0.26858
1.2000e-06	0.0095540	0.26749
1.1000e-06	0.0090722	0.26079
1.0000e-06	0.0085199	0.24771
9.0000e-07	0.0074132	0.23323
8.0000e-07	0.0067986	0.22058
7.0000e-07	0.0061838	0.21486
6.0000e-07	0.0049299	0.21016


==> Fig6_1_4K.TXT <==
I	V	dIdV_1_4 K
0.00093000	0.14897	5.6912
0.00092950	0.14887	5.6884
0.00092900	0.14875	5.6903
0.00092850	0.14864	5.6941
0.00092800	0.14853	5.6987
0.00092750	0.14844	5.7035
0.00092700	0.14833	5.7051
0.00092650	0.14821	5.7080
0.00092600	0.14811	5.7091
0.00092550	0.14800	5.7111
0.00092500	0.14789	5.7194
0.00092450	0.14777	5.7225
0.00092400	0.14769	5.7263
0.00092350	0.14757	5.7290
0.00092300	0.14746	5.7301
0.00092250	0.14735	5.7322
0.00092200	0.14724	5.7365
0.00092150	0.14712	5.7425
0.00092100	0.14702	5.7443
0.00092050	0.14691	5.7481
0.00092000	0.14681	5.7536
0.00091950	0.14670	5.7540
0.00091900	0.14659	5.7531
0.00091850	0.14648	5.7550
0.00091800	0.14637	5.7588
0.00091750	0.14626	5.7616
0.00091700	0.14617	5.7692
0.00091650	0.14606	5.7757
0.00091600	0.14594	5.7775
0.00091550	0.14584	5.7791
0.00091500	0.14572	5.7802
0.00091450	0.14562	5.7858
0.00091400	0.14553	5.7879
0.00091350	0.14541	5.7900
0.00091300	0.14530	5.7930
0.00091250	0.14519	5.7938
0.00091200	0.14508	5.7978
0.00091150	0.14500	5.8044
0.00091100	0.14489	5.8082
0.00091050	0.14477	5.8083
0.00091000	0.14466	5.8082
0.00090950	0.14454	5.8082
0.00090900	0.14444	5.8125
0.00090850	0.14433	5.8209
0.00090800	0.14423	5.8240
0.00090750	0.14414	5.8259
0.00090700	0.14402	5.8299
0.00090650	0.14392	5.8329
0.00090600	0.14380	5.8349
0.00090550	0.14370	5.8400
0.00090500	0.14359	5.8438
0.00090450	0.14350	5.8457
0.00090400	0.14339	5.8516
0.00090350	0.14328	5.8518
0.00090300	0.14317	5.8556
0.00090250	0.14307	5.8587
0.00090200	0.14296	5.8647
0.00090150	0.14286	5.8675
0.00090100	0.14277	5.8676
0.00090050	0.14264	5.8707
0.00090000	0.14254	5.8773
0.00089950	0.14243	5.8812
0.00089900	0.14232	5.8820
0.00089850	0.14221	5.8854
0.00089800	0.14211	5.8886
0.00089750	0.14202	5.8938
0.00089700	0.14191	5.8967
0.00089650	0.14180	5.9007
0.00089600	0.14169	5.9036
0.00089550	0.14158	5.9036
0.00089500	0.14147	5.9036
0.00089450	0.14139	5.9067
0.00089400	0.14127	5.9096
0.00089350	0.14117	5.9129
0.00089300	0.14106	5.9186
0.00089250	0.14096	5.9197
0.00089200	0.14085	5.9213
0.00089150	0.14077	5.9237
0.00089100	0.14065	5.9268
0.00089050	0.14054	5.9300
0.00089000	0.14043	5.9329
0.00088950	0.14033	5.9339
0.00088900	0.14022	5.9349
0.00088850	0.14011	5.9379
0.00088800	0.14003	5.9414
0.00088750	0.13992	5.9451
0.00088700	0.13982	5.9453
0.00088650	0.13971	5.9501
0.00088600	0.13959	5.9533
0.00088550	0.13949	5.9589
0.00088500	0.13939	5.9603
0.00088450	0.13930	5.9638
0.00088400	0.13920	5.9699
0.00088350	0.13909	5.9760
0.00088300	0.13898	5.9810
0.00088250	0.13887	5.9839
0.00088200	0.13877	5.9840
0.00088150	0.13867	5.9827
0.00088100	0.13857	5.9868
0.00088050	0.13847	5.9922
0.00088000	0.13836	5.9922
0.00087950	0.13825	5.9963
0.00087900	0.13814	5.9984
0.00087850	0.13804	5.9994
0.00087800	0.13794	6.0012
0.00087750	0.13783	6.0056
0.00087700	0.13774	6.0077
0.00087650	0.13764	6.0109
0.00087600	0.13753	6.0139
0.00087550	0.13743	6.0171
0.00087500	0.13732	6.0215
0.00087450	0.13722	6.0251
0.00087400	0.13713	6.0264
0.00087350	0.13702	6.0285
0.00087300	0.13691	6.0305
0.00087250	0.13681	6.0327
0.00087200	0.13671	6.0338
0.00087150	0.13660	6.0388
0.00087100	0.13649	6.0422
0.00087050	0.13640	6.0452
0.00087000	0.13630	6.0485
0.00086950	0.13619	6.0532
0.00086900	0.13609	6.0569
0.00086850	0.13598	6.0600
0.00086800	0.13588	6.0620
0.00086750	0.13578	6.0653
0.00086700	0.13570	6.0691
0.00086650	0.13559	6.0759
0.00086600	0.13548	6.0767
0.00086550	0.13537	6.0780
0.00086500	0.13527	6.0806
0.00086450	0.13517	6.0837
0.00086400	0.13507	6.0844
0.00086350	0.13498	6.0897
0.00086300	0.13487	6.0875
0.00086250	0.13476	6.0886
0.00086200	0.13466	6.0906
0.00086150	0.13455	6.0952
0.00086100	0.13445	6.1011
0.00086050	0.13435	6.1079
0.00086000	0.13426	6.1045
0.00085950	0.13416	6.1085
0.00085900	0.13405	6.1126
0.00085850	0.13395	6.1164
0.00085800	0.13385	6.1205
0.00085750	0.13375	6.1239
0.00085700	0.13364	6.1250
0.00085650	0.13354	6.1294
0.00085600	0.13345	6.1318
0.00085550	0.13335	6.1314
0.00085500	0.13324	6.1335
0.00085450	0.13315	6.1389
0.00085400	0.13304	6.1426
0.00085350	0.13294	6.1486
0.00085300	0.13284	6.1519
0.00085250	0.13275	6.1513
0.00085200	0.13265	6.1561
0.00085150	0.13254	6.1594
0.00085100	0.13243	6.1606
0.00085050	0.13233	6.1649
0.00085000	0.13223	6.1680
0.00084950	0.13213	6.1736
0.00084900	0.13205	6.1805
0.00084850	0.13194	6.1838
0.00084800	0.13184	6.1838
0.00084750	0.13173	6.1879
0.00084700	0.13164	6.1893
0.00084650	0.13152	6.1905
0.00084600	0.13143	6.1919
0.00084550	0.13133	6.1972
0.00084500	0.13124	6.1982
0.00084450	0.13114	6.2016
0.00084400	0.13103	6.2061
0.00084350	0.13093	6.2071
0.00084300	0.13083	6.2094
0.00084250	0.13073	6.2108
0.00084200	0.13063	6.2128
0.00084150	0.13054	6.2139
0.00084100	0.13044	6.2188
0.00084050	0.13034	6.2247
0.00084000	0.13023	6.2312
0.00083950	0.13013	6.2359
0.00083900	0.13003	6.2387
0.00083850	0.12994	6.2398
0.00083800	0.12985	6.2432
0.00083750	0.12974	6.2469
0.00083700	0.12964	6.2477
0.00083650	0.12953	6.2477
0.00083600	0.12944	6.2444
0.00083550	0.12933	6.2490
0.00083500	0.12923	6.2545
0.00083450	0.12914	6.2576
0.00083400	0.12905	6.2614
0.00083350	0.12895	6.2649
0.00083300	0.12884	6.2659
0.00083250	0.12874	6.2694
0.00083200	0.12864	6.2727
0.00083150	0.12854	6.2746
0.00083100	0.12844	6.2808
0.00083050	0.12836	6.2842
0.00083000	0.12826	6.2842
0.00082950	0.12816	6.2893
0.00082900	0.12806	6.2946
0.00082850	0.12796	6.2956
0.00082800	0.12785	6.2911
0.00082750	0.12776	6.2933
0.00082700	0.12767	6.2991
0.00082650	0.12757	6.3026
0.00082600	0.12747	6.3069
0.00082550	0.12737	6.3117
0.00082500	0.12727	6.3100
0.00082450	0.12716	6.3149
0.00082400	0.12709	6.3187
0.00082350	0.12698	6.3211
0.00082300	0.12688	6.3247
0.00082250	0.12678	6.3233
0.00082200	0.12668	6.3251
0.00082150	0.12657	6.3316
0.00082100	0.12648	6.3378
0.00082050	0.12638	6.3387
0.00082000	0.12628	6.3448
0.00081950	0.12620	6.3476
0.00081900	0.12610	6.3487
0.00081850	0.12600	6.3534
0.00081800	0.12590	6.3534
0.00081750	0.12579	6.3532
0.00081700	0.12570	6.3596
0.00081650	0.12560	6.3637
0.00081600	0.12550	6.3709
0.00081550	0.12541	6.3770
0.00081500	0.12533	6.3816
0.00081450	0.12522	6.3845
0.00081400	0.12512	6.3861
0.00081350	0.12502	6.3907
0.00081300	0.12493	6.3925
0.00081250	0.12482	6.3932
0.00081200	0.12474	6.3953
0.00081150	0.12464	6.3988
0.00081100	0.12453	6.4032
0.00081050	0.12444	6.4086
0.00081000	0.12434	6.4108
0.00080950	0.12425	6.4125
0.00080900	0.12415	6.4176
0.00080850	0.12407	6.4210
0.00080800	0.12397	6.4263
0.00080750	0.12386	6.4336
0.00080700	0.12376	6.4370
0.00080650	0.12367	6.4366
0.00080600	0.12357	6.4410
0.00080550	0.12348	6.4480
0.00080500	0.12339	6.4523
0.00080450	0.12329	6.4486
0.00080400	0.12319	6.4502
0.00080350	0.12309	6.4547
0.00080300	0.12299	6.4587
0.00080250	0.12289	6.4619
0.00080200	0.12280	6.4649
0.00080150	0.12272	6.4661
0.00080100	0.12262	6.4693
0.00080050	0.12252	6.4718
0.00080000	0.12242	6.4754
0.00079950	0.12232	6.4793
0.00079900	0.12223	6.4811
0.00079850	0.12213	6.4873
0.00079800	0.12203	6.4932
0.00079750	0.12193	6.4934
0.00079700	0.12185	6.4951
0.00079650	0.12175	6.4976
0.00079600	0.12165	6.5008
0.00079550	0.12155	6.5069
0.00079500	0.12146	6.5093
0.00079450	0.12137	6.5163
0.00079400	0.12128	6.5203
0.00079350	0.12118	6.5263
0.00079300	0.12108	6.5307
0.00079250	0.12099	6.5300
0.00079200	0.12089	6.5319
0.00079150	0.12079	6.5398
0.00079100	0.12070	6.5439
0.00079050	0.12061	6.5459
0.00079000	0.12053	6.5501
0.00078950	0.12042	6.5544
0.00078900	0.12033	6.5568
0.00078850	0.12023	6.5664
0.00078800	0.12013	6.5685
0.00078750	0.12003	6.5709
0.00078700	0.11994	6.5779
0.00078650	0.11987	6.5834
0.00078600	0.11976	6.5915
0.00078550	0.11968	6.5979
0.00078500	0.11957	6.5986
0.00078450	0.11948	6.6033
0.00078400	0.11938	6.6079
0.00078350	0.11928	6.6126
0.00078300	0.11919	6.6169
0.00078250	0.11910	6.6213
0.00078200	0.11901	6.6238
0.00078150	0.11892	6.6292
0.00078100	0.11882	6.6363
0.00078050	0.11873	6.6427
0.00078000	0.11863	6.6481
0.00077950	0.11854	6.6546
0.00077900	0.11845	6.6624
0.00077850	0.11837	6.6715
0.00077800	0.11827	6.6798
0.00077750	0.11818	6.6839
0.00077700	0.11807	6.6863
0.00077650	0.11798	6.6924
0.00077600	0.11789	6.6987
0.00077550	0.11780	6.7067
0.00077500	0.11772	6.7175
0.00077450	0.11763	6.7221
0.00077400	0.11752	6.7294
0.00077350	0.11743	6.7363
0.00077300	0.11733	6.7419
0.00077250	0.11724	6.7485
0.00077200	0.11715	6.7571
0.00077150	0.11708	6.7653
0.00077100	0.11698	6.7728
0.00077050	0.11689	6.7812
0.00077000	0.11679	6.7912
0.00076950	0.11670	6.7982
0.00076900	0.11660	6.8069
0.00076850	0.11651	6.8144
0.00076800	0.11642	6.8242
0.00076750	0.11634	6.8301
0.00076700	0.11625	6.8357
0.00076650	0.11616	6.8450
0.00076600	0.11606	6.8551
0.00076550	0.11597	6.8647
0.00076500	0.11588	6.8697
0.00076450	0.11579	6.8786
0.00076400	0.11571	6.8922
0.00076350	0.11561	6.9013
0.00076300	0.11552	6.9086
0.00076250	0.11543	6.9167
0.00076200	0.11534	6.9268
0.00076150	0.11525	6.9381
0.00076100	0.11516	6.9449
0.00076050	0.11509	6.9533
0.00076000	0.11499	6.9654
0.00075950	0.11490	6.9717
0.00075900	0.11481	6.9797
0.00075850	0.11472	6.9927
0.00075800	0.11463	7.0010
0.00075750	0.11454	7.0152
0.00075700	0.11446	7.0271
0.00075650	0.11438	7.0390
0.00075600	0.11428	7.0493
0.00075550	0.11419	7.0592
0.00075500	0.11411	7.0711
0.00075450	0.11402	7.0816
0.00075400	0.11392	7.0897
0.00075350	0.11385	7.0980
0.00075300	0.11376	7.1124
0.00075250	0.11367	7.1198
0.00075200	0.11358	7.1287
0.00075150	0.11350	7.1393
0.00075100	0.11340	7.1511
0.00075050	0.11332	7.1591
0.00075000	0.11325	7.1710
0.00074950	0.11316	7.1827
0.00074900	0.11306	7.1936
0.00074850	0.11297	7.2060
0.00074800	0.11289	7.2142
0.00074750	0.11280	7.2239
0.00074700	0.11272	7.2354
0.00074650	0.11263	7.2463
0.00074600	0.11256	7.2532
0.00074550	0.11247	7.2651
0.00074500	0.11238	7.2782
0.00074450	0.11230	7.2842
0.00074400	0.11221	7.2912
0.00074350	0.11212	7.3038
0.00074300	0.11204	7.3138
0.00074250	0.11195	7.3275
0.00074200	0.11188	7.3359
0.00074150	0.11179	7.3438
0.00074100	0.11171	7.3527
0.00074050	0.11162	7.3629
0.00074000	0.11153	7.3732
0.00073950	0.11144	7.3846
0.00073900	0.11136	7.3921
0.00073850	0.11129	7.4024
0.00073800	0.11120	7.4120
0.00073750	0.11112	7.4183
0.00073700	0.11103	7.4342
0.00073650	0.11094	7.4421
0.00073600	0.11086	7.4529
0.00073550	0.11078	7.4644
0.00073500	0.11070	7.4752
0.00073450	0.11062	7.4846
0.00073400	0.11053	7.4898
0.00073350	0.11045	7.4974
0.00073300	0.11037	7.5039
0.00073250	0.11028	7.5154
0.00073200	0.11020	7.5237
0.00073150	0.11011	7.5331
0.00073100	0.11004	7.5423
0.00073050	0.10997	7.5526
0.00073000	0.10988	7.5646
0.00072950	0.10979	7.5709
0.00072900	0.10971	7.5809
0.00072850	0.10963	7.5879
0.00072800	0.10954	7.5949
0.00072750	0.10946	7.6012
0.00072700	0.10939	7.6133
0.00072650	0.10931	7.6202
0.00072600	0.10922	7.6266
0.00072550	0.10914	7.6330
0.00072500	0.10906	7.6405
0.00072450	0.10897	7.6489
0.00072400	0.10889	7.6573
0.00072350	0.10881	7.6665
0.00072300	0.10873	7.6727
0.00072250	0.10866	7.6858
0.00072200	0.10857	7.6943
0.00072150	0.10850	7.6971
0.00072100	0.10842	7.7058
0.00072050	0.10833	7.7143
0.00072000	0.10825	7.7221
0.00071950	0.10816	7.7306
0.00071900	0.10810	7.7359
0.00071850	0.10802	7.7469
0.00071800	0.10793	7.7552
0.00071750	0.10785	7.7625
0.00071700	0.10777	7.7699
0.00071650	0.10769	7.7759
0.00071600	0.10761	7.7825
0.00071550	0.10753	7.7890
0.00071500	0.10746	7.7920
0.00071450	0.10737	7.7960
0.00071400	0.10729	7.7999
0.00071350	0.10721	7.8085
0.00071300	0.10713	7.8183
0.00071250	0.10705	7.8275
0.00071200	0.10697	7.8324
0.00071150	0.10690	7.8385
0.00071100	0.10682	7.8465
0.00071050	0.10674	7.8486
0.00071000	0.10665	7.8551
0.00070950	0.10657	7.8639
0.00070900	0.10649	7.8651
0.00070850	0.10643	7.8705
0.00070800	0.10635	7.8793
0.00070750	0.10627	7.8867
0.00070700	0.10619	7.8930
0.00070650	0.10610	7.8990
0.00070600	0.10603	7.9045
0.00070550	0.10595	7.9127
0.00070500	0.10586	7.9162
0.00070450	0.10580	7.9228
0.00070400	0.10572	7.9272
0.00070350	0.10563	7.9361
0.00070300	0.10556	7.9406
0.00070250	0.10548	7.9469
0.00070200	0.10540	7.9514
0.00070150	0.10532	7.9542
0.00070100	0.10526	7.9569
0.00070050	0.10517	7.9623
0.00070000	0.10509	7.9679
0.00069950	0.10501	7.9750
0.00069900	0.10493	7.9815
0.00069850	0.10485	7.9871
0.00069800	0.10478	7.9908
0.00069750	0.10472	7.9946
0.00069700	0.10463	7.9992
0.00069650	0.10455	8.0041
0.00069600	0.10447	8.0115
0.00069550	0.10439	8.0159
0.00069500	0.10431	8.0202
0.00069450	0.10424	8.0267
0.00069400	0.10417	8.0327
0.00069350	0.10409	8.0357
0.00069300	0.10401	8.0397
0.00069250	0.10393	8.0413
0.00069200	0.10385	8.0475
0.00069150	0.10378	8.0572
0.00069100	0.10370	8.0609
0.00069050	0.10363	8.0631
0.00069000	0.10355	8.0660
0.00068950	0.10347	8.0714
0.00068900	0.10339	8.0742
0.00068850	0.10331	8.0760
0.00068800	0.10324	8.0790
0.00068750	0.10316	8.0853
0.00068700	0.10309	8.0901
0.00068650	0.10302	8.0950
0.00068600	0.10293	8.0999
0.00068550	0.10285	8.1027
0.00068500	0.10277	8.1111
0.00068450	0.10270	8.1179
0.00068400	0.10262	8.1217
0.00068350	0.10256	8.1252
0.00068300	0.10248	8.1323
0.00068250	0.10240	8.1349
0.00068200	0.10232	8.1381
0.00068150	0.10224	8.1376
0.00068100	0.10216	8.1408
0.00068050	0.10209	8.1456
0.00068000	0.10202	8.1465
0.00067950	0.10194	8.1500
0.00067900	0.10187	8.1585
0.00067850	0.10178	8.1616
0.00067800	0.10171	8.1630
0.00067750	0.10163	8.1644
0.00067700	0.10156	8.1677
0.00067650	0.10149	8.1746
0.00067600	0.10141	8.1775
0.00067550	0.10133	8.1837
0.00067500	0.10125	8.1885
0.00067450	0.10117	8.1935
0.00067400	0.10110	8.1967
0.00067350	0.10102	8.1996
0.00067300	0.10096	8.2004
0.00067250	0.10088	8.2063
0.00067200	0.10081	8.2087
0.00067150	0.10073	8.2121
0.00067100	0.10065	8.2172
0.00067050	0.10057	8.2179
0.00067000	0.10049	8.2175
0.00066950	0.10043	8.2221
0.00066900	0.10036	8.2274
0.00066850	0.10028	8.2279
0.00066800	0.10020	8.2300
0.00066750	0.10012	8.2373
0.00066700	0.10005	8.2396
0.00066650	0.099972	8.2396
0.00066600	0.099895	8.2406
0.00066550	0.099830	8.2426
0.00066500	0.099746	8.2443
0.00066450	0.099672	8.2505
0.00066400	0.099595	8.2554
0.00066350	0.099516	8.2637
0.00066300	0.099445	8.2658
0.00066250	0.099367	8.2690
0.00066200	0.099305	8.2682
0.00066150	0.099230	8.2687
0.00066100	0.099143	8.2717
0.00066050	0.099066	8.2795
0.00066000	0.098991	8.2809
0.00065950	0.098915	8.2830
0.00065900	0.098845	8.2869
0.00065850	0.098782	8.2867
0.00065800	0.098700	8.2841
0.00065750	0.098626	8.2861
0.00065700	0.098547	8.2908
0.00065650	0.098467	8.2958
0.00065600	0.098393	8.2958
0.00065550	0.098318	8.3028
0.00065500	0.098254	8.3057
0.00065450	0.098179	8.3048
0.00065400	0.098099	8.3067
0.00065350	0.098027	8.3057
0.00065300	0.097950	8.3068
0.00065250	0.097876	8.3139
0.00065200	0.097801	8.3199
0.00065150	0.097720	8.3239
0.00065100	0.097657	8.3247
0.00065050	0.097580	8.3239
0.00065000	0.097504	8.3239
0.00064950	0.097428	8.3272
0.00064900	0.097349	8.3318
0.00064850	0.097280	8.3327
0.00064800	0.097216	8.3386
0.00064750	0.097139	8.3398
0.00064700	0.097061	8.3388
0.00064650	0.096980	8.3418
0.00064600	0.096906	8.3438
0.00064550	0.096828	8.3452
0.00064500	0.096757	8.3425
0.00064450	0.096679	8.3452
0.00064400	0.096620	8.3501
0.00064350	0.096542	8.3529
0.00064300	0.096465	8.3548
0.00064250	0.096384	8.3554
0.00064200	0.096314	8.3577
0.00064150	0.096230	8.3587
0.00064100	0.096161	8.3593
0.00064050	0.096085	8.3587
0.00064000	0.096021	8.3618
0.00063950	0.095944	8.3639
0.00063900	0.095868	8.3647
0.00063850	0.095795	8.3647
0.00063800	0.095716	8.3647
0.00063750	0.095645	8.3648
0.00063700	0.095564	8.3683
0.00063650	0.095501	8.3720
0.00063600	0.095425	8.3699
0.00063550	0.095345	8.3699
0.00063500	0.095273	8.3719
0.00063450	0.095196	8.3699
0.00063400	0.095124	8.3720
0.00063350	0.095063	8.3719
0.00063300	0.094984	8.3727
0.00063250	0.094909	8.3759
0.00063200	0.094826	8.3768
0.00063150	0.094751	8.3759
0.00063100	0.094678	8.3737
0.00063050	0.094601	8.3754
0.00063000	0.094538	8.3790
0.00062950	0.094466	8.3808
0.00062900	0.094386	8.3808
0.00062850	0.094311	8.3801
0.00062800	0.094232	8.3790
0.00062750	0.094160	8.3772
0.00062700	0.094081	8.3806
0.00062650	0.094018	8.3876
0.00062600	0.093947	8.3849
0.00062550	0.093863	8.3841
0.00062500	0.093789	8.3841
0.00062450	0.093713	8.3810
0.00062400	0.093641	8.3768
0.00062350	0.093565	8.3759
0.00062300	0.093506	8.3739
0.00062250	0.093429	8.3759
0.00062200	0.093346	8.3729
0.00062150	0.093270	8.3728
0.00062100	0.093193	8.3719
0.00062050	0.093121	8.3688
0.00062000	0.093048	8.3659
0.00061950	0.092988	8.3648
0.00061900	0.092906	8.3661
0.00061850	0.092832	8.3659
0.00061800	0.092755	8.3639
0.00061750	0.092676	8.3639
0.00061700	0.092599	8.3619
0.00061650	0.092526	8.3578
0.00061600	0.092461	8.3547
0.00061550	0.092388	8.3525
0.00061500	0.092306	8.3507
0.00061450	0.092234	8.3498
0.00061400	0.092156	8.3443
0.00061350	0.092087	8.3438
0.00061300	0.092008	8.3410
0.00061250	0.091940	8.3386
0.00061200	0.091865	8.3326
0.00061150	0.091786	8.3307
0.00061100	0.091712	8.3283
0.00061050	0.091634	8.3247
0.00061000	0.091560	8.3196
0.00060950	0.091486	8.3141
0.00060900	0.091411	8.3138
0.00060850	0.091347	8.3089
0.00060800	0.091270	8.3048
0.00060750	0.091183	8.3019
0.00060700	0.091117	8.2946
0.00060650	0.091037	8.2887
0.00060600	0.090962	8.2840
0.00060550	0.090886	8.2829
0.00060500	0.090810	8.2789
0.00060450	0.090748	8.2729
0.00060400	0.090673	8.2645
0.00060350	0.090591	8.2605
0.00060300	0.090516	8.2545
0.00060250	0.090430	8.2487
0.00060200	0.090359	8.2399
0.00060150	0.090282	8.2355
0.00060100	0.090218	8.2281
0.00060050	0.090144	8.2187
0.00060000	0.090061	8.2097
0.00059950	0.089986	8.2037
0.00059900	0.089909	8.1964
0.00059850	0.089831	8.1918
0.00059800	0.089758	8.1798
0.00059750	0.089690	8.1713
0.00059700	0.089606	8.1635
0.00059650	0.089531	8.1556
0.00059600	0.089454	8.1465
0.00059550	0.089374	8.1372
0.00059500	0.089298	8.1292
0.00059450	0.089220	8.1192
0.00059400	0.089156	8.1108
0.00059350	0.089075	8.0997
0.00059300	0.088992	8.0871
0.00059250	0.088913	8.0765
0.00059200	0.088835	8.0686
0.00059150	0.088757	8.0575
0.00059100	0.088680	8.0437
0.00059050	0.088617	8.0336
0.00059000	0.088534	8.0194
0.00058950	0.088454	8.0057
0.00058900	0.088377	7.9914
0.00058850	0.088292	7.9781
0.00058800	0.088214	7.9661
0.00058750	0.088135	7.9526
0.00058700	0.088068	7.9348
0.00058650	0.087993	7.9187
0.00058600	0.087905	7.9070
0.00058550	0.087828	7.8972
0.00058500	0.087745	7.8802
0.00058450	0.087666	7.8632
0.00058400	0.087590	7.8466
0.00058350	0.087522	7.8313
0.00058300	0.087431	7.8161
0.00058250	0.087353	7.7994
0.00058200	0.087266	7.7862
0.00058150	0.087188	7.7692
0.00058100	0.087107	7.7473
0.00058050	0.087026	7.7271
0.00058000	0.086958	7.7088
0.00057950	0.086873	7.6904
0.00057900	0.086791	7.6733
0.00057850	0.086704	7.6520
0.00057800	0.086622	7.6295
0.00057750	0.086536	7.6114
0.00057700	0.086458	7.5916
0.00057650	0.086387	7.5724
0.00057600	0.086301	7.5510
0.00057550	0.086214	7.5301
0.00057500	0.086131	7.5121
0.00057450	0.086046	7.4905
0.00057400	0.085965	7.4692
0.00057350	0.085895	7.4482
0.00057300	0.085801	7.4259
0.00057250	0.085713	7.3997
0.00057200	0.085628	7.3748
0.00057150	0.085541	7.3491
0.00057100	0.085458	7.3236
0.00057050	0.085371	7.2988
0.00057000	0.085299	7.2785
0.00056950	0.085211	7.2569
0.00056900	0.085119	7.2316
0.00056850	0.085029	7.2058
0.00056800	0.084940	7.1802
0.00056750	0.084851	7.1560
0.00056700	0.084769	7.1324
0.00056650	0.084693	7.1067
0.00056600	0.084598	7.0846
0.00056550	0.084511	7.0633
0.00056500	0.084417	7.0395
0.00056450	0.084331	7.0205
0.00056400	0.084239	6.9915
0.00056350	0.084144	6.9605
0.00056300	0.084058	6.9342
0.00056250	0.083977	6.9069
0.00056200	0.083886	6.8772
0.00056150	0.083788	6.8493
0.00056100	0.083699	6.8229
0.00056050	0.083604	6.7973
0.00056000	0.083514	6.7706
0.00055950	0.083423	6.7406
0.00055900	0.083342	6.7137
0.00055850	0.083237	6.6783
0.00055800	0.083146	6.6526
0.00055750	0.083044	6.6249
0.00055700	0.082955	6.5945
0.00055650	0.082855	6.5663
0.00055600	0.082767	6.5383
0.00055550	0.082683	6.5101
0.00055500	0.082582	6.4816
0.00055450	0.082483	6.4479
0.00055400	0.082372	6.4124
0.00055350	0.082280	6.3790
0.00055300	0.082176	6.3466
0.00055250	0.082085	6.3130
0.00055200	0.081980	6.2787
0.00055150	0.081892	6.2495
0.00055100	0.081795	6.2211
0.00055050	0.081688	6.1840
0.00055000	0.081585	6.1463
0.00054950	0.081482	6.1140
0.00054900	0.081372	6.0837
0.00054850	0.081274	6.0508
0.00054800	0.081188	6.0127
0.00054750	0.081073	5.9732
0.00054700	0.080968	5.9441
0.00054650	0.080855	5.9107
0.00054600	0.080752	5.8773
0.00054550	0.080644	5.8475
0.00054500	0.080532	5.8170
0.00054450	0.080446	5.7809
0.00054400	0.080330	5.7503
0.00054350	0.080216	5.7158
0.00054300	0.080103	5.6886
0.00054250	0.079987	5.6611
0.00054200	0.079881	5.6294
0.00054150	0.079764	5.5955
0.00054100	0.079675	5.5624
0.00054050	0.079561	5.5307
0.00054000	0.079440	5.5051
0.00053950	0.079327	5.4734
0.00053900	0.079196	5.4437
0.00053850	0.079087	5.4119
0.00053800	0.078965	5.3811
0.00053750	0.078855	5.3515
0.00053700	0.078756	5.3227
0.00053650	0.078627	5.2977
0.00053600	0.078512	5.2720
0.00053550	0.078385	5.2368
0.00053500	0.078270	5.2083
0.00053450	0.078138	5.1825
0.00053400	0.078021	5.1527
0.00053350	0.077916	5.1357
0.00053300	0.077793	5.1178
0.00053250	0.077656	5.0242
0.00053200	0.077541	5.0231
0.00053150	0.077413	5.0224
0.00053100	0.077288	5.0031
0.00053050	0.077159	4.9707
0.00053000	0.077039	4.9476
0.00052950	0.076931	4.9370
0.00052900	0.076792	4.9278
0.00052850	0.076669	4.8941
0.00052800	0.076532	4.8788
0.00052750	0.076410	4.8545
0.00052700	0.076273	4.8628
0.00052650	0.076147	4.8592
0.00052600	0.076013	4.8489
0.00052550	0.075909	4.8232
0.00052500	0.075782	4.8088
0.00052450	0.075636	4.7991
0.00052400	0.075501	4.7949
0.00052350	0.075365	4.7720
0.00052300	0.075242	4.7622
0.00052250	0.075109	4.7663
0.00052200	0.075000	4.7459
0.00052150	0.074867	4.7437
0.00052100	0.074731	4.7624
0.00052050	0.074594	4.7574
0.00052000	0.074463	4.7601
0.00051950	0.074331	4.7689
0.00051900	0.074196	4.7750
0.00051850	0.074089	4.7875
0.00051800	0.073959	4.7917
0.00051750	0.073821	4.7962
0.00051700	0.073690	4.8025
0.00051650	0.073558	4.8165
0.00051600	0.073429	4.8350
0.00051550	0.073302	4.8520
0.00051500	0.073176	4.8675
0.00051450	0.073041	4.8876
0.00051400	0.072932	4.9131
0.00051350	0.072807	4.9426
0.00051300	0.072673	4.9693
0.00051250	0.072551	4.9953
0.00051200	0.072426	5.0263
0.00051150	0.072304	5.0587
0.00051100	0.072185	5.0941
0.00051050	0.072087	5.1355
0.00051000	0.071951	5.1730
0.00050950	0.071829	5.2110
0.00050900	0.071708	5.2496
0.00050850	0.071589	5.2964
0.00050800	0.071475	5.3443
0.00050750	0.071358	5.3902
0.00050700	0.071250	5.4354
0.00050650	0.071151	5.4861
0.00050600	0.071039	5.5390
0.00050550	0.070922	5.5872
0.00050500	0.070806	5.6347
0.00050450	0.070693	5.6894
0.00050400	0.070588	5.7390
0.00050350	0.070478	5.7891
0.00050300	0.070390	5.8431
0.00050250	0.070285	5.8942
0.00050200	0.070176	5.9426
0.00050150	0.070070	6.0035
0.00050100	0.069968	6.0577
0.00050050	0.069866	6.1076
0.00050000	0.069764	6.1772
0.00049950	0.069680	6.2350
0.00049900	0.069580	6.2993
0.00049850	0.069476	6.3618
0.00049800	0.069374	6.5028
0.00049750	0.069286	6.5237
0.00049700	0.069185	6.5576
0.00049650	0.069098	6.6112
0.00049600	0.069001	6.6751
0.00049550	0.068925	6.7347
0.00049500	0.068828	6.7947
0.00049450	0.068732	6.8616
0.00049400	0.068644	6.9278
0.00049350	0.068551	6.9968
0.00049300	0.068470	7.0733
0.00049250	0.068378	7.1525
0.00049200	0.068306	7.2271
0.00049150	0.068223	7.3059
0.00049100	0.068134	7.3822
0.00049050	0.068046	7.4639
0.00049000	0.067962	7.5449
0.00048950	0.067880	7.6205
0.00048900	0.067804	7.6953
0.00048850	0.067736	7.7672
0.00048800	0.067653	7.8414
0.00048750	0.067575	7.9263
0.00048700	0.067493	8.0102
0.00048650	0.067420	8.0893
0.00048600	0.067342	8.1705
0.00048550	0.067266	8.2513
0.00048500	0.067189	8.3346
0.00048450	0.067127	8.4166
0.00048400	0.067056	8.4940
0.00048350	0.066978	8.5735
0.00048300	0.066906	8.6575
0.00048250	0.066836	8.7366
0.00048200	0.066766	8.8176
0.00048150	0.066696	8.8996
0.00048100	0.066626	8.9829
0.00048050	0.066565	9.0646
0.00048000	0.066495	9.1473
0.00047950	0.066426	9.2274
0.00047900	0.066360	9.3126
0.00047850	0.066292	9.3968
0.00047800	0.066228	9.4769
0.00047750	0.066161	9.5611
0.00047700	0.066108	9.6422
0.00047650	0.066044	9.7216
0.00047600	0.065978	9.8046
0.00047550	0.065910	9.8912
0.00047500	0.065850	9.9760
0.00047450	0.065787	10.057
0.00047400	0.065726	10.137
0.00047350	0.065673	10.222
0.00047300	0.065615	10.308
0.00047250	0.065548	10.506
0.00047200	0.065494	10.524
0.00047150	0.065432	10.579
0.00047100	0.065373	10.656
0.00047050	0.065311	10.740
0.00047000	0.065260	10.831
0.00046950	0.065212	10.915
0.00046900	0.065152	10.998
0.00046850	0.065094	11.083
0.00046800	0.065038	11.169
0.00046750	0.064982	11.252
0.00046700	0.064927	11.335
0.00046650	0.064876	11.412
0.00046600	0.064826	11.492
0.00046550	0.064768	11.576
0.00046500	0.064716	11.661
0.00046450	0.064662	11.741
0.00046400	0.064609	11.824
0.00046350	0.064555	11.904
0.00046300	0.064508	11.986
0.00046250	0.064462	12.072
0.00046200	0.064408	12.157
0.00046150	0.064359	12.236
0.00046100	0.064302	12.319
0.00046050	0.064254	12.401
0.00046000	0.064203	12.475
0.00045950	0.064165	12.550
0.00045900	0.064110	12.629
0.00045850	0.064064	12.703
0.00045800	0.064011	12.778
0.00045750	0.063964	12.861
0.00045700	0.063915	12.942
0.00045650	0.063867	13.030
0.00045600	0.063823	13.117
0.00045550	0.063777	13.202
0.00045500	0.063726	13.286
0.00045450	0.063683	13.370
0.00045400	0.063634	13.450
0.00045350	0.063590	13.525
0.00045300	0.063550	13.607
0.00045250	0.063507	13.691
0.00045200	0.063456	13.770
0.00045150	0.063413	13.847
0.00045100	0.063362	13.931
0.00045050	0.063322	14.015
0.00045000	0.063275	14.091
0.00044950	0.063239	14.172
0.00044900	0.063198	14.248
0.00044850	0.063149	14.307
0.00044800	0.063109	14.371
0.00044750	0.063063	14.441
0.00044700	0.063021	14.518
0.00044650	0.062976	14.590
0.00044600	0.062932	14.666
0.00044550	0.062898	14.736
0.00044500	0.062856	14.809
0.00044450	0.062811	14.883
0.00044400	0.062770	14.954
0.00044350	0.062727	15.002
0.00044300	0.062689	15.053
0.00044250	0.062644	15.119
0.00044200	0.062612	15.205
0.00044150	0.062570	15.279
0.00044100	0.062525	15.340
0.00044050	0.062487	15.422
0.00044000	0.062443	15.503
0.00043950	0.062406	15.576
0.00043900	0.062366	15.655
0.00043850	0.062325	15.727
0.00043800	0.062295	15.802
0.00043750	0.062255	15.875
0.00043700	0.062213	15.962
0.00043650	0.062173	16.033
0.00043600	0.062132	16.103
0.00043550	0.062096	16.172
0.00043500	0.062056	16.243
0.00043450	0.062026	16.316
0.00043400	0.061986	16.382
0.00043350	0.061948	16.448
0.00043300	0.061908	16.516
0.00043250	0.061872	16.586
0.00043200	0.061829	16.649
0.00043150	0.061796	16.718
0.00043100	0.061756	16.786
0.00043050	0.061725	16.851
0.00043000	0.061687	16.919
0.00042950	0.061650	17.089
0.00042900	0.061613	17.099
0.00042850	0.061581	17.136
0.00042800	0.061540	17.190
0.00042750	0.061508	17.253
0.00042700	0.061467	17.318
0.00042650	0.061439	17.382
0.00042600	0.061399	17.443
0.00042550	0.061365	17.507
0.00042500	0.061329	17.573
0.00042450	0.061292	17.640
0.00042400	0.061260	17.707
0.00042350	0.061221	17.782
0.00042300	0.061193	17.857
0.00042250	0.061162	17.933
0.00042200	0.061119	18.014
0.00042150	0.061090	18.085
0.00042100	0.061052	18.142
0.00042050	0.061020	18.202
0.00042000	0.060985	18.261
0.00041950	0.060957	18.319
0.00041900	0.060921	18.374
0.00041850	0.060889	18.431
0.00041800	0.060851	18.490
0.00041750	0.060822	18.546
0.00041700	0.060782	18.606
0.00041650	0.060754	18.661
0.00041600	0.060725	18.719
0.00041550	0.060686	18.778
0.00041500	0.060657	18.839
0.00041450	0.060619	18.900
0.00041400	0.060591	18.962
0.00041350	0.060553	19.026
0.00041300	0.060525	19.093
0.00041250	0.060499	19.163
0.00041200	0.060459	19.238
0.00041150	0.060430	19.312
0.00041100	0.060395	19.384
0.00041050	0.060364	19.446
0.00041000	0.060332	19.508
0.00040950	0.060299	19.563
0.00040900	0.060269	19.616
0.00040850	0.060242	19.663
0.00040800	0.060208	19.709
0.00040750	0.060177	19.765
0.00040700	0.060141	19.821
0.00040650	0.060114	19.872
0.00040600	0.060079	19.920
0.00040550	0.060051	19.970
0.00040500	0.060025	20.022
0.00040450	0.059989	20.073
0.00040400	0.059961	20.126
0.00040350	0.059928	20.179
0.00040300	0.059898	20.239
0.00040250	0.059865	20.302
0.00040200	0.059838	20.362
0.00040150	0.059811	20.418
0.00040100	0.059775	20.477
0.00040050	0.059748	20.535
0.00040000	0.059714	20.592
0.00039950	0.059687	20.649
0.00039900	0.059656	20.706
0.00039850	0.059625	20.759
0.00039800	0.059598	20.810
0.00039750	0.059569	20.859
0.00039700	0.059536	20.917
0.00039650	0.059507	20.970
0.00039600	0.059479	21.026
0.00039550	0.059446	21.079
0.00039500	0.059422	21.135
0.00039450	0.059396	21.186
0.00039400	0.059364	21.241
0.00039350	0.059333	21.296
0.00039300	0.059306	21.344
0.00039250	0.059272	21.394
0.00039200	0.059247	21.445
0.00039150	0.059214	21.492
0.00039100	0.059190	21.536
0.00039050	0.059162	21.581
0.00039000	0.059133	21.631
0.00038950	0.059103	21.680
0.00038900	0.059077	21.730
0.00038850	0.059044	21.779
0.00038800	0.059019	21.828
0.00038750	0.058992	21.883
0.00038700	0.058963	21.932
0.00038650	0.058932	21.972
0.00038600	0.058907	22.020
0.00038550	0.058874	22.069
0.00038500	0.058850	22.113
0.00038450	0.058820	22.163
0.00038400	0.058799	22.209
0.00038350	0.058766	22.253
0.00038300	0.058739	22.299
0.00038250	0.058708	22.344
0.00038200	0.058682	22.391
0.00038150	0.058654	22.441
0.00038100	0.058625	22.485
0.00038050	0.058602	22.526
0.00038000	0.058576	22.570
0.00037950	0.058547	22.610
0.00037900	0.058518	22.647
0.00037850	0.058493	22.695
0.00037800	0.058460	22.744
0.00037750	0.058437	22.787
0.00037700	0.058407	22.842
0.00037650	0.058387	22.892
0.00037600	0.058356	22.939
0.00037550	0.058331	22.980
0.00037500	0.058301	23.025
0.00037450	0.058277	23.065
0.00037400	0.058247	23.105
0.00037350	0.058222	23.155
0.00037300	0.058195	23.204
0.00037250	0.058171	23.246
0.00037200	0.058141	23.290
0.00037150	0.058116	23.332
0.00037100	0.058089	23.370
0.00037050	0.058060	23.405
0.00037000	0.058038	23.450
0.00036950	0.058014	23.491
0.00036900	0.057983	23.529
0.00036850	0.057957	23.564
0.00036800	0.057929	23.608
0.00036750	0.057902	23.649
0.00036700	0.057880	23.696
0.00036650	0.057857	23.739
0.00036600	0.057827	23.776
0.00036550	0.057801	23.808
0.00036500	0.057774	23.843
0.00036450	0.057747	23.875
0.00036400	0.057724	23.918
0.00036350	0.057701	23.967
0.00036300	0.057674	24.015
0.00036250	0.057645	24.053
0.00036200	0.057622	24.083
0.00036150	0.057590	24.130
0.00036100	0.057570	24.188
0.00036050	0.057541	24.224
0.00036000	0.057520	24.249
0.00035950	0.057498	24.278
0.00035900	0.057468	24.322
0.00035850	0.057444	24.363
0.00035800	0.057414	24.402
0.00035750	0.057392	24.434
0.00035700	0.057364	24.463
0.00035650	0.057340	24.488
0.00035600	0.057312	24.528
0.00035550	0.057289	24.564
0.00035500	0.057269	24.601
0.00035450	0.057240	24.647
0.00035400	0.057215	24.685
0.00035350	0.057190	24.714
0.00035300	0.057162	24.738
0.00035250	0.057140	24.773
0.00035200	0.057109	24.818
0.00035150	0.057090	24.873
0.00035100	0.057067	24.919
0.00035050	0.057037	24.964
0.00035000	0.057015	25.012
0.00034950	0.056988	25.034
0.00034900	0.056962	25.050
0.00034850	0.056939	25.073
0.00034800	0.056916	25.100
0.00034750	0.056894	25.127
0.00034700	0.056865	25.169
0.00034650	0.056843	25.207
0.00034600	0.056818	25.236
0.00034550	0.056791	25.260
0.00034500	0.056769	25.298
0.00034450	0.056748	25.325
0.00034400	0.056720	25.346
0.00034350	0.056697	25.365
0.00034300	0.056667	25.393
0.00034250	0.056646	25.429
0.00034200	0.056621	25.467
0.00034150	0.056597	25.500
0.00034100	0.056579	25.528
0.00034050	0.056551	25.549
0.00034000	0.056527	25.573
0.00033950	0.056501	25.609
0.00033900	0.056477	25.646
0.00033850	0.056450	25.673
0.00033800	0.056427	25.699
0.00033750	0.056409	25.733
0.00033700	0.056381	25.764
0.00033650	0.056358	25.793
0.00033600	0.056333	25.814
0.00033550	0.056309	25.840
0.00033500	0.056286	25.868
0.00033450	0.056259	25.901
0.00033400	0.056237	25.930
0.00033350	0.056215	25.959
0.00033300	0.056192	25.999
0.00033250	0.056164	26.037
0.00033200	0.056143	26.064
0.00033150	0.056116	26.085
0.00033100	0.056096	26.108
0.00033050	0.056068	26.132
0.00033000	0.056048	26.159
0.00032950	0.056026	26.194
0.00032900	0.056001	26.227
0.00032850	0.055975	26.253
0.00032800	0.055954	26.286
0.00032750	0.055927	26.329
0.00032700	0.055906	26.359
0.00032650	0.055880	26.396
0.00032600	0.055863	26.433
0.00032550	0.055836	26.463
0.00032500	0.055814	26.494
0.00032450	0.055788	26.522
0.00032400	0.055764	26.540
0.00032350	0.055742	26.565
0.00032300	0.055716	26.593
0.00032250	0.055696	26.628
0.00032200	0.055675	26.666
0.00032150	0.055647	26.690
0.00032100	0.055627	26.706
0.00032050	0.055601	26.723
0.00032000	0.055580	26.743
0.00031950	0.055553	26.766
0.00031900	0.055533	26.786
0.00031850	0.055512	26.811
0.00031800	0.055485	26.840
0.00031750	0.055465	26.863
0.00031700	0.055439	26.875
0.00031650	0.055417	26.887
0.00031600	0.055394	26.912
0.00031550	0.055376	26.929
0.00031500	0.055349	26.949
0.00031450	0.055327	26.969
0.00031400	0.055301	26.985
0.00031350	0.055279	27.015
0.00031300	0.055256	27.032
0.00031250	0.055234	27.046
0.00031200	0.055214	27.067
0.00031150	0.055191	27.075
0.00031100	0.055167	27.087
0.00031050	0.055142	27.113
0.00031000	0.055122	27.147
0.00030950	0.055094	27.176
0.00030900	0.055076	27.194
0.00030850	0.055054	27.204
0.00030800	0.055029	27.218
0.00030750	0.055005	27.231
0.00030700	0.054983	27.247
0.00030650	0.054961	27.266
0.00030600	0.054937	27.296
0.00030550	0.054918	27.321
0.00030500	0.054896	27.339
0.00030450	0.054870	27.367
0.00030400	0.054849	27.383
0.00030350	0.054826	27.399
0.00030300	0.054800	27.354
0.00030250	0.054782	27.348
0.00030200	0.054754	27.356
0.00030150	0.054737	27.368
0.00030100	0.054710	27.384
0.00030050	0.054692	27.403
0.00030000	0.054668	27.427
0.00029950	0.054645	27.451
0.00029900	0.054623	27.479
0.00029850	0.054599	27.507
0.00029800	0.054579	27.541
0.00029750	0.054553	27.580
0.00029700	0.054537	27.614
0.00029650	0.054512	27.650
0.00029600	0.054490	27.691
0.00029550	0.054466	27.730
0.00029500	0.054445	27.763
0.00029450	0.054418	27.799
0.00029400	0.054402	27.834
0.00029350	0.054382	27.867
0.00029300	0.054356	27.907
0.00029250	0.054334	27.943
0.00029200	0.054314	27.975
0.00029150	0.054287	28.004
0.00029100	0.054270	28.031
0.00029050	0.054250	28.052
0.00029000	0.054225	28.067
0.00028950	0.054200	28.078
0.00028900	0.054182	28.090
0.00028850	0.054154	28.098
0.00028800	0.054137	28.098
0.00028750	0.054111	28.091
0.00028700	0.054091	28.084
0.00028650	0.054070	28.079
0.00028600	0.054051	28.074
0.00028550	0.054022	28.060
0.00028500	0.054005	28.042
0.00028450	0.053979	28.029
0.00028400	0.053958	28.015
0.00028350	0.053937	28.003
0.00028300	0.053921	28.002
0.00028250	0.053891	28.005
0.00028200	0.053874	28.005
0.00028150	0.053847	28.003
0.00028100	0.053828	28.003
0.00028050	0.053800	28.003
0.00028000	0.053784	28.003
0.00027950	0.053762	28.003
0.00027900	0.053740	28.003
0.00027850	0.053714	28.013
0.00027800	0.053697	28.016
0.00027750	0.053668	28.031
0.00027700	0.053651	28.047
0.00027650	0.053631	28.061
0.00027600	0.053610	28.061
0.00027550	0.053582	28.067
0.00027500	0.053564	28.074
0.00027450	0.053537	28.085
0.00027400	0.053519	28.098
0.00027350	0.053493	28.098
0.00027300	0.053477	28.093
0.00027250	0.053451	28.098
0.00027200	0.053434	28.098
0.00027150	0.053406	28.090
0.00027100	0.053388	28.085
0.00027050	0.053362	28.079
0.00027000	0.053340	28.069
0.00026950	0.053320	28.061
0.00026900	0.053301	28.061
0.00026850	0.053273	28.063
0.00026800	0.053257	28.061
0.00026750	0.053230	28.051
0.00026700	0.053211	28.046
0.00026650	0.053188	28.050
0.00026600	0.053172	28.051
0.00026550	0.053143	28.051
0.00026500	0.053126	28.043
0.00026450	0.053097	28.032
0.00026400	0.053079	28.014
0.00026350	0.053053	28.011
0.00026300	0.053033	28.011
0.00026250	0.053013	28.005
0.00026200	0.052994	27.993
0.00026150	0.052966	27.974
0.00026100	0.052948	27.963
0.00026050	0.052920	27.954
0.00026000	0.052902	27.945
0.00025950	0.052878	27.934
0.00025900	0.052862	27.925
0.00025850	0.052834	27.908
0.00025800	0.052816	27.895
0.00025750	0.052789	27.887
0.00025700	0.052771	27.876
0.00025650	0.052746	27.863
0.00025600	0.052722	27.845
0.00025550	0.052702	27.828
0.00025500	0.052684	27.807
0.00025450	0.052656	27.787
0.00025400	0.052636	27.773
0.00025350	0.052614	27.762
0.00025300	0.052589	27.745
0.00025250	0.052570	27.729
0.00025200	0.052552	27.716
0.00025150	0.052526	27.697
0.00025100	0.052503	27.679
0.00025050	0.052477	27.659
0.00025000	0.052459	27.644
0.00024950	0.052432	27.625
0.00024900	0.052412	27.601
0.00024850	0.052390	27.576
0.00024800	0.052372	27.556
0.00024750	0.052344	27.532
0.00024700	0.052325	27.504
0.00024650	0.052297	27.479
0.00024600	0.052279	27.454
0.00024550	0.052253	27.431
0.00024500	0.052237	27.414
0.00024450	0.052210	27.394
0.00024400	0.052191	27.372
0.00024350	0.052162	27.355
0.00024300	0.052145	27.332
0.00024250	0.052118	27.308
0.00024200	0.052096	27.283
0.00024150	0.052074	27.259
0.00024100	0.052055	27.239
0.00024050	0.052027	27.215
0.00024000	0.052007	27.190
0.00023950	0.051982	27.164
0.00023900	0.051960	27.134
0.00023850	0.051938	27.111
0.00023800	0.051921	27.082
0.00023750	0.051892	27.054
0.00023700	0.051872	27.025
0.00023650	0.051844	26.996
0.00023600	0.051822	26.967
0.00023550	0.051800	26.939
0.00023500	0.051775	26.908
0.00023450	0.051755	26.874
0.00023400	0.051734	26.847
0.00023350	0.051709	26.823
0.00023300	0.051685	26.798
0.00023250	0.051665	26.772
0.00023200	0.051636	26.746
0.00023150	0.051617	26.712
0.00023100	0.051595	26.681
0.00023050	0.051570	26.648
0.00023000	0.051546	26.615
0.00022950	0.051524	26.586
0.00022900	0.051498	26.556
0.00022850	0.051476	26.526
0.00022800	0.051453	26.500
0.00022750	0.051432	26.468
0.00022700	0.051408	26.436
0.00022650	0.051385	26.404
0.00022600	0.051357	26.369
0.00022550	0.051338	26.336
0.00022500	0.051309	26.303
0.00022450	0.051292	26.271
0.00022400	0.051271	26.237
0.00022350	0.051240	26.203
0.00022300	0.051222	26.172
0.00022250	0.051193	26.148
0.00022200	0.051171	26.118
0.00022150	0.051144	26.084
0.00022100	0.051124	26.046
0.00022050	0.051103	26.009
0.00022000	0.051076	25.974
0.00021950	0.051052	25.942
0.00021900	0.051027	25.912
0.00021850	0.051004	25.881
0.00021800	0.050978	25.843
0.00021750	0.050958	25.808
0.00021700	0.050935	25.772
0.00021650	0.050907	25.735
0.00021600	0.050883	25.699
0.00021550	0.050859	25.663
0.00021500	0.050832	25.628
0.00021450	0.050812	25.594
0.00021400	0.050788	25.562
0.00021350	0.050766	25.526
0.00021300	0.050737	25.492
0.00021250	0.050718	25.458
0.00021200	0.050686	25.419
0.00021150	0.050665	25.383
0.00021100	0.050640	25.347
0.00021050	0.050621	25.309
0.00021000	0.050592	25.270
0.00020950	0.050568	25.232
0.00020900	0.050544	25.195
0.00020850	0.050516	25.158
0.00020800	0.050495	25.117
0.00020750	0.050472	25.077
0.00020700	0.050445	25.039
0.00020650	0.050418	25.005
0.00020600	0.050397	24.963
0.00020550	0.050367	24.923
0.00020500	0.050347	24.885
0.00020450	0.050324	24.849
0.00020400	0.050296	24.808
0.00020350	0.050270	24.772
0.00020300	0.050248	24.736
0.00020250	0.050218	24.694
0.00020200	0.050195	24.655
0.00020150	0.050176	24.614
0.00020100	0.050145	24.572
0.00020050	0.050123	24.533
0.00020000	0.050093	24.495
0.00019950	0.050072	24.457
0.00019900	0.050042	24.418
0.00019850	0.050019	24.375
0.00019800	0.049999	24.334
0.00019750	0.049967	24.291
0.00019700	0.049943	24.250
0.00019650	0.049917	24.210
0.00019600	0.049890	24.167
0.00019550	0.049866	24.123
0.00019500	0.049842	24.081
0.00019450	0.049820	24.040
0.00019400	0.049788	23.999
0.00019350	0.049766	23.957
0.00019300	0.049736	23.912
0.00019250	0.049712	23.870
0.00019200	0.049684	23.827
0.00019150	0.049660	23.781
0.00019100	0.049636	23.738
0.00019050	0.049608	23.695
0.00019000	0.049579	23.652
0.00018950	0.049557	23.607
0.00018900	0.049525	23.564
0.00018850	0.049505	23.525
0.00018800	0.049482	23.481
0.00018750	0.049447	23.437
0.00018700	0.049425	23.393
0.00018650	0.049394	23.345
0.00018600	0.049370	23.299
0.00018550	0.049343	23.255
0.00018500	0.049312	23.211
0.00018450	0.049292	23.166
0.00018400	0.049265	23.124
0.00018350	0.049238	23.082
0.00018300	0.049211	23.043
0.00018250	0.049178	23.001
0.00018200	0.049157	22.955
0.00018150	0.049123	22.910
0.00018100	0.049103	22.870
0.00018050	0.049079	22.823
0.00018000	0.049048	22.775
0.00017950	0.049022	22.732
0.00017900	0.048991	22.691
0.00017850	0.048968	22.646
0.00017800	0.048933	22.602
0.00017750	0.048912	22.554
0.00017700	0.048878	22.504
0.00017650	0.048855	22.456
0.00017600	0.048832	22.411
0.00017550	0.048797	22.360
0.00017500	0.048770	22.304
0.00017450	0.048738	22.254
0.00017400	0.048713	22.207
0.00017350	0.048685	22.160
0.00017300	0.048660	22.109
0.00017250	0.048626	22.057
0.00017200	0.048602	21.974
0.00017150	0.048570	21.968
0.00017100	0.048546	21.940
0.00017050	0.048513	21.898
0.00017000	0.048489	21.857
0.00016950	0.048464	21.812
0.00016900	0.048434	21.757
0.00016850	0.048402	21.705
0.00016800	0.048375	21.654
0.00016750	0.048342	21.605
0.00016700	0.048316	21.555
0.00016650	0.048285	21.504
0.00016600	0.048257	21.451
0.00016550	0.048229	21.401
0.00016500	0.048203	21.348
0.00016450	0.048170	21.293
0.00016400	0.048145	21.242
0.00016350	0.048109	21.188
0.00016300	0.048083	21.134
0.00016250	0.048051	21.084
0.00016200	0.048025	21.033
0.00016150	0.047998	20.982
0.00016100	0.047965	20.934
0.00016050	0.047936	20.884
0.00016000	0.047907	20.832
0.00015950	0.047873	20.775
0.00015900	0.047847	20.724
0.00015850	0.047820	20.672
0.00015800	0.047786	20.613
0.00015750	0.047759	20.558
0.00015700	0.047722	20.511
0.00015650	0.047697	20.459
0.00015600	0.047661	20.403
0.00015550	0.047634	20.349
0.00015500	0.047609	20.299
0.00015450	0.047574	20.246
0.00015400	0.047545	20.190
0.00015350	0.047508	20.136
0.00015300	0.047480	20.078
0.00015250	0.047446	20.022
0.00015200	0.047418	19.973
0.00015150	0.047392	19.921
0.00015100	0.047357	19.866
0.00015050	0.047325	19.808
0.00015000	0.047293	19.749
0.00014950	0.047260	19.693
0.00014900	0.047230	19.642
0.00014850	0.047195	19.589
0.00014800	0.047170	19.534
0.00014750	0.047133	19.479
0.00014700	0.047104	19.427
0.00014650	0.047068	19.373
0.00014600	0.047041	19.320
0.00014550	0.047003	19.268
0.00014500	0.046976	19.210
0.00014450	0.046948	19.154
0.00014400	0.046910	19.097
0.00014350	0.046878	19.039
0.00014300	0.046842	18.978
0.00014250	0.046811	18.920
0.00014200	0.046776	18.864
0.00014150	0.046744	18.807
0.00014100	0.046716	18.750
0.00014050	0.046681	18.695
0.00014000	0.046645	18.638
0.00013950	0.046615	18.580
0.00013900	0.046575	18.524
0.00013850	0.046546	18.465
0.00013800	0.046508	18.407
0.00013750	0.046478	18.350
0.00013700	0.046448	18.289
0.00013650	0.046408	18.229
0.00013600	0.046376	18.175
0.00013550	0.046340	18.120
0.00013500	0.046309	18.060
0.00013450	0.046270	18.000
0.00013400	0.046238	17.941
0.00013350	0.046207	17.885
0.00013300	0.046166	17.829
0.00013250	0.046133	17.767
0.00013200	0.046097	17.703
0.00013150	0.046060	17.640
0.00013100	0.046029	17.582
0.00013050	0.045996	17.522
0.00013000	0.045961	17.461
0.00012950	0.045920	17.399
0.00012900	0.045886	17.332
0.00012850	0.045845	17.270
0.00012800	0.045813	17.210
0.00012750	0.045773	17.151
0.00012700	0.045744	17.094
0.00012650	0.045705	17.035
0.00012600	0.045669	16.970
0.00012550	0.045629	16.911
0.00012500	0.045597	16.853
0.00012450	0.045554	16.790
0.00012400	0.045520	16.727
0.00012350	0.045487	16.669
0.00012300	0.045448	16.609
0.00012250	0.045407	16.548
0.00012200	0.045370	16.488
0.00012150	0.045334	16.427
0.00012100	0.045291	16.361
0.00012050	0.045258	16.300
0.00012000	0.045225	16.236
0.00011950	0.045177	16.172
0.00011900	0.045143	16.108
0.00011850	0.045098	16.047
0.00011800	0.045064	15.986
0.00011750	0.045019	15.924
0.00011700	0.044987	15.861
0.00011650	0.044950	15.796
0.00011600	0.044909	15.732
0.00011550	0.044866	15.666
0.00011500	0.044829	15.603
0.00011450	0.044782	15.541
0.00011400	0.044747	15.480
0.00011350	0.044701	15.414
0.00011300	0.044670	15.350
0.00011250	0.044624	15.286
0.00011200	0.044588	15.224
0.00011150	0.044540	15.164
0.00011100	0.044504	15.102
0.00011050	0.044459	15.042
0.00011000	0.044428	14.980
0.00010950	0.044376	14.915
0.00010900	0.044338	14.851
0.00010850	0.044290	14.790
0.00010800	0.044250	14.727
0.00010750	0.044207	14.666
0.00010700	0.044175	14.604
0.00010650	0.044125	14.540
0.00010600	0.044085	14.476
0.00010550	0.044039	14.412
0.00010500	0.043993	14.347
0.00010450	0.043951	14.282
0.00010400	0.043901	14.214
0.00010350	0.043868	14.149
0.00010300	0.043821	14.084
0.00010250	0.043780	14.020
0.00010200	0.043728	13.958
0.00010150	0.043687	13.805
0.00010100	0.043639	13.792
0.00010050	0.043597	13.754
1.0000e-04	0.043536	13.620
		
1.0000e-04	0.043495	13.530
9.9800e-05	0.043515	13.539
9.9600e-05	0.043506	13.547
9.9400e-05	0.043483	13.541
9.9200e-05	0.043468	13.523
9.9000e-05	0.043446	13.495
9.8800e-05	0.043430	13.471
9.8600e-05	0.043410	13.447
9.8400e-05	0.043393	13.420
9.8200e-05	0.043373	13.393
9.8000e-05	0.043355	13.368
9.7800e-05	0.043340	13.339
9.7600e-05	0.043317	13.314
9.7400e-05	0.043300	13.287
9.7200e-05	0.043280	13.262
9.7000e-05	0.043261	13.232
9.6800e-05	0.043244	13.203
9.6600e-05	0.043227	13.180
9.6400e-05	0.043205	13.156
9.6200e-05	0.043187	13.131
9.6000e-05	0.043168	13.103
9.5800e-05	0.043146	13.077
9.5600e-05	0.043131	13.054
9.5400e-05	0.043115	13.027
9.5200e-05	0.043091	13.000
9.5000e-05	0.043075	12.972
9.4800e-05	0.043051	12.949
9.4600e-05	0.043037	12.925
9.4400e-05	0.043013	12.897
9.4200e-05	0.042998	12.866
9.4000e-05	0.042974	12.838
9.3800e-05	0.042957	12.815
9.3600e-05	0.042942	12.790
9.3400e-05	0.042918	12.764
9.3200e-05	0.042901	12.739
9.3000e-05	0.042879	12.713
9.2800e-05	0.042859	12.689
9.2600e-05	0.042840	12.664
9.2400e-05	0.042820	12.632
9.2200e-05	0.042804	12.604
9.2000e-05	0.042783	12.579
9.1800e-05	0.042761	12.554
9.1600e-05	0.042742	12.526
9.1400e-05	0.042719	12.497
9.1200e-05	0.042703	12.473
9.1000e-05	0.042679	12.447
9.0800e-05	0.042662	12.421
9.0600e-05	0.042646	12.391
9.0400e-05	0.042620	12.365
9.0200e-05	0.042603	12.340
9.0000e-05	0.042579	12.313
8.9800e-05	0.042562	12.290
8.9600e-05	0.042539	12.263
8.9400e-05	0.042524	12.237
8.9200e-05	0.042501	12.208
8.9000e-05	0.042483	12.185
8.8800e-05	0.042457	12.160
8.8600e-05	0.042442	12.134
8.8400e-05	0.042416	12.108
8.8200e-05	0.042400	12.081
8.8000e-05	0.042380	12.055
8.7800e-05	0.042360	12.030
8.7600e-05	0.042334	12.005
8.7400e-05	0.042317	11.980
8.7200e-05	0.042292	11.954
8.7000e-05	0.042275	11.929
8.6800e-05	0.042256	11.903
8.6600e-05	0.042236	11.877
8.6400e-05	0.042210	11.850
8.6200e-05	0.042193	11.824
8.6000e-05	0.042167	11.799
8.5800e-05	0.042148	11.773
8.5600e-05	0.042129	11.747
8.5400e-05	0.042111	11.725
8.5200e-05	0.042084	11.703
8.5000e-05	0.042064	11.682
8.4800e-05	0.042043	11.660
8.4600e-05	0.042019	11.638
8.4400e-05	0.042001	11.615
8.4200e-05	0.041975	11.591
8.4000e-05	0.041958	11.565
8.3800e-05	0.041937	11.535
8.3600e-05	0.041915	11.504
8.3400e-05	0.041890	11.474
8.3200e-05	0.041873	11.444
8.3000e-05	0.041845	11.411
8.2800e-05	0.041831	11.377
8.2600e-05	0.041804	11.344
8.2400e-05	0.041786	11.313
8.2200e-05	0.041759	11.284
8.2000e-05	0.041742	11.256
8.1800e-05	0.041716	11.229
8.1600e-05	0.041694	11.202
8.1400e-05	0.041673	11.174
8.1200e-05	0.041653	11.148
8.1000e-05	0.041628	11.120
8.0800e-05	0.041606	11.091
8.0600e-05	0.041583	11.062
8.0400e-05	0.041561	11.035
8.0200e-05	0.041539	11.010
8.0000e-05	0.041517	10.983
7.9800e-05	0.041498	10.958
7.9600e-05	0.041469	10.932
7.9400e-05	0.041451	10.906
7.9200e-05	0.041422	10.879
7.9000e-05	0.041405	10.853
7.8800e-05	0.041383	10.825
7.8600e-05	0.041359	10.796
7.8400e-05	0.041332	10.765
7.8200e-05	0.041313	10.736
7.8000e-05	0.041284	10.707
7.7800e-05	0.041265	10.677
7.7600e-05	0.041238	10.650
7.7400e-05	0.041216	10.624
7.7200e-05	0.041194	10.598
7.7000e-05	0.041174	10.570
7.6800e-05	0.041145	10.542
7.6600e-05	0.041125	10.515
7.6400e-05	0.041099	10.488
7.6200e-05	0.041074	10.458
7.6000e-05	0.041052	10.431
7.5800e-05	0.041034	10.405
7.5600e-05	0.041003	10.378
7.5400e-05	0.040983	10.352
7.5200e-05	0.040955	10.326
7.5000e-05	0.040932	10.298
7.4800e-05	0.040906	10.270
7.4600e-05	0.040883	10.243
7.4400e-05	0.040860	10.216
7.4200e-05	0.040840	10.189
7.4000e-05	0.040809	10.164
7.3800e-05	0.040788	10.138
7.3600e-05	0.040761	10.110
7.3400e-05	0.040737	10.084
7.3200e-05	0.040715	10.057
7.3000e-05	0.040685	10.030
7.2800e-05	0.040665	10.002
7.2600e-05	0.040640	9.9764
7.2400e-05	0.040614	9.9493
7.2200e-05	0.040586	9.9226
7.2000e-05	0.040565	9.8966
7.1800e-05	0.040535	9.8715
7.1600e-05	0.040516	9.8453
7.1400e-05	0.040492	9.8188
7.1200e-05	0.040463	9.7907
7.1000e-05	0.040436	9.7646
7.0800e-05	0.040414	9.7370
7.0600e-05	0.040383	9.7095
7.0400e-05	0.040363	9.6814
7.0200e-05	0.040341	9.6559
7.0000e-05	0.040314	9.6310
6.9800e-05	0.040281	9.6051
6.9600e-05	0.040261	9.5798
6.9400e-05	0.040228	9.5545
6.9200e-05	0.040207	9.5271
6.9000e-05	0.040175	9.4992
6.8800e-05	0.040155	9.4719
6.8600e-05	0.040133	9.4440
6.8400e-05	0.040099	9.4164
6.8200e-05	0.040077	9.3872
6.8000e-05	0.040046	9.3575
6.7800e-05	0.040022	9.3277
6.7600e-05	0.039993	9.2993
6.7400e-05	0.039966	9.2720
6.7200e-05	0.039947	9.2434
6.7000e-05	0.039913	9.2163
6.6800e-05	0.039890	9.1876
6.6600e-05	0.039857	9.1596
6.6400e-05	0.039834	9.1302
6.6200e-05	0.039802	9.1021
6.6000e-05	0.039779	9.0737
6.5800e-05	0.039757	9.0457
6.5600e-05	0.039722	9.0192
6.5400e-05	0.039697	8.9924
6.5200e-05	0.039667	8.9646
6.5000e-05	0.039638	8.9372
6.4800e-05	0.039614	8.9100
6.4600e-05	0.039579	8.8833
6.4400e-05	0.039556	8.8567
6.4200e-05	0.039533	8.8313
6.4000e-05	0.039500	8.8066
6.3800e-05	0.039471	8.7824
6.3600e-05	0.039445	8.7574
6.3400e-05	0.039411	8.7342
6.3200e-05	0.039389	8.7115
6.3000e-05	0.039355	8.6590
6.2800e-05	0.039332	8.6575
6.2600e-05	0.039303	8.6444
6.2400e-05	0.039273	8.6269
6.2200e-05	0.039242	8.6054
6.2000e-05	0.039215	8.5845
6.1800e-05	0.039182	8.5628
6.1600e-05	0.039157	8.5397
6.1400e-05	0.039132	8.5172
6.1200e-05	0.039098	8.4940
6.1000e-05	0.039070	8.4686
6.0800e-05	0.039038	8.4453
6.0600e-05	0.039009	8.4210
6.0400e-05	0.038979	8.3977
6.0200e-05	0.038949	8.3750
6.0000e-05	0.038926	8.3517
5.9800e-05	0.038891	8.3246
5.9600e-05	0.038863	8.2999
5.9400e-05	0.038828	8.2758
5.9200e-05	0.038802	8.2507
5.9000e-05	0.038767	8.2262
5.8800e-05	0.038740	8.2000
5.8600e-05	0.038713	8.1732
5.8400e-05	0.038680	8.1466
5.8200e-05	0.038649	8.1215
5.8000e-05	0.038617	8.0955
5.7800e-05	0.038587	8.0680
5.7600e-05	0.038552	8.0406
5.7400e-05	0.038525	8.0152
5.7200e-05	0.038497	7.9893
5.7000e-05	0.038467	7.9623
5.6800e-05	0.038430	7.9350
5.6600e-05	0.038402	7.9071
5.6400e-05	0.038365	7.8796
5.6200e-05	0.038337	7.8514
5.6000e-05	0.038301	7.8249
5.5800e-05	0.038271	7.7992
5.5600e-05	0.038243	7.7720
5.5400e-05	0.038212	7.7429
5.5200e-05	0.038176	7.7159
5.5000e-05	0.038146	7.6909
5.4800e-05	0.038108	7.6638
5.4600e-05	0.038080	7.6354
5.4400e-05	0.038052	7.6089
5.4200e-05	0.038013	7.5838
5.4000e-05	0.037984	7.5577
5.3800e-05	0.037945	7.5320
5.3600e-05	0.037916	7.5069
5.3400e-05	0.037878	7.4811
5.3200e-05	0.037848	7.4556
5.3000e-05	0.037821	7.4299
5.2800e-05	0.037782	7.4033
5.2600e-05	0.037751	7.3772
5.2400e-05	0.037711	7.3518
5.2200e-05	0.037682	7.3274
5.2000e-05	0.037643	7.3036
5.1800e-05	0.037612	7.2796
5.1600e-05	0.037573	7.2545
5.1400e-05	0.037545	7.2305
5.1200e-05	0.037514	7.2055
5.1000e-05	0.037473	7.1805
5.0800e-05	0.037440	7.1539
5.0600e-05	0.037403	7.1286
5.0400e-05	0.037368	7.1034
5.0200e-05	0.037333	7.0786
5.0000e-05	0.037297	7.0534
4.9800e-05	0.037267	7.0282
4.9600e-05	0.037231	7.0020
4.9400e-05	0.037190	6.9768
4.9200e-05	0.037158	6.9537
4.9000e-05	0.037117	6.9287
4.8800e-05	0.037085	6.9035
4.8600e-05	0.037045	6.8780
4.8400e-05	0.037018	6.8534
4.8200e-05	0.036977	6.8313
4.8000e-05	0.036943	6.8066
4.7800e-05	0.036899	6.7808
4.7600e-05	0.036873	6.7557
4.7400e-05	0.036827	6.7296
4.7200e-05	0.036793	6.7033
4.7000e-05	0.036750	6.6774
4.6800e-05	0.036718	6.6526
4.6600e-05	0.036687	6.6275
4.6400e-05	0.036642	6.6021
4.6200e-05	0.036608	6.5772
4.6000e-05	0.036563	6.5518
4.5800e-05	0.036530	6.5271
4.5600e-05	0.036486	6.5014
4.5400e-05	0.036452	6.4759
4.5200e-05	0.036417	6.4501
4.5000e-05	0.036379	6.4252
4.4800e-05	0.036333	6.3996
4.4600e-05	0.036300	6.3733
4.4400e-05	0.036255	6.3474
4.4200e-05	0.036218	6.3216
4.4000e-05	0.036175	6.2969
4.3800e-05	0.036141	6.2726
4.3600e-05	0.036104	6.2468
4.3400e-05	0.036057	6.2216
4.3200e-05	0.036022	6.1969
4.3000e-05	0.035975	6.1704
4.2800e-05	0.035939	6.1448
4.2600e-05	0.035895	6.1196
4.2400e-05	0.035858	6.0953
4.2200e-05	0.035820	6.0701
4.2000e-05	0.035774	6.0440
4.1800e-05	0.035734	6.0190
4.1600e-05	0.035691	5.9933
4.1400e-05	0.035648	5.9680
4.1200e-05	0.035610	5.9429
4.1000e-05	0.035571	5.9186
4.0800e-05	0.035526	5.8943
4.0600e-05	0.035483	5.8684
4.0400e-05	0.035438	5.8426
4.0200e-05	0.035398	5.8171
4.0000e-05	0.035349	5.7923
3.9800e-05	0.035313	5.7671
3.9600e-05	0.035275	5.7415
3.9400e-05	0.035224	5.7173
3.9200e-05	0.035184	5.6927
3.9000e-05	0.035132	5.6676
3.8800e-05	0.035094	5.6427
3.8600e-05	0.035044	5.6176
3.8400e-05	0.035005	5.5926
3.8200e-05	0.034964	5.5674
3.8000e-05	0.034912	5.5426
3.7800e-05	0.034871	5.5173
3.7600e-05	0.034822	5.4932
3.7400e-05	0.034778	5.4679
3.7200e-05	0.034731	5.4428
3.7000e-05	0.034690	5.4184
3.6800e-05	0.034638	5.3584
3.6600e-05	0.034599	5.3549
3.6400e-05	0.034548	5.3383
3.6200e-05	0.034502	5.3165
3.6000e-05	0.034451	5.2938
3.5800e-05	0.034407	5.2712
3.5600e-05	0.034355	5.2461
3.5400e-05	0.034314	5.2215
3.5200e-05	0.034269	5.1958
3.5000e-05	0.034214	5.1707
3.4800e-05	0.034169	5.1474
3.4600e-05	0.034116	5.1215
3.4400e-05	0.034070	5.0956
3.4200e-05	0.034019	5.0701
3.4000e-05	0.033975	5.0449
3.3800e-05	0.033925	5.0206
3.3600e-05	0.033873	4.9970
3.3400e-05	0.033822	4.9716
3.3200e-05	0.033770	4.9460
3.3000e-05	0.033719	4.9215
3.2800e-05	0.033678	4.8972
3.2600e-05	0.033623	4.8714
3.2400e-05	0.033569	4.8452
3.2200e-05	0.033517	4.8210
3.2000e-05	0.033461	4.7970
3.1800e-05	0.033412	4.7717
3.1600e-05	0.033355	4.7459
3.1400e-05	0.033311	4.7204
3.1200e-05	0.033260	4.6941
3.1000e-05	0.033201	4.6688
3.0800e-05	0.033149	4.6434
3.0600e-05	0.033092	4.6185
3.0400e-05	0.033038	4.5944
3.0200e-05	0.032983	4.5702
3.0000e-05	0.032938	4.5448
2.9800e-05	0.032878	4.5197
2.9600e-05	0.032822	4.4955
2.9400e-05	0.032761	4.4714
2.9200e-05	0.032709	4.4485
2.9000e-05	0.032647	4.4245
2.8800e-05	0.032595	4.4009
2.8600e-05	0.032547	4.3769
2.8400e-05	0.032483	4.3525
2.8200e-05	0.032427	4.3278
2.8000e-05	0.032362	4.3040
2.7800e-05	0.032308	4.2789
2.7600e-05	0.032244	4.2546
2.7400e-05	0.032189	4.2298
2.7200e-05	0.032126	4.2033
2.7000e-05	0.032074	4.1778
2.6800e-05	0.032017	4.1520
2.6600e-05	0.031950	4.1266
2.6400e-05	0.031891	4.1006
2.6200e-05	0.031827	4.0746
2.6000e-05	0.031764	4.0481
2.5800e-05	0.031702	4.0228
2.5600e-05	0.031649	3.9979
2.5400e-05	0.031588	3.9730
2.5200e-05	0.031516	3.9466
2.5000e-05	0.031454	3.9212
2.4800e-05	0.031388	3.8950
2.4600e-05	0.031321	3.8695
2.4400e-05	0.031258	3.8439
2.4200e-05	0.031205	3.8185
2.4000e-05	0.031132	3.7935
2.3800e-05	0.031066	3.7681
2.3600e-05	0.030995	3.7428
2.3400e-05	0.030930	3.7172
2.3200e-05	0.030857	3.6905
2.3000e-05	0.030793	3.6644
2.2800e-05	0.030736	3.6393
2.2600e-05	0.030660	3.6141
2.2400e-05	0.030586	3.5879
2.2200e-05	0.030519	3.5617
2.2000e-05	0.030440	3.5361
2.1800e-05	0.030376	3.5101
2.1600e-05	0.030298	3.4842
2.1400e-05	0.030237	3.4578
2.1200e-05	0.030165	3.4315
2.1000e-05	0.030084	3.4050
2.0800e-05	0.030012	3.3799
2.0600e-05	0.029935	3.3551
2.0400e-05	0.029858	3.3295
2.0200e-05	0.029787	3.3031
2.0000e-05	0.029710	3.2287
1.9800e-05	0.029645	3.2241
1.9600e-05	0.029559	3.2093
1.9400e-05	0.029482	3.1878
1.9200e-05	0.029396	3.1622
1.9000e-05	0.029321	3.1357
1.8800e-05	0.029236	3.1092
1.8600e-05	0.029159	3.0831
1.8400e-05	0.029089	3.0570
1.8200e-05	0.029000	3.0303
1.8000e-05	0.028913	3.0035
1.7800e-05	0.028831	2.9779
1.7600e-05	0.028742	2.9512
1.7400e-05	0.028659	2.9258
1.7200e-05	0.028589	2.9002
1.7000e-05	0.028493	2.8728
1.6800e-05	0.028408	2.8447
1.6600e-05	0.028310	2.8171
1.6400e-05	0.028224	2.7888
1.6200e-05	0.028128	2.7598
1.6000e-05	0.028041	2.7313
1.5800e-05	0.027954	2.7033
1.5600e-05	0.027857	2.6754
1.5400e-05	0.027763	2.6469
1.5200e-05	0.027661	2.6189
1.5000e-05	0.027570	2.5903
1.4800e-05	0.027466	2.5619
1.4600e-05	0.027384	2.5336
1.4400e-05	0.027286	2.5058
1.4200e-05	0.027173	2.4788
1.4000e-05	0.027076	2.4524
1.3800e-05	0.026965	2.4247
1.3600e-05	0.026865	2.3961
1.3400e-05	0.026754	2.3670
1.3200e-05	0.026664	2.3390
1.3000e-05	0.026557	2.3103
1.2800e-05	0.026435	2.2801
1.2600e-05	0.026327	2.2487
1.2400e-05	0.026206	2.2177
1.2200e-05	0.026096	2.1873
1.2000e-05	0.025975	2.1565
1.1800e-05	0.025878	2.1255
1.1600e-05	0.025754	2.0941
1.1400e-05	0.025617	2.0189
1.1200e-05	0.025505	2.0112
1.1000e-05	0.025376	1.9911
1.0800e-05	0.025246	1.9622
1.0600e-05	0.025112	1.9301
1.0400e-05	0.024981	1.8950
1.0200e-05	0.024871	1.8614
		
1.0000e-05	0.024711	1.7900
9.9000e-06	0.024641	1.7871
9.8000e-06	0.024576	1.7795
9.7000e-06	0.024500	1.7697
9.6000e-06	0.024433	1.7576
9.5000e-06	0.024356	1.7447
9.4000e-06	0.024288	1.7306
9.3000e-06	0.024225	1.7160
9.2000e-06	0.024145	1.7006
9.1000e-06	0.024073	1.6848
9.0000e-06	0.023991	1.6676
8.9000e-06	0.023918	1.6495
8.8000e-06	0.023837	1.6311
8.7000e-06	0.023765	1.6123
8.6000e-06	0.023693	1.5940
8.5000e-06	0.023610	1.5755
8.4000e-06	0.023526	1.5578
8.3000e-06	0.023446	1.5408
8.2000e-06	0.023360	1.5232
8.1000e-06	0.023282	1.5052
8.0000e-06	0.023209	1.4860
7.9000e-06	0.023116	1.4667
7.8000e-06	0.023031	1.4479
7.7000e-06	0.022938	1.4299
7.6000e-06	0.022852	1.4121
7.5000e-06	0.022755	1.3939
7.4000e-06	0.022667	1.3743
7.3000e-06	0.022594	1.3555
7.2000e-06	0.022489	1.3365
7.1000e-06	0.022396	1.3183
7.0000e-06	0.022289	1.3003
6.9000e-06	0.022197	1.2824
6.8000e-06	0.022090	1.2645
6.7000e-06	0.021996	1.2477
6.6000e-06	0.021910	1.2310
6.5000e-06	0.021801	1.2141
6.4000e-06	0.021687	1.1976
6.3000e-06	0.021584	1.1812
6.2000e-06	0.021470	1.1640
6.1000e-06	0.021366	1.1455
6.0000e-06	0.021245	1.1268
5.9000e-06	0.021154	1.1077
5.8000e-06	0.021033	1.0881
5.7000e-06	0.020911	1.0678
5.6000e-06	0.020787	1.0476
5.5000e-06	0.020661	0.99738
5.4000e-06	0.020537	0.99248
5.3000e-06	0.020410	0.97943
5.2000e-06	0.020274	0.96212
5.1000e-06	0.020168	0.94210
5.0000e-06	0.020023	0.92118
4.9000e-06	0.019874	0.90027
4.8000e-06	0.019731	0.88087
4.7000e-06	0.019578	0.86384
4.6000e-06	0.019429	0.84740
4.5000e-06	0.019272	0.83170
4.4000e-06	0.019148	0.81608
4.3000e-06	0.018987	0.79872
4.2000e-06	0.018816	0.77854
4.1000e-06	0.018640	0.75819
4.0000e-06	0.018467	0.73908
3.9000e-06	0.018290	0.69662
3.8000e-06	0.018113	0.69168
3.7000e-06	0.017924	0.67912
3.6000e-06	0.017727	0.66226
3.5000e-06	0.017567	0.64453
3.4000e-06	0.017355	0.62573
3.3000e-06	0.017133	0.60571
3.2000e-06	0.016913	0.58562
3.1000e-06	0.016672	0.56576
3.0000e-06	0.016439	0.54693
2.9000e-06	0.016194	0.52893
2.8000e-06	0.016004	0.51039
2.7000e-06	0.015733	0.49124
2.6000e-06	0.015434	0.47138
2.5000e-06	0.015142	0.44814
2.4000e-06	0.014829	0.41015
2.3000e-06	0.014521	0.41030
2.2000e-06	0.014206	0.40242
2.1000e-06	0.013860	0.38699
2.0000e-06	0.013572	0.36951
1.9000e-06	0.013190	0.35191
1.8000e-06	0.012990	0.33549
1.7000e-06	0.012576	0.31881
1.6000e-06	0.012128	0.30633
1.5000e-06	0.011692	0.29468
1.4000e-06	0.011206	0.23829
1.3000e-06	0.010680	0.23875
1.2000e-06	0.010259	0.24379
1.1000e-06	0.0097021	0.24375
1.0000e-06	0.0088623	0.23432
9.0000e-07	0.0081517	0.22615
8.0000e-07	0.0075153	0.20974
7.0000e-07	0.0063288	0.20101
6.0000e-07	0.0057527	0.20572


==> Fig6_20K.TXT <==
I	V	dIdV_20K
0.00083500	0.12977	6.2973
0.00083450	0.12968	6.2988
0.00083400	0.12959	6.3001
0.00083350	0.12948	6.3021
0.00083300	0.12939	6.3047
0.00083250	0.12928	6.3080
0.00083200	0.12919	6.3115
0.00083150	0.12908	6.3151
0.00083100	0.12899	6.3183
0.00083050	0.12890	6.3224
0.00083000	0.12882	6.3262
0.00082950	0.12870	6.3289
0.00082900	0.12861	6.3310
0.00082850	0.12850	6.3332
0.00082800	0.12842	6.3362
0.00082750	0.12830	6.3382
0.00082700	0.12821	6.3420
0.00082650	0.12811	6.3447
0.00082600	0.12801	6.3473
0.00082550	0.12792	6.3507
0.00082500	0.12784	6.3553
0.00082450	0.12772	6.3582
0.00082400	0.12764	6.3612
0.00082350	0.12753	6.3633
0.00082300	0.12745	6.3658
0.00082250	0.12733	6.3700
0.00082200	0.12725	6.3722
0.00082150	0.12714	6.3757
0.00082100	0.12706	6.3799
0.00082050	0.12696	6.3834
0.00082000	0.12688	6.3861
0.00081950	0.12676	6.3893
0.00081900	0.12668	6.3924
0.00081850	0.12657	6.3946
0.00081800	0.12647	6.3975
0.00081750	0.12639	6.4009
0.00081700	0.12628	6.4036
0.00081650	0.12620	6.4059
0.00081600	0.12609	6.4102
0.00081550	0.12601	6.4133
0.00081500	0.12589	6.4158
0.00081450	0.12581	6.4193
0.00081400	0.12570	6.4222
0.00081350	0.12561	6.4245
0.00081300	0.12552	6.4276
0.00081250	0.12541	6.4304
0.00081200	0.12533	6.4339
0.00081150	0.12525	6.4381
0.00081100	0.12514	6.4397
0.00081050	0.12504	6.4428
0.00081000	0.12495	6.4465
0.00080950	0.12484	6.4496
0.00080900	0.12476	6.4526
0.00080850	0.12466	6.4559
0.00080800	0.12456	6.4593
0.00080750	0.12447	6.4623
0.00080700	0.12440	6.4654
0.00080650	0.12429	6.4673
0.00080600	0.12418	6.4699
0.00080550	0.12410	6.4719
0.00080500	0.12398	6.4753
0.00080450	0.12390	6.4792
0.00080400	0.12381	6.4845
0.00080350	0.12370	6.4868
0.00080300	0.12363	6.4891
0.00080250	0.12352	6.4922
0.00080200	0.12344	6.4938
0.00080150	0.12332	6.4983
0.00080100	0.12323	6.5006
0.00080050	0.12314	6.5021
0.00080000	0.12303	6.5060
0.00079950	0.12296	6.5075
0.00079900	0.12285	6.5106
0.00079850	0.12278	6.5135
0.00079800	0.12266	6.5160
0.00079750	0.12258	6.5184
0.00079700	0.12247	6.5221
0.00079650	0.12239	6.5260
0.00079600	0.12228	6.5291
0.00079550	0.12220	6.5321
0.00079500	0.12210	6.5357
0.00079450	0.12200	6.5384
0.00079400	0.12192	6.5408
0.00079350	0.12184	6.5442
0.00079300	0.12172	6.5465
0.00079250	0.12164	6.5493
0.00079200	0.12153	6.5511
0.00079150	0.12145	6.5555
0.00079100	0.12134	6.5589
0.00079050	0.12126	6.5618
0.00079000	0.12116	6.5650
0.00078950	0.12108	6.5695
0.00078900	0.12099	6.5734
0.00078850	0.12088	6.5759
0.00078800	0.12079	6.5782
0.00078750	0.12069	6.5804
0.00078700	0.12060	6.5829
0.00078650	0.12051	6.5869
0.00078600	0.12041	6.5900
0.00078550	0.12033	6.5931
0.00078500	0.12022	6.5966
0.00078450	0.12015	6.6003
0.00078400	0.12006	6.6026
0.00078350	0.11997	6.6047
0.00078300	0.11985	6.6085
0.00078250	0.11977	6.6138
0.00078200	0.11967	6.6169
0.00078150	0.11957	6.6193
0.00078100	0.11949	6.6224
0.00078050	0.11941	6.6255
0.00078000	0.11931	6.6276
0.00077950	0.11921	6.6312
0.00077900	0.11913	6.6351
0.00077850	0.11902	6.6383
0.00077800	0.11893	6.6408
0.00077750	0.11885	6.6439
0.00077700	0.11873	6.6468
0.00077650	0.11866	6.6495
0.00077600	0.11855	6.6534
0.00077550	0.11847	6.6587
0.00077500	0.11837	6.6614
0.00077450	0.11830	6.6632
0.00077400	0.11819	6.6655
0.00077350	0.11811	6.6695
0.00077300	0.11800	6.6729
0.00077250	0.11792	6.6770
0.00077200	0.11782	6.6793
0.00077150	0.11773	6.6822
0.00077100	0.11765	6.6852
0.00077050	0.11754	6.6881
0.00077000	0.11746	6.6921
0.00076950	0.11736	6.6951
0.00076900	0.11728	6.6971
0.00076850	0.11717	6.6986
0.00076800	0.11709	6.7031
0.00076750	0.11699	6.7073
0.00076700	0.11691	6.7116
0.00076650	0.11681	6.7149
0.00076600	0.11672	6.7157
0.00076550	0.11664	6.7190
0.00076500	0.11656	6.7222
0.00076450	0.11645	6.7253
0.00076400	0.11636	6.7272
0.00076350	0.11625	6.7304
0.00076300	0.11618	6.7339
0.00076250	0.11607	6.7369
0.00076200	0.11600	6.7399
0.00076150	0.11589	6.7431
0.00076100	0.11581	6.7461
0.00076050	0.11573	6.7485
0.00076000	0.11563	6.7502
0.00075950	0.11555	6.7544
0.00075900	0.11543	6.7577
0.00075850	0.11536	6.7605
0.00075800	0.11525	6.7649
0.00075750	0.11517	6.7678
0.00075700	0.11506	6.7705
0.00075650	0.11499	6.7738
0.00075600	0.11489	6.7769
0.00075550	0.11482	6.7782
0.00075500	0.11471	6.7812
0.00075450	0.11464	6.7836
0.00075400	0.11453	6.7887
0.00075350	0.11445	6.7922
0.00075300	0.11435	6.7940
0.00075250	0.11425	6.7980
0.00075200	0.11418	6.8013
0.00075150	0.11407	6.8042
0.00075100	0.11399	6.8082
0.00075050	0.11391	6.8115
0.00075000	0.11381	6.8124
0.00074950	0.11373	6.8156
0.00074900	0.11362	6.8199
0.00074850	0.11353	6.8239
0.00074800	0.11344	6.8268
0.00074750	0.11335	6.8285
0.00074700	0.11327	6.8316
0.00074650	0.11320	6.8360
0.00074600	0.11309	6.8401
0.00074550	0.11301	6.8436
0.00074500	0.11291	6.8455
0.00074450	0.11282	6.8483
0.00074400	0.11273	6.8509
0.00074350	0.11263	6.8558
0.00074300	0.11256	6.8592
0.00074250	0.11245	6.8618
0.00074200	0.11238	6.8657
0.00074150	0.11230	6.8686
0.00074100	0.11220	6.8717
0.00074050	0.11210	6.8754
0.00074000	0.11202	6.8786
0.00073950	0.11191	6.8823
0.00073900	0.11184	6.8849
0.00073850	0.11174	6.8886
0.00073800	0.11167	6.8935
0.00073750	0.11157	6.8971
0.00073700	0.11149	6.8996
0.00073650	0.11139	6.9030
0.00073600	0.11130	6.9047
0.00073550	0.11122	6.9077
0.00073500	0.11111	6.9126
0.00073450	0.11104	6.9154
0.00073400	0.11093	6.9196
0.00073350	0.11087	6.9234
0.00073300	0.11076	6.9269
0.00073250	0.11069	6.9318
0.00073200	0.11059	6.9335
0.00073150	0.11049	6.9365
0.00073100	0.11042	6.9421
0.00073050	0.11031	6.9463
0.00073000	0.11024	6.9493
0.00072950	0.11015	6.9531
0.00072900	0.11008	6.9562
0.00072850	0.10997	6.9589
0.00072800	0.10989	6.9624
0.00072750	0.10979	6.9669
0.00072700	0.10969	6.9721
0.00072650	0.10962	6.9769
0.00072600	0.10952	6.9808
0.00072550	0.10945	6.9829
0.00072500	0.10936	6.9877
0.00072450	0.10927	6.9916
0.00072400	0.10917	6.9960
0.00072350	0.10910	7.0021
0.00072300	0.10899	7.0058
0.00072250	0.10892	7.0099
0.00072200	0.10882	7.0148
0.00072150	0.10875	7.0210
0.00072100	0.10865	7.0252
0.00072050	0.10858	7.0292
0.00072000	0.10847	7.0353
0.00071950	0.10839	7.0403
0.00071900	0.10831	7.0452
0.00071850	0.10820	7.0504
0.00071800	0.10813	7.0551
0.00071750	0.10805	7.0587
0.00071700	0.10797	7.0640
0.00071650	0.10786	7.0687
0.00071600	0.10779	7.0745
0.00071550	0.10770	7.0805
0.00071500	0.10759	7.0850
0.00071450	0.10753	7.0898
0.00071400	0.10744	7.0959
0.00071350	0.10735	7.1026
0.00071300	0.10726	7.1109
0.00071250	0.10718	7.1184
0.00071200	0.10708	7.1253
0.00071150	0.10700	7.1312
0.00071100	0.10692	7.1361
0.00071050	0.10684	7.1432
0.00071000	0.10675	7.1518
0.00070950	0.10665	7.1598
0.00070900	0.10658	7.1669
0.00070850	0.10647	7.1738
0.00070800	0.10640	7.1822
0.00070750	0.10632	7.1900
0.00070700	0.10625	7.1956
0.00070650	0.10614	7.2033
0.00070600	0.10607	7.2099
0.00070550	0.10597	7.2192
0.00070500	0.10588	7.2284
0.00070450	0.10581	7.2372
0.00070400	0.10571	7.2460
0.00070350	0.10563	7.2541
0.00070300	0.10555	7.2629
0.00070250	0.10548	7.2709
0.00070200	0.10538	7.2783
0.00070150	0.10530	7.2895
0.00070100	0.10521	7.2985
0.00070050	0.10512	7.3081
0.00070000	0.10505	7.3167
0.00069950	0.10495	7.3244
0.00069900	0.10488	7.3343
0.00069850	0.10479	7.3447
0.00069800	0.10473	7.3540
0.00069750	0.10462	7.3630
0.00069700	0.10454	7.3741
0.00069650	0.10447	7.3854
0.00069600	0.10437	7.3962
0.00069550	0.10428	7.4053
0.00069500	0.10421	7.4136
0.00069450	0.10414	7.4239
0.00069400	0.10405	7.4354
0.00069350	0.10395	7.4466
0.00069300	0.10389	7.4577
0.00069250	0.10379	7.4675
0.00069200	0.10372	7.4784
0.00069150	0.10363	7.4884
0.00069100	0.10354	7.4991
0.00069050	0.10347	7.5102
0.00069000	0.10338	7.5212
0.00068950	0.10332	7.5328
0.00068900	0.10322	7.5448
0.00068850	0.10314	7.5579
0.00068800	0.10307	7.5669
0.00068750	0.10297	7.5770
0.00068700	0.10291	7.5878
0.00068650	0.10281	7.5989
0.00068600	0.10276	7.6104
0.00068550	0.10265	7.6217
0.00068500	0.10258	7.6332
0.00068450	0.10249	7.6444
0.00068400	0.10242	7.6557
0.00068350	0.10233	7.6653
0.00068300	0.10226	7.6772
0.00068250	0.10218	7.6872
0.00068200	0.10209	7.6970
0.00068150	0.10202	7.7080
0.00068100	0.10194	7.7196
0.00068050	0.10186	7.7318
0.00068000	0.10177	7.7435
0.00067950	0.10170	7.7545
0.00067900	0.10161	7.7642
0.00067850	0.10154	7.7756
0.00067800	0.10146	7.7872
0.00067750	0.10138	7.7979
0.00067700	0.10130	7.8083
0.00067650	0.10124	7.8187
0.00067600	0.10114	7.8293
0.00067550	0.10107	7.8397
0.00067500	0.10098	7.8502
0.00067450	0.10091	7.8600
0.00067400	0.10083	7.8695
0.00067350	0.10075	7.8801
0.00067300	0.10067	7.8900
0.00067250	0.10061	7.8988
0.00067200	0.10054	7.9073
0.00067150	0.10045	7.9177
0.00067100	0.10036	7.9303
0.00067050	0.10029	7.9396
0.00067000	0.10021	7.9472
0.00066950	0.10013	7.9554
0.00066900	0.10006	7.9642
0.00066850	0.099976	7.9756
0.00066800	0.099896	7.9898
0.00066750	0.099826	7.9998
0.00066700	0.099767	8.0080
0.00066650	0.099678	8.0159
0.00066600	0.099594	8.0248
0.00066550	0.099523	8.0345
0.00066500	0.099430	8.0435
0.00066450	0.099368	8.0540
0.00066400	0.099276	8.0656
0.00066350	0.099213	8.0731
0.00066300	0.099154	8.0840
0.00066250	0.099059	8.0909
0.00066200	0.098999	8.0991
0.00066150	0.098907	8.1083
0.00066100	0.098839	8.1168
0.00066050	0.098751	8.1240
0.00066000	0.098684	8.1334
0.00065950	0.098597	8.1414
0.00065900	0.098536	8.1499
0.00065850	0.098464	8.1575
0.00065800	0.098375	8.2015
0.00065750	0.098322	8.2029
0.00065700	0.098222	8.2067
0.00065650	0.098158	8.2125
0.00065600	0.098081	8.2207
0.00065550	0.097998	8.2278
0.00065500	0.097943	8.2346
0.00065450	0.097842	8.2415
0.00065400	0.097792	8.2503
0.00065350	0.097701	8.2581
0.00065300	0.097615	8.2655
0.00065250	0.097554	8.2735
0.00065200	0.097480	8.2806
0.00065150	0.097417	8.2882
0.00065100	0.097316	8.2963
0.00065050	0.097265	8.3046
0.00065000	0.097181	8.3108
0.00064950	0.097097	8.3157
0.00064900	0.097047	8.3224
0.00064850	0.096951	8.3297
0.00064800	0.096906	8.3367
0.00064750	0.096818	8.3425
0.00064700	0.096745	8.3479
0.00064650	0.096678	8.3531
0.00064600	0.096578	8.3580
0.00064550	0.096526	8.3656
0.00064500	0.096441	8.3731
0.00064450	0.096362	8.3791
0.00064400	0.096307	8.3852
0.00064350	0.096243	8.3916
0.00064300	0.096160	8.3977
0.00064250	0.096077	8.4031
0.00064200	0.096018	8.4075
0.00064150	0.095917	8.4143
0.00064100	0.095858	8.4207
0.00064050	0.095791	8.4261
0.00064000	0.095694	8.4318
0.00063950	0.095648	8.4365
0.00063900	0.095571	8.4418
0.00063850	0.095512	8.4465
0.00063800	0.095411	8.4524
0.00063750	0.095349	8.4559
0.00063700	0.095283	8.4605
0.00063650	0.095188	8.4659
0.00063600	0.095127	8.4713
0.00063550	0.095063	8.4765
0.00063500	0.094966	8.4796
0.00063450	0.094920	8.4840
0.00063400	0.094834	8.4883
0.00063350	0.094780	8.4925
0.00063300	0.094685	8.4957
0.00063250	0.094612	8.5011
0.00063200	0.094556	8.5064
0.00063150	0.094459	8.5101
0.00063100	0.094405	8.5134
0.00063050	0.094326	8.5175
0.00063000	0.094275	8.5226
0.00062950	0.094171	8.5255
0.00062900	0.094124	8.5287
0.00062850	0.094039	8.5334
0.00062800	0.093957	8.5368
0.00062750	0.093907	8.5396
0.00062700	0.093810	8.5432
0.00062650	0.093765	8.5466
0.00062600	0.093678	8.5513
0.00062550	0.093609	8.5546
0.00062500	0.093545	8.5579
0.00062450	0.093449	8.5611
0.00062400	0.093398	8.5636
0.00062350	0.093316	8.5656
0.00062300	0.093238	8.5692
0.00062250	0.093172	8.5732
0.00062200	0.093107	8.5757
0.00062150	0.093038	8.5785
0.00062100	0.092943	8.5826
0.00062050	0.092894	8.5849
0.00062000	0.092816	8.5881
0.00061950	0.092732	8.5915
0.00061900	0.092675	8.5939
0.00061850	0.092604	8.5955
0.00061800	0.092544	8.5983
0.00061750	0.092444	8.6005
0.00061700	0.092391	8.6031
0.00061650	0.092303	8.6038
0.00061600	0.092235	8.6071
0.00061550	0.092181	8.6100
0.00061500	0.092086	8.6126
0.00061450	0.092040	8.6153
0.00061400	0.091964	8.6170
0.00061350	0.091886	8.6188
0.00061300	0.091817	8.6219
0.00061250	0.091728	8.6246
0.00061200	0.091675	8.6253
0.00061150	0.091583	8.6279
0.00061100	0.091526	8.6295
0.00061050	0.091465	8.6312
0.00061000	0.091384	8.6312
0.00060950	0.091316	8.6319
0.00060900	0.091234	8.6344
0.00060850	0.091171	8.6368
0.00060800	0.091099	8.6385
0.00060750	0.091017	8.6385
0.00060700	0.090956	8.6402
0.00060650	0.090903	8.6427
0.00060600	0.090804	8.6435
0.00060550	0.090754	8.6444
0.00060500	0.090655	8.6460
0.00060450	0.090603	8.6468
0.00060400	0.090521	8.6468
0.00060350	0.090457	8.6469
0.00060300	0.090389	8.6482
0.00060250	0.090329	8.6494
0.00060200	0.090231	8.6494
0.00060150	0.090184	8.6502
0.00060100	0.090090	8.6503
0.00060050	0.090034	8.6503
0.00060000	0.089948	8.6512
0.00059950	0.089883	8.6502
0.00059900	0.089810	8.6512
0.00059850	0.089735	8.6502
0.00059800	0.089677	8.6494
0.00059750	0.089603	8.6494
0.00059700	0.089529	8.6494
0.00059650	0.089443	8.6494
0.00059600	0.089398	8.6498
0.00059550	0.089304	8.6502
0.00059500	0.089240	8.6496
0.00059450	0.089177	8.6495
0.00059400	0.089089	8.6494
0.00059350	0.089029	8.6477
0.00059300	0.088960	8.6468
0.00059250	0.088898	8.6461
0.00059200	0.088801	8.6445
0.00059150	0.088746	8.6445
0.00059100	0.088669	8.6445
0.00059050	0.088590	8.6435
0.00059000	0.088541	8.6407
0.00058950	0.088446	8.6386
0.00058900	0.088394	8.6373
0.00058850	0.088326	8.6352
0.00058800	0.088251	8.6344
0.00058750	0.088162	8.6319
0.00058700	0.088109	8.6294
0.00058650	0.088012	8.6285
0.00058600	0.087962	8.6267
0.00058550	0.087871	8.6245
0.00058500	0.087821	8.6212
0.00058450	0.087742	8.6190
0.00058400	0.087688	8.6163
0.00058350	0.087592	8.6134
0.00058300	0.087537	8.6098
0.00058250	0.087456	8.6067
0.00058200	0.087379	8.6038
0.00058150	0.087319	8.6005
0.00058100	0.087234	8.5977
0.00058050	0.087168	8.5948
0.00058000	0.087118	8.5920
0.00057950	0.087016	8.5882
0.00057900	0.086959	8.5847
0.00057850	0.086867	8.5800
0.00057800	0.086817	8.5758
0.00057750	0.086722	8.5709
0.00057700	0.086667	8.5674
0.00057650	0.086582	8.5637
0.00057600	0.086539	8.5590
0.00057550	0.086442	8.5546
0.00057500	0.086390	8.5486
0.00057450	0.086293	8.5430
0.00057400	0.086237	8.5366
0.00057350	0.086148	8.5312
0.00057300	0.086083	8.5254
0.00057250	0.086005	8.5194
0.00057200	0.085946	8.5144
0.00057150	0.085888	8.5077
0.00057100	0.085790	8.5014
0.00057050	0.085740	8.4961
0.00057000	0.085639	8.4896
0.00056950	0.085582	8.4822
0.00056900	0.085502	8.4765
0.00056850	0.085432	8.4686
0.00056800	0.085358	8.4597
0.00056750	0.085281	8.4512
0.00056700	0.085222	8.4440
0.00056650	0.085161	8.4353
0.00056600	0.085063	8.4268
0.00056550	0.084998	8.4189
0.00056500	0.084929	8.4113
0.00056450	0.084834	8.4010
0.00056400	0.084780	8.3907
0.00056350	0.084697	8.3815
0.00056300	0.084608	8.3717
0.00056250	0.084562	8.3612
0.00056200	0.084490	8.3509
0.00056150	0.084418	8.3404
0.00056100	0.084321	8.3288
0.00056050	0.084270	8.3172
0.00056000	0.084168	8.3053
0.00055950	0.084108	8.2934
0.00055900	0.084039	8.2809
0.00055850	0.083937	8.2675
0.00055800	0.083887	8.2532
0.00055750	0.083795	8.2398
0.00055700	0.083719	8.2258
0.00055650	0.083649	8.2121
0.00055600	0.083585	8.1987
0.00055550	0.083517	8.1844
0.00055500	0.083418	8.1690
0.00055450	0.083358	8.1545
0.00055400	0.083285	8.1389
0.00055350	0.083182	8.1232
0.00055300	0.083130	8.1075
0.00055250	0.083040	8.0915
0.00055200	0.082980	8.0739
0.00055150	0.082903	8.0579
0.00055100	0.082806	8.0414
0.00055050	0.082753	8.0240
0.00055000	0.082664	8.0058
0.00054950	0.082577	7.9874
0.00054900	0.082517	7.9690
0.00054850	0.082414	7.9510
0.00054800	0.082358	7.9327
0.00054750	0.082272	7.9134
0.00054700	0.082200	7.8937
0.00054650	0.082132	7.8743
0.00054600	0.082026	7.8547
0.00054550	0.081972	7.8341
0.00054500	0.081884	7.8131
0.00054450	0.081794	7.7917
0.00054400	0.081733	7.7693
0.00054350	0.081656	7.7469
0.00054300	0.081581	7.7235
0.00054250	0.081472	7.6990
0.00054200	0.081397	7.6757
0.00054150	0.081327	7.6520
0.00054100	0.081221	7.6282
0.00054050	0.081165	7.6042
0.00054000	0.081069	7.5795
0.00053950	0.080991	7.5550
0.00053900	0.080901	7.5289
0.00053850	0.080842	7.5029
0.00053800	0.080749	7.4774
0.00053750	0.080650	7.4511
0.00053700	0.080592	7.4250
0.00053650	0.080486	7.3982
0.00053600	0.080396	7.3731
0.00053550	0.080339	7.3478
0.00053500	0.080233	7.3213
0.00053450	0.080145	7.2941
0.00053400	0.080061	7.2672
0.00053350	0.079994	7.2403
0.00053300	0.079914	7.2149
0.00053250	0.079803	7.1890
0.00053200	0.079728	7.1619
0.00053150	0.079651	7.1364
0.00053100	0.079540	7.1104
0.00053050	0.079479	7.0840
0.00053000	0.079401	7.0572
0.00052950	0.079297	7.0298
0.00052900	0.079193	7.0024
0.00052850	0.079122	6.9766
0.00052800	0.079006	6.9515
0.00052750	0.078947	6.9257
0.00052700	0.078834	6.8992
0.00052650	0.078749	6.8736
0.00052600	0.078662	6.8477
0.00052550	0.078597	6.8227
0.00052500	0.078488	6.7952
0.00052450	0.078376	6.7675
0.00052400	0.078314	6.7415
0.00052350	0.078197	6.7151
0.00052300	0.078112	6.6893
0.00052250	0.078037	6.6630
0.00052200	0.077950	6.6371
0.00052150	0.077840	6.5514
0.00052100	0.077743	6.5456
0.00052050	0.077667	6.5302
0.00052000	0.077546	6.5082
0.00051950	0.077464	6.4834
0.00051900	0.077353	6.4566
0.00051850	0.077267	6.4302
0.00051800	0.077175	6.4045
0.00051750	0.077060	6.3761
0.00051700	0.076994	6.3477
0.00051650	0.076881	6.3211
0.00051600	0.076785	6.2965
0.00051550	0.076687	6.2711
0.00051500	0.076578	6.2448
0.00051450	0.076488	6.2192
0.00051400	0.076367	6.1945
0.00051350	0.076288	6.1698
0.00051300	0.076174	6.1454
0.00051250	0.076102	6.1219
0.00051200	0.075979	6.0988
0.00051150	0.075883	6.0769
0.00051100	0.075785	6.0552
0.00051050	0.075665	6.0343
0.00051000	0.075578	6.0137
0.00050950	0.075471	5.9928
0.00050900	0.075351	5.9736
0.00050850	0.075266	5.9536
0.00050800	0.075160	5.9344
0.00050750	0.075073	5.9159
0.00050700	0.074948	5.8968
0.00050650	0.074840	5.8792
0.00050600	0.074757	5.8617
0.00050550	0.074628	5.8441
0.00050500	0.074530	5.8259
0.00050450	0.074429	5.8078
0.00050400	0.074342	5.7913
0.00050350	0.074203	5.7746
0.00050300	0.074102	5.7582
0.00050250	0.074002	5.7417
0.00050200	0.073879	5.7265
0.00050150	0.073792	5.7127
0.00050100	0.073675	5.6989
0.00050050	0.073568	5.6846
0.00050000	0.073450	5.6704
0.00049950	0.073361	5.6583
0.00049900	0.073243	5.6473
0.00049850	0.073119	5.6368
0.00049800	0.073030	5.6255
0.00049750	0.072895	5.6157
0.00049700	0.072804	5.6074
0.00049650	0.072699	5.6014
0.00049600	0.072593	5.5951
0.00049550	0.072485	5.5906
0.00049500	0.072345	5.5864
0.00049450	0.072258	5.5847
0.00049400	0.072130	5.5813
0.00049350	0.072027	5.5804
0.00049300	0.071914	5.5809
0.00049250	0.071792	5.5816
0.00049200	0.071699	5.5848
0.00049150	0.071593	5.5885
0.00049100	0.071485	5.5938
0.00049050	0.071348	5.5999
0.00049000	0.071261	5.6076
0.00048950	0.071129	5.6181
0.00048900	0.071041	5.6306
0.00048850	0.070937	5.6451
0.00048800	0.070837	5.6612
0.00048750	0.070707	5.6781
0.00048700	0.070614	5.6976
0.00048650	0.070501	5.7180
0.00048600	0.070385	5.7398
0.00048550	0.070294	5.7650
0.00048500	0.070166	5.7922
0.00048450	0.070095	5.8205
0.00048400	0.069972	5.8509
0.00048350	0.069883	5.8837
0.00048300	0.069766	5.9208
0.00048250	0.069656	5.9586
0.00048200	0.069572	5.9972
0.00048150	0.069459	6.0388
0.00048100	0.069358	6.0828
0.00048050	0.069266	6.1293
0.00048000	0.069176	6.1776
0.00047950	0.069074	6.2285
0.00047900	0.068955	6.2811
0.00047850	0.068878	6.3345
0.00047800	0.068773	6.3921
0.00047750	0.068669	6.4476
0.00047700	0.068588	6.5053
0.00047650	0.068477	6.5667
0.00047600	0.068402	6.6319
0.00047550	0.068300	6.6991
0.00047500	0.068199	6.7674
0.00047450	0.068129	6.8362
0.00047400	0.068036	6.9044
0.00047350	0.067963	6.9744
0.00047300	0.067852	7.0445
0.00047250	0.067776	7.1153
0.00047200	0.067694	7.1860
0.00047150	0.067599	7.2628
0.00047100	0.067529	7.3388
0.00047050	0.067448	7.4167
0.00047000	0.067370	7.4944
0.00046950	0.067272	7.5720
0.00046900	0.067207	7.6460
0.00046850	0.067116	7.7210
0.00046800	0.067035	7.7971
0.00046750	0.066970	7.8719
0.00046700	0.066879	7.9458
0.00046650	0.066814	8.0229
0.00046600	0.066735	8.1003
0.00046550	0.066649	8.1820
0.00046500	0.066590	8.2604
0.00046450	0.066511	8.3374
0.00046400	0.066450	8.4148
0.00046350	0.066364	8.4904
0.00046300	0.066296	8.6924
0.00046250	0.066243	8.7105
0.00046200	0.066176	8.7582
0.00046150	0.066083	8.8274
0.00046100	0.066035	8.9048
0.00046050	0.065957	8.9852
0.00046000	0.065877	9.0643
0.00045950	0.065832	9.1442
0.00045900	0.065750	9.2252
0.00045850	0.065712	9.3061
0.00045800	0.065619	9.3878
0.00045750	0.065573	9.4680
0.00045700	0.065505	9.5472
0.00045650	0.065422	9.6294
0.00045600	0.065377	9.7134
0.00045550	0.065298	9.7963
0.00045500	0.065232	9.8789
0.00045450	0.065190	9.9587
0.00045400	0.065113	10.042
0.00045350	0.065058	10.123
0.00045300	0.064996	10.204
0.00045250	0.064952	10.288
0.00045200	0.064884	10.369
0.00045150	0.064812	10.450
0.00045100	0.064770	10.537
0.00045050	0.064695	10.622
0.00045000	0.064648	10.702
0.00044950	0.064589	10.784
0.00044900	0.064531	10.866
0.00044850	0.064480	10.947
0.00044800	0.064412	11.030
0.00044750	0.064366	11.111
0.00044700	0.064324	11.191
0.00044650	0.064257	11.272
0.00044600	0.064205	11.355
0.00044550	0.064150	11.438
0.00044500	0.064096	11.515
0.00044450	0.064051	11.595
0.00044400	0.063984	11.674
0.00044350	0.063952	11.755
0.00044300	0.063881	11.836
0.00044250	0.063838	11.917
0.00044200	0.063784	11.999
0.00044150	0.063749	12.078
0.00044100	0.063680	12.160
0.00044050	0.063641	12.243
0.00044000	0.063583	12.325
0.00043950	0.063534	12.403
0.00043900	0.063494	12.479
0.00043850	0.063427	12.557
0.00043800	0.063398	12.634
0.00043750	0.063331	12.717
0.00043700	0.063301	12.798
0.00043650	0.063248	12.876
0.00043600	0.063202	12.956
0.00043550	0.063149	13.037
0.00043500	0.063104	13.115
0.00043450	0.063050	13.186
0.00043400	0.063012	13.266
0.00043350	0.062957	13.339
0.00043300	0.062923	13.413
0.00043250	0.062862	13.490
0.00043200	0.062831	13.568
0.00043150	0.062785	13.648
0.00043100	0.062745	13.723
0.00043050	0.062683	13.801
0.00043000	0.062643	13.972
0.00042950	0.062609	13.985
0.00042900	0.062568	14.031
0.00042850	0.062510	14.090
0.00042800	0.062491	14.159
0.00042750	0.062425	14.230
0.00042700	0.062387	14.303
0.00042650	0.062359	14.377
0.00042600	0.062317	14.449
0.00042550	0.062271	14.523
0.00042500	0.062214	14.597
0.00042450	0.062192	14.669
0.00042400	0.062134	14.741
0.00042350	0.062096	14.811
0.00042300	0.062065	14.880
0.00042250	0.062003	14.950
0.00042200	0.061969	15.024
0.00042150	0.061931	15.097
0.00042100	0.061906	15.166
0.00042050	0.061846	15.234
0.00042000	0.061813	15.306
0.00041950	0.061776	15.375
0.00041900	0.061720	15.442
0.00041850	0.061705	15.514
0.00041800	0.061649	15.581
0.00041750	0.061628	15.646
0.00041700	0.061565	15.717
0.00041650	0.061545	15.787
0.00041600	0.061499	15.852
0.00041550	0.061448	15.919
0.00041500	0.061431	15.986
0.00041450	0.061372	16.052
0.00041400	0.061342	16.116
0.00041350	0.061300	16.181
0.00041300	0.061282	16.247
0.00041250	0.061229	16.316
0.00041200	0.061187	16.380
0.00041150	0.061161	16.446
0.00041100	0.061106	16.508
0.00041050	0.061089	16.569
0.00041000	0.061034	16.633
0.00040950	0.061007	16.697
0.00040900	0.060966	16.759
0.00040850	0.060949	16.821
0.00040800	0.060891	16.880
0.00040750	0.060865	16.941
0.00040700	0.060826	17.005
0.00040650	0.060780	17.070
0.00040600	0.060761	17.133
0.00040550	0.060705	17.195
0.00040500	0.060689	17.258
0.00040450	0.060642	17.317
0.00040400	0.060622	17.373
0.00040350	0.060567	17.432
0.00040300	0.060552	17.489
0.00040250	0.060500	17.547
0.00040200	0.060463	17.609
0.00040150	0.060443	17.668
0.00040100	0.060387	17.725
0.00040050	0.060376	17.782
0.00040000	0.060337	17.838
0.00039950	0.060306	17.894
0.00039900	0.060254	17.954
0.00039850	0.060241	18.017
0.00039800	0.060188	18.075
0.00039750	0.060158	18.129
0.00039700	0.060128	18.182
0.00039650	0.060086	18.241
0.00039600	0.060071	18.300
0.00039550	0.060035	18.357
0.00039500	0.059997	18.407
0.00039450	0.059950	18.460
0.00039400	0.059934	18.515
0.00039350	0.059889	18.569
0.00039300	0.059854	18.621
0.00039250	0.059833	18.676
0.00039200	0.059799	18.729
0.00039150	0.059761	18.783
0.00039100	0.059721	18.834
0.00039050	0.059702	18.889
0.00039000	0.059656	18.948
0.00038950	0.059630	19.002
0.00038900	0.059601	19.054
0.00038850	0.059555	19.111
0.00038800	0.059539	19.164
0.00038750	0.059499	19.210
0.00038700	0.059476	19.257
0.00038650	0.059425	19.307
0.00038600	0.059407	19.354
0.00038550	0.059376	19.404
0.00038500	0.059330	19.458
0.00038450	0.059308	19.515
0.00038400	0.059279	19.561
0.00038350	0.059257	19.610
0.00038300	0.059206	19.663
0.00038250	0.059189	19.712
0.00038200	0.059153	19.756
0.00038150	0.059115	19.798
0.00038100	0.059100	19.845
0.00038050	0.059049	19.896
0.00038000	0.059037	19.942
0.00037950	0.058997	19.996
0.00037900	0.058979	20.044
0.00037850	0.058931	20.087
0.00037800	0.058914	20.133
0.00037750	0.058871	20.179
0.00037700	0.058843	20.226
0.00037650	0.058816	20.272
0.00037600	0.058779	20.315
0.00037550	0.058761	20.364
0.00037500	0.058736	20.414
0.00037450	0.058690	20.459
0.00037400	0.058674	20.501
0.00037350	0.058630	20.545
0.00037300	0.058607	20.592
0.00037250	0.058572	20.635
0.00037200	0.058539	20.674
0.00037150	0.058518	20.721
0.00037100	0.058491	20.760
0.00037050	0.058464	20.797
0.00037000	0.058424	20.850
0.00036950	0.058405	20.899
0.00036900	0.058363	20.945
0.00036850	0.058347	20.990
0.00036800	0.058298	21.034
0.00036750	0.058280	21.074
0.00036700	0.058257	21.123
0.00036650	0.058222	21.167
0.00036600	0.058194	21.204
0.00036550	0.058163	21.248
0.00036500	0.058136	21.286
0.00036450	0.058110	21.332
0.00036400	0.058074	21.379
0.00036350	0.058055	21.418
0.00036300	0.058031	21.454
0.00036250	0.057991	21.497
0.00036200	0.057961	21.538
0.00036150	0.057936	21.575
0.00036100	0.057900	21.609
0.00036050	0.057882	21.644
0.00036000	0.057843	21.683
0.00035950	0.057819	21.724
0.00035900	0.057798	21.773
0.00035850	0.057765	21.810
0.00035800	0.057735	21.847
0.00035750	0.057712	21.880
0.00035700	0.057671	21.919
0.00035650	0.057662	21.959
0.00035600	0.057614	21.993
0.00035550	0.057603	22.028
0.00035500	0.057581	22.067
0.00035450	0.057538	22.099
0.00035400	0.057516	22.142
0.00035350	0.057487	22.177
0.00035300	0.057450	22.222
0.00035250	0.057432	22.253
0.00035200	0.057392	22.286
0.00035150	0.057380	22.326
0.00035100	0.057338	22.355
0.00035050	0.057327	22.383
0.00035000	0.057288	22.416
0.00034950	0.057269	22.453
0.00034900	0.057251	22.531
0.00034850	0.057199	22.540
0.00034800	0.057190	22.557
0.00034750	0.057157	22.584
0.00034700	0.057117	22.615
0.00034650	0.057116	22.648
0.00034600	0.057067	22.680
0.00034550	0.057044	22.714
0.00034500	0.057010	22.749
0.00034450	0.057001	22.778
0.00034400	0.056969	22.809
0.00034350	0.056930	22.840
0.00034300	0.056925	22.875
0.00034250	0.056873	22.907
0.00034200	0.056867	22.941
0.00034150	0.056831	22.977
0.00034100	0.056795	23.011
0.00034050	0.056770	23.044
0.00034000	0.056760	23.081
0.00033950	0.056731	23.108
0.00033900	0.056687	23.135
0.00033850	0.056684	23.165
0.00033800	0.056637	23.197
0.00033750	0.056625	23.229
0.00033700	0.056598	23.258
0.00033650	0.056555	23.291
0.00033600	0.056554	23.321
0.00033550	0.056529	23.357
0.00033500	0.056482	23.390
0.00033450	0.056470	23.418
0.00033400	0.056434	23.450
0.00033350	0.056397	23.477
0.00033300	0.056393	23.506
0.00033250	0.056344	23.528
0.00033200	0.056341	23.559
0.00033150	0.056298	23.587
0.00033100	0.056290	23.622
0.00033050	0.056242	23.656
0.00033000	0.056239	23.687
0.00032950	0.056192	23.714
0.00032900	0.056171	23.742
0.00032850	0.056157	23.768
0.00032800	0.056107	23.797
0.00032750	0.056102	23.825
0.00032700	0.056065	23.854
0.00032650	0.056060	23.883
0.00032600	0.056007	23.909
0.00032550	0.055994	23.939
0.00032500	0.055971	23.956
0.00032450	0.055930	23.983
0.00032400	0.055926	24.011
0.00032350	0.055879	24.036
0.00032300	0.055864	24.065
0.00032250	0.055829	24.090
0.00032200	0.055826	24.116
0.00032150	0.055779	24.138
0.00032100	0.055758	24.159
0.00032050	0.055744	24.174
0.00032000	0.055696	24.190
0.00031950	0.055691	24.223
0.00031900	0.055657	24.251
0.00031850	0.055624	24.278
0.00031800	0.055601	24.303
0.00031750	0.055588	24.324
0.00031700	0.055562	24.350
0.00031650	0.055520	24.373
0.00031600	0.055521	24.394
0.00031550	0.055477	24.417
0.00031500	0.055453	24.441
0.00031450	0.055446	24.465
0.00031400	0.055397	24.485
0.00031350	0.055394	24.504
0.00031300	0.055345	24.530
0.00031250	0.055341	24.552
0.00031200	0.055310	24.573
0.00031150	0.055271	24.593
0.00031100	0.055268	24.614
0.00031050	0.055225	24.638
0.00031000	0.055202	24.659
0.00030950	0.055190	24.684
0.00030900	0.055146	24.703
0.00030850	0.055135	24.718
0.00030800	0.055097	24.743
0.00030750	0.055096	24.764
0.00030700	0.055051	24.785
0.00030650	0.055031	24.807
0.00030600	0.055017	24.827
0.00030550	0.054971	24.850
0.00030500	0.054962	24.872
0.00030450	0.054934	24.891
0.00030400	0.054900	24.910
0.00030350	0.054878	24.925
0.00030300	0.054862	24.943
0.00030250	0.054839	24.963
0.00030200	0.054800	24.987
0.00030150	0.054795	25.005
0.00030100	0.054751	25.023
0.00030050	0.054735	25.043
0.00030000	0.054716	25.058
0.00029950	0.054697	25.076
0.00029900	0.054665	25.089
0.00029850	0.054629	25.100
0.00029800	0.054624	25.115
0.00029750	0.054581	25.123
0.00029700	0.054561	25.143
0.00029650	0.054549	25.171
0.00029600	0.054502	25.185
0.00029550	0.054499	25.200
0.00029500	0.054465	25.218
0.00029450	0.054457	25.231
0.00029400	0.054409	25.238
0.00029350	0.054396	25.256
0.00029300	0.054371	25.267
0.00029250	0.054333	25.286
0.00029200	0.054331	25.303
0.00029150	0.054304	25.312
0.00029100	0.054283	25.327
0.00029050	0.054237	25.338
0.00029000	0.054230	25.359
0.00028950	0.054203	25.380
0.00028900	0.054163	25.395
0.00028850	0.054159	25.398
0.00028800	0.054120	25.408
0.00028750	0.054099	25.424
0.00028700	0.054068	25.438
0.00028650	0.054066	25.454
0.00028600	0.054031	25.461
0.00028550	0.053999	25.473
0.00028500	0.053994	25.491
0.00028450	0.053944	25.504
0.00028400	0.053944	25.514
0.00028350	0.053905	25.532
0.00028300	0.053897	25.541
0.00028250	0.053852	25.552
0.00028200	0.053842	25.565
0.00028150	0.053815	25.573
0.00028100	0.053779	25.576
0.00028050	0.053774	25.585
0.00028000	0.053733	25.592
0.00027950	0.053712	25.596
0.00027900	0.053701	25.612
0.00027850	0.053679	25.630
0.00027800	0.053641	25.646
0.00027750	0.053617	25.652
0.00027700	0.053608	25.657
0.00027650	0.053559	25.657
0.00027600	0.053554	25.657
0.00027550	0.053522	25.662
0.00027500	0.053491	25.675
0.00027450	0.053468	25.692
0.00027400	0.053457	25.702
0.00027350	0.053436	25.700
0.00027300	0.053391	25.706
0.00027250	0.053389	25.723
0.00027200	0.053353	25.724
0.00027150	0.053325	25.724
0.00027100	0.053320	25.732
0.00027050	0.053273	25.735
0.00027000	0.053265	25.744
0.00026950	0.053227	25.751
0.00026900	0.053222	25.757
0.00026850	0.053185	25.762
0.00026800	0.053160	25.765
0.00026750	0.053145	25.770
0.00026700	0.053106	25.776
0.00026650	0.053103	25.783
0.00026600	0.053058	25.794
0.00026550	0.053049	25.791
0.00026500	0.053015	25.785
0.00026450	0.053007	25.786
0.00026400	0.052963	25.793
0.00026350	0.052959	25.803
0.00026300	0.052916	25.803
0.00026250	0.052904	25.797
0.00026200	0.052882	25.803
0.00026150	0.052868	25.803
0.00026100	0.052818	25.803
0.00026050	0.052816	25.805
0.00026000	0.052770	25.813
0.00025950	0.052763	25.811
0.00025900	0.052731	25.808
0.00025850	0.052708	25.814
0.00025800	0.052687	25.822
0.00025750	0.052676	25.820
0.00025700	0.052632	25.813
0.00025650	0.052631	25.811
0.00025600	0.052578	25.816
0.00025550	0.052577	25.816
0.00025500	0.052542	25.813
0.00025450	0.052515	25.811
0.00025400	0.052504	25.811
0.00025350	0.052458	25.805
0.00025300	0.052447	25.797
0.00025250	0.052423	25.786
0.00025200	0.052409	25.783
0.00025150	0.052368	25.781
0.00025100	0.052361	25.783
0.00025050	0.052313	25.783
0.00025000	0.052313	25.775
0.00024950	0.052268	25.770
0.00024900	0.052263	25.758
0.00024850	0.052225	25.747
0.00024800	0.052217	25.751
0.00024750	0.052176	25.740
0.00024700	0.052172	25.735
0.00024650	0.052125	25.727
0.00024600	0.052115	25.723
0.00024550	0.052088	25.713
0.00024500	0.052055	25.703
0.00024450	0.052050	25.695
0.00024400	0.052003	25.691
0.00024350	0.052001	25.681
0.00024300	0.051967	25.673
0.00024250	0.051952	25.673
0.00024200	0.051912	25.670
0.00024150	0.051906	25.662
0.00024100	0.051857	25.651
0.00024050	0.051858	25.646
0.00024000	0.051813	25.641
0.00023950	0.051804	25.631
0.00023900	0.051772	25.617
0.00023850	0.051764	25.596
0.00023800	0.051717	25.586
0.00023750	0.051714	25.573
0.00023700	0.051670	25.560
0.00023650	0.051653	25.552
0.00023600	0.051633	25.541
0.00023550	0.051595	25.525
0.00023500	0.051592	25.512
0.00023450	0.051544	25.502
0.00023400	0.051540	25.482
0.00023350	0.051503	25.465
0.00023300	0.051498	25.454
0.00023250	0.051448	25.431
0.00023200	0.051450	25.410
0.00023150	0.051401	25.387
0.00023100	0.051387	25.367
0.00023050	0.051368	25.345
0.00023000	0.051327	25.338
0.00022950	0.051326	25.322
0.00022900	0.051295	25.298
0.00022850	0.051274	25.286
0.00022800	0.051230	25.269
0.00022750	0.051227	25.257
0.00022700	0.051190	25.243
0.00022650	0.051160	25.220
0.00022600	0.051152	25.195
0.00022550	0.051105	25.189
0.00022500	0.051096	25.172
0.00022450	0.051066	25.154
0.00022400	0.051055	25.137
0.00022350	0.051007	25.116
0.00022300	0.051008	25.105
0.00022250	0.050968	25.095
0.00022200	0.050943	25.078
0.00022150	0.050930	25.059
0.00022100	0.050912	25.042
0.00022050	0.050871	25.026
0.00022000	0.050845	25.004
0.00021950	0.050838	24.984
0.00021900	0.050791	24.986
0.00021850	0.050779	25.003
0.00021800	0.050757	25.011
0.00021750	0.050717	25.002
0.00021700	0.050711	24.986
0.00021650	0.050671	24.967
0.00021600	0.050664	24.949
0.00021550	0.050618	24.935
0.00021500	0.050608	24.918
0.00021450	0.050580	24.894
0.00021400	0.050545	24.870
0.00021350	0.050542	24.858
0.00021300	0.050492	24.843
0.00021250	0.050488	24.822
0.00021200	0.050453	24.797
0.00021150	0.050441	24.774
0.00021100	0.050394	24.750
0.00021050	0.050387	24.731
0.00021000	0.050353	24.705
0.00020950	0.050328	24.678
0.00020900	0.050303	24.651
0.00020850	0.050278	24.628
0.00020800	0.050259	24.590
0.00020750	0.050218	24.564
0.00020700	0.050193	24.544
0.00020650	0.050176	24.520
0.00020600	0.050160	24.501
0.00020550	0.050121	24.472
0.00020500	0.050110	24.446
0.00020450	0.050069	24.423
0.00020400	0.050060	24.401
0.00020350	0.050015	24.375
0.00020300	0.050010	24.348
0.00020250	0.049992	24.322
0.00020200	0.049939	24.290
0.00020150	0.049937	24.262
0.00020100	0.049886	24.245
0.00020050	0.049886	24.214
0.00020000	0.049836	24.185
0.00019950	0.049835	24.166
0.00019900	0.049786	24.151
0.00019850	0.049772	24.127
0.00019800	0.049752	24.100
0.00019750	0.049722	24.072
0.00019700	0.049690	24.039
0.00019650	0.049674	24.009
0.00019600	0.049635	23.975
0.00019550	0.049630	23.948
0.00019500	0.049581	23.917
0.00019450	0.049580	23.891
0.00019400	0.049553	23.856
0.00019350	0.049513	23.810
0.00019300	0.049491	23.772
0.00019250	0.049467	23.741
0.00019200	0.049430	23.712
0.00019150	0.049421	23.677
0.00019100	0.049370	23.639
0.00019050	0.049369	23.598
0.00019000	0.049318	23.558
0.00018950	0.049300	23.526
0.00018900	0.049288	23.488
0.00018850	0.049249	23.446
0.00018800	0.049234	23.415
0.00018750	0.049194	23.379
0.00018700	0.049171	23.337
0.00018650	0.049151	23.293
0.00018600	0.049111	23.254
0.00018550	0.049085	23.220
0.00018500	0.049083	23.177
0.00018450	0.049031	23.138
0.00018400	0.049022	23.098
0.00018350	0.048988	23.053
0.00018300	0.048958	23.015
0.00018250	0.048939	22.969
0.00018200	0.048924	22.922
0.00018150	0.048873	22.883
0.00018100	0.048864	22.851
0.00018050	0.048819	22.817
0.00018000	0.048806	22.776
0.00017950	0.048768	22.733
0.00017900	0.048743	22.693
0.00017850	0.048726	22.655
0.00017800	0.048705	22.612
0.00017750	0.048657	22.572
0.00017700	0.048644	22.537
0.00017650	0.048613	22.510
0.00017600	0.048574	22.474
0.00017550	0.048567	22.424
0.00017500	0.048515	22.385
0.00017450	0.048502	22.341
0.00017400	0.048461	22.300
0.00017350	0.048457	22.258
0.00017300	0.048421	22.215
0.00017250	0.048377	22.176
0.00017200	0.048372	22.136
0.00017150	0.048319	22.090
0.00017100	0.048312	22.044
0.00017050	0.048276	22.000
0.00017000	0.048262	21.960
0.00016950	0.048206	21.919
0.00016900	0.048201	21.884
0.00016850	0.048166	21.844
0.00016800	0.048117	21.796
0.00016750	0.048114	21.740
0.00016700	0.048071	21.687
0.00016650	0.048043	21.640
0.00016600	0.048007	21.594
0.00016550	0.048002	21.551
0.00016500	0.047960	21.502
0.00016450	0.047934	21.450
0.00016400	0.047912	21.403
0.00016350	0.047862	21.360
0.00016300	0.047860	21.312
0.00016250	0.047803	21.271
0.00016200	0.047791	21.226
0.00016150	0.047764	21.178
0.00016100	0.047726	21.133
0.00016050	0.047702	21.086
0.00016000	0.047674	21.037
0.00015950	0.047634	20.984
0.00015900	0.047624	20.930
0.00015850	0.047570	20.878
0.00015800	0.047540	20.825
0.00015750	0.047538	20.769
0.00015700	0.047479	20.715
0.00015650	0.047479	20.665
0.00015600	0.047418	20.616
0.00015550	0.047419	20.568
0.00015500	0.047358	20.514
0.00015450	0.047335	20.460
0.00015400	0.047332	20.410
0.00015350	0.047276	20.358
0.00015300	0.047264	20.303
0.00015250	0.047218	20.248
0.00015200	0.047194	20.195
0.00015150	0.047167	20.137
0.00015100	0.047126	20.076
0.00015050	0.047108	20.027
0.00015000	0.047090	19.977
0.00014950	0.047026	19.931
0.00014900	0.047024	19.879
0.00014850	0.046960	19.820
0.00014800	0.046954	19.764
0.00014750	0.046901	19.710
0.00014700	0.046891	19.655
0.00014650	0.046842	19.596
0.00014600	0.046817	19.535
0.00014550	0.046778	19.480
0.00014500	0.046775	19.427
0.00014450	0.046710	19.369
0.00014400	0.046707	19.312
0.00014350	0.046644	19.250
0.00014300	0.046634	19.192
0.00014250	0.046587	19.135
0.00014200	0.046566	19.077
0.00014150	0.046527	19.022
0.00014100	0.046492	18.964
0.00014050	0.046453	18.903
0.00014000	0.046449	18.845
0.00013950	0.046384	18.789
0.00013900	0.046379	18.731
0.00013850	0.046318	18.670
0.00013800	0.046303	18.611
0.00013750	0.046266	18.548
0.00013700	0.046226	18.483
0.00013650	0.046185	18.421
0.00013600	0.046184	18.364
0.00013550	0.046114	18.304
0.00013500	0.046115	18.244
0.00013450	0.046051	18.187
0.00013400	0.046027	18.127
0.00013350	0.045998	18.000
0.00013300	0.045964	17.989
0.00013250	0.045941	17.955
0.00013200	0.045889	17.908
0.00013150	0.045858	17.857
0.00013100	0.045843	17.796
0.00013050	0.045786	17.732
0.00013000	0.045768	17.668
0.00012950	0.045716	17.604
0.00012900	0.045690	17.544
0.00012850	0.045647	17.482
0.00012800	0.045614	17.419
0.00012750	0.045581	17.356
0.00012700	0.045559	17.298
0.00012650	0.045501	17.232
0.00012600	0.045487	17.167
0.00012550	0.045429	17.106
0.00012500	0.045409	17.044
0.00012450	0.045363	16.980
0.00012400	0.045329	16.915
0.00012350	0.045292	16.857
0.00012300	0.045269	16.790
0.00012250	0.045209	16.724
0.00012200	0.045189	16.660
0.00012150	0.045135	16.598
0.00012100	0.045110	16.534
0.00012050	0.045066	16.470
0.00012000	0.045032	16.406
0.00011950	0.044987	16.344
0.00011900	0.044969	16.275
0.00011850	0.044908	16.204
0.00011800	0.044891	16.139
0.00011750	0.044827	16.072
0.00011700	0.044810	16.010
0.00011650	0.044753	15.951
0.00011600	0.044723	15.890
0.00011550	0.044684	15.827
0.00011500	0.044664	15.761
0.00011450	0.044596	15.691
0.00011400	0.044581	15.628
0.00011350	0.044514	15.564
0.00011300	0.044501	15.502
0.00011250	0.044433	15.435
0.00011200	0.044418	15.371
0.00011150	0.044352	15.303
0.00011100	0.044333	15.233
0.00011050	0.044279	15.167
0.00011000	0.044256	15.103
0.00010950	0.044194	15.042
0.00010900	0.044171	14.979
0.00010850	0.044104	14.912
0.00010800	0.044088	14.844
0.00010750	0.044021	14.779
0.00010700	0.044000	14.714
0.00010650	0.043941	14.644
0.00010600	0.043922	14.581
0.00010550	0.043856	14.513
0.00010500	0.043838	14.445
0.00010450	0.043772	14.377
0.00010400	0.043733	14.314
0.00010350	0.043694	14.250
0.00010300	0.043641	14.179
0.00010250	0.043614	14.110
0.00010200	0.043581	14.046
0.00010150	0.043504	13.981
0.00010100	0.043484	13.906
0.00010050	0.043414	13.839
1.0000e-04	0.043362	13.659
		
1.0000e-04	0.043314	13.602
9.9800e-05	0.043346	13.610
9.9600e-05	0.043342	13.613
9.9400e-05	0.043308	13.607
9.9200e-05	0.043299	13.588
9.9000e-05	0.043268	13.563
9.8800e-05	0.043271	13.535
9.8600e-05	0.043230	13.508
9.8400e-05	0.043239	13.482
9.8200e-05	0.043212	13.458
9.8000e-05	0.043189	13.434
9.7800e-05	0.043167	13.407
9.7600e-05	0.043154	13.377
9.7400e-05	0.043121	13.349
9.7200e-05	0.043119	13.323
9.7000e-05	0.043083	13.299
9.6800e-05	0.043085	13.271
9.6600e-05	0.043045	13.244
9.6400e-05	0.043029	13.217
9.6200e-05	0.043035	13.191
9.6000e-05	0.042989	13.166
9.5800e-05	0.042993	13.141
9.5600e-05	0.042950	13.113
9.5400e-05	0.042953	13.086
9.5200e-05	0.042919	13.056
9.5000e-05	0.042915	13.028
9.4800e-05	0.042884	12.999
9.4600e-05	0.042879	12.974
9.4400e-05	0.042836	12.949
9.4200e-05	0.042844	12.919
9.4000e-05	0.042795	12.892
9.3800e-05	0.042804	12.864
9.3600e-05	0.042766	12.837
9.3400e-05	0.042753	12.813
9.3200e-05	0.042730	12.786
9.3000e-05	0.042729	12.758
9.2800e-05	0.042681	12.732
9.2600e-05	0.042691	12.707
9.2400e-05	0.042639	12.677
9.2200e-05	0.042653	12.649
9.2000e-05	0.042601	12.623
9.1800e-05	0.042612	12.596
9.1600e-05	0.042563	12.566
9.1400e-05	0.042564	12.540
9.1200e-05	0.042530	12.512
9.1000e-05	0.042539	12.483
9.0800e-05	0.042484	12.454
9.0600e-05	0.042491	12.428
9.0400e-05	0.042452	12.400
9.0200e-05	0.042442	12.375
9.0000e-05	0.042425	12.350
8.9800e-05	0.042392	12.323
8.9600e-05	0.042369	12.295
8.9400e-05	0.042376	12.266
8.9200e-05	0.042323	12.240
8.9000e-05	0.042331	12.215
8.8800e-05	0.042288	12.188
8.8600e-05	0.042289	12.160
8.8400e-05	0.042257	12.136
8.8200e-05	0.042222	12.110
8.8000e-05	0.042208	12.082
8.7800e-05	0.042198	12.055
8.7600e-05	0.042184	12.026
8.7400e-05	0.042138	11.995
8.7200e-05	0.042149	11.966
8.7000e-05	0.042100	11.937
8.6800e-05	0.042106	11.909
8.6600e-05	0.042067	11.880
8.6400e-05	0.042048	11.853
8.6200e-05	0.042017	11.828
8.6000e-05	0.042027	11.805
8.5800e-05	0.041990	11.743
8.5600e-05	0.041986	11.740
8.5400e-05	0.041948	11.729
8.5200e-05	0.041931	11.702
8.5000e-05	0.041923	11.675
8.4800e-05	0.041879	11.650
8.4600e-05	0.041877	11.623
8.4400e-05	0.041844	11.596
8.4200e-05	0.041839	11.570
8.4000e-05	0.041796	11.542
8.3800e-05	0.041786	11.516
8.3600e-05	0.041761	11.490
8.3400e-05	0.041732	11.462
8.3200e-05	0.041726	11.434
8.3000e-05	0.041686	11.404
8.2800e-05	0.041678	11.378
8.2600e-05	0.041648	11.352
8.2400e-05	0.041646	11.325
8.2200e-05	0.041602	11.299
8.2000e-05	0.041583	11.270
8.1800e-05	0.041578	11.241
8.1600e-05	0.041533	11.211
8.1400e-05	0.041528	11.185
8.1200e-05	0.041507	11.160
8.1000e-05	0.041490	11.131
8.0800e-05	0.041450	11.097
8.0600e-05	0.041431	11.070
8.0400e-05	0.041421	11.041
8.0200e-05	0.041379	11.016
8.0000e-05	0.041373	10.990
7.9800e-05	0.041350	10.964
7.9600e-05	0.041332	10.938
7.9400e-05	0.041302	10.908
7.9200e-05	0.041263	10.882
7.9000e-05	0.041261	10.855
7.8800e-05	0.041228	10.828
7.8600e-05	0.041199	10.799
7.8400e-05	0.041196	10.773
7.8200e-05	0.041151	10.746
7.8000e-05	0.041141	10.720
7.7800e-05	0.041111	10.689
7.7600e-05	0.041106	10.661
7.7400e-05	0.041069	10.631
7.7200e-05	0.041038	10.602
7.7000e-05	0.041033	10.576
7.6800e-05	0.040986	10.551
7.6600e-05	0.040984	10.519
7.6400e-05	0.040950	10.490
7.6200e-05	0.040923	10.465
7.6000e-05	0.040897	10.439
7.5800e-05	0.040892	10.409
7.5600e-05	0.040858	10.383
7.5400e-05	0.040823	10.362
7.5200e-05	0.040820	10.335
7.5000e-05	0.040783	10.307
7.4800e-05	0.040750	10.282
7.4600e-05	0.040748	10.254
7.4400e-05	0.040723	10.228
7.4200e-05	0.040692	10.199
7.4000e-05	0.040656	10.171
7.3800e-05	0.040655	10.143
7.3600e-05	0.040610	10.116
7.3400e-05	0.040588	10.088
7.3200e-05	0.040580	10.060
7.3000e-05	0.040532	10.034
7.2800e-05	0.040521	10.005
7.2600e-05	0.040486	9.9772
7.2400e-05	0.040478	9.9522
7.2200e-05	0.040450	9.9236
7.2000e-05	0.040409	9.8917
7.1800e-05	0.040404	9.8620
7.1600e-05	0.040362	9.8348
7.1400e-05	0.040334	9.8059
7.1200e-05	0.040329	9.7798
7.1000e-05	0.040285	9.7524
7.0800e-05	0.040265	9.7265
7.0600e-05	0.040231	9.6973
7.0400e-05	0.040230	9.6716
7.0200e-05	0.040183	9.6445
7.0000e-05	0.040156	9.6154
6.9800e-05	0.040148	9.5882
6.9600e-05	0.040101	9.5633
6.9400e-05	0.040088	9.5383
6.9200e-05	0.040067	9.5108
6.9000e-05	0.040020	9.4823
6.8800e-05	0.040015	9.4534
6.8600e-05	0.039974	9.4248
6.8400e-05	0.039970	9.3984
6.8200e-05	0.039917	9.3705
6.8000e-05	0.039909	9.3420
6.7800e-05	0.039877	9.3164
6.7600e-05	0.039836	9.2876
6.7400e-05	0.039834	9.2595
6.7200e-05	0.039786	9.2332
6.7000e-05	0.039780	9.2050
6.6800e-05	0.039733	9.1772
6.6600e-05	0.039731	9.1491
6.6400e-05	0.039676	9.1234
6.6200e-05	0.039664	9.1010
6.6000e-05	0.039641	9.0754
6.5800e-05	0.039592	9.0478
6.5600e-05	0.039590	9.0227
6.5400e-05	0.039547	8.9966
6.5200e-05	0.039540	8.9712
6.5000e-05	0.039487	8.9437
6.4800e-05	0.039460	8.9173
6.4600e-05	0.039452	8.8934
6.4400e-05	0.039400	8.8674
6.4200e-05	0.039386	8.8397
6.4000e-05	0.039360	8.8143
6.3800e-05	0.039344	8.7902
6.3600e-05	0.039288	8.7611
6.3400e-05	0.039278	8.7354
6.3200e-05	0.039246	8.7100
6.3000e-05	0.039203	8.6878
6.2800e-05	0.039199	8.6640
6.2600e-05	0.039143	8.6359
6.2400e-05	0.039136	8.6133
6.2200e-05	0.039100	8.5900
6.2000e-05	0.039058	8.5633
6.1800e-05	0.039044	8.5393
6.1600e-05	0.039005	8.5139
6.1400e-05	0.038998	8.4896
6.1200e-05	0.038943	8.4641
6.1000e-05	0.038921	8.4389
6.0800e-05	0.038907	8.4142
6.0600e-05	0.038850	8.3901
6.0400e-05	0.038851	8.3629
6.0200e-05	0.038800	8.3356
6.0000e-05	0.038792	8.3115
5.9800e-05	0.038736	8.2863
5.9600e-05	0.038734	8.2612
5.9400e-05	0.038684	8.2364
5.9200e-05	0.038650	8.2106
5.9000e-05	0.038649	8.1841
5.8800e-05	0.038592	8.1572
5.8600e-05	0.038556	8.1300
5.8400e-05	0.038527	8.1062
5.8200e-05	0.038517	8.0798
5.8000e-05	0.038478	8.0523
5.7800e-05	0.038436	8.0269
5.7600e-05	0.038430	8.0003
5.7400e-05	0.038368	7.9713
5.7200e-05	0.038355	7.9450
5.7000e-05	0.038326	7.9181
5.6800e-05	0.038310	7.8905
5.6600e-05	0.038266	7.8637
5.6400e-05	0.038212	7.8386
5.6200e-05	0.038212	7.8122
5.6000e-05	0.038156	7.7834
5.5800e-05	0.038125	7.7570
5.5600e-05	0.038111	7.7320
5.5400e-05	0.038052	7.7064
5.5200e-05	0.038042	7.6798
5.5000e-05	0.037994	7.6525
5.4800e-05	0.037990	7.6262
5.4600e-05	0.037928	7.6006
5.4400e-05	0.037909	7.5737
5.4200e-05	0.037882	7.5504
5.4000e-05	0.037826	7.5212
5.3800e-05	0.037804	7.4386
5.3600e-05	0.037791	7.4305
5.3400e-05	0.037740	7.4132
5.3200e-05	0.037714	7.3912
5.3000e-05	0.037688	7.3694
5.2800e-05	0.037635	7.3421
5.2600e-05	0.037616	7.3191
5.2400e-05	0.037577	7.2981
5.2200e-05	0.037557	7.2713
5.2000e-05	0.037506	7.2436
5.1800e-05	0.037473	7.2189
5.1600e-05	0.037455	7.1929
5.1400e-05	0.037401	7.1668
5.1200e-05	0.037388	7.1435
5.1000e-05	0.037334	7.1202
5.0800e-05	0.037312	7.0924
5.0600e-05	0.037273	7.0679
5.0400e-05	0.037228	7.0431
5.0200e-05	0.037212	7.0174
5.0000e-05	0.037158	6.9922
4.9800e-05	0.037141	6.9675
4.9600e-05	0.037098	6.9435
4.9400e-05	0.037076	6.9176
4.9200e-05	0.037021	6.8878
4.9000e-05	0.036988	6.8621
4.8800e-05	0.036960	6.8394
4.8600e-05	0.036903	6.8138
4.8400e-05	0.036891	6.7907
4.8200e-05	0.036852	6.7667
4.8000e-05	0.036793	6.7387
4.7800e-05	0.036781	6.7120
4.7600e-05	0.036726	6.6850
4.7400e-05	0.036694	6.6575
4.7200e-05	0.036670	6.6355
4.7000e-05	0.036608	6.6121
4.6800e-05	0.036596	6.5858
4.6600e-05	0.036534	6.5597
4.6400e-05	0.036518	6.5341
4.6200e-05	0.036467	6.5103
4.6000e-05	0.036425	6.4833
4.5800e-05	0.036401	6.4577
4.5600e-05	0.036340	6.4319
4.5400e-05	0.036318	6.4076
4.5200e-05	0.036272	6.3831
4.5000e-05	0.036252	6.3580
4.4800e-05	0.036187	6.3335
4.4600e-05	0.036166	6.3072
4.4400e-05	0.036118	6.2807
4.4200e-05	0.036072	6.2545
4.4000e-05	0.036051	6.2272
4.3800e-05	0.036008	6.1991
4.3600e-05	0.035967	6.1730
4.3400e-05	0.035911	6.1477
4.3200e-05	0.035894	6.1232
4.3000e-05	0.035831	6.0997
4.2800e-05	0.035799	6.0750
4.2600e-05	0.035770	6.0480
4.2400e-05	0.035733	6.0229
4.2200e-05	0.035691	5.9971
4.2000e-05	0.035624	5.9718
4.1800e-05	0.035604	5.9442
4.1600e-05	0.035554	5.9200
4.1400e-05	0.035501	5.8954
4.1200e-05	0.035483	5.8710
4.1000e-05	0.035433	5.8452
4.0800e-05	0.035397	5.8212
4.0600e-05	0.035331	5.7970
4.0400e-05	0.035312	5.7713
4.0200e-05	0.035253	5.7431
4.0000e-05	0.035211	5.7155
3.9800e-05	0.035180	5.6911
3.9600e-05	0.035112	5.6666
3.9400e-05	0.035096	5.6426
3.9200e-05	0.035036	5.6170
3.9000e-05	0.035011	5.5898
3.8800e-05	0.034943	5.5643
3.8600e-05	0.034916	5.5401
3.8400e-05	0.034866	5.5150
3.8200e-05	0.034804	5.4910
3.8000e-05	0.034787	5.4659
3.7800e-05	0.034720	5.4399
3.7600e-05	0.034670	5.4140
3.7400e-05	0.034628	5.3894
3.7200e-05	0.034590	5.3627
3.7000e-05	0.034555	5.3378
3.6800e-05	0.034482	5.3127
3.6600e-05	0.034458	5.2868
3.6400e-05	0.034410	5.2607
3.6200e-05	0.034344	5.2349
3.6000e-05	0.034304	5.2116
3.5800e-05	0.034263	5.1864
3.5600e-05	0.034229	5.1620
3.5400e-05	0.034149	5.1355
3.5200e-05	0.034122	5.1101
3.5000e-05	0.034068	5.0833
3.4800e-05	0.034011	5.0580
3.4600e-05	0.033986	5.0337
3.4400e-05	0.033903	5.0087
3.4200e-05	0.033874	4.9835
3.4000e-05	0.033811	4.9588
3.3800e-05	0.033781	4.9328
3.3600e-05	0.033733	4.9078
3.3400e-05	0.033656	4.8829
3.3200e-05	0.033620	4.8608
3.3000e-05	0.033579	4.8371
3.2800e-05	0.033498	4.8123
3.2600e-05	0.033471	4.7861
3.2400e-05	0.033419	4.7286
3.2200e-05	0.033372	4.7258
3.2000e-05	0.033332	4.7131
3.1800e-05	0.033264	4.6914
3.1600e-05	0.033201	4.6676
3.1400e-05	0.033169	4.6425
3.1200e-05	0.033096	4.6183
3.1000e-05	0.033047	4.5926
3.0800e-05	0.033003	4.5696
3.0600e-05	0.032929	4.5448
3.0400e-05	0.032893	4.5187
3.0200e-05	0.032830	4.4922
3.0000e-05	0.032797	4.4679
2.9800e-05	0.032716	4.4413
2.9600e-05	0.032666	4.4167
2.9400e-05	0.032621	4.3922
2.9200e-05	0.032544	4.3666
2.9000e-05	0.032498	4.3416
2.8800e-05	0.032451	4.3171
2.8600e-05	0.032369	4.2919
2.8400e-05	0.032328	4.2663
2.8200e-05	0.032257	4.2395
2.8000e-05	0.032215	4.2141
2.7800e-05	0.032146	4.1901
2.7600e-05	0.032078	4.1642
2.7400e-05	0.032037	4.1385
2.7200e-05	0.031954	4.1117
2.7000e-05	0.031909	4.0864
2.6800e-05	0.031852	4.0590
2.6600e-05	0.031806	4.0329
2.6400e-05	0.031721	4.0094
2.6200e-05	0.031663	3.9860
2.6000e-05	0.031611	3.9596
2.5800e-05	0.031523	3.9331
2.5600e-05	0.031472	3.9062
2.5400e-05	0.031414	3.8803
2.5200e-05	0.031332	3.8544
2.5000e-05	0.031282	3.8287
2.4800e-05	0.031223	3.8028
2.4600e-05	0.031171	3.7778
2.4400e-05	0.031075	3.7534
2.4200e-05	0.031033	3.7273
2.4000e-05	0.030942	3.7021
2.3800e-05	0.030882	3.6773
2.3600e-05	0.030817	3.6515
2.3400e-05	0.030735	3.6254
2.3200e-05	0.030689	3.5998
2.3000e-05	0.030595	3.5750
2.2800e-05	0.030535	3.5497
2.2600e-05	0.030482	3.5237
2.2400e-05	0.030392	3.4984
2.2200e-05	0.030326	3.4717
2.2000e-05	0.030256	3.4460
2.1800e-05	0.030179	3.4197
2.1600e-05	0.030111	3.3930
2.1400e-05	0.030027	3.3670
2.1200e-05	0.029958	3.3421
2.1000e-05	0.029909	3.3158
2.0800e-05	0.029804	3.2884
2.0600e-05	0.029736	3.2617
2.0400e-05	0.029667	3.2353
2.0200e-05	0.029567	3.2083
2.0000e-05	0.029518	3.1813
1.9800e-05	0.029406	3.1547
1.9600e-05	0.029353	3.1273
1.9400e-05	0.029253	3.1008
1.9200e-05	0.029195	3.0748
1.9000e-05	0.029118	3.0485
1.8800e-05	0.029035	2.9936
1.8600e-05	0.028941	2.9880
1.8400e-05	0.028876	2.9708
1.8200e-05	0.028766	2.9485
1.8000e-05	0.028699	2.9236
1.7800e-05	0.028606	2.8968
1.7600e-05	0.028508	2.8690
1.7400e-05	0.028443	2.8420
1.7200e-05	0.028332	2.8147
1.7000e-05	0.028262	2.7875
1.6800e-05	0.028180	2.7596
1.6600e-05	0.028088	2.7326
1.6400e-05	0.028033	2.7061
1.6200e-05	0.027887	2.6798
1.6000e-05	0.027798	2.6529
1.5800e-05	0.027694	2.6266
1.5600e-05	0.027615	2.5991
1.5400e-05	0.027496	2.5720
1.5200e-05	0.027415	2.5441
1.5000e-05	0.027334	2.5160
1.4800e-05	0.027203	2.4884
1.4600e-05	0.027127	2.4603
1.4400e-05	0.026996	2.4315
1.4200e-05	0.026917	2.4019
1.4000e-05	0.026791	2.3726
1.3800e-05	0.026687	2.3430
1.3600e-05	0.026596	2.3137
1.3400e-05	0.026505	2.2845
1.3200e-05	0.026363	2.2545
1.3000e-05	0.026250	2.2254
1.2800e-05	0.026150	2.1959
1.2600e-05	0.026009	2.1650
1.2400e-05	0.025908	2.1346
1.2200e-05	0.025787	2.1043
1.2000e-05	0.025652	2.0736
1.1800e-05	0.025559	2.0420
1.1600e-05	0.025416	2.0106
1.1400e-05	0.025316	1.9781
1.1200e-05	0.025158	1.9471
1.1000e-05	0.025037	1.8748
1.0800e-05	0.024921	1.8668
1.0600e-05	0.024766	1.8463
1.0400e-05	0.024648	1.8207
1.0200e-05	0.024500	1.7936
		
1.0000e-05	0.024432	1.7315
9.9000e-06	0.024372	1.7275
9.8000e-06	0.024294	1.7185
9.7000e-06	0.024227	1.7064
9.6000e-06	0.024165	1.6933
9.5000e-06	0.024072	1.6795
9.4000e-06	0.023991	1.6646
9.3000e-06	0.023934	1.6495
9.2000e-06	0.023855	1.6334
9.1000e-06	0.023761	1.6178
9.0000e-06	0.023709	1.6022
8.9000e-06	0.023611	1.5859
8.8000e-06	0.023548	1.5697
8.7000e-06	0.023461	1.5521
8.6000e-06	0.023364	1.5348
8.5000e-06	0.023309	1.5170
8.4000e-06	0.023197	1.4990
8.3000e-06	0.023128	1.4813
8.2000e-06	0.023041	1.4634
8.1000e-06	0.022976	1.4455
8.0000e-06	0.022867	1.4272
7.9000e-06	0.022771	1.4088
7.8000e-06	0.022703	1.3900
7.7000e-06	0.022587	1.3719
7.6000e-06	0.022505	1.3546
7.5000e-06	0.022424	1.3375
7.4000e-06	0.022344	1.3201
7.3000e-06	0.022231	1.3033
7.2000e-06	0.022129	1.2871
7.1000e-06	0.022056	1.2707
7.0000e-06	0.021921	1.2544
6.9000e-06	0.021837	1.2379
6.8000e-06	0.021741	1.2218
6.7000e-06	0.021661	1.2055
6.6000e-06	0.021530	1.1891
6.5000e-06	0.021432	1.1523
6.4000e-06	0.021311	1.1481
6.3000e-06	0.021223	1.1372
6.2000e-06	0.021093	1.1226
6.1000e-06	0.020980	1.1057
6.0000e-06	0.020879	1.0880
5.9000e-06	0.020741	1.0692
5.8000e-06	0.020648	1.0494
5.7000e-06	0.020509	1.0291
5.6000e-06	0.020405	1.0090
5.5000e-06	0.020250	0.98855
5.4000e-06	0.020140	0.96759
5.3000e-06	0.019996	0.94685
5.2000e-06	0.019849	0.92757
5.1000e-06	0.019734	0.90884
5.0000e-06	0.019571	0.89205
4.9000e-06	0.019466	0.87625
4.8000e-06	0.019296	0.86169
4.7000e-06	0.019157	0.84778
4.6000e-06	0.019001	0.83294
4.5000e-06	0.018825	0.81803
4.4000e-06	0.018699	0.80224
4.3000e-06	0.018507	0.78504
4.2000e-06	0.018352	0.76699
4.1000e-06	0.018198	0.74768
4.0000e-06	0.018017	0.70008
3.9000e-06	0.017848	0.69524
3.8000e-06	0.017678	0.68339
3.7000e-06	0.017502	0.66751
3.6000e-06	0.017276	0.64969
3.5000e-06	0.017094	0.63118
3.4000e-06	0.016867	0.61248
3.3000e-06	0.016664	0.59316
3.2000e-06	0.016432	0.57306
3.1000e-06	0.016198	0.55460
3.0000e-06	0.015991	0.53820
2.9000e-06	0.015763	0.52237
2.8000e-06	0.015484	0.50622
2.7000e-06	0.015214	0.48955
2.6000e-06	0.014959	0.47092
2.5000e-06	0.014680	0.42601
2.4000e-06	0.014375	0.42164
2.3000e-06	0.014065	0.41082
2.2000e-06	0.013753	0.39735
2.1000e-06	0.013410	0.38338
2.0000e-06	0.013059	0.36837
1.9000e-06	0.012743	0.35292
1.8000e-06	0.012350	0.33711
1.7000e-06	0.011707	0.32435
1.6000e-06	0.011050	0.31650
1.5000e-06	0.010620	0.30419
1.4000e-06	0.010199	0.29175
1.3000e-06	0.0097553	0.27565
1.2000e-06	0.0092519	0.27248
1.1000e-06	0.0087767	0.26207
1.0000e-06	0.0082114	0.24801
9.0000e-07	0.0071293	0.23578
8.0000e-07	0.0065326	0.22433
7.0000e-07	0.0060122	0.21892
6.0000e-07	0.0053329	0.20759


==> Fig6_23K.TXT <==
I	V	dIdV_23K
0.00083500	0.12984	6.3097
0.00083450	0.12977	6.3103
0.00083400	0.12966	6.3124
0.00083350	0.12958	6.3150
0.00083300	0.12946	6.3201
0.00083250	0.12937	6.3224
0.00083200	0.12927	6.3234
0.00083150	0.12916	6.3266
0.00083100	0.12908	6.3314
0.00083050	0.12900	6.3353
0.00083000	0.12889	6.3377
0.00082950	0.12878	6.3398
0.00082900	0.12870	6.3427
0.00082850	0.12858	6.3474
0.00082800	0.12850	6.3501
0.00082750	0.12839	6.3539
0.00082700	0.12830	6.3582
0.00082650	0.12822	6.3605
0.00082600	0.12811	6.3635
0.00082550	0.12801	6.3661
0.00082500	0.12791	6.3701
0.00082450	0.12782	6.3723
0.00082400	0.12772	6.3746
0.00082350	0.12762	6.3777
0.00082300	0.12754	6.3805
0.00082250	0.12742	6.3833
0.00082200	0.12734	6.3864
0.00082150	0.12726	6.3900
0.00082100	0.12713	6.3946
0.00082050	0.12705	6.3991
0.00082000	0.12694	6.4027
0.00081950	0.12686	6.4052
0.00081900	0.12675	6.4084
0.00081850	0.12666	6.4110
0.00081800	0.12657	6.4136
0.00081750	0.12648	6.4164
0.00081700	0.12637	6.4198
0.00081650	0.12629	6.4228
0.00081600	0.12618	6.4268
0.00081550	0.12610	6.4296
0.00081500	0.12598	6.4329
0.00081450	0.12590	6.4359
0.00081400	0.12579	6.4390
0.00081350	0.12571	6.4416
0.00081300	0.12561	6.4466
0.00081250	0.12553	6.4496
0.00081200	0.12542	6.4526
0.00081150	0.12533	6.4542
0.00081100	0.12522	6.4569
0.00081050	0.12514	6.4602
0.00081000	0.12503	6.4629
0.00080950	0.12495	6.4678
0.00080900	0.12484	6.4709
0.00080850	0.12477	6.4739
0.00080800	0.12468	6.4777
0.00080750	0.12456	6.4806
0.00080700	0.12448	6.4845
0.00080650	0.12437	6.4890
0.00080600	0.12428	6.4908
0.00080550	0.12418	6.4937
0.00080500	0.12409	6.4972
0.00080450	0.12400	6.4991
0.00080400	0.12390	6.5015
0.00080350	0.12381	6.5038
0.00080300	0.12373	6.5068
0.00080250	0.12361	6.5101
0.00080200	0.12353	6.5137
0.00080150	0.12342	6.5180
0.00080100	0.12333	6.5206
0.00080050	0.12324	6.5246
0.00080000	0.12315	6.5269
0.00079950	0.12306	6.5298
0.00079900	0.12298	6.5320
0.00079850	0.12286	6.5353
0.00079800	0.12278	6.5382
0.00079750	0.12267	6.5416
0.00079700	0.12258	6.5462
0.00079650	0.12249	6.5477
0.00079600	0.12238	6.5501
0.00079550	0.12231	6.5528
0.00079500	0.12221	6.5548
0.00079450	0.12214	6.5585
0.00079400	0.12203	6.5618
0.00079350	0.12193	6.5649
0.00079300	0.12184	6.5673
0.00079250	0.12173	6.5704
0.00079200	0.12165	6.5729
0.00079150	0.12154	6.5766
0.00079100	0.12147	6.5791
0.00079050	0.12135	6.5820
0.00079000	0.12128	6.5853
0.00078950	0.12119	6.5885
0.00078900	0.12110	6.5908
0.00078850	0.12100	6.5939
0.00078800	0.12089	6.5971
0.00078750	0.12080	6.5998
0.00078700	0.12072	6.6025
0.00078650	0.12061	6.6061
0.00078600	0.12053	6.6091
0.00078550	0.12042	6.6122
0.00078500	0.12034	6.6154
0.00078450	0.12026	6.6193
0.00078400	0.12016	6.6216
0.00078350	0.12006	6.6254
0.00078300	0.11997	6.6281
0.00078250	0.11986	6.6288
0.00078200	0.11979	6.6313
0.00078150	0.11968	6.6346
0.00078100	0.11961	6.6377
0.00078050	0.11951	6.6409
0.00078000	0.11941	6.6446
0.00077950	0.11932	6.6494
0.00077900	0.11922	6.6534
0.00077850	0.11913	6.6559
0.00077800	0.11903	6.6584
0.00077750	0.11895	6.6618
0.00077700	0.11885	6.6656
0.00077650	0.11875	6.6697
0.00077600	0.11867	6.6704
0.00077550	0.11860	6.6737
0.00077500	0.11849	6.6777
0.00077450	0.11841	6.6803
0.00077400	0.11830	6.6835
0.00077350	0.11822	6.6875
0.00077300	0.11811	6.6890
0.00077250	0.11803	6.6939
0.00077200	0.11792	6.6955
0.00077150	0.11784	6.6977
0.00077100	0.11777	6.7008
0.00077050	0.11765	6.7041
0.00077000	0.11757	6.7076
0.00076950	0.11747	6.7117
0.00076900	0.11739	6.7150
0.00076850	0.11728	6.7167
0.00076800	0.11720	6.7199
0.00076750	0.11711	6.7248
0.00076700	0.11704	6.7280
0.00076650	0.11692	6.7312
0.00076600	0.11684	6.7338
0.00076550	0.11674	6.7370
0.00076500	0.11665	6.7395
0.00076450	0.11657	6.7412
0.00076400	0.11646	6.7462
0.00076350	0.11638	6.7503
0.00076300	0.11630	6.7546
0.00076250	0.11619	6.7571
0.00076200	0.11610	6.7609
0.00076150	0.11602	6.7643
0.00076100	0.11591	6.7669
0.00076050	0.11584	6.7687
0.00076000	0.11573	6.7720
0.00075950	0.11566	6.7744
0.00075900	0.11555	6.7776
0.00075850	0.11548	6.7812
0.00075800	0.11538	6.7846
0.00075750	0.11529	6.7887
0.00075700	0.11519	6.7904
0.00075650	0.11512	6.7931
0.00075600	0.11501	6.7956
0.00075550	0.11493	6.7997
0.00075500	0.11483	6.8020
0.00075450	0.11477	6.8047
0.00075400	0.11465	6.8082
0.00075350	0.11457	6.8116
0.00075300	0.11446	6.8150
0.00075250	0.11438	6.8184
0.00075200	0.11429	6.8215
0.00075150	0.11420	6.8264
0.00075100	0.11412	6.8285
0.00075050	0.11404	6.8310
0.00075000	0.11394	6.8327
0.00074950	0.11385	6.8344
0.00074900	0.11375	6.8372
0.00074850	0.11366	6.8418
0.00074800	0.11358	6.8458
0.00074750	0.11347	6.8502
0.00074700	0.11340	6.8532
0.00074650	0.11329	6.8560
0.00074600	0.11322	6.8593
0.00074550	0.11312	6.8616
0.00074500	0.11305	6.8653
0.00074450	0.11294	6.8687
0.00074400	0.11286	6.8713
0.00074350	0.11276	6.8746
0.00074300	0.11267	6.8772
0.00074250	0.11259	6.8807
0.00074200	0.11252	6.8833
0.00074150	0.11241	6.8867
0.00074100	0.11233	6.8895
0.00074050	0.11223	6.8920
0.00074000	0.11214	6.8954
0.00073950	0.11205	6.8999
0.00073900	0.11195	6.9031
0.00073850	0.11188	6.9049
0.00073800	0.11178	6.9066
0.00073750	0.11171	6.9089
0.00073700	0.11160	6.9136
0.00073650	0.11153	6.9170
0.00073600	0.11143	6.9207
0.00073550	0.11133	6.9243
0.00073500	0.11126	6.9275
0.00073450	0.11115	6.9302
0.00073400	0.11107	6.9336
0.00073350	0.11099	6.9362
0.00073300	0.11090	6.9397
0.00073250	0.11082	6.9406
0.00073200	0.11071	6.9449
0.00073150	0.11064	6.9495
0.00073100	0.11054	6.9540
0.00073050	0.11045	6.9582
0.00073000	0.11037	6.9599
0.00072950	0.11026	6.9625
0.00072900	0.11019	6.9678
0.00072850	0.11010	6.9714
0.00072800	0.11003	6.9749
0.00072750	0.10992	6.9776
0.00072700	0.10983	6.9802
0.00072650	0.10976	6.9829
0.00072600	0.10965	6.9859
0.00072550	0.10958	6.9894
0.00072500	0.10948	6.9927
0.00072450	0.10939	6.9958
0.00072400	0.10931	7.0009
0.00072350	0.10923	7.0044
0.00072300	0.10912	7.0078
0.00072250	0.10905	7.0096
0.00072200	0.10895	7.0150
0.00072150	0.10887	7.0185
0.00072100	0.10878	7.0211
0.00072050	0.10870	7.0247
0.00072000	0.10861	7.0286
0.00071950	0.10852	7.0315
0.00071900	0.10843	7.0355
0.00071850	0.10835	7.0408
0.00071800	0.10825	7.0442
0.00071750	0.10818	7.0483
0.00071700	0.10807	7.0525
0.00071650	0.10801	7.0544
0.00071600	0.10792	7.0579
0.00071550	0.10783	7.0615
0.00071500	0.10773	7.0654
0.00071450	0.10765	7.0716
0.00071400	0.10755	7.0743
0.00071350	0.10748	7.0779
0.00071300	0.10738	7.0824
0.00071250	0.10730	7.0886
0.00071200	0.10721	7.0922
0.00071150	0.10715	7.0951
0.00071100	0.10704	7.0980
0.00071050	0.10696	7.1004
0.00071000	0.10686	7.1056
0.00070950	0.10677	7.1129
0.00070900	0.10670	7.1164
0.00070850	0.10659	7.1217
0.00070800	0.10653	7.1270
0.00070750	0.10642	7.1327
0.00070700	0.10635	7.1368
0.00070650	0.10626	7.1425
0.00070600	0.10619	7.1471
0.00070550	0.10608	7.1523
0.00070500	0.10601	7.1567
0.00070450	0.10590	7.1608
0.00070400	0.10583	7.1662
0.00070350	0.10573	7.1698
0.00070300	0.10566	7.1743
0.00070250	0.10556	7.1798
0.00070200	0.10550	7.1866
0.00070150	0.10541	7.1939
0.00070100	0.10532	7.1993
0.00070050	0.10524	7.2063
0.00070000	0.10514	7.2143
0.00069950	0.10507	7.2197
0.00069900	0.10497	7.2264
0.00069850	0.10489	7.2335
0.00069800	0.10481	7.2406
0.00069750	0.10471	7.2475
0.00069700	0.10464	7.2538
0.00069650	0.10457	7.2590
0.00069600	0.10447	7.2659
0.00069550	0.10438	7.2721
0.00069500	0.10429	7.2799
0.00069450	0.10421	7.2867
0.00069400	0.10413	7.2943
0.00069350	0.10404	7.3024
0.00069300	0.10396	7.3091
0.00069250	0.10389	7.3164
0.00069200	0.10379	7.3239
0.00069150	0.10372	7.3328
0.00069100	0.10362	7.3410
0.00069050	0.10354	7.3507
0.00069000	0.10346	7.3601
0.00068950	0.10336	7.3703
0.00068900	0.10330	7.3784
0.00068850	0.10320	7.3867
0.00068800	0.10313	7.3962
0.00068750	0.10305	7.4043
0.00068700	0.10297	7.4144
0.00068650	0.10287	7.4242
0.00068600	0.10280	7.4341
0.00068550	0.10270	7.4447
0.00068500	0.10263	7.4531
0.00068450	0.10254	7.4622
0.00068400	0.10247	7.4715
0.00068350	0.10239	7.4793
0.00068300	0.10232	7.4898
0.00068250	0.10222	7.5005
0.00068200	0.10214	7.5106
0.00068150	0.10206	7.5204
0.00068100	0.10196	7.5319
0.00068050	0.10189	7.5432
0.00068000	0.10181	7.5551
0.00067950	0.10171	7.5662
0.00067900	0.10165	7.5774
0.00067850	0.10158	7.5879
0.00067800	0.10149	7.5980
0.00067750	0.10141	7.6082
0.00067700	0.10132	7.6184
0.00067650	0.10125	7.6283
0.00067600	0.10115	7.6397
0.00067550	0.10109	7.6515
0.00067500	0.10099	7.6623
0.00067450	0.10093	7.6722
0.00067400	0.10083	7.6843
0.00067350	0.10076	7.6947
0.00067300	0.10069	7.7056
0.00067250	0.10060	7.7179
0.00067200	0.10053	7.7288
0.00067150	0.10044	7.7406
0.00067100	0.10036	7.7527
0.00067050	0.10028	7.7640
0.00067000	0.10020	7.7763
0.00066950	0.10013	7.7877
0.00066900	0.10004	7.7965
0.00066850	0.099974	7.8069
0.00066800	0.099899	7.8180
0.00066750	0.099817	7.8289
0.00066700	0.099740	7.8394
0.00066650	0.099668	7.8513
0.00066600	0.099568	7.8626
0.00066550	0.099508	7.8732
0.00066500	0.099410	7.8835
0.00066450	0.099342	7.8938
0.00066400	0.099266	7.9038
0.00066350	0.099177	7.9134
0.00066300	0.099118	7.9220
0.00066250	0.099024	7.9323
0.00066200	0.098964	7.9409
0.00066150	0.098892	7.9517
0.00066100	0.098802	7.9639
0.00066050	0.098728	7.9734
0.00066000	0.098643	7.9818
0.00065950	0.098568	7.9925
0.00065900	0.098495	8.0029
0.00065850	0.098406	8.0134
0.00065800	0.098346	8.0241
0.00065750	0.098254	8.0332
0.00065700	0.098191	8.0432
0.00065650	0.098109	8.0543
0.00065600	0.098044	8.0646
0.00065550	0.097950	8.0742
0.00065500	0.097888	8.0820
0.00065450	0.097797	8.0928
0.00065400	0.097734	8.1041
0.00065350	0.097649	8.1117
0.00065300	0.097576	8.1212
0.00065250	0.097504	8.1305
0.00065200	0.097445	8.1397
0.00065150	0.097346	8.1494
0.00065100	0.097286	8.1594
0.00065050	0.097193	8.2046
0.00065000	0.097134	8.2051
0.00064950	0.097040	8.2101
0.00064900	0.096990	8.2178
0.00064850	0.096888	8.2267
0.00064800	0.096833	8.2348
0.00064750	0.096747	8.2425
0.00064700	0.096680	8.2507
0.00064650	0.096592	8.2584
0.00064600	0.096530	8.2667
0.00064550	0.096449	8.2745
0.00064500	0.096394	8.2830
0.00064450	0.096299	8.2934
0.00064400	0.096235	8.3017
0.00064350	0.096145	8.3081
0.00064300	0.096092	8.3158
0.00064250	0.095998	8.3227
0.00064200	0.095946	8.3320
0.00064150	0.095881	8.3393
0.00064100	0.095784	8.3469
0.00064050	0.095716	8.3554
0.00064000	0.095646	8.3635
0.00063950	0.095558	8.3708
0.00063900	0.095494	8.3774
0.00063850	0.095416	8.3843
0.00063800	0.095347	8.3915
0.00063750	0.095264	8.3989
0.00063700	0.095203	8.4055
0.00063650	0.095146	8.4113
0.00063600	0.095057	8.4187
0.00063550	0.094993	8.4269
0.00063500	0.094899	8.4326
0.00063450	0.094835	8.4396
0.00063400	0.094761	8.4456
0.00063350	0.094679	8.4514
0.00063300	0.094622	8.4581
0.00063250	0.094528	8.4645
0.00063200	0.094476	8.4688
0.00063150	0.094379	8.4744
0.00063100	0.094326	8.4805
0.00063050	0.094254	8.4865
0.00063000	0.094185	8.4921
0.00062950	0.094095	8.4972
0.00062900	0.094043	8.5019
0.00062850	0.093943	8.5070
0.00062800	0.093898	8.5131
0.00062750	0.093819	8.5184
0.00062700	0.093748	8.5224
0.00062650	0.093666	8.5277
0.00062600	0.093603	8.5323
0.00062550	0.093513	8.5387
0.00062500	0.093462	8.5435
0.00062450	0.093371	8.5480
0.00062400	0.093317	8.5517
0.00062350	0.093225	8.5575
0.00062300	0.093161	8.5613
0.00062250	0.093109	8.5664
0.00062200	0.093008	8.5711
0.00062150	0.092954	8.5751
0.00062100	0.092872	8.5793
0.00062050	0.092793	8.5833
0.00062000	0.092740	8.5883
0.00061950	0.092680	8.5916
0.00061900	0.092588	8.5949
0.00061850	0.092529	8.5993
0.00061800	0.092452	8.6036
0.00061750	0.092362	8.6074
0.00061700	0.092309	8.6107
0.00061650	0.092214	8.6154
0.00061600	0.092168	8.6187
0.00061550	0.092098	8.6229
0.00061500	0.092020	8.6248
0.00061450	0.091948	8.6280
0.00061400	0.091874	8.6329
0.00061350	0.091803	8.6378
0.00061300	0.091734	8.6404
0.00061250	0.091654	8.6437
0.00061200	0.091576	8.6457
0.00061150	0.091513	8.6496
0.00061100	0.091452	8.6516
0.00061050	0.091372	8.6559
0.00061000	0.091315	8.6587
0.00060950	0.091223	8.6620
0.00060900	0.091163	8.6628
0.00060850	0.091079	8.6646
0.00060800	0.091023	8.6663
0.00060750	0.090947	8.6696
0.00060700	0.090889	8.6720
0.00060650	0.090794	8.6746
0.00060600	0.090743	8.6771
0.00060550	0.090651	8.6787
0.00060500	0.090592	8.6813
0.00060450	0.090520	8.6821
0.00060400	0.090437	8.6837
0.00060350	0.090374	8.6848
0.00060300	0.090321	8.6893
0.00060250	0.090225	8.6897
0.00060200	0.090163	8.6913
0.00060150	0.090097	8.6938
0.00060100	0.090007	8.6963
0.00060050	0.089962	8.6974
0.00060000	0.089868	8.6997
0.00059950	0.089821	8.7008
0.00059900	0.089755	8.7005
0.00059850	0.089678	8.7028
0.00059800	0.089588	8.7039
0.00059750	0.089536	8.7050
0.00059700	0.089440	8.7056
0.00059650	0.089392	8.7082
0.00059600	0.089305	8.7090
0.00059550	0.089240	8.7090
0.00059500	0.089180	8.7099
0.00059450	0.089113	8.7099
0.00059400	0.089041	8.7110
0.00059350	0.088951	8.7119
0.00059300	0.088898	8.7139
0.00059250	0.088803	8.7149
0.00059200	0.088753	8.7149
0.00059150	0.088667	8.7150
0.00059100	0.088607	8.7132
0.00059050	0.088531	8.7132
0.00059000	0.088481	8.7132
0.00058950	0.088385	8.7149
0.00058900	0.088337	8.7145
0.00058850	0.088243	8.7149
0.00058800	0.088179	8.7132
0.00058750	0.088099	8.7123
0.00058700	0.088035	8.7123
0.00058650	0.087960	8.7115
0.00058600	0.087896	8.7116
0.00058550	0.087821	8.7115
0.00058500	0.087766	8.7089
0.00058450	0.087680	8.7081
0.00058400	0.087627	8.7064
0.00058350	0.087530	8.7057
0.00058300	0.087480	8.7039
0.00058250	0.087380	8.7030
0.00058200	0.087336	8.7022
0.00058150	0.087242	8.6996
0.00058100	0.087197	8.6987
0.00058050	0.087101	8.6963
0.00058000	0.087057	8.6947
0.00057950	0.086969	8.6937
0.00057900	0.086917	8.6908
0.00057850	0.086823	8.6895
0.00057800	0.086771	8.6870
0.00057750	0.086673	8.6837
0.00057700	0.086619	8.6805
0.00057650	0.086548	8.6787
0.00057600	0.086467	8.6786
0.00057550	0.086400	8.6770
0.00057500	0.086350	8.6728
0.00057450	0.086261	8.6695
0.00057400	0.086191	8.6653
0.00057350	0.086124	8.6629
0.00057300	0.086036	8.6596
0.00057250	0.085987	8.6554
0.00057200	0.085891	8.6500
0.00057150	0.085840	8.6469
0.00057100	0.085752	8.6443
0.00057050	0.085705	8.6402
0.00057000	0.085613	8.6345
0.00056950	0.085562	8.6289
0.00056900	0.085477	8.6242
0.00056850	0.085396	8.6178
0.00056800	0.085337	8.6131
0.00056750	0.085247	8.6099
0.00056700	0.085199	8.6070
0.00056650	0.085106	8.6004
0.00056600	0.085056	8.5926
0.00056550	0.084976	8.5869
0.00056500	0.084917	8.5808
0.00056450	0.084818	8.5740
0.00056400	0.084769	8.5668
0.00056350	0.084680	8.5619
0.00056300	0.084612	8.5561
0.00056250	0.084541	8.5497
0.00056200	0.084460	8.5426
0.00056150	0.084406	8.5339
0.00056100	0.084335	8.5260
0.00056050	0.084250	8.5177
0.00056000	0.084190	8.5107
0.00055950	0.084111	8.5031
0.00055900	0.084036	8.4959
0.00055850	0.083961	8.4862
0.00055800	0.083875	8.4747
0.00055750	0.083820	8.4657
0.00055700	0.083729	8.4565
0.00055650	0.083680	8.4482
0.00055600	0.083581	8.4386
0.00055550	0.083532	8.4283
0.00055500	0.083442	8.4184
0.00055450	0.083389	8.4080
0.00055400	0.083303	8.3981
0.00055350	0.083224	8.3856
0.00055300	0.083158	8.3736
0.00055250	0.083068	8.3618
0.00055200	0.083019	8.3510
0.00055150	0.082923	8.3396
0.00055100	0.082858	8.3270
0.00055050	0.082789	8.3162
0.00055000	0.082732	8.3052
0.00054950	0.082636	8.2922
0.00054900	0.082559	8.2774
0.00054850	0.082493	8.2634
0.00054800	0.082399	8.2506
0.00054750	0.082345	8.2352
0.00054700	0.082246	8.2219
0.00054650	0.082195	8.2068
0.00054600	0.082101	8.1908
0.00054550	0.082052	8.1745
0.00054500	0.081955	8.1591
0.00054450	0.081899	8.1429
0.00054400	0.081794	8.1261
0.00054350	0.081739	8.1092
0.00054300	0.081647	8.0919
0.00054250	0.081571	8.0734
0.00054200	0.081510	8.0564
0.00054150	0.081406	8.0375
0.00054100	0.081358	8.0171
0.00054050	0.081280	7.9983
0.00054000	0.081203	7.9795
0.00053950	0.081110	7.9597
0.00053900	0.081043	7.9384
0.00053850	0.080942	7.9165
0.00053800	0.080890	7.8960
0.00053750	0.080784	7.8743
0.00053700	0.080734	7.8531
0.00053650	0.080629	7.8330
0.00053600	0.080573	7.8102
0.00053550	0.080493	7.7880
0.00053500	0.080420	7.7663
0.00053450	0.080314	7.7451
0.00053400	0.080257	7.7227
0.00053350	0.080147	7.6986
0.00053300	0.080093	7.6741
0.00053250	0.079993	7.6499
0.00053200	0.079939	7.6248
0.00053150	0.079831	7.6005
0.00053100	0.079773	7.5746
0.00053050	0.079670	7.5490
0.00053000	0.079591	7.5251
0.00052950	0.079518	7.5004
0.00052900	0.079413	7.4741
0.00052850	0.079356	7.4485
0.00052800	0.079282	7.4222
0.00052750	0.079181	7.3959
0.00052700	0.079088	7.3696
0.00052650	0.079022	7.3430
0.00052600	0.078911	7.3163
0.00052550	0.078851	7.2895
0.00052500	0.078750	7.2644
0.00052450	0.078654	7.2394
0.00052400	0.078575	7.2134
0.00052350	0.078517	7.1868
0.00052300	0.078398	7.1598
0.00052250	0.078333	7.1343
0.00052200	0.078238	7.1087
0.00052150	0.078143	7.0826
0.00052100	0.078067	7.0564
0.00052050	0.077955	7.0315
0.00052000	0.077895	7.0066
0.00051950	0.077800	6.9814
0.00051900	0.077718	6.9557
0.00051850	0.077599	6.9293
0.00051800	0.077540	6.9042
0.00051750	0.077425	6.8796
0.00051700	0.077337	6.8550
0.00051650	0.077268	6.8302
0.00051600	0.077178	6.8056
0.00051550	0.077089	6.7813
0.00051500	0.076970	6.7573
0.00051450	0.076892	6.7327
0.00051400	0.076806	6.7086
0.00051350	0.076684	6.6846
0.00051300	0.076617	6.6615
0.00051250	0.076521	6.6383
0.00051200	0.076427	6.5642
0.00051150	0.076365	6.5617
0.00051100	0.076251	6.5474
0.00051050	0.076165	6.5259
0.00051000	0.076056	6.5042
0.00050950	0.075953	6.4811
0.00050900	0.075873	6.4583
0.00050850	0.075757	6.4343
0.00050800	0.075682	6.4107
0.00050750	0.075591	6.3880
0.00050700	0.075496	6.3645
0.00050650	0.075381	6.3414
0.00050600	0.075302	6.3206
0.00050550	0.075183	6.2996
0.00050500	0.075084	6.2768
0.00050450	0.074988	6.2554
0.00050400	0.074875	6.2347
0.00050350	0.074799	6.2135
0.00050300	0.074674	6.1964
0.00050250	0.074600	6.1791
0.00050200	0.074509	6.1622
0.00050150	0.074403	6.1438
0.00050100	0.074289	6.1278
0.00050050	0.074206	6.1118
0.00050000	0.074076	6.0960
0.00049950	0.073991	6.0810
0.00049900	0.073878	6.0645
0.00049850	0.073780	6.0477
0.00049800	0.073683	6.0330
0.00049750	0.073603	6.0176
0.00049700	0.073473	6.0043
0.00049650	0.073381	5.9901
0.00049600	0.073264	5.9758
0.00049550	0.073167	5.9616
0.00049500	0.073064	5.9477
0.00049450	0.072942	5.9346
0.00049400	0.072861	5.9221
0.00049350	0.072751	5.9105
0.00049300	0.072658	5.8983
0.00049250	0.072531	5.8887
0.00049200	0.072444	5.8799
0.00049150	0.072326	5.8720
0.00049100	0.072222	5.8639
0.00049050	0.072117	5.8561
0.00049000	0.072033	5.8484
0.00048950	0.071901	5.8419
0.00048900	0.071803	5.8373
0.00048850	0.071691	5.8349
0.00048800	0.071576	5.8335
0.00048750	0.071487	5.8325
0.00048700	0.071361	5.8325
0.00048650	0.071270	5.8330
0.00048600	0.071167	5.8354
0.00048550	0.071069	5.8399
0.00048500	0.070945	5.8446
0.00048450	0.070840	5.8498
0.00048400	0.070742	5.8575
0.00048350	0.070618	5.8660
0.00048300	0.070535	5.8753
0.00048250	0.070408	5.8860
0.00048200	0.070325	5.8982
0.00048150	0.070219	5.9134
0.00048100	0.070132	5.9298
0.00048050	0.069998	5.9487
0.00048000	0.069912	5.9703
0.00047950	0.069802	5.9922
0.00047900	0.069699	6.0154
0.00047850	0.069617	6.0413
0.00047800	0.069493	6.0680
0.00047750	0.069411	6.0970
0.00047700	0.069322	6.1289
0.00047650	0.069229	6.1624
0.00047600	0.069112	6.1974
0.00047550	0.069029	6.2363
0.00047500	0.068910	6.2752
0.00047450	0.068829	6.3177
0.00047400	0.068717	6.3631
0.00047350	0.068642	6.4096
0.00047300	0.068528	6.4574
0.00047250	0.068455	6.5075
0.00047200	0.068343	6.5563
0.00047150	0.068275	6.6109
0.00047100	0.068171	6.6697
0.00047050	0.068087	6.7309
0.00047000	0.067978	6.7910
0.00046950	0.067906	6.8529
0.00046900	0.067797	6.9165
0.00046850	0.067725	6.9808
0.00046800	0.067630	7.0468
0.00046750	0.067546	7.1185
0.00046700	0.067465	7.1866
0.00046650	0.067396	7.2593
0.00046600	0.067289	7.3336
0.00046550	0.067212	7.4090
0.00046500	0.067133	7.4849
0.00046450	0.067041	7.5607
0.00046400	0.066974	7.6381
0.00046350	0.066878	7.7134
0.00046300	0.066817	7.7933
0.00046250	0.066734	7.8696
0.00046200	0.066653	7.9466
0.00046150	0.066584	8.0257
0.00046100	0.066514	8.1047
0.00046050	0.066436	8.1871
0.00046000	0.066354	8.2671
0.00045950	0.066293	8.3509
0.00045900	0.066202	8.4351
0.00045850	0.066147	8.5173
0.00045800	0.066069	8.7229
0.00045750	0.065998	8.7430
0.00045700	0.065942	8.7940
0.00045650	0.065851	8.8624
0.00045600	0.065796	8.9399
0.00045550	0.065726	9.0232
0.00045500	0.065674	9.1040
0.00045450	0.065578	9.1865
0.00045400	0.065533	9.2684
0.00045350	0.065449	9.3497
0.00045300	0.065393	9.4318
0.00045250	0.065334	9.5131
0.00045200	0.065251	9.5935
0.00045150	0.065205	9.6757
0.00045100	0.065141	9.7610
0.00045050	0.065085	9.8475
0.00045000	0.065002	9.9305
0.00044950	0.064959	10.016
0.00044900	0.064884	10.098
0.00044850	0.064824	10.177
0.00044800	0.064777	10.260
0.00044750	0.064697	10.344
0.00044700	0.064661	10.426
0.00044650	0.064583	10.509
0.00044600	0.064545	10.591
0.00044550	0.064470	10.675
0.00044500	0.064433	10.756
0.00044450	0.064355	10.837
0.00044400	0.064311	10.920
0.00044350	0.064257	11.001
0.00044300	0.064193	11.078
0.00044250	0.064156	11.154
0.00044200	0.064083	11.234
0.00044150	0.064039	11.319
0.00044100	0.063978	11.400
0.00044050	0.063941	11.486
0.00044000	0.063878	11.571
0.00043950	0.063825	11.648
0.00043900	0.063782	11.729
0.00043850	0.063712	11.812
0.00043800	0.063676	11.894
0.00043750	0.063617	11.973
0.00043700	0.063561	12.057
0.00043650	0.063525	12.139
0.00043600	0.063470	12.220
0.00043550	0.063426	12.301
0.00043500	0.063359	12.384
0.00043450	0.063327	12.464
0.00043400	0.063259	12.546
0.00043350	0.063224	12.630
0.00043300	0.063171	12.705
0.00043250	0.063118	12.781
0.00043200	0.063081	12.860
0.00043150	0.063037	12.941
0.00043100	0.062982	13.021
0.00043050	0.062934	13.102
0.00043000	0.062895	13.180
0.00042950	0.062831	13.256
0.00042900	0.062801	13.333
0.00042850	0.062745	13.410
0.00042800	0.062701	13.491
0.00042750	0.062666	13.570
0.00042700	0.062602	13.646
0.00042650	0.062572	13.729
0.00042600	0.062526	13.802
0.00042550	0.062472	13.972
0.00042500	0.062431	13.991
0.00042450	0.062409	14.039
0.00042400	0.062352	14.101
0.00042350	0.062313	14.169
0.00042300	0.062268	14.242
0.00042250	0.062215	14.316
0.00042200	0.062190	14.393
0.00042150	0.062123	14.468
0.00042100	0.062102	14.547
0.00042050	0.062052	14.626
0.00042000	0.062000	14.696
0.00041950	0.061960	14.770
0.00041900	0.061943	14.840
0.00041850	0.061879	14.909
0.00041800	0.061852	14.981
0.00041750	0.061804	15.052
0.00041700	0.061759	15.122
0.00041650	0.061731	15.196
0.00041600	0.061668	15.271
0.00041550	0.061646	15.339
0.00041500	0.061600	15.406
0.00041450	0.061579	15.481
0.00041400	0.061514	15.546
0.00041350	0.061490	15.616
0.00041300	0.061449	15.689
0.00041250	0.061399	15.756
0.00041200	0.061374	15.829
0.00041150	0.061313	15.900
0.00041100	0.061295	15.969
0.00041050	0.061248	16.035
0.00041000	0.061206	16.101
0.00040950	0.061183	16.168
0.00040900	0.061125	16.231
0.00040850	0.061100	16.294
0.00040800	0.061058	16.358
0.00040750	0.061034	16.420
0.00040700	0.060976	16.483
0.00040650	0.060957	16.549
0.00040600	0.060911	16.612
0.00040550	0.060869	16.674
0.00040500	0.060851	16.733
0.00040450	0.060792	16.794
0.00040400	0.060775	16.855
0.00040350	0.060724	16.919
0.00040300	0.060706	16.983
0.00040250	0.060648	17.046
0.00040200	0.060628	17.111
0.00040150	0.060586	17.174
0.00040100	0.060548	17.232
0.00040050	0.060521	17.288
0.00040000	0.060471	17.349
0.00039950	0.060438	17.411
0.00039900	0.060415	17.471
0.00039850	0.060377	17.526
0.00039800	0.060331	17.589
0.00039750	0.060312	17.649
0.00039700	0.060258	17.708
0.00039650	0.060234	17.770
0.00039600	0.060202	17.824
0.00039550	0.060154	17.882
0.00039500	0.060141	17.943
0.00039450	0.060096	17.997
0.00039400	0.060073	18.053
0.00039350	0.060019	18.107
0.00039300	0.060004	18.165
0.00039250	0.059954	18.221
0.00039200	0.059923	18.276
0.00039150	0.059899	18.329
0.00039100	0.059848	18.384
0.00039050	0.059833	18.439
0.00039000	0.059794	18.490
0.00038950	0.059768	18.540
0.00038900	0.059721	18.594
0.00038850	0.059705	18.650
0.00038800	0.059650	18.702
0.00038750	0.059632	18.753
0.00038700	0.059594	18.807
0.00038650	0.059557	18.863
0.00038600	0.059536	18.923
0.00038550	0.059510	18.973
0.00038500	0.059458	19.020
0.00038450	0.059440	19.070
0.00038400	0.059393	19.118
0.00038350	0.059373	19.167
0.00038300	0.059330	19.223
0.00038250	0.059304	19.279
0.00038200	0.059273	19.326
0.00038150	0.059250	19.370
0.00038100	0.059202	19.423
0.00038050	0.059179	19.475
0.00038000	0.059141	19.525
0.00037950	0.059116	19.572
0.00037900	0.059079	19.618
0.00037850	0.059048	19.668
0.00037800	0.059019	19.716
0.00037750	0.058983	19.765
0.00037700	0.058961	19.812
0.00037650	0.058917	19.857
0.00037600	0.058892	19.904
0.00037550	0.058867	19.953
0.00037500	0.058836	19.994
0.00037450	0.058796	20.034
0.00037400	0.058779	20.082
0.00037350	0.058731	20.127
0.00037300	0.058716	20.169
0.00037250	0.058674	20.216
0.00037200	0.058647	20.263
0.00037150	0.058612	20.308
0.00037100	0.058599	20.350
0.00037050	0.058553	20.389
0.00037000	0.058536	20.436
0.00036950	0.058496	20.482
0.00036900	0.058469	20.525
0.00036850	0.058438	20.565
0.00036800	0.058405	20.605
0.00036750	0.058374	20.642
0.00036700	0.058361	20.687
0.00036650	0.058313	20.725
0.00036600	0.058297	20.765
0.00036550	0.058257	20.809
0.00036500	0.058229	20.853
0.00036450	0.058209	20.899
0.00036400	0.058164	20.939
0.00036350	0.058152	20.975
0.00036300	0.058114	21.012
0.00036250	0.058097	21.052
0.00036200	0.058049	21.093
0.00036150	0.058036	21.133
0.00036100	0.057993	21.171
0.00036050	0.057971	21.211
0.00036000	0.057945	21.249
0.00035950	0.057903	21.295
0.00035900	0.057890	21.333
0.00035850	0.057859	21.360
0.00035800	0.057824	21.393
0.00035750	0.057790	21.431
0.00035700	0.057775	21.476
0.00035650	0.057728	21.511
0.00035600	0.057716	21.549
0.00035550	0.057673	21.589
0.00035500	0.057658	21.624
0.00035450	0.057623	21.663
0.00035400	0.057591	21.699
0.00035350	0.057561	21.728
0.00035300	0.057551	21.763
0.00035250	0.057507	21.803
0.00035200	0.057481	21.842
0.00035150	0.057460	21.863
0.00035100	0.057417	21.894
0.00035050	0.057406	21.939
0.00035000	0.057365	21.973
0.00034950	0.057342	22.001
0.00034900	0.057309	22.037
0.00034850	0.057284	22.076
0.00034800	0.057267	22.120
0.00034750	0.057222	22.162
0.00034700	0.057210	22.185
0.00034650	0.057172	22.218
0.00034600	0.057144	22.254
0.00034550	0.057127	22.287
0.00034500	0.057103	22.320
0.00034450	0.057064	22.357
0.00034400	0.057035	22.391
0.00034350	0.057014	22.417
0.00034300	0.056972	22.451
0.00034250	0.056951	22.514
0.00034200	0.056938	22.517
0.00034150	0.056886	22.536
0.00034100	0.056885	22.563
0.00034050	0.056842	22.595
0.00034000	0.056814	22.622
0.00033950	0.056782	22.650
0.00033900	0.056777	22.680
0.00033850	0.056732	22.718
0.00033800	0.056708	22.749
0.00033750	0.056695	22.774
0.00033700	0.056642	22.805
0.00033650	0.056641	22.832
0.00033600	0.056597	22.858
0.00033550	0.056574	22.882
0.00033500	0.056540	22.913
0.00033450	0.056538	22.946
0.00033400	0.056484	22.971
0.00033350	0.056481	22.996
0.00033300	0.056435	23.021
0.00033250	0.056423	23.050
0.00033200	0.056382	23.082
0.00033150	0.056366	23.109
0.00033100	0.056337	23.133
0.00033050	0.056309	23.158
0.00033000	0.056277	23.187
0.00032950	0.056272	23.213
0.00032900	0.056218	23.239
0.00032850	0.056217	23.260
0.00032800	0.056165	23.285
0.00032750	0.056158	23.312
0.00032700	0.056124	23.341
0.00032650	0.056094	23.363
0.00032600	0.056078	23.389
0.00032550	0.056039	23.418
0.00032500	0.056028	23.443
0.00032450	0.056007	23.469
0.00032400	0.055963	23.500
0.00032350	0.055941	23.524
0.00032300	0.055912	23.542
0.00032250	0.055887	23.566
0.00032200	0.055865	23.594
0.00032150	0.055832	23.618
0.00032100	0.055815	23.643
0.00032050	0.055775	23.663
0.00032000	0.055766	23.693
0.00031950	0.055746	23.712
0.00031900	0.055696	23.736
0.00031850	0.055690	23.762
0.00031800	0.055648	23.789
0.00031750	0.055629	23.815
0.00031700	0.055605	23.837
0.00031650	0.055565	23.859
0.00031600	0.055561	23.876
0.00031550	0.055541	23.899
0.00031500	0.055494	23.919
0.00031450	0.055480	23.946
0.00031400	0.055436	23.973
0.00031350	0.055429	23.996
0.00031300	0.055393	24.016
0.00031250	0.055365	24.041
0.00031200	0.055354	24.062
0.00031150	0.055307	24.078
0.00031100	0.055290	24.099
0.00031050	0.055270	24.125
0.00031000	0.055250	24.141
0.00030950	0.055205	24.164
0.00030900	0.055205	24.197
0.00030850	0.055154	24.216
0.00030800	0.055151	24.233
0.00030750	0.055116	24.254
0.00030700	0.055098	24.270
0.00030650	0.055053	24.288
0.00030600	0.055051	24.307
0.00030550	0.055003	24.326
0.00030500	0.054995	24.349
0.00030450	0.054962	24.372
0.00030400	0.054930	24.393
0.00030350	0.054922	24.410
0.00030300	0.054902	24.426
0.00030250	0.054857	24.441
0.00030200	0.054842	24.457
0.00030150	0.054816	24.473
0.00030100	0.054782	24.487
0.00030050	0.054772	24.510
0.00030000	0.054722	24.528
0.00029950	0.054722	24.536
0.00029900	0.054677	24.551
0.00029850	0.054660	24.577
0.00029800	0.054629	24.588
0.00029750	0.054627	24.600
0.00029700	0.054577	24.613
0.00029650	0.054566	24.638
0.00029600	0.054539	24.657
0.00029550	0.054504	24.671
0.00029500	0.054496	24.687
0.00029450	0.054449	24.704
0.00029400	0.054448	24.713
0.00029350	0.054401	24.727
0.00029300	0.054392	24.732
0.00029250	0.054353	24.751
0.00029200	0.054351	24.764
0.00029150	0.054301	24.780
0.00029100	0.054295	24.798
0.00029050	0.054262	24.814
0.00029000	0.054229	24.827
0.00028950	0.054221	24.833
0.00028900	0.054200	24.845
0.00028850	0.054161	24.853
0.00028800	0.054137	24.868
0.00028750	0.054124	24.882
0.00028700	0.054076	24.897
0.00028650	0.054077	24.913
0.00028600	0.054031	24.928
0.00028550	0.054017	24.940
0.00028500	0.053987	24.954
0.00028450	0.053980	24.963
0.00028400	0.053930	24.975
0.00028350	0.053924	24.985
0.00028300	0.053884	24.993
0.00028250	0.053871	25.004
0.00028200	0.053842	25.011
0.00028150	0.053816	25.029
0.00028100	0.053796	25.047
0.00028050	0.053782	25.062
0.00028000	0.053732	25.070
0.00027950	0.053730	25.080
0.00027900	0.053680	25.087
0.00027850	0.053677	25.090
0.00027800	0.053640	25.097
0.00027750	0.053614	25.106
0.00027700	0.053586	25.111
0.00027650	0.053584	25.116
0.00027600	0.053542	25.128
0.00027550	0.053521	25.139
0.00027500	0.053500	25.146
0.00027450	0.053466	25.154
0.00027400	0.053453	25.164
0.00027350	0.053439	25.172
0.00027300	0.053390	25.177
0.00027250	0.053387	25.190
0.00027200	0.053345	25.192
0.00027150	0.053333	25.195
0.00027100	0.053296	25.206
0.00027050	0.053278	25.219
0.00027000	0.053255	25.221
0.00026950	0.053220	25.229
0.00026900	0.053196	25.239
0.00026850	0.053194	25.244
0.00026800	0.053145	25.244
0.00026750	0.053145	25.249
0.00026700	0.053095	25.262
0.00026650	0.053094	25.267
0.00026600	0.053048	25.267
0.00026550	0.053042	25.270
0.00026500	0.053004	25.278
0.00026450	0.052986	25.288
0.00026400	0.052960	25.288
0.00026350	0.052942	25.288
0.00026300	0.052903	25.291
0.00026250	0.052899	25.298
0.00026200	0.052851	25.301
0.00026150	0.052851	25.309
0.00026100	0.052801	25.312
0.00026050	0.052790	25.313
0.00026000	0.052770	25.319
0.00025950	0.052748	25.319
0.00025900	0.052709	25.327
0.00025850	0.052704	25.327
0.00025800	0.052656	25.319
0.00025750	0.052655	25.309
0.00025700	0.052607	25.307
0.00025650	0.052607	25.309
0.00025600	0.052561	25.315
0.00025550	0.052545	25.311
0.00025500	0.052522	25.311
0.00025450	0.052504	25.309
0.00025400	0.052464	25.317
0.00025350	0.052461	25.312
0.00025300	0.052413	25.317
0.00025250	0.052410	25.316
0.00025200	0.052366	25.312
0.00025150	0.052354	25.306
0.00025100	0.052322	25.306
0.00025050	0.052315	25.306
0.00025000	0.052267	25.301
0.00024950	0.052266	25.297
0.00024900	0.052217	25.296
0.00024850	0.052217	25.296
0.00024800	0.052167	25.298
0.00024750	0.052167	25.293
0.00024700	0.052122	25.291
0.00024650	0.052116	25.286
0.00024600	0.052074	25.273
0.00024550	0.052062	25.267
0.00024500	0.052030	25.267
0.00024450	0.052015	25.270
0.00024400	0.051978	25.267
0.00024350	0.051972	25.262
0.00024300	0.051924	25.252
0.00024250	0.051924	25.242
0.00024200	0.051876	25.242
0.00024150	0.051873	25.232
0.00024100	0.051831	25.220
0.00024050	0.051813	25.210
0.00024000	0.051780	25.205
0.00023950	0.051780	25.200
0.00023900	0.051733	25.191
0.00023850	0.051720	25.185
0.00023800	0.051696	25.175
0.00023750	0.051658	25.163
0.00023700	0.051656	25.154
0.00023650	0.051604	25.152
0.00023600	0.051597	25.146
0.00023550	0.051564	25.138
0.00023500	0.051552	25.132
0.00023450	0.051514	25.126
0.00023400	0.051508	25.110
0.00023350	0.051459	25.101
0.00023300	0.051458	25.098
0.00023250	0.051418	25.079
0.00023200	0.051392	25.065
0.00023150	0.051363	25.051
0.00023100	0.051358	25.033
0.00023050	0.051321	25.022
0.00023000	0.051293	25.012
0.00022950	0.051285	24.997
0.00022900	0.051240	24.983
0.00022850	0.051229	24.973
0.00022800	0.051200	24.953
0.00022750	0.051169	24.938
0.00022700	0.051144	24.927
0.00022650	0.051134	24.912
0.00022600	0.051104	24.902
0.00022550	0.051071	24.888
0.00022500	0.051063	24.871
0.00022450	0.051016	24.854
0.00022400	0.051008	24.844
0.00022350	0.050977	24.825
0.00022300	0.050965	24.809
0.00022250	0.050917	24.796
0.00022200	0.050911	24.778
0.00022150	0.050876	24.761
0.00022100	0.050844	24.749
0.00022050	0.050840	24.720
0.00022000	0.050793	24.695
0.00021950	0.050780	24.679
0.00021900	0.050745	24.667
0.00021850	0.050742	24.652
0.00021800	0.050703	24.629
0.00021750	0.050670	24.601
0.00021700	0.050665	24.576
0.00021650	0.050622	24.559
0.00021600	0.050595	24.542
0.00021550	0.050586	24.524
0.00021500	0.050539	24.499
0.00021450	0.050531	24.477
0.00021400	0.050492	24.461
0.00021350	0.050489	24.439
0.00021300	0.050440	24.412
0.00021250	0.050432	24.383
0.00021200	0.050402	24.359
0.00021150	0.050366	24.333
0.00021100	0.050343	24.311
0.00021050	0.050322	24.289
0.00021000	0.050312	24.269
0.00020950	0.050264	24.247
0.00020900	0.050257	24.223
0.00020850	0.050218	24.204
0.00020800	0.050191	24.177
0.00020750	0.050182	24.155
0.00020700	0.050132	24.132
0.00020650	0.050120	24.107
0.00020600	0.050092	24.080
0.00020550	0.050075	24.049
0.00020500	0.050038	24.019
0.00020450	0.050026	23.992
0.00020400	0.049980	23.966
0.00020350	0.049979	23.941
0.00020300	0.049931	23.918
0.00020250	0.049911	23.893
0.00020200	0.049878	23.864
0.00020150	0.049876	23.835
0.00020100	0.049825	23.810
0.00020050	0.049817	23.782
0.00020000	0.049782	23.747
0.00019950	0.049755	23.718
0.00019900	0.049735	23.690
0.00019850	0.049702	23.661
0.00019800	0.049690	23.630
0.00019750	0.049669	23.599
0.00019700	0.049617	23.565
0.00019650	0.049608	23.538
0.00019600	0.049574	23.511
0.00019550	0.049545	23.484
0.00019500	0.049534	23.452
0.00019450	0.049484	23.427
0.00019400	0.049477	23.398
0.00019350	0.049448	23.369
0.00019300	0.049435	23.339
0.00019250	0.049383	23.308
0.00019200	0.049368	23.270
0.00019150	0.049343	23.243
0.00019100	0.049298	23.214
0.00019050	0.049295	23.189
0.00019000	0.049255	23.167
0.00018950	0.049225	23.137
0.00018900	0.049217	23.109
0.00018850	0.049167	23.085
0.00018800	0.049156	23.058
0.00018750	0.049115	23.027
0.00018700	0.049112	22.996
0.00018650	0.049061	22.964
0.00018600	0.049052	22.940
0.00018550	0.049021	22.914
0.00018500	0.048979	22.884
0.00018450	0.048976	22.853
0.00018400	0.048927	22.827
0.00018350	0.048916	22.795
0.00018300	0.048875	22.766
0.00018250	0.048868	22.742
0.00018200	0.048819	22.718
0.00018150	0.048800	22.688
0.00018100	0.048784	22.659
0.00018050	0.048731	22.624
0.00018000	0.048731	22.592
0.00017950	0.048685	22.566
0.00017900	0.048680	22.536
0.00017850	0.048625	22.504
0.00017800	0.048617	22.469
0.00017750	0.048578	22.430
0.00017700	0.048545	22.402
0.00017650	0.048533	22.367
0.00017600	0.048488	22.334
0.00017550	0.048459	22.299
0.00017500	0.048456	22.267
0.00017450	0.048403	22.240
0.00017400	0.048397	22.213
0.00017350	0.048351	22.168
0.00017300	0.048330	22.125
0.00017250	0.048303	22.091
0.00017200	0.048269	22.056
0.00017150	0.048259	22.022
0.00017100	0.048204	21.988
0.00017050	0.048187	21.949
0.00017000	0.048163	21.905
0.00016950	0.048146	21.863
0.00016900	0.048091	21.821
0.00016850	0.048090	21.794
0.00016800	0.048037	21.753
0.00016750	0.048027	21.711
0.00016700	0.047986	21.665
0.00016650	0.047977	21.617
0.00016600	0.047922	21.572
0.00016550	0.047922	21.528
0.00016500	0.047864	21.483
0.00016450	0.047858	21.431
0.00016400	0.047818	21.386
0.00016350	0.047778	21.340
0.00016300	0.047775	21.290
0.00016250	0.047721	21.240
0.00016200	0.047711	21.180
0.00016150	0.047663	21.131
0.00016100	0.047660	21.082
0.00016050	0.047605	21.030
0.00016000	0.047585	20.983
0.00015950	0.047566	20.934
0.00015900	0.047512	20.881
0.00015850	0.047509	20.830
0.00015800	0.047461	20.778
0.00015750	0.047453	20.722
0.00015700	0.047395	20.663
0.00015650	0.047383	20.610
0.00015600	0.047353	20.563
0.00015550	0.047308	20.509
0.00015500	0.047298	20.451
0.00015450	0.047276	20.398
0.00015400	0.047221	20.344
0.00015350	0.047197	20.288
0.00015300	0.047176	20.235
0.00015250	0.047119	20.181
0.00015200	0.047116	20.124
0.00015150	0.047070	20.072
0.00015100	0.047039	20.020
0.00015050	0.047025	19.966
0.00015000	0.046989	19.911
0.00014950	0.046961	19.863
0.00014900	0.046909	19.817
0.00014850	0.046903	19.762
0.00014800	0.046842	19.709
0.00014750	0.046838	19.656
0.00014700	0.046780	19.599
0.00014650	0.046760	19.548
0.00014600	0.046737	19.499
0.00014550	0.046694	19.448
0.00014500	0.046671	19.395
0.00014450	0.046639	19.342
0.00014400	0.046598	19.286
0.00014350	0.046579	19.228
0.00014300	0.046521	19.173
0.00014250	0.046519	19.112
0.00014200	0.046459	19.056
0.00014150	0.046449	19.002
0.00014100	0.046408	18.944
0.00014050	0.046386	18.887
0.00014000	0.046329	18.827
0.00013950	0.046324	18.770
0.00013900	0.046258	18.711
0.00013850	0.046255	18.643
0.00013800	0.046201	18.585
0.00013750	0.046183	18.531
0.00013700	0.046143	18.472
0.00013650	0.046127	18.415
0.00013600	0.046062	18.362
0.00013550	0.046051	18.304
0.00013500	0.046009	18.246
0.00013450	0.045962	18.186
0.00013400	0.045952	18.127
0.00013350	0.045901	18.009
0.00013300	0.045883	17.989
0.00013250	0.045839	17.955
0.00013200	0.045817	17.912
0.00013150	0.045770	17.856
0.00013100	0.045752	17.804
0.00013050	0.045698	17.749
0.00013000	0.045678	17.688
0.00012950	0.045624	17.621
0.00012900	0.045610	17.559
0.00012850	0.045551	17.492
0.00012800	0.045533	17.429
0.00012750	0.045485	17.374
0.00012700	0.045465	17.321
0.00012650	0.045417	17.261
0.00012600	0.045398	17.197
0.00012550	0.045340	17.136
0.00012500	0.045325	17.069
0.00012450	0.045265	17.005
0.00012400	0.045247	16.945
0.00012350	0.045191	16.887
0.00012300	0.045172	16.817
0.00012250	0.045132	16.745
0.00012200	0.045100	16.680
0.00012150	0.045050	16.618
0.00012100	0.045029	16.556
0.00012050	0.044970	16.497
0.00012000	0.044953	16.437
0.00011950	0.044897	16.372
0.00011900	0.044862	16.301
0.00011850	0.044835	16.239
0.00011800	0.044809	16.174
0.00011750	0.044748	16.115
0.00011700	0.044719	16.051
0.00011650	0.044673	15.984
0.00011600	0.044636	15.920
0.00011550	0.044603	15.855
0.00011500	0.044549	15.796
0.00011450	0.044531	15.732
0.00011400	0.044467	15.664
0.00011350	0.044434	15.600
0.00011300	0.044408	15.536
0.00011250	0.044360	15.474
0.00011200	0.044324	15.409
0.00011150	0.044287	15.338
0.00011100	0.044229	15.269
0.00011050	0.044209	15.208
0.00011000	0.044147	15.146
0.00010950	0.044127	15.081
0.00010900	0.044063	15.017
0.00010850	0.044029	14.949
0.00010800	0.043992	14.879
0.00010750	0.043958	14.821
0.00010700	0.043900	14.761
0.00010650	0.043877	14.691
0.00010600	0.043808	14.621
0.00010550	0.043793	14.552
0.00010500	0.043745	14.486
0.00010450	0.043696	14.420
0.00010400	0.043654	14.355
0.00010350	0.043613	14.287
0.00010300	0.043554	14.221
0.00010250	0.043532	14.152
0.00010200	0.043460	14.080
0.00010150	0.043445	14.014
0.00010100	0.043404	13.948
0.00010050	0.043336	13.877
1.0000e-04	0.043281	13.691
		
1.0000e-04	0.043255	13.632
9.9800e-05	0.043255	13.643
9.9600e-05	0.043259	13.654
9.9400e-05	0.043223	13.649
9.9200e-05	0.043216	13.625
9.9000e-05	0.043185	13.599
9.8800e-05	0.043193	13.573
9.8600e-05	0.043146	13.545
9.8400e-05	0.043153	13.520
9.8200e-05	0.043111	13.493
9.8000e-05	0.043116	13.467
9.7800e-05	0.043081	13.437
9.7600e-05	0.043069	13.410
9.7400e-05	0.043037	13.386
9.7200e-05	0.043047	13.358
9.7000e-05	0.043005	13.330
9.6800e-05	0.042988	13.304
9.6600e-05	0.042987	13.281
9.6400e-05	0.042946	13.255
9.6200e-05	0.042953	13.225
9.6000e-05	0.042908	13.196
9.5800e-05	0.042908	13.169
9.5600e-05	0.042872	13.142
9.5400e-05	0.042875	13.114
9.5200e-05	0.042832	13.086
9.5000e-05	0.042840	13.060
9.4800e-05	0.042791	13.031
9.4600e-05	0.042801	13.002
9.4400e-05	0.042753	12.976
9.4200e-05	0.042758	12.951
9.4000e-05	0.042730	12.924
9.3800e-05	0.042706	12.895
9.3600e-05	0.042682	12.871
9.3400e-05	0.042688	12.845
9.3200e-05	0.042638	12.815
9.3000e-05	0.042642	12.788
9.2800e-05	0.042608	12.760
9.2600e-05	0.042593	12.734
9.2400e-05	0.042579	12.705
9.2200e-05	0.042570	12.677
9.2000e-05	0.042521	12.655
9.1800e-05	0.042532	12.625
9.1600e-05	0.042482	12.595
9.1400e-05	0.042490	12.568
9.1200e-05	0.042443	12.543
9.1000e-05	0.042449	12.514
9.0800e-05	0.042421	12.486
9.0600e-05	0.042406	12.458
9.0400e-05	0.042362	12.433
9.0200e-05	0.042374	12.406
9.0000e-05	0.042321	12.376
8.9800e-05	0.042330	12.351
8.9600e-05	0.042280	12.323
8.9400e-05	0.042274	12.295
8.9200e-05	0.042259	12.266
8.9000e-05	0.042235	12.238
8.8800e-05	0.042214	12.212
8.8600e-05	0.042205	12.185
8.8400e-05	0.042168	12.157
8.8200e-05	0.042175	12.127
8.8000e-05	0.042147	12.099
8.7800e-05	0.042128	12.071
8.7600e-05	0.042083	12.045
8.7400e-05	0.042090	12.017
8.7200e-05	0.042039	11.990
8.7000e-05	0.042050	11.964
8.6800e-05	0.041997	11.937
8.6600e-05	0.042011	11.910
8.6400e-05	0.041955	11.885
8.6200e-05	0.041956	11.858
8.6000e-05	0.041916	11.828
8.5800e-05	0.041924	11.798
8.5600e-05	0.041894	11.734
8.5400e-05	0.041869	11.734
8.5200e-05	0.041860	11.717
8.5000e-05	0.041823	11.695
8.4800e-05	0.041820	11.669
8.4600e-05	0.041778	11.647
8.4400e-05	0.041766	11.619
8.4200e-05	0.041750	11.591
8.4000e-05	0.041727	11.559
8.3800e-05	0.041703	11.530
8.3600e-05	0.041688	11.503
8.3400e-05	0.041653	11.477
8.3200e-05	0.041650	11.451
8.3000e-05	0.041607	11.423
8.2800e-05	0.041604	11.395
8.2600e-05	0.041590	11.368
8.2400e-05	0.041552	11.337
8.2200e-05	0.041530	11.309
8.2000e-05	0.041517	11.286
8.1800e-05	0.041478	11.258
8.1600e-05	0.041475	11.226
8.1400e-05	0.041437	11.202
8.1200e-05	0.041430	11.180
8.1000e-05	0.041388	11.149
8.0800e-05	0.041375	11.122
8.0600e-05	0.041361	11.093
8.0400e-05	0.041331	11.065
8.0200e-05	0.041310	11.031
8.0000e-05	0.041295	11.005
7.9800e-05	0.041255	10.983
7.9600e-05	0.041253	10.956
7.9400e-05	0.041210	10.929
7.9200e-05	0.041210	10.903
7.9000e-05	0.041166	10.871
7.8800e-05	0.041155	10.840
7.8600e-05	0.041122	10.812
7.8400e-05	0.041120	10.786
7.8200e-05	0.041076	10.760
7.8000e-05	0.041062	10.735
7.7800e-05	0.041034	10.706
7.7600e-05	0.041009	10.677
7.7400e-05	0.040994	10.650
7.7200e-05	0.040957	10.621
7.7000e-05	0.040954	10.595
7.6800e-05	0.040906	10.571
7.6600e-05	0.040906	10.545
7.6400e-05	0.040875	10.515
7.6200e-05	0.040849	10.486
7.6000e-05	0.040819	10.459
7.5800e-05	0.040810	10.429
7.5600e-05	0.040771	10.399
7.5400e-05	0.040768	10.372
7.5200e-05	0.040720	10.344
7.5000e-05	0.040714	10.316
7.4800e-05	0.040677	10.290
7.4600e-05	0.040655	10.264
7.4400e-05	0.040624	10.236
7.4200e-05	0.040624	10.208
7.4000e-05	0.040574	10.181
7.3800e-05	0.040571	10.153
7.3600e-05	0.040527	10.127
7.3400e-05	0.040516	10.096
7.3200e-05	0.040490	10.071
7.3000e-05	0.040454	10.044
7.2800e-05	0.040451	10.014
7.2600e-05	0.040425	9.9848
7.2400e-05	0.040398	9.9595
7.2200e-05	0.040354	9.9331
7.2000e-05	0.040352	9.9051
7.1800e-05	0.040303	9.8763
7.1600e-05	0.040301	9.8457
7.1400e-05	0.040253	9.8165
7.1200e-05	0.040247	9.7915
7.1000e-05	0.040204	9.7649
7.0800e-05	0.040193	9.7353
7.0600e-05	0.040159	9.7062
7.0400e-05	0.040150	9.6797
7.0200e-05	0.040104	9.6550
7.0000e-05	0.040098	9.6240
6.9800e-05	0.040048	9.5960
6.9600e-05	0.040047	9.5687
6.9400e-05	0.039998	9.5381
6.9200e-05	0.039983	9.5124
6.9000e-05	0.039963	9.4874
6.8800e-05	0.039920	9.4594
6.8600e-05	0.039896	9.4312
6.8400e-05	0.039889	9.4045
6.8200e-05	0.039851	9.3772
6.8000e-05	0.039819	9.3486
6.7800e-05	0.039812	9.3222
6.7600e-05	0.039760	9.2957
6.7400e-05	0.039749	9.2668
6.7200e-05	0.039717	9.2397
6.7000e-05	0.039712	9.2120
6.6800e-05	0.039655	9.1843
6.6600e-05	0.039648	9.1578
6.6400e-05	0.039615	9.1317
6.6200e-05	0.039572	9.1044
6.6000e-05	0.039571	9.0783
6.5800e-05	0.039519	9.0493
6.5600e-05	0.039503	9.0232
6.5400e-05	0.039478	9.0002
6.5200e-05	0.039464	8.9739
6.5000e-05	0.039406	8.9490
6.4800e-05	0.039406	8.9236
6.4600e-05	0.039357	8.8987
6.4400e-05	0.039336	8.8724
6.4200e-05	0.039319	8.8450
6.4000e-05	0.039265	8.8170
6.3800e-05	0.039266	8.7919
6.3600e-05	0.039231	8.7679
6.3400e-05	0.039208	8.7428
6.3200e-05	0.039159	8.7181
6.3000e-05	0.039155	8.6916
6.2800e-05	0.039097	8.6679
6.2600e-05	0.039088	8.6415
6.2400e-05	0.039051	8.6168
6.2200e-05	0.039021	8.5938
6.2000e-05	0.039005	8.5685
6.1800e-05	0.038982	8.5436
6.1600e-05	0.038934	8.5168
6.1400e-05	0.038915	8.4906
6.1200e-05	0.038876	8.4644
6.1000e-05	0.038851	8.4397
6.0800e-05	0.038819	8.4128
6.0600e-05	0.038783	8.3876
6.0400e-05	0.038770	8.3622
6.0200e-05	0.038752	8.3366
6.0000e-05	0.038688	8.3105
5.9800e-05	0.038688	8.2835
5.9600e-05	0.038630	8.2576
5.9400e-05	0.038622	8.2330
5.9200e-05	0.038574	8.2078
5.9000e-05	0.038548	8.1806
5.8800e-05	0.038530	8.1534
5.8600e-05	0.038509	8.1289
5.8400e-05	0.038453	8.1041
5.8200e-05	0.038433	8.0761
5.8000e-05	0.038397	8.0465
5.7800e-05	0.038362	8.0186
5.7600e-05	0.038344	7.9923
5.7400e-05	0.038297	7.9674
5.7200e-05	0.038283	7.9415
5.7000e-05	0.038231	7.9154
5.6800e-05	0.038200	7.8880
5.6600e-05	0.038180	7.8617
5.6400e-05	0.038159	7.8344
5.6200e-05	0.038101	7.8070
5.6000e-05	0.038103	7.7810
5.5800e-05	0.038043	7.7550
5.5600e-05	0.038017	7.7281
5.5400e-05	0.038000	7.6992
5.5200e-05	0.037977	7.6716
5.5000e-05	0.037911	7.6456
5.4800e-05	0.037904	7.6196
5.4600e-05	0.037852	7.5941
5.4400e-05	0.037831	7.5675
5.4200e-05	0.037793	7.5405
5.4000e-05	0.037779	7.4554
5.3800e-05	0.037723	7.4508
5.3600e-05	0.037710	7.4366
5.3400e-05	0.037664	7.4145
5.3200e-05	0.037649	7.3889
5.3000e-05	0.037595	7.3633
5.2800e-05	0.037581	7.3377
5.2600e-05	0.037528	7.3120
5.2400e-05	0.037503	7.2894
5.2200e-05	0.037471	7.2629
5.2000e-05	0.037425	7.2369
5.1800e-05	0.037411	7.2122
5.1600e-05	0.037363	7.1869
5.1400e-05	0.037342	7.1606
5.1200e-05	0.037294	7.1343
5.1000e-05	0.037276	7.1110
5.0800e-05	0.037220	7.0872
5.0600e-05	0.037193	7.0600
5.0400e-05	0.037162	7.0342
5.0200e-05	0.037112	7.0116
5.0000e-05	0.037087	6.9857
4.9800e-05	0.037064	6.9584
4.9600e-05	0.037019	6.9334
4.9400e-05	0.036970	6.9065
4.9200e-05	0.036956	6.8798
4.9000e-05	0.036899	6.8544
4.8800e-05	0.036883	6.8305
4.8600e-05	0.036847	6.8059
4.8400e-05	0.036791	6.7788
4.8200e-05	0.036768	6.7516
4.8000e-05	0.036725	6.7268
4.7800e-05	0.036705	6.7013
4.7600e-05	0.036644	6.6740
4.7400e-05	0.036619	6.6485
4.7200e-05	0.036581	6.6235
4.7000e-05	0.036529	6.5999
4.6800e-05	0.036513	6.5749
4.6600e-05	0.036452	6.5489
4.6400e-05	0.036433	6.5216
4.6200e-05	0.036380	6.4978
4.6000e-05	0.036355	6.4724
4.5800e-05	0.036306	6.4472
4.5600e-05	0.036284	6.4205
4.5400e-05	0.036223	6.3947
4.5200e-05	0.036208	6.3645
4.5000e-05	0.036145	6.3363
4.4800e-05	0.036127	6.3115
4.4600e-05	0.036075	6.2872
4.4400e-05	0.036033	6.2622
4.4200e-05	0.036008	6.2373
4.4000e-05	0.035948	6.2099
4.3800e-05	0.035914	6.1845
4.3600e-05	0.035896	6.1589
4.3400e-05	0.035834	6.1344
4.3200e-05	0.035799	6.1081
4.3000e-05	0.035770	6.0829
4.2800e-05	0.035708	6.0561
4.2600e-05	0.035689	6.0292
4.2400e-05	0.035625	6.0040
4.2200e-05	0.035601	5.9780
4.2000e-05	0.035555	5.9529
4.1800e-05	0.035530	5.9272
4.1600e-05	0.035463	5.9004
4.1400e-05	0.035438	5.8739
4.1200e-05	0.035387	5.8486
4.1000e-05	0.035334	5.8232
4.0800e-05	0.035314	5.7988
4.0600e-05	0.035244	5.7736
4.0400e-05	0.035230	5.7488
4.0200e-05	0.035169	5.7210
4.0000e-05	0.035121	5.6955
3.9800e-05	0.035101	5.6714
3.9600e-05	0.035049	5.6459
3.9400e-05	0.035006	5.6199
3.9200e-05	0.034941	5.5941
3.9000e-05	0.034925	5.5677
3.8800e-05	0.034853	5.5430
3.8600e-05	0.034819	5.5175
3.8400e-05	0.034780	5.4927
3.8200e-05	0.034716	5.4658
3.8000e-05	0.034700	5.4409
3.7800e-05	0.034625	5.4148
3.7600e-05	0.034603	5.3898
3.7400e-05	0.034543	5.3649
3.7200e-05	0.034519	5.3409
3.7000e-05	0.034443	5.3155
3.6800e-05	0.034413	5.2891
3.6600e-05	0.034364	5.2649
3.6400e-05	0.034307	5.2396
3.6200e-05	0.034280	5.2140
3.6000e-05	0.034207	5.1878
3.5800e-05	0.034176	5.1636
3.5600e-05	0.034124	5.1387
3.5400e-05	0.034088	5.1129
3.5200e-05	0.034012	5.0864
3.5000e-05	0.033992	5.0607
3.4800e-05	0.033922	5.0352
3.4600e-05	0.033877	5.0109
3.4400e-05	0.033834	4.9877
3.4200e-05	0.033802	4.9624
3.4000e-05	0.033716	4.9372
3.3800e-05	0.033688	4.9115
3.3600e-05	0.033625	4.8865
3.3400e-05	0.033578	4.8608
3.3200e-05	0.033540	4.8361
3.3000e-05	0.033460	4.8121
3.2800e-05	0.033437	4.7879
3.2600e-05	0.033367	4.7330
3.2400e-05	0.033342	4.7275
3.2200e-05	0.033271	4.7118
3.2000e-05	0.033222	4.6913
3.1800e-05	0.033173	4.6673
3.1600e-05	0.033103	4.6412
3.1400e-05	0.033071	4.6166
3.1200e-05	0.033002	4.5913
3.1000e-05	0.032970	4.5659
3.0800e-05	0.032894	4.5410
3.0600e-05	0.032860	4.5151
3.0400e-05	0.032785	4.4905
3.0200e-05	0.032732	4.4644
3.0000e-05	0.032683	4.4382
2.9800e-05	0.032610	4.4130
2.9600e-05	0.032576	4.3862
2.9400e-05	0.032504	4.3622
2.9200e-05	0.032452	4.3379
2.9000e-05	0.032391	4.3115
2.8800e-05	0.032355	4.2857
2.8600e-05	0.032279	4.2612
2.8400e-05	0.032224	4.2360
2.8200e-05	0.032175	4.2085
2.8000e-05	0.032090	4.1827
2.7800e-05	0.032055	4.1574
2.7600e-05	0.031980	4.1309
2.7400e-05	0.031922	4.1044
2.7200e-05	0.031860	4.0789
2.7000e-05	0.031822	4.0536
2.6800e-05	0.031732	4.0272
2.6600e-05	0.031693	4.0022
2.6400e-05	0.031612	3.9771
2.6200e-05	0.031557	3.9516
2.6000e-05	0.031491	3.9246
2.5800e-05	0.031414	3.8987
2.5600e-05	0.031378	3.8735
2.5400e-05	0.031289	3.8482
2.5200e-05	0.031252	3.8222
2.5000e-05	0.031164	3.7959
2.4800e-05	0.031121	3.7707
2.4600e-05	0.031036	3.7452
2.4400e-05	0.030969	3.7198
2.4200e-05	0.030918	3.6932
2.4000e-05	0.030825	3.6679
2.3800e-05	0.030782	3.6437
2.3600e-05	0.030693	3.6184
2.3400e-05	0.030637	3.5926
2.3200e-05	0.030571	3.5678
2.3000e-05	0.030519	3.5429
2.2800e-05	0.030414	3.5166
2.2600e-05	0.030363	3.4899
2.2400e-05	0.030282	3.4634
2.2200e-05	0.030204	3.4369
2.2000e-05	0.030147	3.4108
2.1800e-05	0.030047	3.3847
2.1600e-05	0.030003	3.3585
2.1400e-05	0.029899	3.3318
2.1200e-05	0.029849	3.3049
2.1000e-05	0.029759	3.2785
2.0800e-05	0.029707	3.2525
2.0600e-05	0.029598	3.2252
2.0400e-05	0.029543	3.1986
2.0200e-05	0.029458	3.1719
2.0000e-05	0.029365	3.1454
1.9800e-05	0.029312	3.1193
1.9600e-05	0.029238	3.0924
1.9400e-05	0.029147	3.0648
1.9200e-05	0.029041	3.0378
1.9000e-05	0.028985	2.9830
1.8800e-05	0.028892	2.9756
1.8600e-05	0.028811	2.9586
1.8400e-05	0.028726	2.9364
1.8200e-05	0.028637	2.9112
1.8000e-05	0.028554	2.8855
1.7800e-05	0.028465	2.8585
1.7600e-05	0.028381	2.8320
1.7400e-05	0.028306	2.8050
1.7200e-05	0.028196	2.7773
1.7000e-05	0.028123	2.7513
1.6800e-05	0.028006	2.7248
1.6600e-05	0.027940	2.6987
1.6400e-05	0.027827	2.6707
1.6200e-05	0.027736	2.6443
1.6000e-05	0.027666	2.6176
1.5800e-05	0.027542	2.5908
1.5600e-05	0.027468	2.5644
1.5400e-05	0.027346	2.5359
1.5200e-05	0.027266	2.5065
1.5000e-05	0.027142	2.4780
1.4800e-05	0.027055	2.4489
1.4600e-05	0.026967	2.4196
1.4400e-05	0.026838	2.3904
1.4200e-05	0.026748	2.3617
1.4000e-05	0.026640	2.3333
1.3800e-05	0.026515	2.3041
1.3600e-05	0.026428	2.2748
1.3400e-05	0.026288	2.2453
1.3200e-05	0.026207	2.2152
1.3000e-05	0.026100	2.1867
1.2800e-05	0.025960	2.1578
1.2600e-05	0.025853	2.1273
1.2400e-05	0.025727	2.0971
1.2200e-05	0.025592	2.0667
1.2000e-05	0.025498	2.0361
1.1800e-05	0.025338	2.0048
1.1600e-05	0.025237	1.9732
1.1400e-05	0.025113	1.9409
1.1200e-05	0.024989	1.8690
1.1000e-05	0.024845	1.8622
1.0800e-05	0.024732	1.8432
1.0600e-05	0.024581	1.8179
1.0400e-05	0.024451	1.7904
1.0200e-05	0.024286	1.7626
		
1.0000e-05	0.024135	1.6988
9.9000e-06	0.024092	1.6952
9.8000e-06	0.023994	1.6860
9.7000e-06	0.023936	1.6735
9.6000e-06	0.023841	1.6600
9.5000e-06	0.023776	1.6453
9.4000e-06	0.023719	1.6303
9.3000e-06	0.023614	1.6144
9.2000e-06	0.023562	1.5985
9.1000e-06	0.023456	1.5828
9.0000e-06	0.023396	1.5663
8.9000e-06	0.023291	1.5490
8.8000e-06	0.023230	1.5318
8.7000e-06	0.023127	1.5139
8.6000e-06	0.023058	1.4955
8.5000e-06	0.022995	1.4775
8.4000e-06	0.022883	1.4593
8.3000e-06	0.022812	1.4414
8.2000e-06	0.022707	1.4242
8.1000e-06	0.022634	1.4070
8.0000e-06	0.022532	1.3895
7.9000e-06	0.022445	1.3726
7.8000e-06	0.022342	1.3556
7.7000e-06	0.022255	1.3392
7.6000e-06	0.022184	1.3231
7.5000e-06	0.022071	1.3071
7.4000e-06	0.021971	1.2913
7.3000e-06	0.021887	1.2760
7.2000e-06	0.021759	1.2605
7.1000e-06	0.021688	1.2453
7.0000e-06	0.021556	1.2298
6.9000e-06	0.021466	1.2141
6.8000e-06	0.021390	1.1981
6.7000e-06	0.021269	1.1622
6.6000e-06	0.021171	1.1584
6.5000e-06	0.021055	1.1473
6.4000e-06	0.020938	1.1321
6.3000e-06	0.020833	1.1148
6.2000e-06	0.020714	1.0965
6.1000e-06	0.020590	1.0777
6.0000e-06	0.020486	1.0588
5.9000e-06	0.020373	1.0393
5.8000e-06	0.020238	1.0197
5.7000e-06	0.020131	1.0001
5.6000e-06	0.019983	0.98092
5.5000e-06	0.019874	0.96283
5.4000e-06	0.019717	0.94562
5.3000e-06	0.019598	0.92909
5.2000e-06	0.019462	0.91383
5.1000e-06	0.019339	0.89904
5.0000e-06	0.019214	0.88490
4.9000e-06	0.019046	0.87041
4.8000e-06	0.018907	0.85589
4.7000e-06	0.018756	0.84092
4.6000e-06	0.018584	0.82493
4.5000e-06	0.018448	0.80786
4.4000e-06	0.018259	0.79031
4.3000e-06	0.018129	0.77227
4.2000e-06	0.017941	0.75350
4.1000e-06	0.017783	0.70857
4.0000e-06	0.017600	0.70442
3.9000e-06	0.017423	0.69314
3.8000e-06	0.017271	0.67760
3.7000e-06	0.017053	0.66008
3.6000e-06	0.016864	0.64153
3.5000e-06	0.016730	0.62217
3.4000e-06	0.016536	0.60271
3.3000e-06	0.016311	0.58494
3.2000e-06	0.016090	0.56921
3.1000e-06	0.015869	0.55415
3.0000e-06	0.015651	0.53897
2.9000e-06	0.015395	0.52284
2.8000e-06	0.015150	0.50476
2.7000e-06	0.014871	0.48556
2.6000e-06	0.014599	0.46641
2.5000e-06	0.014319	0.42505
2.4000e-06	0.014037	0.42124
2.3000e-06	0.013715	0.41247
2.2000e-06	0.013407	0.40040
2.1000e-06	0.013044	0.38547
2.0000e-06	0.012728	0.36944
1.9000e-06	0.012341	0.35359
1.8000e-06	0.012005	0.33897
1.7000e-06	0.011178	0.33103
1.6000e-06	0.010737	0.32047
1.5000e-06	0.010326	0.30766
1.4000e-06	0.0099131	0.29747
1.3000e-06	0.0094454	0.27897
1.2000e-06	0.0089916	0.27429
1.1000e-06	0.0084928	0.26241
1.0000e-06	0.0076987	0.24805
9.0000e-07	0.0068653	0.23522
8.0000e-07	0.0062954	0.22804
7.0000e-07	0.0056661	0.22158
6.0000e-07	0.0044994	0.21466


==> Fig6_30K.TXT <==
I	V	dIdV_30K
0.00083500	0.13003	6.3423
0.00083450	0.12992	6.3431
0.00083400	0.12987	6.3452
0.00083350	0.12973	6.3486
0.00083300	0.12968	6.3523
0.00083250	0.12955	6.3560
0.00083200	0.12948	6.3593
0.00083150	0.12933	6.3639
0.00083100	0.12929	6.3681
0.00083050	0.12915	6.3714
0.00083000	0.12909	6.3751
0.00082950	0.12898	6.3786
0.00082900	0.12891	6.3817
0.00082850	0.12877	6.3853
0.00082800	0.12872	6.3891
0.00082750	0.12857	6.3923
0.00082700	0.12852	6.3959
0.00082650	0.12836	6.3996
0.00082600	0.12833	6.4029
0.00082550	0.12817	6.4071
0.00082500	0.12813	6.4107
0.00082450	0.12803	6.4141
0.00082400	0.12794	6.4180
0.00082350	0.12780	6.4214
0.00082300	0.12775	6.4247
0.00082250	0.12760	6.4285
0.00082200	0.12755	6.4317
0.00082150	0.12740	6.4357
0.00082100	0.12733	6.4404
0.00082050	0.12725	6.4435
0.00082000	0.12719	6.4467
0.00081950	0.12704	6.4500
0.00081900	0.12696	6.4539
0.00081850	0.12686	6.4576
0.00081800	0.12674	6.4607
0.00081750	0.12668	6.4647
0.00081700	0.12654	6.4688
0.00081650	0.12649	6.4725
0.00081600	0.12641	6.4762
0.00081550	0.12627	6.4794
0.00081500	0.12621	6.4828
0.00081450	0.12607	6.4856
0.00081400	0.12601	6.4890
0.00081350	0.12592	6.4930
0.00081300	0.12581	6.4962
0.00081250	0.12571	6.5002
0.00081200	0.12565	6.5038
0.00081150	0.12550	6.5077
0.00081100	0.12546	6.5108
0.00081050	0.12531	6.5141
0.00081000	0.12526	6.5171
0.00080950	0.12513	6.5204
0.00080900	0.12506	6.5246
0.00080850	0.12495	6.5276
0.00080800	0.12489	6.5313
0.00080750	0.12475	6.5346
0.00080700	0.12470	6.5385
0.00080650	0.12455	6.5420
0.00080600	0.12451	6.5449
0.00080550	0.12436	6.5486
0.00080500	0.12432	6.5522
0.00080450	0.12418	6.5559
0.00080400	0.12413	6.5597
0.00080350	0.12405	6.5624
0.00080300	0.12390	6.5659
0.00080250	0.12385	6.5692
0.00080200	0.12371	6.5730
0.00080150	0.12366	6.5766
0.00080100	0.12352	6.5795
0.00080050	0.12348	6.5834
0.00080000	0.12333	6.5869
0.00079950	0.12329	6.5900
0.00079900	0.12319	6.5931
0.00079850	0.12309	6.5965
0.00079800	0.12297	6.5998
0.00079750	0.12289	6.6034
0.00079700	0.12279	6.6062
0.00079650	0.12271	6.6103
0.00079600	0.12259	6.6134
0.00079550	0.12254	6.6166
0.00079500	0.12240	6.6195
0.00079450	0.12231	6.6230
0.00079400	0.12227	6.6261
0.00079350	0.12212	6.6300
0.00079300	0.12207	6.6332
0.00079250	0.12193	6.6368
0.00079200	0.12188	6.6398
0.00079150	0.12176	6.6423
0.00079100	0.12168	6.6458
0.00079050	0.12156	6.6487
0.00079000	0.12151	6.6520
0.00078950	0.12140	6.6554
0.00078900	0.12132	6.6596
0.00078850	0.12120	6.6629
0.00078800	0.12114	6.6659
0.00078750	0.12100	6.6692
0.00078700	0.12096	6.6724
0.00078650	0.12082	6.6757
0.00078600	0.12077	6.6790
0.00078550	0.12069	6.6819
0.00078500	0.12055	6.6855
0.00078450	0.12051	6.6885
0.00078400	0.12036	6.6922
0.00078350	0.12031	6.6948
0.00078300	0.12017	6.6979
0.00078250	0.12012	6.7014
0.00078200	0.11999	6.7045
0.00078150	0.11992	6.7081
0.00078100	0.11984	6.7111
0.00078050	0.11978	6.7142
0.00078000	0.11965	6.7177
0.00077950	0.11957	6.7208
0.00077900	0.11946	6.7241
0.00077850	0.11937	6.7273
0.00077800	0.11927	6.7302
0.00077750	0.11919	6.7338
0.00077700	0.11910	6.7366
0.00077650	0.11899	6.7403
0.00077600	0.11893	6.7435
0.00077550	0.11881	6.7462
0.00077500	0.11873	6.7499
0.00077450	0.11863	6.7528
0.00077400	0.11853	6.7566
0.00077350	0.11847	6.7592
0.00077300	0.11834	6.7629
0.00077250	0.11830	6.7661
0.00077200	0.11816	6.7692
0.00077150	0.11811	6.7728
0.00077100	0.11797	6.7754
0.00077050	0.11792	6.7783
0.00077000	0.11781	6.7816
0.00076950	0.11772	6.7841
0.00076900	0.11765	6.7869
0.00076850	0.11751	6.7901
0.00076800	0.11745	6.7935
0.00076750	0.11734	6.7966
0.00076700	0.11730	6.7997
0.00076650	0.11715	6.8030
0.00076600	0.11711	6.8065
0.00076550	0.11697	6.8098
0.00076500	0.11693	6.8123
0.00076450	0.11679	6.8151
0.00076400	0.11674	6.8183
0.00076350	0.11661	6.8218
0.00076300	0.11653	6.8249
0.00076250	0.11644	6.8286
0.00076200	0.11640	6.8312
0.00076150	0.11625	6.8337
0.00076100	0.11621	6.8362
0.00076050	0.11608	6.8398
0.00076000	0.11601	6.8431
0.00075950	0.11589	6.8463
0.00075900	0.11582	6.8495
0.00075850	0.11573	6.8526
0.00075800	0.11566	6.8559
0.00075750	0.11553	6.8591
0.00075700	0.11549	6.8616
0.00075650	0.11534	6.8645
0.00075600	0.11531	6.8673
0.00075550	0.11516	6.8706
0.00075500	0.11513	6.8736
0.00075450	0.11499	6.8769
0.00075400	0.11492	6.8803
0.00075350	0.11484	6.8835
0.00075300	0.11475	6.8873
0.00075250	0.11465	6.8901
0.00075200	0.11459	6.8931
0.00075150	0.11445	6.8957
0.00075100	0.11441	6.8989
0.00075050	0.11427	6.9022
0.00075000	0.11423	6.9054
0.00074950	0.11409	6.9080
0.00074900	0.11404	6.9109
0.00074850	0.11393	6.9146
0.00074800	0.11384	6.9172
0.00074750	0.11378	6.9199
0.00074700	0.11367	6.9237
0.00074650	0.11359	6.9267
0.00074600	0.11351	6.9299
0.00074550	0.11339	6.9337
0.00074500	0.11334	6.9360
0.00074450	0.11320	6.9390
0.00074400	0.11316	6.9431
0.00074350	0.11307	6.9460
0.00074300	0.11295	6.9485
0.00074250	0.11289	6.9515
0.00074200	0.11276	6.9557
0.00074150	0.11270	6.9584
0.00074100	0.11259	6.9610
0.00074050	0.11252	6.9637
0.00074000	0.11244	6.9674
0.00073950	0.11232	6.9706
0.00073900	0.11227	6.9736
0.00073850	0.11213	6.9775
0.00073800	0.11209	6.9802
0.00073750	0.11201	6.9834
0.00073700	0.11188	6.9868
0.00073650	0.11184	6.9895
0.00073600	0.11169	6.9925
0.00073550	0.11165	6.9957
0.00073500	0.11152	6.9992
0.00073450	0.11146	7.0019
0.00073400	0.11133	7.0054
0.00073350	0.11130	7.0086
0.00073300	0.11116	7.0121
0.00073250	0.11112	7.0149
0.00073200	0.11103	7.0179
0.00073150	0.11094	7.0212
0.00073100	0.11082	7.0248
0.00073050	0.11077	7.0280
0.00073000	0.11064	7.0305
0.00072950	0.11059	7.0332
0.00072900	0.11047	7.0367
0.00072850	0.11039	7.0401
0.00072800	0.11033	7.0428
0.00072750	0.11023	7.0465
0.00072700	0.11015	7.0498
0.00072650	0.11002	7.0528
0.00072600	0.10997	7.0565
0.00072550	0.10988	7.0602
0.00072500	0.10977	7.0631
0.00072450	0.10970	7.0672
0.00072400	0.10959	7.0701
0.00072350	0.10953	7.0725
0.00072300	0.10947	7.0764
0.00072250	0.10933	7.0794
0.00072200	0.10928	7.0825
0.00072150	0.10915	7.0857
0.00072100	0.10909	7.0895
0.00072050	0.10899	7.0923
0.00072000	0.10892	7.0952
0.00071950	0.10881	7.0984
0.00071900	0.10874	7.1013
0.00071850	0.10865	7.1052
0.00071800	0.10857	7.1082
0.00071750	0.10847	7.1118
0.00071700	0.10839	7.1149
0.00071650	0.10829	7.1182
0.00071600	0.10822	7.1210
0.00071550	0.10812	7.1237
0.00071500	0.10805	7.1274
0.00071450	0.10794	7.1313
0.00071400	0.10785	7.1342
0.00071350	0.10781	7.1369
0.00071300	0.10767	7.1408
0.00071250	0.10763	7.1438
0.00071200	0.10750	7.1466
0.00071150	0.10745	7.1506
0.00071100	0.10733	7.1535
0.00071050	0.10725	7.1564
0.00071000	0.10720	7.1593
0.00070950	0.10707	7.1619
0.00070900	0.10701	7.1659
0.00070850	0.10691	7.1688
0.00070800	0.10681	7.1722
0.00070750	0.10676	7.1750
0.00070700	0.10663	7.1791
0.00070650	0.10657	7.1813
0.00070600	0.10649	7.1847
0.00070550	0.10641	7.1878
0.00070500	0.10630	7.1910
0.00070450	0.10623	7.1945
0.00070400	0.10612	7.1980
0.00070350	0.10607	7.2019
0.00070300	0.10595	7.2050
0.00070250	0.10588	7.2080
0.00070200	0.10579	7.2113
0.00070150	0.10573	7.2141
0.00070100	0.10561	7.2170
0.00070050	0.10557	7.2210
0.00070000	0.10543	7.2237
0.00069950	0.10539	7.2269
0.00069900	0.10527	7.2310
0.00069850	0.10520	7.2342
0.00069800	0.10511	7.2374
0.00069750	0.10503	7.2405
0.00069700	0.10493	7.2436
0.00069650	0.10486	7.2474
0.00069600	0.10476	7.2507
0.00069550	0.10471	7.2541
0.00069500	0.10459	7.2577
0.00069450	0.10454	7.2606
0.00069400	0.10441	7.2641
0.00069350	0.10437	7.2684
0.00069300	0.10424	7.2713
0.00069250	0.10420	7.2742
0.00069200	0.10407	7.2778
0.00069150	0.10400	7.2820
0.00069100	0.10396	7.2850
0.00069050	0.10382	7.2881
0.00069000	0.10377	7.2915
0.00068950	0.10365	7.2958
0.00068900	0.10361	7.2992
0.00068850	0.10348	7.3023
0.00068800	0.10343	7.3066
0.00068750	0.10331	7.3097
0.00068700	0.10326	7.3134
0.00068650	0.10316	7.3170
0.00068600	0.10310	7.3205
0.00068550	0.10298	7.3235
0.00068500	0.10292	7.3277
0.00068450	0.10281	7.3314
0.00068400	0.10276	7.3344
0.00068350	0.10265	7.3387
0.00068300	0.10259	7.3416
0.00068250	0.10253	7.3449
0.00068200	0.10241	7.3485
0.00068150	0.10234	7.3528
0.00068100	0.10224	7.3574
0.00068050	0.10214	7.3614
0.00068000	0.10209	7.3644
0.00067950	0.10197	7.3687
0.00067900	0.10193	7.3724
0.00067850	0.10180	7.3771
0.00067800	0.10176	7.3814
0.00067750	0.10163	7.3852
0.00067700	0.10156	7.3886
0.00067650	0.10152	7.3931
0.00067600	0.10138	7.3970
0.00067550	0.10134	7.4019
0.00067500	0.10121	7.4067
0.00067450	0.10116	7.4109
0.00067400	0.10106	7.4156
0.00067350	0.10100	7.4206
0.00067300	0.10091	7.4248
0.00067250	0.10083	7.4296
0.00067200	0.10074	7.4349
0.00067150	0.10065	7.4400
0.00067100	0.10059	7.4445
0.00067050	0.10047	7.4494
0.00067000	0.10043	7.4550
0.00066950	0.10030	7.4608
0.00066900	0.10026	7.4666
0.00066850	0.10016	7.4720
0.00066800	0.10009	7.4770
0.00066750	0.099979	7.4826
0.00066700	0.099932	7.4886
0.00066650	0.099805	7.4945
0.00066600	0.099762	7.5005
0.00066550	0.099639	7.5076
0.00066500	0.099581	7.5138
0.00066450	0.099498	7.5198
0.00066400	0.099432	7.5264
0.00066350	0.099316	7.5332
0.00066300	0.099277	7.5399
0.00066250	0.099146	7.5474
0.00066200	0.099112	7.5536
0.00066150	0.098990	7.5603
0.00066100	0.098912	7.5681
0.00066050	0.098874	7.5750
0.00066000	0.098747	7.5824
0.00065950	0.098708	7.5904
0.00065900	0.098583	7.5983
0.00065850	0.098527	7.6062
0.00065800	0.098423	7.6141
0.00065750	0.098366	7.6218
0.00065700	0.098283	7.6307
0.00065650	0.098231	7.6389
0.00065600	0.098099	7.6475
0.00065550	0.098055	7.6561
0.00065500	0.097950	7.6650
0.00065450	0.097862	7.6742
0.00065400	0.097812	7.6832
0.00065350	0.097687	7.6921
0.00065300	0.097649	7.7005
0.00065250	0.097544	7.7098
0.00065200	0.097502	7.7195
0.00065150	0.097372	7.7298
0.00065100	0.097334	7.7400
0.00065050	0.097216	7.7496
0.00065000	0.097163	7.7585
0.00064950	0.097080	7.7685
0.00064900	0.096989	7.7791
0.00064850	0.096926	7.7888
0.00064800	0.096812	7.7982
0.00064750	0.096763	7.8080
0.00064700	0.096664	7.8183
0.00064650	0.096618	7.8287
0.00064600	0.096506	7.8404
0.00064550	0.096438	7.8507
0.00064500	0.096379	7.8612
0.00064450	0.096259	7.8711
0.00064400	0.096228	7.8819
0.00064350	0.096105	7.8932
0.00064300	0.096054	7.9043
0.00064250	0.095954	7.9152
0.00064200	0.095923	7.9252
0.00064150	0.095792	7.9355
0.00064100	0.095753	7.9465
0.00064050	0.095638	7.9579
0.00064000	0.095601	7.9692
0.00063950	0.095487	7.9797
0.00063900	0.095445	7.9897
0.00063850	0.095348	8.0003
0.00063800	0.095291	8.0108
0.00063750	0.095178	8.0215
0.00063700	0.095137	8.0324
0.00063650	0.095020	8.0436
0.00063600	0.094987	8.0540
0.00063550	0.094866	8.0652
0.00063500	0.094829	8.0759
0.00063450	0.094754	8.0862
0.00063400	0.094672	8.0966
0.00063350	0.094582	8.1072
0.00063300	0.094535	8.1173
0.00063250	0.094415	8.1273
0.00063200	0.094376	8.1379
0.00063150	0.094255	8.1474
0.00063100	0.094222	8.1571
0.00063050	0.094107	8.1670
0.00063000	0.094062	8.1769
0.00062950	0.093985	8.1866
0.00062900	0.093920	8.1963
0.00062850	0.093813	8.2060
0.00062800	0.093775	8.2155
0.00062750	0.093657	8.2251
0.00062700	0.093621	8.2343
0.00062650	0.093502	8.2442
0.00062600	0.093471	8.2543
0.00062550	0.093356	8.2635
0.00062500	0.093305	8.2725
0.00062450	0.093231	8.2822
0.00062400	0.093170	8.2909
0.00062350	0.093074	8.2999
0.00062300	0.093022	8.3086
0.00062250	0.092912	8.3180
0.00062200	0.092873	8.3278
0.00062150	0.092761	8.3379
0.00062100	0.092723	8.3480
0.00062050	0.092634	8.3572
0.00062000	0.092587	8.3667
0.00061950	0.092470	8.3756
0.00061900	0.092436	8.3839
0.00061850	0.092328	8.3921
0.00061800	0.092282	8.4011
0.00061750	0.092176	8.4099
0.00061700	0.092138	8.4193
0.00061650	0.092026	8.4287
0.00061600	0.091982	8.4373
0.00061550	0.091887	8.4469
0.00061500	0.091852	8.4550
0.00061450	0.091739	8.4630
0.00061400	0.091697	8.4723
0.00061350	0.091592	8.4800
0.00061300	0.091553	8.4878
0.00061250	0.091452	8.4968
0.00061200	0.091417	8.5056
0.00061150	0.091306	8.5138
0.00061100	0.091271	8.5221
0.00061050	0.091206	8.5300
0.00061000	0.091097	8.5382
0.00060950	0.091051	8.5443
0.00060900	0.090947	8.5527
0.00060850	0.090911	8.5608
0.00060800	0.090797	8.5681
0.00060750	0.090760	8.5755
0.00060700	0.090651	8.5828
0.00060650	0.090596	8.5904
0.00060600	0.090534	8.5972
0.00060550	0.090439	8.6044
0.00060500	0.090372	8.6106
0.00060450	0.090339	8.6174
0.00060400	0.090226	8.6240
0.00060350	0.090193	8.6301
0.00060300	0.090081	8.6362
0.00060250	0.090032	8.6425
0.00060200	0.089942	8.6484
0.00060150	0.089877	8.6547
0.00060100	0.089810	8.6617
0.00060050	0.089763	8.6686
0.00060000	0.089655	8.6745
0.00059950	0.089619	8.6809
0.00059900	0.089518	8.6864
0.00059850	0.089478	8.6924
0.00059800	0.089369	8.6975
0.00059750	0.089325	8.7036
0.00059700	0.089226	8.7083
0.00059650	0.089179	8.7130
0.00059600	0.089130	8.7177
0.00059550	0.089019	8.7232
0.00059500	0.088986	8.7275
0.00059450	0.088875	8.7336
0.00059400	0.088843	8.7382
0.00059350	0.088730	8.7428
0.00059300	0.088696	8.7491
0.00059250	0.088588	8.7532
0.00059200	0.088552	8.7575
0.00059150	0.088468	8.7616
0.00059100	0.088400	8.7656
0.00059050	0.088331	8.7688
0.00059000	0.088274	8.7730
0.00058950	0.088172	8.7779
0.00058900	0.088137	8.7822
0.00058850	0.088032	8.7861
0.00058800	0.087994	8.7898
0.00058750	0.087886	8.7930
0.00058700	0.087853	8.7967
0.00058650	0.087755	8.8003
0.00058600	0.087720	8.8037
0.00058550	0.087613	8.8075
0.00058500	0.087577	8.8096
0.00058450	0.087467	8.8140
0.00058400	0.087437	8.8171
0.00058350	0.087328	8.8202
0.00058300	0.087284	8.8235
0.00058250	0.087196	8.8245
0.00058200	0.087148	8.8277
0.00058150	0.087052	8.8308
0.00058100	0.087019	8.8330
0.00058050	0.086905	8.8351
0.00058000	0.086868	8.8364
0.00057950	0.086775	8.8392
0.00057900	0.086720	8.8415
0.00057850	0.086636	8.8436
0.00057800	0.086598	8.8447
0.00057750	0.086499	8.8478
0.00057700	0.086431	8.8489
0.00057650	0.086384	8.8515
0.00057600	0.086275	8.8530
0.00057550	0.086247	8.8531
0.00057500	0.086139	8.8553
0.00057450	0.086105	8.8562
0.00057400	0.086031	8.8578
0.00057350	0.085962	8.8583
0.00057300	0.085869	8.8595
0.00057250	0.085826	8.8604
0.00057200	0.085720	8.8604
0.00057150	0.085690	8.8626
0.00057100	0.085586	8.8636
0.00057050	0.085524	8.8638
0.00057000	0.085470	8.8637
0.00056950	0.085385	8.8637
0.00056900	0.085310	8.8637
0.00056850	0.085267	8.8647
0.00056800	0.085177	8.8647
0.00056750	0.085102	8.8647
0.00056700	0.085060	8.8647
0.00056650	0.084950	8.8648
0.00056600	0.084917	8.8647
0.00056550	0.084824	8.8638
0.00056500	0.084758	8.8638
0.00056450	0.084682	8.8638
0.00056400	0.084647	8.8638
0.00056350	0.084531	8.8638
0.00056300	0.084500	8.8638
0.00056250	0.084392	8.8626
0.00056200	0.084346	8.8604
0.00056150	0.084279	8.8595
0.00056100	0.084183	8.8588
0.00056050	0.084150	8.8584
0.00056000	0.084086	8.8563
0.00055950	0.083987	8.8554
0.00055900	0.083930	8.8520
0.00055850	0.083849	8.8511
0.00055800	0.083786	8.8490
0.00055750	0.083712	8.8478
0.00055700	0.083635	8.8448
0.00055650	0.083579	8.8432
0.00055600	0.083494	8.8401
0.00055550	0.083447	8.8372
0.00055500	0.083388	8.8350
0.00055450	0.083313	8.8320
0.00055400	0.083214	8.8278
0.00055350	0.083168	8.8245
0.00055300	0.083071	8.8215
0.00055250	0.083026	8.8178
0.00055200	0.082931	8.8151
0.00055150	0.082865	8.8097
0.00055100	0.082821	8.8056
0.00055050	0.082732	8.8025
0.00055000	0.082676	8.7973
0.00054950	0.082587	8.7930
0.00054900	0.082519	8.7885
0.00054850	0.082465	8.7830
0.00054800	0.082412	8.7789
0.00054750	0.082297	8.7735
0.00054700	0.082263	8.7676
0.00054650	0.082150	8.7627
0.00054600	0.082120	8.7575
0.00054550	0.082008	8.7507
0.00054500	0.081981	8.7445
0.00054450	0.081912	8.7387
0.00054400	0.081819	8.7323
0.00054350	0.081740	8.7258
0.00054300	0.081690	8.7195
0.00054250	0.081592	8.7123
0.00054200	0.081549	8.7049
0.00054150	0.081451	8.6979
0.00054100	0.081399	8.6915
0.00054050	0.081309	8.6842
0.00054000	0.081263	8.6754
0.00053950	0.081208	8.6681
0.00053900	0.081090	8.6594
0.00053850	0.081054	8.6511
0.00053800	0.080945	8.6430
0.00053750	0.080911	8.6336
0.00053700	0.080801	8.6246
0.00053650	0.080768	8.6149
0.00053600	0.080657	8.6049
0.00053550	0.080625	8.5946
0.00053500	0.080512	8.5843
0.00053450	0.080453	8.5752
0.00053400	0.080403	8.5642
0.00053350	0.080304	8.5528
0.00053300	0.080246	8.5408
0.00053250	0.080161	8.5295
0.00053200	0.080103	8.5183
0.00053150	0.080014	8.5067
0.00053100	0.079961	8.4940
0.00053050	0.079878	8.4813
0.00053000	0.079832	8.4695
0.00052950	0.079735	8.4565
0.00052900	0.079671	8.4422
0.00052850	0.079574	8.4273
0.00052800	0.079527	8.4137
0.00052750	0.079434	8.4001
0.00052700	0.079377	8.3861
0.00052650	0.079285	8.3704
0.00052600	0.079223	8.3548
0.00052550	0.079130	8.3395
0.00052500	0.079090	8.3239
0.00052450	0.078994	8.3074
0.00052400	0.078936	8.2906
0.00052350	0.078823	8.2739
0.00052300	0.078791	8.2572
0.00052250	0.078671	8.2404
0.00052200	0.078633	8.2221
0.00052150	0.078548	8.2042
0.00052100	0.078462	8.1873
0.00052050	0.078411	8.1694
0.00052000	0.078337	8.1502
0.00051950	0.078247	8.1309
0.00051900	0.078156	8.1117
0.00051850	0.078097	8.0926
0.00051800	0.077987	8.0721
0.00051750	0.077953	8.0516
0.00051700	0.077827	8.0313
0.00051650	0.077797	8.0109
0.00051600	0.077678	7.9907
0.00051550	0.077642	7.9706
0.00051500	0.077529	7.9491
0.00051450	0.077475	7.9272
0.00051400	0.077379	7.9053
0.00051350	0.077333	7.8839
0.00051300	0.077207	7.8621
0.00051250	0.077170	7.8406
0.00051200	0.077065	7.8181
0.00051150	0.077001	7.7958
0.00051100	0.076909	7.7747
0.00051050	0.076832	7.7536
0.00051000	0.076760	7.7318
0.00050950	0.076706	7.7092
0.00050900	0.076576	7.6871
0.00050850	0.076541	7.6656
0.00050800	0.076415	7.6437
0.00050750	0.076372	7.6226
0.00050700	0.076254	7.6012
0.00050650	0.076207	7.5799
0.00050600	0.076100	7.5589
0.00050550	0.076017	7.5376
0.00050500	0.075929	7.5161
0.00050450	0.075894	7.4947
0.00050400	0.075766	7.4739
0.00050350	0.075719	7.4532
0.00050300	0.075609	7.4322
0.00050250	0.075528	7.4119
0.00050200	0.075471	7.3919
0.00050150	0.075344	7.3720
0.00050100	0.075278	7.3514
0.00050050	0.075205	7.3314
0.00050000	0.075131	7.3106
0.00049950	0.075018	7.2899
0.00049900	0.074974	7.2703
0.00049850	0.074837	7.2504
0.00049800	0.074801	7.2312
0.00049750	0.074668	7.2119
0.00049700	0.074609	7.1926
0.00049650	0.074520	7.1732
0.00049600	0.074415	7.1543
0.00049550	0.074334	7.1356
0.00049500	0.074285	7.1157
0.00049450	0.074163	7.0967
0.00049400	0.074086	7.0780
0.00049350	0.074008	7.0594
0.00049300	0.073878	7.0410
0.00049250	0.073835	7.0229
0.00049200	0.073720	7.0048
0.00049150	0.073663	6.9869
0.00049100	0.073533	6.9692
0.00049050	0.073483	6.9518
0.00049000	0.073358	6.9337
0.00048950	0.073270	6.9164
0.00048900	0.073195	6.8998
0.00048850	0.073074	6.8832
0.00048800	0.072996	6.8667
0.00048750	0.072949	6.8508
0.00048700	0.072815	6.8357
0.00048650	0.072754	6.8202
0.00048600	0.072622	6.8054
0.00048550	0.072577	6.7910
0.00048500	0.072434	6.7766
0.00048450	0.072389	6.7627
0.00048400	0.072289	6.7500
0.00048350	0.072209	6.7372
0.00048300	0.072075	6.7250
0.00048250	0.072033	6.7133
0.00048200	0.071892	6.7025
0.00048150	0.071846	6.6919
0.00048100	0.071701	6.6814
0.00048050	0.071641	6.6721
0.00048000	0.071535	6.6632
0.00047950	0.071428	6.6545
0.00047900	0.071336	6.6460
0.00047850	0.071293	6.6389
0.00047800	0.071154	6.6319
0.00047750	0.071082	6.6245
0.00047700	0.070992	6.6184
0.00047650	0.070882	6.6130
0.00047600	0.070801	6.6078
0.00047550	0.070696	6.6029
0.00047500	0.070598	6.5990
0.00047450	0.070537	6.5950
0.00047400	0.070392	6.5918
0.00047350	0.070348	6.5892
0.00047300	0.070226	6.5880
0.00047250	0.070145	6.5868
0.00047200	0.070027	6.5862
0.00047150	0.069955	6.5868
0.00047100	0.069837	6.5880
0.00047050	0.069763	6.5895
0.00047000	0.069667	6.5928
0.00046950	0.069570	6.5969
0.00046900	0.069474	6.6013
0.00046850	0.069378	6.6062
0.00046800	0.069296	6.6129
0.00046750	0.069192	6.6208
0.00046700	0.069094	6.6300
0.00046650	0.068997	6.6396
0.00046600	0.068948	6.6507
0.00046550	0.068797	6.6635
0.00046500	0.068755	6.6772
0.00046450	0.068611	6.6919
0.00046400	0.068564	6.7079
0.00046350	0.068423	6.7260
0.00046300	0.068362	6.7451
0.00046250	0.068254	6.7661
0.00046200	0.068210	6.7881
0.00046150	0.068065	6.8118
0.00046100	0.068019	6.8374
0.00046050	0.067879	6.8651
0.00046000	0.067830	6.8938
0.00045950	0.067719	6.9242
0.00045900	0.067635	6.9558
0.00045850	0.067540	6.9889
0.00045800	0.067496	7.0240
0.00045750	0.067359	7.0613
0.00045700	0.067320	7.1008
0.00045650	0.067187	7.1422
0.00045600	0.067137	7.1865
0.00045550	0.067012	7.2332
0.00045500	0.066961	7.2809
0.00045450	0.066840	7.3302
0.00045400	0.066802	7.3800
0.00045350	0.066675	7.4320
0.00045300	0.066624	7.4868
0.00045250	0.066545	7.5438
0.00045200	0.066472	7.6015
0.00045150	0.066355	7.6618
0.00045100	0.066317	7.7254
0.00045050	0.066196	7.7896
0.00045000	0.066150	7.8537
0.00044950	0.066054	7.9211
0.00044900	0.065987	7.9885
0.00044850	0.065925	8.0576
0.00044800	0.065816	8.1267
0.00044750	0.065763	8.1972
0.00044700	0.065708	8.2706
0.00044650	0.065622	8.3446
0.00044600	0.065543	8.4192
0.00044550	0.065482	8.4953
0.00044500	0.065399	8.5720
0.00044450	0.065355	8.6502
0.00044400	0.065251	8.7291
0.00044350	0.065220	8.8095
0.00044300	0.065147	8.8897
0.00044250	0.065093	8.9706
0.00044200	0.064995	9.0529
0.00044150	0.064941	9.1349
0.00044100	0.064865	9.2193
0.00044050	0.064801	9.3051
0.00044000	0.064741	9.3890
0.00043950	0.064657	9.4728
0.00043900	0.064628	9.5586
0.00043850	0.064526	9.6436
0.00043800	0.064500	9.7294
0.00043750	0.064404	9.8162
0.00043700	0.064371	9.9034
0.00043650	0.064294	9.9895
0.00043600	0.064249	10.076
0.00043550	0.064166	10.164
0.00043500	0.064133	10.252
0.00043450	0.064039	10.340
0.00043400	0.064014	10.428
0.00043350	0.063924	10.516
0.00043300	0.063887	10.601
0.00043250	0.063822	10.688
0.00043200	0.063789	10.778
0.00043150	0.063694	10.868
0.00043100	0.063668	10.958
0.00043050	0.063599	11.123
0.00043000	0.063591	11.144
0.00042950	0.063483	11.198
0.00042900	0.063467	11.271
0.00042850	0.063391	11.353
0.00042800	0.063335	11.436
0.00042750	0.063302	11.521
0.00042700	0.063215	11.608
0.00042650	0.063206	11.696
0.00042600	0.063156	11.782
0.00042550	0.063078	11.868
0.00042500	0.063024	11.954
0.00042450	0.062994	12.038
0.00042400	0.062909	12.122
0.00042350	0.062897	12.208
0.00042300	0.062802	12.293
0.00042250	0.062796	12.378
0.00042200	0.062708	12.463
0.00042150	0.062680	12.546
0.00042100	0.062615	12.631
0.00042050	0.062606	12.715
0.00042000	0.062512	12.800
0.00041950	0.062494	12.884
0.00041900	0.062439	12.967
0.00041850	0.062385	13.051
0.00041800	0.062355	13.133
0.00041750	0.062279	13.214
0.00041700	0.062267	13.298
0.00041650	0.062178	13.384
0.00041600	0.062144	13.466
0.00041550	0.062124	13.548
0.00041500	0.062064	13.632
0.00041450	0.062020	13.713
0.00041400	0.061990	13.794
0.00041350	0.061913	13.875
0.00041300	0.061907	13.954
0.00041250	0.061820	14.034
0.00041200	0.061816	14.118
0.00041150	0.061740	14.199
0.00041100	0.061709	14.279
0.00041050	0.061655	14.359
0.00041000	0.061648	14.438
0.00040950	0.061571	14.519
0.00040900	0.061540	14.596
0.00040850	0.061510	14.676
0.00040800	0.061445	14.753
0.00040750	0.061418	14.831
0.00040700	0.061363	14.910
0.00040650	0.061337	14.989
0.00040600	0.061278	15.067
0.00040550	0.061254	15.143
0.00040500	0.061202	15.219
0.00040450	0.061155	15.293
0.00040400	0.061150	15.368
0.00040350	0.061071	15.444
0.00040300	0.061068	15.519
0.00040250	0.060988	15.593
0.00040200	0.060984	15.669
0.00040150	0.060911	15.743
0.00040100	0.060909	15.815
0.00040050	0.060832	15.886
0.00040000	0.060832	15.961
0.00039950	0.060755	16.035
0.00039900	0.060732	16.106
0.00039850	0.060706	16.177
0.00039800	0.060664	16.249
0.00039750	0.060619	16.321
0.00039700	0.060589	16.393
0.00039650	0.060537	16.465
0.00039600	0.060522	16.533
0.00039550	0.060460	16.601
0.00039500	0.060452	16.669
0.00039450	0.060421	16.736
0.00039400	0.060349	16.802
0.00039350	0.060344	16.869
0.00039300	0.060273	16.936
0.00039250	0.060268	17.004
0.00039200	0.060201	17.073
0.00039150	0.060195	17.141
0.00039100	0.060131	17.205
0.00039050	0.060123	17.267
0.00039000	0.060080	17.329
0.00038950	0.060045	17.393
0.00038900	0.060006	17.456
0.00038850	0.059972	17.519
0.00038800	0.059931	17.582
0.00038750	0.059905	17.646
0.00038700	0.059861	17.708
0.00038650	0.059834	17.770
0.00038600	0.059791	17.832
0.00038550	0.059770	17.891
0.00038500	0.059721	17.949
0.00038450	0.059705	18.008
0.00038400	0.059681	18.067
0.00038350	0.059613	18.126
0.00038300	0.059609	18.185
0.00038250	0.059543	18.245
0.00038200	0.059539	18.303
0.00038150	0.059476	18.362
0.00038100	0.059471	18.420
0.00038050	0.059412	18.477
0.00038000	0.059400	18.534
0.00037950	0.059349	18.592
0.00037900	0.059341	18.646
0.00037850	0.059281	18.701
0.00037800	0.059276	18.759
0.00037750	0.059211	18.815
0.00037700	0.059209	18.870
0.00037650	0.059145	18.926
0.00037600	0.059144	18.982
0.00037550	0.059108	19.037
0.00037500	0.059065	19.091
0.00037450	0.059027	19.146
0.00037400	0.059013	19.198
0.00037350	0.058954	19.251
0.00037300	0.058950	19.305
0.00037250	0.058889	19.356
0.00037200	0.058883	19.410
0.00037150	0.058829	19.462
0.00037100	0.058812	19.515
0.00037050	0.058775	19.565
0.00037000	0.058754	19.614
0.00036950	0.058714	19.664
0.00036900	0.058690	19.714
0.00036850	0.058642	19.764
0.00036800	0.058632	19.813
0.00036750	0.058573	19.863
0.00036700	0.058573	19.912
0.00036650	0.058512	19.959
0.00036600	0.058511	20.006
0.00036550	0.058458	20.055
0.00036500	0.058451	20.099
0.00036450	0.058390	20.148
0.00036400	0.058389	20.193
0.00036350	0.058330	20.239
0.00036300	0.058324	20.285
0.00036250	0.058271	20.330
0.00036200	0.058260	20.375
0.00036150	0.058214	20.420
0.00036100	0.058198	20.464
0.00036050	0.058157	20.507
0.00036000	0.058144	20.551
0.00035950	0.058095	20.595
0.00035900	0.058085	20.636
0.00035850	0.058029	20.679
0.00035800	0.058025	20.719
0.00035750	0.057968	20.763
0.00035700	0.057967	20.804
0.00035650	0.057938	20.845
0.00035600	0.057887	20.885
0.00035550	0.057871	20.926
0.00035500	0.057833	20.966
0.00035450	0.057809	21.007
0.00035400	0.057776	21.046
0.00035350	0.057742	21.086
0.00035300	0.057722	21.123
0.00035250	0.057683	21.161
0.00035200	0.057649	21.199
0.00035150	0.057647	21.238
0.00035100	0.057589	21.275
0.00035050	0.057586	21.311
0.00035000	0.057530	21.349
0.00034950	0.057528	21.384
0.00034900	0.057471	21.423
0.00034850	0.057466	21.460
0.00034800	0.057422	21.494
0.00034750	0.057401	21.528
0.00034700	0.057365	21.563
0.00034650	0.057354	21.597
0.00034600	0.057302	21.631
0.00034550	0.057299	21.664
0.00034500	0.057247	21.697
0.00034450	0.057233	21.730
0.00034400	0.057195	21.764
0.00034350	0.057170	21.800
0.00034300	0.057135	21.830
0.00034250	0.057130	21.865
0.00034200	0.057076	21.894
0.00034150	0.057072	21.927
0.00034100	0.057022	21.957
0.00034050	0.057010	21.988
0.00034000	0.056970	22.019
0.00033950	0.056950	22.051
0.00033900	0.056916	22.080
0.00033850	0.056885	22.141
0.00033800	0.056861	22.147
0.00033750	0.056826	22.164
0.00033700	0.056824	22.189
0.00033650	0.056770	22.215
0.00033600	0.056764	22.244
0.00033550	0.056714	22.271
0.00033500	0.056709	22.300
0.00033450	0.056659	22.327
0.00033400	0.056653	22.356
0.00033350	0.056601	22.384
0.00033300	0.056579	22.410
0.00033250	0.056567	22.437
0.00033200	0.056529	22.464
0.00033150	0.056507	22.491
0.00033100	0.056481	22.515
0.00033050	0.056448	22.541
0.00033000	0.056432	22.567
0.00032950	0.056385	22.589
0.00032900	0.056381	22.612
0.00032850	0.056329	22.637
0.00032800	0.056320	22.665
0.00032750	0.056281	22.689
0.00032700	0.056274	22.714
0.00032650	0.056221	22.738
0.00032600	0.056221	22.760
0.00032550	0.056167	22.782
0.00032500	0.056166	22.806
0.00032450	0.056114	22.827
0.00032400	0.056103	22.851
0.00032350	0.056064	22.873
0.00032300	0.056048	22.898
0.00032250	0.056014	22.917
0.00032200	0.056004	22.940
0.00032150	0.055955	22.963
0.00032100	0.055949	22.982
0.00032050	0.055899	23.003
0.00032000	0.055897	23.024
0.00031950	0.055843	23.045
0.00031900	0.055841	23.066
0.00031850	0.055792	23.086
0.00031800	0.055787	23.109
0.00031750	0.055740	23.128
0.00031700	0.055726	23.149
0.00031650	0.055697	23.168
0.00031600	0.055673	23.188
0.00031550	0.055641	23.206
0.00031500	0.055627	23.225
0.00031450	0.055577	23.243
0.00031400	0.055576	23.262
0.00031350	0.055525	23.282
0.00031300	0.055517	23.300
0.00031250	0.055483	23.317
0.00031200	0.055472	23.334
0.00031150	0.055421	23.351
0.00031100	0.055419	23.369
0.00031050	0.055368	23.384
0.00031000	0.055363	23.401
0.00030950	0.055322	23.417
0.00030900	0.055303	23.435
0.00030850	0.055271	23.452
0.00030800	0.055246	23.469
0.00030750	0.055213	23.484
0.00030700	0.055209	23.497
0.00030650	0.055163	23.513
0.00030600	0.055144	23.527
0.00030550	0.055118	23.543
0.00030500	0.055085	23.557
0.00030450	0.055069	23.573
0.00030400	0.055025	23.587
0.00030350	0.055008	23.602
0.00030300	0.054984	23.615
0.00030250	0.054970	23.630
0.00030200	0.054922	23.645
0.00030150	0.054921	23.659
0.00030100	0.054874	23.672
0.00030050	0.054856	23.684
0.00030000	0.054834	23.699
0.00029950	0.054791	23.714
0.00029900	0.054789	23.726
0.00029850	0.054750	23.740
0.00029800	0.054736	23.754
0.00029750	0.054688	23.766
0.00029700	0.054685	23.777
0.00029650	0.054639	23.789
0.00029600	0.054624	23.803
0.00029550	0.054600	23.813
0.00029500	0.054585	23.827
0.00029450	0.054536	23.839
0.00029400	0.054526	23.849
0.00029350	0.054496	23.858
0.00029300	0.054459	23.872
0.00029250	0.054452	23.881
0.00029200	0.054402	23.893
0.00029150	0.054402	23.905
0.00029100	0.054356	23.915
0.00029050	0.054348	23.924
0.00029000	0.054304	23.935
0.00028950	0.054299	23.944
0.00028900	0.054249	23.953
0.00028850	0.054242	23.963
0.00028800	0.054208	23.972
0.00028750	0.054178	23.981
0.00028700	0.054162	23.989
0.00028650	0.054126	23.997
0.00028600	0.054097	24.005
0.00028550	0.054093	24.012
0.00028500	0.054041	24.017
0.00028450	0.054039	24.029
0.00028400	0.053994	24.039
0.00028350	0.053979	24.044
0.00028300	0.053956	24.051
0.00028250	0.053917	24.058
0.00028200	0.053892	24.065
0.00028150	0.053886	24.070
0.00028100	0.053846	24.077
0.00028050	0.053824	24.084
0.00028000	0.053805	24.092
0.00027950	0.053762	24.097
0.00027900	0.053759	24.104
0.00027850	0.053711	24.106
0.00027800	0.053704	24.111
0.00027750	0.053661	24.113
0.00027700	0.053658	24.120
0.00027650	0.053608	24.123
0.00027600	0.053607	24.130
0.00027550	0.053555	24.132
0.00027500	0.053552	24.137
0.00027450	0.053508	24.140
0.00027400	0.053496	24.143
0.00027350	0.053466	24.147
0.00027300	0.053448	24.150
0.00027250	0.053411	24.150
0.00027200	0.053397	24.154
0.00027150	0.053360	24.156
0.00027100	0.053347	24.159
0.00027050	0.053302	24.160
0.00027000	0.053298	24.165
0.00026950	0.053276	24.166
0.00026900	0.053227	24.169
0.00026850	0.053224	24.169
0.00026800	0.053175	24.173
0.00026750	0.053170	24.174
0.00026700	0.053134	24.177
0.00026650	0.053104	24.178
0.00026600	0.053092	24.178
0.00026550	0.053073	24.183
0.00026500	0.053025	24.182
0.00026450	0.053012	24.183
0.00026400	0.052981	24.185
0.00026350	0.052948	24.186
0.00026300	0.052943	24.190
0.00026250	0.052894	24.190
0.00026200	0.052887	24.189
0.00026150	0.052857	24.190
0.00026100	0.052844	24.190
0.00026050	0.052793	24.190
0.00026000	0.052788	24.191
0.00025950	0.052749	24.192
0.00025900	0.052725	24.193
0.00025850	0.052709	24.192
0.00025800	0.052666	24.191
0.00025750	0.052643	24.190
0.00025700	0.052636	24.190
0.00025650	0.052595	24.190
0.00025600	0.052575	24.190
0.00025550	0.052553	24.190
0.00025500	0.052512	24.190
0.00025450	0.052509	24.185
0.00025400	0.052462	24.183
0.00025350	0.052450	24.178
0.00025300	0.052417	24.178
0.00025250	0.052407	24.176
0.00025200	0.052358	24.173
0.00025150	0.052358	24.169
0.00025100	0.052309	24.166
0.00025050	0.052296	24.159
0.00025000	0.052267	24.155
0.00024950	0.052255	24.149
0.00024900	0.052207	24.147
0.00024850	0.052204	24.140
0.00024800	0.052157	24.137
0.00024750	0.052142	24.132
0.00024700	0.052118	24.130
0.00024650	0.052077	24.123
0.00024600	0.052074	24.120
0.00024550	0.052049	24.113
0.00024500	0.052010	24.111
0.00024450	0.051983	24.103
0.00024400	0.051970	24.096
0.00024350	0.051923	24.094
0.00024300	0.051923	24.087
0.00024250	0.051872	24.082
0.00024200	0.051868	24.076
0.00024150	0.051834	24.069
0.00024100	0.051812	24.065
0.00024050	0.051776	24.058
0.00024000	0.051765	24.050
0.00023950	0.051719	24.043
0.00023900	0.051717	24.039
0.00023850	0.051667	24.031
0.00023800	0.051654	24.024
0.00023750	0.051625	24.017
0.00023700	0.051611	24.008
0.00023650	0.051566	24.001
0.00023600	0.051562	23.991
0.00023550	0.051514	23.985
0.00023500	0.051507	23.979
0.00023450	0.051473	23.972
0.00023400	0.051462	23.963
0.00023350	0.051417	23.955
0.00023300	0.051400	23.945
0.00023250	0.051375	23.935
0.00023200	0.051337	23.927
0.00023150	0.051329	23.919
0.00023100	0.051280	23.909
0.00023050	0.051279	23.898
0.00023000	0.051231	23.889
0.00022950	0.051222	23.879
0.00022900	0.051183	23.865
0.00022850	0.051178	23.854
0.00022800	0.051128	23.844
0.00022750	0.051122	23.831
0.00022700	0.051081	23.821
0.00022650	0.051061	23.807
0.00022600	0.051038	23.794
0.00022550	0.051000	23.783
0.00022500	0.050994	23.769
0.00022450	0.050961	23.759
0.00022400	0.050937	23.745
0.00022350	0.050901	23.733
0.00022300	0.050889	23.724
0.00022250	0.050842	23.708
0.00022200	0.050839	23.696
0.00022150	0.050792	23.682
0.00022100	0.050785	23.668
0.00022050	0.050751	23.655
0.00022000	0.050725	23.641
0.00021950	0.050690	23.628
0.00021900	0.050683	23.613
0.00021850	0.050632	23.599
0.00021800	0.050632	23.583
0.00021750	0.050584	23.567
0.00021700	0.050565	23.552
0.00021650	0.050544	23.536
0.00021600	0.050529	23.521
0.00021550	0.050478	23.505
0.00021500	0.050464	23.489
0.00021450	0.050437	23.471
0.00021400	0.050403	23.457
0.00021350	0.050394	23.439
0.00021300	0.050343	23.421
0.00021250	0.050339	23.402
0.00021200	0.050300	23.383
0.00021150	0.050290	23.363
0.00021100	0.050239	23.344
0.00021050	0.050234	23.326
0.00021000	0.050190	23.308
0.00020950	0.050171	23.287
0.00020900	0.050149	23.266
0.00020850	0.050106	23.249
0.00020800	0.050103	23.228
0.00020750	0.050076	23.208
0.00020700	0.050035	23.188
0.00020650	0.050005	23.168
0.00020600	0.049995	23.146
0.00020550	0.049944	23.126
0.00020500	0.049939	23.105
0.00020450	0.049900	23.086
0.00020400	0.049876	23.066
0.00020350	0.049849	23.045
0.00020300	0.049816	23.023
0.00020250	0.049785	23.002
0.00020200	0.049780	22.980
0.00020150	0.049734	22.959
0.00020100	0.049718	22.937
0.00020050	0.049691	22.915
0.00020000	0.049652	22.895
0.00019950	0.049643	22.872
0.00019900	0.049624	22.850
0.00019850	0.049574	22.827
0.00019800	0.049559	22.805
0.00019750	0.049527	22.781
0.00019700	0.049493	22.757
0.00019650	0.049477	22.735
0.00019600	0.049436	22.711
0.00019550	0.049425	22.687
0.00019500	0.049382	22.664
0.00019450	0.049353	22.641
0.00019400	0.049351	22.617
0.00019350	0.049300	22.592
0.00019300	0.049287	22.566
0.00019250	0.049259	22.537
0.00019200	0.049217	22.510
0.00019150	0.049211	22.484
0.00019100	0.049158	22.460
0.00019050	0.049156	22.434
0.00019000	0.049117	22.407
0.00018950	0.049103	22.378
0.00018900	0.049053	22.351
0.00018850	0.049049	22.323
0.00018800	0.049001	22.296
0.00018750	0.048979	22.266
0.00018700	0.048953	22.238
0.00018650	0.048915	22.209
0.00018600	0.048906	22.179
0.00018550	0.048883	22.150
0.00018500	0.048837	22.120
0.00018450	0.048813	22.090
0.00018400	0.048791	22.061
0.00018350	0.048748	22.031
0.00018300	0.048738	21.997
0.00018250	0.048686	21.967
0.00018200	0.048683	21.938
0.00018150	0.048633	21.908
0.00018100	0.048620	21.877
0.00018050	0.048576	21.844
0.00018000	0.048573	21.811
0.00017950	0.048523	21.778
0.00017900	0.048505	21.743
0.00017850	0.048478	21.713
0.00017800	0.048433	21.680
0.00017750	0.048428	21.645
0.00017700	0.048374	21.611
0.00017650	0.048359	21.576
0.00017600	0.048332	21.543
0.00017550	0.048307	21.509
0.00017500	0.048266	21.473
0.00017450	0.048257	21.438
0.00017400	0.048202	21.403
0.00017350	0.048200	21.366
0.00017300	0.048147	21.329
0.00017250	0.048134	21.290
0.00017200	0.048090	21.253
0.00017150	0.048088	21.215
0.00017100	0.048030	21.179
0.00017050	0.048026	21.142
0.00017000	0.047975	21.106
0.00016950	0.047963	21.068
0.00016900	0.047923	21.030
0.00016850	0.047912	20.991
0.00016800	0.047854	20.951
0.00016750	0.047853	20.911
0.00016700	0.047794	20.871
0.00016650	0.047792	20.830
0.00016600	0.047736	20.790
0.00016550	0.047721	20.748
0.00016500	0.047696	20.708
0.00016450	0.047653	20.665
0.00016400	0.047619	20.623
0.00016350	0.047616	20.581
0.00016300	0.047561	20.538
0.00016250	0.047540	20.495
0.00016200	0.047510	20.453
0.00016150	0.047473	20.410
0.00016100	0.047456	20.365
0.00016050	0.047405	20.321
0.00016000	0.047381	20.279
0.00015950	0.047361	20.233
0.00015900	0.047337	20.187
0.00015850	0.047283	20.140
0.00015800	0.047279	20.095
0.00015750	0.047218	20.048
0.00015700	0.047218	20.001
0.00015650	0.047156	19.956
0.00015600	0.047151	19.909
0.00015550	0.047104	19.863
0.00015500	0.047092	19.815
0.00015450	0.047034	19.765
0.00015400	0.047031	19.716
0.00015350	0.046975	19.667
0.00015300	0.046957	19.618
0.00015250	0.046926	19.570
0.00015200	0.046876	19.520
0.00015150	0.046872	19.471
0.00015100	0.046834	19.420
0.00015050	0.046801	19.370
0.00015000	0.046750	19.319
0.00014950	0.046740	19.266
0.00014900	0.046681	19.217
0.00014850	0.046677	19.167
0.00014800	0.046619	19.115
0.00014750	0.046593	19.062
0.00014700	0.046571	19.011
0.00014650	0.046551	18.960
0.00014600	0.046487	18.910
0.00014550	0.046477	18.861
0.00014500	0.046428	18.811
0.00014450	0.046395	18.761
0.00014400	0.046382	18.710
0.00014350	0.046352	18.659
0.00014300	0.046291	18.611
0.00014250	0.046270	18.563
0.00014200	0.046238	18.515
0.00014150	0.046190	18.468
0.00014100	0.046181	18.421
0.00014050	0.046116	18.377
0.00014000	0.046096	18.331
0.00013950	0.046075	18.286
0.00013900	0.046032	18.241
0.00013850	0.045987	18.195
0.00013800	0.045977	18.150
0.00013750	0.045914	18.105
0.00013700	0.045912	18.059
0.00013650	0.045847	18.017
0.00013600	0.045838	17.977
0.00013550	0.045790	17.932
0.00013500	0.045777	17.888
0.00013450	0.045710	17.843
0.00013400	0.045702	17.801
0.00013350	0.045646	17.762
0.00013300	0.045621	17.723
0.00013250	0.045588	17.680
0.00013200	0.045573	17.634
0.00013150	0.045505	17.588
0.00013100	0.045491	17.541
0.00013050	0.045442	17.495
0.00013000	0.045409	17.450
0.00012950	0.045379	17.404
0.00012900	0.045325	17.352
0.00012850	0.045314	17.300
0.00012800	0.045247	17.246
0.00012750	0.045245	17.193
0.00012700	0.045198	17.142
0.00012650	0.045164	17.088
0.00012600	0.045109	17.039
0.00012550	0.045100	16.988
0.00012500	0.045068	16.934
0.00012450	0.045009	16.877
0.00012400	0.044975	16.816
0.00012350	0.044949	16.760
0.00012300	0.044925	16.699
0.00012250	0.044853	16.641
0.00012200	0.044837	16.586
0.00012150	0.044784	16.531
0.00012100	0.044774	16.474
0.00012050	0.044698	16.415
0.00012000	0.044693	16.357
0.00011950	0.044623	16.297
0.00011900	0.044606	16.230
0.00011850	0.044551	16.168
0.00011800	0.044538	16.108
0.00011750	0.044465	16.047
0.00011700	0.044439	15.984
0.00011650	0.044389	15.828
0.00011600	0.044387	15.813
0.00011550	0.044338	15.772
0.00011500	0.044299	15.717
0.00011450	0.044244	15.657
0.00011400	0.044227	15.601
0.00011350	0.044153	15.543
0.00011300	0.044152	15.475
0.00011250	0.044072	15.407
0.00011200	0.044067	15.341
0.00011150	0.044009	15.282
0.00011100	0.043994	15.221
0.00011050	0.043916	15.159
0.00011000	0.043899	15.094
0.00010950	0.043847	15.029
0.00010900	0.043793	14.964
0.00010850	0.043781	14.897
0.00010800	0.043702	14.828
0.00010750	0.043697	14.764
0.00010700	0.043635	14.699
0.00010650	0.043584	14.632
0.00010600	0.043540	14.566
0.00010550	0.043534	14.501
0.00010500	0.043458	14.433
0.00010450	0.043427	14.366
0.00010400	0.043387	14.298
0.00010350	0.043325	14.232
0.00010300	0.043316	14.168
0.00010250	0.043229	14.103
0.00010200	0.043224	14.039
0.00010150	0.043166	13.971
0.00010100	0.043133	13.903
0.00010050	0.043057	13.838
1.0000e-04	0.043028	13.650
		
1.0000e-04	0.042966	13.603
9.9800e-05	0.043007	13.613
9.9600e-05	0.042951	13.620
9.9400e-05	0.042972	13.612
9.9200e-05	0.042913	13.592
9.9000e-05	0.042939	13.568
9.8800e-05	0.042888	13.542
9.8600e-05	0.042876	13.515
9.8400e-05	0.042871	13.487
9.8200e-05	0.042825	13.462
9.8000e-05	0.042845	13.437
9.7800e-05	0.042827	13.411
9.7600e-05	0.042787	13.386
9.7400e-05	0.042767	13.358
9.7200e-05	0.042758	13.333
9.7000e-05	0.042718	13.307
9.6800e-05	0.042738	13.280
9.6600e-05	0.042675	13.251
9.6400e-05	0.042698	13.224
9.6200e-05	0.042645	13.196
9.6000e-05	0.042652	13.169
9.5800e-05	0.042621	13.144
9.5600e-05	0.042588	13.116
9.5400e-05	0.042565	13.090
9.5200e-05	0.042590	13.064
9.5000e-05	0.042529	13.037
9.4800e-05	0.042533	13.009
9.4600e-05	0.042516	12.983
9.4400e-05	0.042477	12.958
9.4200e-05	0.042492	12.930
9.4000e-05	0.042431	12.903
9.3800e-05	0.042455	12.876
9.3600e-05	0.042404	12.850
9.3400e-05	0.042415	12.825
9.3200e-05	0.042351	12.800
9.3000e-05	0.042375	12.773
9.2800e-05	0.042323	12.746
9.2600e-05	0.042312	12.719
9.2400e-05	0.042304	12.691
9.2200e-05	0.042259	12.665
9.2000e-05	0.042282	12.637
9.1800e-05	0.042213	12.610
9.1600e-05	0.042210	12.583
9.1400e-05	0.042202	12.556
9.1200e-05	0.042192	12.530
9.1000e-05	0.042139	12.502
9.0800e-05	0.042164	12.475
9.0600e-05	0.042100	12.448
9.0400e-05	0.042105	12.420
9.0200e-05	0.042085	12.393
9.0000e-05	0.042049	12.367
8.9800e-05	0.042056	12.339
8.9600e-05	0.042047	12.313
8.9400e-05	0.041981	12.286
8.9200e-05	0.041987	12.258
8.9000e-05	0.041971	12.230
8.8800e-05	0.041921	12.204
8.8600e-05	0.041942	12.178
8.8400e-05	0.041873	12.151
8.8200e-05	0.041895	12.124
8.8000e-05	0.041857	12.096
8.7800e-05	0.041855	12.068
8.7600e-05	0.041797	12.041
8.7400e-05	0.041823	12.013
8.7200e-05	0.041751	11.985
8.7000e-05	0.041776	11.956
8.6800e-05	0.041725	11.930
8.6600e-05	0.041712	11.903
8.6400e-05	0.041704	11.875
8.6200e-05	0.041702	11.847
8.6000e-05	0.041629	11.820
8.5800e-05	0.041659	11.793
8.5600e-05	0.041591	11.764
8.5400e-05	0.041600	11.737
8.5200e-05	0.041567	11.709
8.5000e-05	0.041535	11.681
8.4800e-05	0.041543	11.654
8.4600e-05	0.041481	11.626
8.4400e-05	0.041464	11.598
8.4200e-05	0.041485	11.570
8.4000e-05	0.041425	11.542
8.3800e-05	0.041424	11.515
8.3600e-05	0.041409	11.488
8.3400e-05	0.041364	11.461
8.3200e-05	0.041372	11.433
8.3000e-05	0.041306	11.405
8.2800e-05	0.041339	11.376
8.2600e-05	0.041301	11.349
8.2400e-05	0.041274	11.320
8.2200e-05	0.041228	11.292
8.2000e-05	0.041249	11.264
8.1800e-05	0.041176	11.236
8.1600e-05	0.041204	11.208
8.1400e-05	0.041134	11.181
8.1200e-05	0.041139	11.154
8.1000e-05	0.041105	11.126
8.0800e-05	0.041107	11.097
8.0600e-05	0.041047	11.068
8.0400e-05	0.041074	11.040
8.0200e-05	0.040998	11.013
8.0000e-05	0.041017	10.985
7.9800e-05	0.040975	10.958
7.9600e-05	0.040941	10.929
7.9400e-05	0.040950	10.900
7.9200e-05	0.040932	10.872
7.9000e-05	0.040879	10.844
7.8800e-05	0.040858	10.816
7.8600e-05	0.040846	10.788
7.8400e-05	0.040796	10.760
7.8200e-05	0.040805	10.732
7.8000e-05	0.040741	10.704
7.7800e-05	0.040770	10.676
7.7600e-05	0.040691	10.646
7.7400e-05	0.040689	10.618
7.7200e-05	0.040672	10.591
7.7000e-05	0.040659	10.564
7.6800e-05	0.040605	10.536
7.6600e-05	0.040629	10.508
7.6400e-05	0.040553	10.479
7.6200e-05	0.040553	10.450
7.6000e-05	0.040502	10.422
7.5800e-05	0.040534	10.394
7.5600e-05	0.040460	10.366
7.5400e-05	0.040457	10.338
7.5200e-05	0.040442	10.310
7.5000e-05	0.040385	10.282
7.4800e-05	0.040413	10.254
7.4600e-05	0.040351	10.226
7.4400e-05	0.040364	10.199
7.4200e-05	0.040282	10.171
7.4000e-05	0.040307	10.143
7.3800e-05	0.040248	10.116
7.3600e-05	0.040228	10.087
7.3400e-05	0.040241	10.059
7.3200e-05	0.040214	10.031
7.3000e-05	0.040155	10.002
7.2800e-05	0.040125	9.9741
7.2600e-05	0.040132	9.9465
7.2400e-05	0.040061	9.9185
7.2200e-05	0.040096	9.8909
7.2000e-05	0.040015	9.8645
7.1800e-05	0.040027	9.8379
7.1600e-05	0.039992	9.8101
7.1400e-05	0.039999	9.7820
7.1200e-05	0.039912	9.7551
7.1000e-05	0.039937	9.7277
7.0800e-05	0.039875	9.6994
7.0600e-05	0.039855	9.6720
7.0400e-05	0.039852	9.6450
7.0200e-05	0.039793	9.6176
7.0000e-05	0.039804	9.5898
6.9800e-05	0.039715	9.5622
6.9600e-05	0.039749	9.5344
6.9400e-05	0.039681	9.5070
6.9200e-05	0.039692	9.4803
6.9000e-05	0.039621	9.4534
6.8800e-05	0.039647	9.4267
6.8600e-05	0.039558	9.3997
6.8400e-05	0.039588	9.3725
6.8200e-05	0.039520	9.3451
6.8000e-05	0.039525	9.3175
6.7800e-05	0.039468	9.2900
6.7600e-05	0.039486	9.2623
6.7400e-05	0.039401	9.2351
6.7200e-05	0.039438	9.2080
6.7000e-05	0.039344	9.1801
6.6800e-05	0.039376	9.1533
6.6600e-05	0.039303	9.1264
6.6400e-05	0.039303	9.0997
6.6200e-05	0.039276	9.0720
6.6000e-05	0.039263	9.0382
6.5800e-05	0.039277	9.0345
6.5600e-05	0.039226	9.0184
6.5400e-05	0.039224	8.9956
6.5200e-05	0.039156	8.9715
6.5000e-05	0.039167	8.9454
6.4800e-05	0.039108	8.9189
6.4600e-05	0.039093	8.8921
6.4400e-05	0.039074	8.8656
6.4200e-05	0.039020	8.8387
6.4000e-05	0.039030	8.8123
6.3800e-05	0.038998	8.7857
6.3600e-05	0.038957	8.7589
6.3400e-05	0.038918	8.7315
6.3200e-05	0.038916	8.7059
6.3000e-05	0.038849	8.6795
6.2800e-05	0.038862	8.6524
6.2600e-05	0.038792	8.6254
6.2400e-05	0.038796	8.5997
6.2200e-05	0.038755	8.5728
6.2000e-05	0.038713	8.5461
6.1800e-05	0.038678	8.5197
6.1600e-05	0.038691	8.4932
6.1400e-05	0.038622	8.4659
6.1200e-05	0.038614	8.4387
6.1000e-05	0.038583	8.4119
6.0800e-05	0.038536	8.3853
6.0600e-05	0.038537	8.3587
6.0400e-05	0.038467	8.3323
6.0200e-05	0.038483	8.3052
6.0000e-05	0.038413	8.2784
5.9800e-05	0.038412	8.2515
5.9600e-05	0.038361	8.2252
5.9400e-05	0.038359	8.1989
5.9200e-05	0.038293	8.1710
5.9000e-05	0.038301	8.1440
5.8800e-05	0.038225	8.1175
5.8600e-05	0.038242	8.0909
5.8400e-05	0.038166	8.0639
5.8200e-05	0.038165	8.0363
5.8000e-05	0.038118	8.0093
5.7800e-05	0.038086	7.9828
5.7600e-05	0.038042	7.9559
5.7400e-05	0.038056	7.9290
5.7200e-05	0.037977	7.9020
5.7000e-05	0.037980	7.8744
5.6800e-05	0.037930	7.8471
5.6600e-05	0.037895	7.8203
5.6400e-05	0.037889	7.7934
5.6200e-05	0.037814	7.7662
5.6000e-05	0.037827	7.7388
5.5800e-05	0.037782	7.7121
5.5600e-05	0.037752	7.6847
5.5400e-05	0.037685	7.6575
5.5200e-05	0.037700	7.6306
5.5000e-05	0.037617	7.6041
5.4800e-05	0.037627	7.5774
5.4600e-05	0.037560	7.5499
5.4400e-05	0.037543	7.5230
5.4200e-05	0.037517	7.4963
5.4000e-05	0.037455	7.4689
5.3800e-05	0.037422	7.4419
5.3600e-05	0.037429	7.4153
5.3400e-05	0.037367	7.3881
5.3200e-05	0.037331	7.3616
5.3000e-05	0.037315	7.3354
5.2800e-05	0.037249	7.3089
5.2600e-05	0.037262	7.2813
5.2400e-05	0.037176	7.2549
5.2200e-05	0.037195	7.2287
5.2000e-05	0.037114	7.2022
5.1800e-05	0.037105	7.1753
5.1600e-05	0.037052	7.1488
5.1400e-05	0.037057	7.1215
5.1200e-05	0.036969	7.0950
5.1000e-05	0.036989	7.0689
5.0800e-05	0.036899	7.0425
5.0600e-05	0.036917	7.0160
5.0400e-05	0.036878	6.9892
5.0200e-05	0.036793	6.9627
5.0000e-05	0.036812	6.9363
4.9800e-05	0.036727	6.9097
4.9600e-05	0.036716	6.8840
4.9400e-05	0.036684	6.8579
4.9200e-05	0.036622	6.8313
4.9000e-05	0.036580	6.8039
4.8800e-05	0.036592	6.7778
4.8600e-05	0.036507	6.7519
4.8400e-05	0.036511	6.7256
4.8200e-05	0.036460	6.6992
4.8000e-05	0.036404	6.6727
4.7800e-05	0.036408	6.6457
4.7600e-05	0.036316	6.6189
4.7400e-05	0.036332	6.5924
4.7200e-05	0.036245	6.5656
4.7000e-05	0.036264	6.5394
4.6800e-05	0.036167	6.5132
4.6600e-05	0.036184	6.4871
4.6400e-05	0.036087	6.4610
4.6200e-05	0.036107	6.4345
4.6000e-05	0.036017	6.4074
4.5800e-05	0.036020	6.3806
4.5600e-05	0.035946	6.3541
4.5400e-05	0.035942	6.3277
4.5200e-05	0.035868	6.3015
4.5000e-05	0.035873	6.2745
4.4800e-05	0.035777	6.2481
4.4600e-05	0.035782	6.2219
4.4400e-05	0.035713	6.1955
4.4200e-05	0.035670	6.1696
4.4000e-05	0.035672	6.1431
4.3800e-05	0.035625	6.1165
4.3600e-05	0.035563	6.0898
4.3400e-05	0.035525	6.0635
4.3200e-05	0.035492	6.0372
4.3000e-05	0.035415	6.0107
4.2800e-05	0.035429	5.9846
4.2600e-05	0.035331	5.9583
4.2400e-05	0.035310	5.9320
4.2200e-05	0.035245	5.9056
4.2000e-05	0.035260	5.8792
4.1800e-05	0.035181	5.8525
4.1600e-05	0.035126	5.8264
4.1400e-05	0.035133	5.8002
4.1200e-05	0.035025	5.7741
4.1000e-05	0.035031	5.7471
4.0800e-05	0.035020	5.6990
4.0600e-05	0.034939	5.6943
4.0400e-05	0.034920	5.6784
4.0200e-05	0.034871	5.6571
4.0000e-05	0.034845	5.6327
3.9800e-05	0.034765	5.6070
3.9600e-05	0.034759	5.5807
3.9400e-05	0.034690	5.5546
3.9200e-05	0.034637	5.5292
3.9000e-05	0.034628	5.5034
3.8800e-05	0.034539	5.4777
3.8600e-05	0.034511	5.4519
3.8400e-05	0.034475	5.4262
3.8200e-05	0.034438	5.4006
3.8000e-05	0.034360	5.3747
3.7800e-05	0.034355	5.3489
3.7600e-05	0.034265	5.3226
3.7400e-05	0.034248	5.2972
3.7200e-05	0.034180	5.2716
3.7000e-05	0.034169	5.2459
3.6800e-05	0.034088	5.2202
3.6600e-05	0.034046	5.1951
3.6400e-05	0.034015	5.1691
3.6200e-05	0.033928	5.1432
3.6000e-05	0.033928	5.1171
3.5800e-05	0.033866	5.0910
3.5600e-05	0.033828	5.0648
3.5400e-05	0.033738	5.0391
3.5200e-05	0.033733	5.0132
3.5000e-05	0.033637	4.9878
3.4800e-05	0.033619	4.9615
3.4600e-05	0.033549	4.9358
3.4400e-05	0.033491	4.9099
3.4200e-05	0.033436	4.8842
3.4000e-05	0.033431	4.8580
3.3800e-05	0.033342	4.8320
3.3600e-05	0.033296	4.8062
3.3400e-05	0.033255	4.7801
3.3200e-05	0.033171	4.7538
3.3000e-05	0.033163	4.7267
3.2800e-05	0.033059	4.7006
3.2600e-05	0.033056	4.6746
3.2400e-05	0.032987	4.6488
3.2200e-05	0.032936	4.6223
3.2000e-05	0.032855	4.5962
3.1800e-05	0.032839	4.5699
3.1600e-05	0.032733	4.5434
3.1400e-05	0.032729	4.5166
3.1200e-05	0.032628	4.4905
3.1000e-05	0.032601	4.4641
3.0800e-05	0.032535	4.4378
3.0600e-05	0.032512	4.4122
3.0400e-05	0.032398	4.3862
3.0200e-05	0.032394	4.3600
3.0000e-05	0.032285	4.3335
2.9800e-05	0.032255	4.3072
2.9600e-05	0.032186	4.2808
2.9400e-05	0.032118	4.2547
2.9200e-05	0.032095	4.2288
2.9000e-05	0.031987	4.2032
2.8800e-05	0.031935	4.1769
2.8600e-05	0.031919	4.1509
2.8400e-05	0.031839	4.1250
2.8200e-05	0.031754	4.0990
2.8000e-05	0.031742	4.0729
2.7800e-05	0.031621	4.0467
2.7600e-05	0.031609	4.0212
2.7400e-05	0.031516	3.9952
2.7200e-05	0.031502	3.9695
2.7000e-05	0.031376	3.9432
2.6800e-05	0.031369	3.9170
2.6600e-05	0.031263	3.8903
2.6400e-05	0.031202	3.8641
2.6200e-05	0.031166	3.8379
2.6000e-05	0.031051	3.8118
2.5800e-05	0.031046	3.7856
2.5600e-05	0.030968	3.7591
2.5400e-05	0.030902	3.7325
2.5200e-05	0.030795	3.7066
2.5000e-05	0.030779	3.6801
2.4800e-05	0.030650	3.6536
2.4600e-05	0.030644	3.5935
2.4400e-05	0.030558	3.5879
2.4200e-05	0.030522	3.5717
2.4000e-05	0.030411	3.5494
2.3800e-05	0.030360	3.5248
2.3600e-05	0.030294	3.4987
2.3400e-05	0.030235	3.4720
2.3200e-05	0.030137	3.4455
2.3000e-05	0.030098	3.4188
2.2800e-05	0.029982	3.3922
2.2600e-05	0.029943	3.3659
2.2400e-05	0.029843	3.3390
2.2200e-05	0.029801	3.3125
2.2000e-05	0.029698	3.2852
2.1800e-05	0.029654	3.2589
2.1600e-05	0.029531	3.2324
2.1400e-05	0.029500	3.2058
2.1200e-05	0.029385	3.1798
2.1000e-05	0.029310	3.1537
2.0800e-05	0.029253	3.1271
2.0600e-05	0.029139	3.1007
2.0400e-05	0.029068	3.0747
2.0200e-05	0.029009	3.0478
2.0000e-05	0.028926	3.0213
1.9800e-05	0.028814	2.9953
1.9600e-05	0.028775	2.9691
1.9400e-05	0.028640	2.9423
1.9200e-05	0.028587	2.9156
1.9000e-05	0.028488	2.8890
1.8800e-05	0.028397	2.8621
1.8600e-05	0.028303	2.8355
1.8400e-05	0.028263	2.8089
1.8200e-05	0.028137	2.7809
1.8000e-05	0.028036	2.7540
1.7800e-05	0.027981	2.7270
1.7600e-05	0.027852	2.7001
1.7400e-05	0.027760	2.6728
1.7200e-05	0.027720	2.6458
1.7000e-05	0.027567	2.6185
1.6800e-05	0.027506	2.5907
1.6600e-05	0.027372	2.5626
1.6400e-05	0.027308	2.5351
1.6200e-05	0.027173	2.5069
1.6000e-05	0.027119	2.4792
1.5800e-05	0.026959	2.4514
1.5600e-05	0.026897	2.4238
1.5400e-05	0.026803	2.3954
1.5200e-05	0.026688	2.3667
1.5000e-05	0.026558	2.3389
1.4800e-05	0.026494	2.3104
1.4600e-05	0.026410	2.2549
1.4400e-05	0.026260	2.2485
1.4200e-05	0.026190	2.2303
1.4000e-05	0.026032	2.2055
1.3800e-05	0.025961	2.1784
1.3600e-05	0.025799	2.1498
1.3400e-05	0.025706	2.1207
1.3200e-05	0.025612	2.0904
1.3000e-05	0.025456	2.0610
1.2800e-05	0.025354	2.0308
1.2600e-05	0.025202	2.0009
1.2400e-05	0.025100	1.9708
1.2200e-05	0.024932	1.9414
1.2000e-05	0.024845	1.9123
1.1800e-05	0.024674	1.8838
1.1600e-05	0.024572	1.8558
1.1400e-05	0.024407	1.8272
1.1200e-05	0.024314	1.7987
1.1000e-05	0.024112	1.7699
1.0800e-05	0.024019	1.7417
1.0600e-05	0.023818	1.7124
1.0400e-05	0.023692	1.6826
1.0200e-05	0.023552	1.6533
		
1.0000e-05	0.023350	1.5831
9.9000e-06	0.023318	1.5793
9.8000e-06	0.023190	1.5696
9.7000e-06	0.023160	1.5565
9.6000e-06	0.023055	1.5423
9.5000e-06	0.022992	1.5278
9.4000e-06	0.022876	1.5126
9.3000e-06	0.022832	1.4974
9.2000e-06	0.022696	1.4822
9.1000e-06	0.022664	1.4517
9.0000e-06	0.022614	1.4481
8.9000e-06	0.022486	1.4383
8.8000e-06	0.022438	1.4254
8.7000e-06	0.022342	1.4110
8.6000e-06	0.022262	1.3961
8.5000e-06	0.022146	1.3812
8.4000e-06	0.022086	1.3664
8.3000e-06	0.021949	1.3517
8.2000e-06	0.021901	1.3369
8.1000e-06	0.021762	1.3223
8.0000e-06	0.021688	1.3074
7.9000e-06	0.021607	1.2923
7.8000e-06	0.021497	1.2771
7.7000e-06	0.021387	1.2619
7.6000e-06	0.021321	1.2464
7.5000e-06	0.021167	1.2305
7.4000e-06	0.021111	1.2148
7.3000e-06	0.020959	1.1989
7.2000e-06	0.020880	1.1830
7.1000e-06	0.020767	1.1673
7.0000e-06	0.020692	1.1512
6.9000e-06	0.020532	1.1348
6.8000e-06	0.020476	1.1183
6.7000e-06	0.020314	1.1024
6.6000e-06	0.020224	1.0864
6.5000e-06	0.020100	1.0702
6.4000e-06	0.019960	1.0544
6.3000e-06	0.019889	1.0387
6.2000e-06	0.019766	1.0235
6.1000e-06	0.019620	1.0085
6.0000e-06	0.019503	0.99353
5.9000e-06	0.019386	0.97816
5.8000e-06	0.019214	0.96309
5.7000e-06	0.019120	0.94806
5.6000e-06	0.018952	0.93285
5.5000e-06	0.018842	0.91729
5.4000e-06	0.018738	0.88870
5.3000e-06	0.018631	0.88529
5.2000e-06	0.018452	0.87584
5.1000e-06	0.018323	0.86249
5.0000e-06	0.018154	0.84750
4.9000e-06	0.018011	0.83147
4.8000e-06	0.017841	0.81484
4.7000e-06	0.017715	0.79834
4.6000e-06	0.017503	0.78121
4.5000e-06	0.017469	0.76345
4.4000e-06	0.017324	0.74622
4.3000e-06	0.017097	0.72953
4.2000e-06	0.016947	0.71341
4.1000e-06	0.016752	0.69773
4.0000e-06	0.016557	0.68213
3.9000e-06	0.016383	0.66643
3.8000e-06	0.016162	0.65032
3.7000e-06	0.015981	0.63397
3.6000e-06	0.015822	0.61725
3.5000e-06	0.015583	0.60027
3.4000e-06	0.015398	0.58453
3.3000e-06	0.015171	0.54839
3.2000e-06	0.014954	0.54436
3.1000e-06	0.014680	0.53420
3.0000e-06	0.014436	0.52083
2.9000e-06	0.014192	0.50602
2.8000e-06	0.013901	0.49096
2.7000e-06	0.013664	0.47578
2.6000e-06	0.013323	0.46000
2.5000e-06	0.013084	0.44435
2.4000e-06	0.012746	0.42889
2.3000e-06	0.012522	0.41333
2.2000e-06	0.012128	0.39763
2.1000e-06	0.011394	0.39191
2.0000e-06	0.011033	0.38575
1.9000e-06	0.010660	0.37494
1.8000e-06	0.010350	0.34248
1.7000e-06	0.010013	0.33982
1.6000e-06	0.0095774	0.33281
1.5000e-06	0.0092226	0.32285
1.4000e-06	0.0087426	0.31043
1.3000e-06	0.0077866	0.29713
1.2000e-06	0.0073006	0.29010
1.1000e-06	0.0068993	0.28075
1.0000e-06	0.0064708	0.26845
9.0000e-07	0.0055021	0.25820
8.0000e-07	0.0047633	0.25807
7.0000e-07	0.0032022	0.35295
6.0000e-07	2.8544e-05	0.70422


==> Fig6_35K.TXT <==
I	V	dIdV_35K
0.00083500	0.13015	6.3240
0.00083450	0.13006	6.3255
0.00083400	0.12999	6.3275
0.00083350	0.12985	6.3307
0.00083300	0.12980	6.3343
0.00083250	0.12967	6.3378
0.00083200	0.12958	6.3422
0.00083150	0.12949	6.3452
0.00083100	0.12936	6.3488
0.00083050	0.12929	6.3529
0.00083000	0.12918	6.3567
0.00082950	0.12911	6.3609
0.00082900	0.12898	6.3648
0.00082850	0.12890	6.3687
0.00082800	0.12882	6.3727
0.00082750	0.12869	6.3764
0.00082700	0.12860	6.3805
0.00082650	0.12850	6.3844
0.00082600	0.12843	6.3881
0.00082550	0.12830	6.3928
0.00082500	0.12822	6.3967
0.00082450	0.12814	6.4006
0.00082400	0.12801	6.4046
0.00082350	0.12794	6.4086
0.00082300	0.12784	6.4125
0.00082250	0.12775	6.4165
0.00082200	0.12762	6.4202
0.00082150	0.12756	6.4249
0.00082100	0.12747	6.4280
0.00082050	0.12736	6.4310
0.00082000	0.12725	6.4359
0.00081950	0.12718	6.4390
0.00081900	0.12710	6.4438
0.00081850	0.12697	6.4480
0.00081800	0.12689	6.4517
0.00081750	0.12677	6.4559
0.00081700	0.12671	6.4592
0.00081650	0.12657	6.4631
0.00081600	0.12651	6.4670
0.00081550	0.12642	6.4709
0.00081500	0.12631	6.4751
0.00081450	0.12621	6.4780
0.00081400	0.12611	6.4820
0.00081350	0.12604	6.4860
0.00081300	0.12591	6.4904
0.00081250	0.12582	6.4940
0.00081200	0.12573	6.4974
0.00081150	0.12566	6.5020
0.00081100	0.12552	6.5060
0.00081050	0.12546	6.5093
0.00081000	0.12537	6.5134
0.00080950	0.12526	6.5165
0.00080900	0.12517	6.5204
0.00080850	0.12507	6.5241
0.00080800	0.12500	6.5278
0.00080750	0.12486	6.5321
0.00080700	0.12480	6.5351
0.00080650	0.12472	6.5394
0.00080600	0.12460	6.5432
0.00080550	0.12450	6.5474
0.00080500	0.12441	6.5521
0.00080450	0.12434	6.5553
0.00080400	0.12421	6.5593
0.00080350	0.12414	6.5625
0.00080300	0.12402	6.5669
0.00080250	0.12395	6.5709
0.00080200	0.12384	6.5735
0.00080150	0.12376	6.5773
0.00080100	0.12364	6.5804
0.00080050	0.12356	6.5846
0.00080000	0.12346	6.5893
0.00079950	0.12339	6.5930
0.00079900	0.12331	6.5972
0.00079850	0.12320	6.5999
0.00079800	0.12307	6.6044
0.00079750	0.12301	6.6080
0.00079700	0.12291	6.6116
0.00079650	0.12283	6.6154
0.00079600	0.12270	6.6184
0.00079550	0.12264	6.6224
0.00079500	0.12253	6.6257
0.00079450	0.12246	6.6294
0.00079400	0.12234	6.6343
0.00079350	0.12225	6.6372
0.00079300	0.12215	6.6411
0.00079250	0.12208	6.6452
0.00079200	0.12198	6.6493
0.00079150	0.12187	6.6633
0.00079100	0.12180	6.6639
0.00079050	0.12171	6.6658
0.00079000	0.12158	6.6683
0.00078950	0.12154	6.6723
0.00078900	0.12140	6.6754
0.00078850	0.12136	6.6790
0.00078800	0.12121	6.6821
0.00078750	0.12114	6.6858
0.00078700	0.12108	6.6892
0.00078650	0.12095	6.6932
0.00078600	0.12087	6.6969
0.00078550	0.12080	6.7005
0.00078500	0.12067	6.7041
0.00078450	0.12062	6.7076
0.00078400	0.12049	6.7108
0.00078350	0.12042	6.7139
0.00078300	0.12036	6.7183
0.00078250	0.12021	6.7222
0.00078200	0.12017	6.7250
0.00078150	0.12002	6.7292
0.00078100	0.11997	6.7322
0.00078050	0.11983	6.7357
0.00078000	0.11979	6.7394
0.00077950	0.11967	6.7431
0.00077900	0.11957	6.7464
0.00077850	0.11951	6.7505
0.00077800	0.11938	6.7544
0.00077750	0.11933	6.7575
0.00077700	0.11921	6.7608
0.00077650	0.11914	6.7642
0.00077600	0.11902	6.7681
0.00077550	0.11895	6.7711
0.00077500	0.11884	6.7748
0.00077450	0.11877	6.7779
0.00077400	0.11871	6.7817
0.00077350	0.11856	6.7849
0.00077300	0.11852	6.7880
0.00077250	0.11839	6.7916
0.00077200	0.11832	6.7947
0.00077150	0.11820	6.7987
0.00077100	0.11813	6.8031
0.00077050	0.11803	6.8061
0.00077000	0.11794	6.8099
0.00076950	0.11787	6.8130
0.00076900	0.11780	6.8168
0.00076850	0.11765	6.8201
0.00076800	0.11761	6.8237
0.00076750	0.11747	6.8269
0.00076700	0.11743	6.8306
0.00076650	0.11729	6.8338
0.00076600	0.11724	6.8376
0.00076550	0.11711	6.8405
0.00076500	0.11706	6.8439
0.00076450	0.11694	6.8477
0.00076400	0.11687	6.8505
0.00076350	0.11676	6.8547
0.00076300	0.11671	6.8574
0.00076250	0.11657	6.8604
0.00076200	0.11652	6.8640
0.00076150	0.11640	6.8668
0.00076100	0.11633	6.8706
0.00076050	0.11622	6.8734
0.00076000	0.11614	6.8766
0.00075950	0.11606	6.8804
0.00075900	0.11595	6.8835
0.00075850	0.11585	6.8874
0.00075800	0.11581	6.8905
0.00075750	0.11567	6.8938
0.00075700	0.11563	6.8977
0.00075650	0.11549	6.9004
0.00075600	0.11545	6.9036
0.00075550	0.11531	6.9064
0.00075500	0.11526	6.9096
0.00075450	0.11515	6.9137
0.00075400	0.11505	6.9171
0.00075350	0.11496	6.9209
0.00075300	0.11492	6.9239
0.00075250	0.11478	6.9270
0.00075200	0.11473	6.9299
0.00075150	0.11461	6.9329
0.00075100	0.11454	6.9362
0.00075050	0.11443	6.9391
0.00075000	0.11436	6.9421
0.00074950	0.11427	6.9463
0.00074900	0.11416	6.9492
0.00074850	0.11407	6.9532
0.00074800	0.11403	6.9560
0.00074750	0.11389	6.9591
0.00074700	0.11384	6.9632
0.00074650	0.11372	6.9661
0.00074600	0.11364	6.9690
0.00074550	0.11357	6.9726
0.00074500	0.11344	6.9751
0.00074450	0.11340	6.9782
0.00074400	0.11326	6.9822
0.00074350	0.11322	6.9848
0.00074300	0.11313	6.9875
0.00074250	0.11304	6.9903
0.00074200	0.11292	6.9935
0.00074150	0.11287	6.9975
0.00074100	0.11273	7.0003
0.00074050	0.11270	7.0034
0.00074000	0.11256	7.0068
0.00073950	0.11251	7.0100
0.00073900	0.11240	7.0133
0.00073850	0.11231	7.0166
0.00073800	0.11221	7.0200
0.00073750	0.11216	7.0227
0.00073700	0.11207	7.0254
0.00073650	0.11194	7.0281
0.00073600	0.11190	7.0308
0.00073550	0.11179	7.0347
0.00073500	0.11169	7.0378
0.00073450	0.11163	7.0415
0.00073400	0.11150	7.0448
0.00073350	0.11144	7.0479
0.00073300	0.11136	7.0511
0.00073250	0.11129	7.0543
0.00073200	0.11115	7.0570
0.00073150	0.11110	7.0597
0.00073100	0.11101	7.0626
0.00073050	0.11089	7.0652
0.00073000	0.11085	7.0698
0.00072950	0.11072	7.0726
0.00072900	0.11065	7.0760
0.00072850	0.11055	7.0793
0.00072800	0.11050	7.0821
0.00072750	0.11039	7.0849
0.00072700	0.11028	7.0876
0.00072650	0.11024	7.0908
0.00072600	0.11012	7.0943
0.00072550	0.11002	7.0969
0.00072500	0.10997	7.1001
0.00072450	0.10983	7.1031
0.00072400	0.10976	7.1059
0.00072350	0.10972	7.1099
0.00072300	0.10960	7.1122
0.00072250	0.10952	7.1155
0.00072200	0.10942	7.1183
0.00072150	0.10935	7.1214
0.00072100	0.10924	7.1252
0.00072050	0.10918	7.1279
0.00072000	0.10908	7.1311
0.00071950	0.10903	7.1341
0.00071900	0.10889	7.1369
0.00071850	0.10885	7.1406
0.00071800	0.10872	7.1435
0.00071750	0.10868	7.1465
0.00071700	0.10854	7.1493
0.00071650	0.10850	7.1521
0.00071600	0.10838	7.1561
0.00071550	0.10832	7.1590
0.00071500	0.10820	7.1624
0.00071450	0.10814	7.1660
0.00071400	0.10804	7.1688
0.00071350	0.10799	7.1723
0.00071300	0.10786	7.1750
0.00071250	0.10781	7.1778
0.00071200	0.10768	7.1813
0.00071150	0.10764	7.1846
0.00071100	0.10751	7.1876
0.00071050	0.10747	7.1907
0.00071000	0.10739	7.1941
0.00070950	0.10727	7.1973
0.00070900	0.10721	7.2001
0.00070850	0.10708	7.2035
0.00070800	0.10704	7.2064
0.00070750	0.10691	7.2094
0.00070700	0.10687	7.2133
0.00070650	0.10674	7.2156
0.00070600	0.10670	7.2190
0.00070550	0.10658	7.2217
0.00070500	0.10653	7.2246
0.00070450	0.10639	7.2279
0.00070400	0.10634	7.2314
0.00070350	0.10627	7.2348
0.00070300	0.10613	7.2377
0.00070250	0.10609	7.2409
0.00070200	0.10598	7.2443
0.00070150	0.10594	7.2473
0.00070100	0.10581	7.2511
0.00070050	0.10572	7.2535
0.00070000	0.10567	7.2576
0.00069950	0.10554	7.2612
0.00069900	0.10548	7.2641
0.00069850	0.10541	7.2670
0.00069800	0.10534	7.2700
0.00069750	0.10522	7.2730
0.00069700	0.10514	7.2771
0.00069650	0.10507	7.2799
0.00069600	0.10495	7.2831
0.00069550	0.10490	7.2871
0.00069500	0.10479	7.2902
0.00069450	0.10470	7.2937
0.00069400	0.10462	7.2960
0.00069350	0.10454	7.2996
0.00069300	0.10449	7.3024
0.00069250	0.10437	7.3054
0.00069200	0.10430	7.3094
0.00069150	0.10422	7.3127
0.00069100	0.10410	7.3170
0.00069050	0.10406	7.3200
0.00069000	0.10395	7.3224
0.00068950	0.10390	7.3257
0.00068900	0.10378	7.3291
0.00068850	0.10371	7.3325
0.00068800	0.10362	7.3361
0.00068750	0.10353	7.3390
0.00068700	0.10348	7.3423
0.00068650	0.10335	7.3452
0.00068600	0.10331	7.3482
0.00068550	0.10322	7.3526
0.00068500	0.10312	7.3552
0.00068450	0.10304	7.3585
0.00068400	0.10295	7.3614
0.00068350	0.10287	7.3646
0.00068300	0.10278	7.3686
0.00068250	0.10269	7.3715
0.00068200	0.10262	7.3751
0.00068150	0.10256	7.3777
0.00068100	0.10243	7.3812
0.00068050	0.10239	7.3849
0.00068000	0.10226	7.3879
0.00067950	0.10219	7.3914
0.00067900	0.10210	7.3938
0.00067850	0.10202	7.3973
0.00067800	0.10193	7.4003
0.00067750	0.10189	7.4029
0.00067700	0.10178	7.4062
0.00067650	0.10170	7.4095
0.00067600	0.10161	7.4131
0.00067550	0.10154	7.4163
0.00067500	0.10143	7.4207
0.00067450	0.10136	7.4237
0.00067400	0.10129	7.4267
0.00067350	0.10122	7.4311
0.00067300	0.10112	7.4335
0.00067250	0.10101	7.4363
0.00067200	0.10097	7.4401
0.00067150	0.10085	7.4438
0.00067100	0.10079	7.4471
0.00067050	0.10070	7.4496
0.00067000	0.10060	7.4533
0.00066950	0.10055	7.4577
0.00066900	0.10046	7.4606
0.00066850	0.10039	7.4642
0.00066800	0.10026	7.4681
0.00066750	0.10022	7.4712
0.00066700	0.10011	7.4742
0.00066650	0.10002	7.4772
0.00066600	0.099972	7.4802
0.00066550	0.099848	7.4840
0.00066500	0.099797	7.4880
0.00066450	0.099705	7.4915
0.00066400	0.099654	7.4946
0.00066350	0.099528	7.4992
0.00066300	0.099467	7.5021
0.00066250	0.099387	7.5054
0.00066200	0.099270	7.5089
0.00066150	0.099234	7.5118
0.00066100	0.099120	7.5154
0.00066050	0.099021	7.5194
0.00066000	0.098984	7.5229
0.00065950	0.098892	7.5274
0.00065900	0.098822	7.5304
0.00065850	0.098699	7.5336
0.00065800	0.098655	7.5367
0.00065750	0.098548	7.5401
0.00065700	0.098461	7.5435
0.00065650	0.098410	7.5474
0.00065600	0.098292	7.5514
0.00065550	0.098224	7.5551
0.00065500	0.098161	7.5589
0.00065450	0.098093	7.5627
0.00065400	0.098005	7.5659
0.00065350	0.097879	7.5706
0.00065300	0.097836	7.5737
0.00065250	0.097734	7.5775
0.00065200	0.097649	7.5822
0.00065150	0.097587	7.5854
0.00065100	0.097462	7.5892
0.00065050	0.097417	7.5931
0.00065000	0.097318	7.5978
0.00064950	0.097275	7.6025
0.00064900	0.097155	7.6065
0.00064850	0.097084	7.6115
0.00064800	0.097025	7.6151
0.00064750	0.096905	7.6203
0.00064700	0.096863	7.6244
0.00064650	0.096734	7.6294
0.00064600	0.096683	7.6344
0.00064550	0.096609	7.6385
0.00064500	0.096547	7.6440
0.00064450	0.096433	7.6487
0.00064400	0.096349	7.6533
0.00064350	0.096303	7.6591
0.00064300	0.096179	7.6641
0.00064250	0.096104	7.6702
0.00064200	0.096056	7.6749
0.00064150	0.095931	7.6805
0.00064100	0.095893	7.6863
0.00064050	0.095767	7.6918
0.00064000	0.095734	7.6983
0.00063950	0.095661	7.7040
0.00063900	0.095551	7.7102
0.00063850	0.095480	7.7161
0.00063800	0.095394	7.7218
0.00063750	0.095302	7.7283
0.00063700	0.095239	7.7340
0.00063650	0.095133	7.7407
0.00063600	0.095085	7.7469
0.00063550	0.094980	7.7543
0.00063500	0.094921	7.7606
0.00063450	0.094867	7.7668
0.00063400	0.094742	7.7738
0.00063350	0.094706	7.7798
0.00063300	0.094580	7.7872
0.00063250	0.094538	7.7945
0.00063200	0.094422	7.8016
0.00063150	0.094365	7.8100
0.00063100	0.094291	7.8175
0.00063050	0.094185	7.8252
0.00063000	0.094144	7.8322
0.00062950	0.094057	7.8408
0.00062900	0.093984	7.8487
0.00062850	0.093877	7.8566
0.00062800	0.093833	7.8655
0.00062750	0.093708	7.8736
0.00062700	0.093668	7.8830
0.00062650	0.093547	7.8911
0.00062600	0.093511	7.9007
0.00062550	0.093401	7.9096
0.00062500	0.093368	7.9184
0.00062450	0.093245	7.9280
0.00062400	0.093207	7.9360
0.00062350	0.093082	7.9466
0.00062300	0.093050	7.9548
0.00062250	0.092928	7.9643
0.00062200	0.092890	7.9742
0.00062150	0.092773	7.9839
0.00062100	0.092715	7.9938
0.00062050	0.092650	8.0027
0.00062000	0.092583	8.0125
0.00061950	0.092478	8.0213
0.00061900	0.092412	8.0314
0.00061850	0.092341	8.0411
0.00061800	0.092253	8.0510
0.00061750	0.092194	8.0618
0.00061700	0.092076	8.0707
0.00061650	0.092046	8.0809
0.00061600	0.091925	8.0906
0.00061550	0.091880	8.1001
0.00061500	0.091807	8.1102
0.00061450	0.091736	8.1194
0.00061400	0.091639	8.1298
0.00061350	0.091573	8.1383
0.00061300	0.091493	8.1483
0.00061250	0.091413	8.1579
0.00061200	0.091369	8.1679
0.00061150	0.091251	8.1783
0.00061100	0.091215	8.1872
0.00061050	0.091118	8.1975
0.00061000	0.091030	8.2070
0.00060950	0.090975	8.2170
0.00060900	0.090895	8.2267
0.00060850	0.090836	8.2355
0.00060800	0.090728	8.2457
0.00060750	0.090687	8.2557
0.00060700	0.090577	8.2669
0.00060650	0.090526	8.2763
0.00060600	0.090436	8.2863
0.00060550	0.090358	8.2965
0.00060500	0.090292	8.3059
0.00060450	0.090239	8.3169
0.00060400	0.090142	8.3258
0.00060350	0.090092	8.3363
0.00060300	0.089996	8.3462
0.00060250	0.089927	8.3557
0.00060200	0.089848	8.3671
0.00060150	0.089776	8.3768
0.00060100	0.089697	8.3874
0.00060050	0.089644	8.3974
0.00060000	0.089545	8.4062
0.00059950	0.089507	8.4165
0.00059900	0.089391	8.4253
0.00059850	0.089359	8.4355
0.00059800	0.089257	8.4445
0.00059750	0.089192	8.4548
0.00059700	0.089113	8.4645
0.00059650	0.089040	8.4731
0.00059600	0.088961	8.4827
0.00059550	0.088924	8.4914
0.00059500	0.088817	8.5019
0.00059450	0.088761	8.5113
0.00059400	0.088682	8.5200
0.00059350	0.088591	8.5294
0.00059300	0.088553	8.5382
0.00059250	0.088465	8.5469
0.00059200	0.088417	8.5556
0.00059150	0.088313	8.5644
0.00059100	0.088241	8.5727
0.00059050	0.088198	8.5805
0.00059000	0.088091	8.5904
0.00058950	0.088036	8.5983
0.00058900	0.087977	8.6066
0.00058850	0.087871	8.6156
0.00058800	0.087829	8.6222
0.00058750	0.087746	8.6321
0.00058700	0.087703	8.6395
0.00058650	0.087590	8.6477
0.00058600	0.087548	8.6554
0.00058550	0.087464	8.6631
0.00058500	0.087374	8.6716
0.00058450	0.087340	8.6782
0.00058400	0.087247	8.6862
0.00058350	0.087210	8.6933
0.00058300	0.087099	8.7008
0.00058250	0.087050	8.7090
0.00058200	0.086975	8.7157
0.00058150	0.086882	8.7227
0.00058100	0.086846	8.7282
0.00058050	0.086744	8.7358
0.00058000	0.086676	8.7425
0.00057950	0.086633	8.7492
0.00057900	0.086523	8.7553
0.00057850	0.086486	8.7617
0.00057800	0.086392	8.7690
0.00057750	0.086352	8.7746
0.00057700	0.086252	8.7810
0.00057650	0.086180	8.7876
0.00057600	0.086140	8.7930
0.00057550	0.086029	8.8002
0.00057500	0.085984	8.8054
0.00057450	0.085910	8.8120
0.00057400	0.085832	8.8167
0.00057350	0.085780	8.8216
0.00057300	0.085714	8.8282
0.00057250	0.085630	8.8329
0.00057200	0.085566	8.8393
0.00057150	0.085494	8.8436
0.00057100	0.085407	8.8479
0.00057050	0.085373	8.8527
0.00057000	0.085260	8.8585
0.00056950	0.085232	8.8634
0.00056900	0.085126	8.8672
0.00056850	0.085087	8.8724
0.00056800	0.085008	8.8766
0.00056750	0.084951	8.8808
0.00056700	0.084855	8.8843
0.00056650	0.084812	8.8879
0.00056600	0.084707	8.8919
0.00056550	0.084660	8.8958
0.00056500	0.084601	8.8998
0.00056450	0.084498	8.9033
0.00056400	0.084462	8.9067
0.00056350	0.084369	8.9102
0.00056300	0.084334	8.9128
0.00056250	0.084230	8.9162
0.00056200	0.084169	8.9196
0.00056150	0.084113	8.9233
0.00056100	0.084010	8.9270
0.00056050	0.083982	8.9288
0.00056000	0.083874	8.9323
0.00055950	0.083844	8.9342
0.00055900	0.083748	8.9356
0.00055850	0.083701	8.9389
0.00055800	0.083601	8.9399
0.00055750	0.083571	8.9431
0.00055700	0.083474	8.9442
0.00055650	0.083390	8.9475
0.00055600	0.083359	8.9485
0.00055550	0.083257	8.9506
0.00055500	0.083201	8.9521
0.00055450	0.083149	8.9540
0.00055400	0.083089	8.9550
0.00055350	0.082999	8.9561
0.00055300	0.082910	8.9583
0.00055250	0.082878	8.9593
0.00055200	0.082780	8.9593
0.00055150	0.082697	8.9601
0.00055100	0.082660	8.9604
0.00055050	0.082592	8.9626
0.00055000	0.082490	8.9630
0.00054950	0.082451	8.9637
0.00054900	0.082358	8.9637
0.00054850	0.082322	8.9627
0.00054800	0.082236	8.9637
0.00054750	0.082162	8.9637
0.00054700	0.082107	8.9637
0.00054650	0.082011	8.9637
0.00054600	0.081978	8.9637
0.00054550	0.081913	8.9636
0.00054500	0.081821	8.9627
0.00054450	0.081774	8.9604
0.00054400	0.081687	8.9593
0.00054350	0.081622	8.9593
0.00054300	0.081546	8.9567
0.00054250	0.081471	8.9561
0.00054200	0.081423	8.9549
0.00054150	0.081321	8.9540
0.00054100	0.081287	8.9518
0.00054050	0.081182	8.9507
0.00054000	0.081129	8.9485
0.00053950	0.081085	8.9471
0.00053900	0.080991	8.9442
0.00053850	0.080923	8.9420
0.00053800	0.080854	8.9399
0.00053750	0.080789	8.9367
0.00053700	0.080727	8.9349
0.00053650	0.080628	8.9324
0.00053600	0.080598	8.9302
0.00053550	0.080490	8.9269
0.00053500	0.080434	8.9233
0.00053450	0.080381	8.9205
0.00053400	0.080303	8.9162
0.00053350	0.080228	8.9141
0.00053300	0.080171	8.9095
0.00053250	0.080081	8.9067
0.00053200	0.080041	8.9032
0.00053150	0.079933	8.8991
0.00053100	0.079877	8.8951
0.00053050	0.079829	8.8905
0.00053000	0.079753	8.8871
0.00052950	0.079665	8.8809
0.00052900	0.079624	8.8757
0.00052850	0.079517	8.8713
0.00052800	0.079483	8.8663
0.00052750	0.079379	8.8599
0.00052700	0.079342	8.8533
0.00052650	0.079241	8.8483
0.00052600	0.079195	8.8430
0.00052550	0.079122	8.8365
0.00052500	0.079055	8.8289
0.00052450	0.078965	8.8232
0.00052400	0.078927	8.8161
0.00052350	0.078831	8.8088
0.00052300	0.078747	8.8010
0.00052250	0.078716	8.7929
0.00052200	0.078608	8.7856
0.00052150	0.078560	8.7778
0.00052100	0.078476	8.7702
0.00052050	0.078442	8.7612
0.00052000	0.078329	8.7517
0.00051950	0.078281	8.7426
0.00051900	0.078210	8.7338
0.00051850	0.078111	8.7242
0.00051800	0.078078	8.7147
0.00051750	0.077980	8.7052
0.00051700	0.077950	8.6939
0.00051650	0.077842	8.6842
0.00051600	0.077776	8.6729
0.00051550	0.077727	8.6628
0.00051500	0.077612	8.6515
0.00051450	0.077556	8.6404
0.00051400	0.077499	8.6285
0.00051350	0.077391	8.6171
0.00051300	0.077341	8.6052
0.00051250	0.077266	8.5931
0.00051200	0.077219	8.5803
0.00051150	0.077109	8.5677
0.00051100	0.077062	8.5549
0.00051050	0.076991	8.5423
0.00051000	0.076885	8.5285
0.00050950	0.076855	8.5140
0.00050900	0.076759	8.5004
0.00050850	0.076720	8.4858
0.00050800	0.076607	8.4721
0.00050750	0.076543	8.4573
0.00050700	0.076491	8.4427
0.00050650	0.076378	8.4269
0.00050600	0.076325	8.4121
0.00050550	0.076267	8.3963
0.00050500	0.076152	8.3807
0.00050450	0.076108	8.3640
0.00050400	0.076017	8.3482
0.00050350	0.075977	8.3305
0.00050300	0.075864	8.3143
0.00050250	0.075813	8.2974
0.00050200	0.075742	8.2800
0.00050150	0.075633	8.2620
0.00050100	0.075598	8.2448
0.00050050	0.075512	8.2268
0.00050000	0.075456	8.2084
0.00049950	0.075358	8.1898
0.00049900	0.075277	8.1716
0.00049850	0.075218	8.1537
0.00049800	0.075104	8.1346
0.00049750	0.075056	8.1154
0.00049700	0.074981	8.0951
0.00049650	0.074889	8.0761
0.00049600	0.074810	8.0554
0.00049550	0.074772	8.0358
0.00049500	0.074643	8.0155
0.00049450	0.074598	7.9953
0.00049400	0.074501	7.9751
0.00049350	0.074426	7.9549
0.00049300	0.074358	7.9345
0.00049250	0.074266	7.9146
0.00049200	0.074184	7.8946
0.00049150	0.074150	7.8742
0.00049100	0.074023	7.8537
0.00049050	0.073967	7.8337
0.00049000	0.073868	7.8123
0.00048950	0.073800	7.7920
0.00048900	0.073728	7.7729
0.00048850	0.073628	7.7536
0.00048800	0.073563	7.7337
0.00048750	0.073502	7.7140
0.00048700	0.073401	7.6957
0.00048650	0.073340	7.6767
0.00048600	0.073219	7.6582
0.00048550	0.073177	7.6404
0.00048500	0.073047	7.6225
0.00048450	0.073011	7.6043
0.00048400	0.072893	7.5879
0.00048350	0.072837	7.5713
0.00048300	0.072752	7.5552
0.00048250	0.072673	7.5392
0.00048200	0.072592	7.5239
0.00048150	0.072497	7.5092
0.00048100	0.072431	7.4945
0.00048050	0.072334	7.4805
0.00048000	0.072245	7.4665
0.00047950	0.072189	7.4526
0.00047900	0.072126	7.4394
0.00047850	0.071990	7.4272
0.00047800	0.071951	7.4144
0.00047750	0.071825	7.4027
0.00047700	0.071780	7.3908
0.00047650	0.071673	7.3802
0.00047600	0.071578	7.3683
0.00047550	0.071494	7.3572
0.00047500	0.071455	7.3454
0.00047450	0.071322	7.3351
0.00047400	0.071276	7.3248
0.00047350	0.071180	7.3150
0.00047300	0.071081	7.3042
0.00047250	0.071008	7.2947
0.00047200	0.070900	7.2847
0.00047150	0.070849	7.2749
0.00047100	0.070786	7.2654
0.00047050	0.070643	7.2561
0.00047000	0.070604	7.2473
0.00046950	0.070470	7.2386
0.00046900	0.070413	7.2303
0.00046850	0.070316	7.2226
0.00046800	0.070223	7.2154
0.00046750	0.070169	7.2085
0.00046700	0.070034	7.2029
0.00046650	0.069999	7.1968
0.00046600	0.069891	7.1914
0.00046550	0.069811	7.1867
0.00046500	0.069698	7.1824
0.00046450	0.069647	7.1779
0.00046400	0.069527	7.1747
0.00046350	0.069479	7.1723
0.00046300	0.069352	7.1704
0.00046250	0.069273	7.1694
0.00046200	0.069188	7.1688
0.00046150	0.069124	7.1694
0.00046100	0.069049	7.1698
0.00046050	0.068919	7.1711
0.00046000	0.068865	7.1729
0.00045950	0.068783	7.1760
0.00045900	0.068659	7.1791
0.00045850	0.068624	7.1829
0.00045800	0.068490	7.1871
0.00045750	0.068447	7.1928
0.00045700	0.068337	7.1984
0.00045650	0.068295	7.2054
0.00045600	0.068160	7.2126
0.00045550	0.068100	7.2210
0.00045500	0.068007	7.2290
0.00045450	0.067907	7.2392
0.00045400	0.067856	7.2484
0.00045350	0.067740	7.2593
0.00045300	0.067661	7.2705
0.00045250	0.067624	7.2830
0.00045200	0.067491	7.2963
0.00045150	0.067430	7.3104
0.00045100	0.067348	7.3264
0.00045050	0.067228	7.3434
0.00045000	0.067189	7.3602
0.00044950	0.067074	7.3782
0.00044900	0.067012	7.3973
0.00044850	0.066938	7.4174
0.00044800	0.066817	7.4389
0.00044750	0.066778	7.4611
0.00044700	0.066678	7.4853
0.00044650	0.066610	7.5107
0.00044600	0.066500	7.5382
0.00044550	0.066455	7.5662
0.00044500	0.066330	7.5957
0.00044450	0.066270	7.6264
0.00044400	0.066206	7.6603
0.00044350	0.066085	7.6935
0.00044300	0.066042	7.7295
0.00044250	0.065937	7.7664
0.00044200	0.065899	7.8054
0.00044150	0.065787	7.8459
0.00044100	0.065702	7.8895
0.00044050	0.065645	7.9336
0.00044000	0.065552	7.9787
0.00043950	0.065500	8.0252
0.00043900	0.065382	8.0750
0.00043850	0.065347	8.1264
0.00043800	0.065238	8.1786
0.00043750	0.065186	8.2331
0.00043700	0.065099	8.2893
0.00043650	0.065053	8.3459
0.00043600	0.064938	8.4063
0.00043550	0.064896	8.4680
0.00043500	0.064810	8.5318
0.00043450	0.064743	8.5970
0.00043400	0.064671	8.6652
0.00043350	0.064599	8.7356
0.00043300	0.064544	8.8043
0.00043250	0.064442	8.8769
0.00043200	0.064388	8.9498
0.00043150	0.064324	9.0245
0.00043100	0.064263	9.1026
0.00043050	0.064173	9.1821
0.00043000	0.064136	9.2610
0.00042950	0.064039	9.3422
0.00042900	0.064009	9.4235
0.00042850	0.063911	9.5064
0.00042800	0.063861	9.5870
0.00042750	0.063817	9.6709
0.00042700	0.063749	9.7563
0.00042650	0.063696	9.8474
0.00042600	0.063600	9.9346
0.00042550	0.063551	10.025
0.00042500	0.063503	10.113
0.00042450	0.063410	10.203
0.00042400	0.063377	10.294
0.00042350	0.063319	10.384
0.00042300	0.063234	10.474
0.00042250	0.063207	10.566
0.00042200	0.063134	10.661
0.00042150	0.063095	10.755
0.00042100	0.063008	10.847
0.00042050	0.062969	10.939
0.00042000	0.062934	11.111
0.00041950	0.062897	11.132
0.00041900	0.062796	11.191
0.00041850	0.062779	11.271
0.00041800	0.062730	11.356
0.00041750	0.062632	11.444
0.00041700	0.062609	11.536
0.00041650	0.062531	11.630
0.00041600	0.062517	11.723
0.00041550	0.062454	11.815
0.00041500	0.062368	11.908
0.00041450	0.062361	11.998
0.00041400	0.062293	12.088
0.00041350	0.062222	12.178
0.00041300	0.062214	12.267
0.00041250	0.062119	12.355
0.00041200	0.062094	12.447
0.00041150	0.062023	12.538
0.00041100	0.062017	12.628
0.00041050	0.061938	12.714
0.00041000	0.061884	12.800
0.00040950	0.061870	12.887
0.00040900	0.061782	12.972
0.00040850	0.061754	13.059
0.00040800	0.061721	13.145
0.00040750	0.061634	13.230
0.00040700	0.061626	13.317
0.00040650	0.061555	13.402
0.00040600	0.061547	13.485
0.00040550	0.061466	13.569
0.00040500	0.061428	13.654
0.00040450	0.061405	13.737
0.00040400	0.061323	13.819
0.00040350	0.061307	13.901
0.00040300	0.061266	13.983
0.00040250	0.061187	14.066
0.00040200	0.061170	14.148
0.00040150	0.061107	14.233
0.00040100	0.061102	14.315
0.00040050	0.061027	14.396
0.00040000	0.060991	14.479
0.00039950	0.060973	14.560
0.00039900	0.060893	14.640
0.00039850	0.060875	14.721
0.00039800	0.060840	14.802
0.00039750	0.060765	14.884
0.00039700	0.060744	14.968
0.00039650	0.060695	15.049
0.00039600	0.060685	15.132
0.00039550	0.060610	15.210
0.00039500	0.060582	15.293
0.00039450	0.060558	15.373
0.00039400	0.060485	15.451
0.00039350	0.060473	15.529
0.00039300	0.060429	15.608
0.00039250	0.060364	15.689
0.00039200	0.060332	15.769
0.00039150	0.060305	15.849
0.00039100	0.060282	15.928
0.00039050	0.060211	16.005
0.00039000	0.060199	16.082
0.00038950	0.060151	16.159
0.00038900	0.060102	16.232
0.00038850	0.060093	16.307
0.00038800	0.060024	16.383
0.00038750	0.060015	16.459
0.00038700	0.059947	16.535
0.00038650	0.059940	16.607
0.00038600	0.059890	16.683
0.00038550	0.059838	16.753
0.00038500	0.059832	16.825
0.00038450	0.059772	16.895
0.00038400	0.059736	16.966
0.00038350	0.059724	17.035
0.00038300	0.059657	17.105
0.00038250	0.059631	17.174
0.00038200	0.059586	17.244
0.00038150	0.059575	17.313
0.00038100	0.059536	17.383
0.00038050	0.059477	17.448
0.00038000	0.059471	17.516
0.00037950	0.059425	17.583
0.00037900	0.059375	17.652
0.00037850	0.059370	17.718
0.00037800	0.059309	17.787
0.00037750	0.059280	17.856
0.00037700	0.059263	17.920
0.00037650	0.059221	17.986
0.00037600	0.059195	18.051
0.00037550	0.059132	18.116
0.00037500	0.059126	18.178
0.00037450	0.059079	18.243
0.00037400	0.059034	18.308
0.00037350	0.059028	18.371
0.00037300	0.058968	18.436
0.00037250	0.058961	18.500
0.00037200	0.058900	18.563
0.00037150	0.058892	18.625
0.00037100	0.058847	18.687
0.00037050	0.058802	18.748
0.00037000	0.058797	18.809
0.00036950	0.058738	18.871
0.00036900	0.058714	18.933
0.00036850	0.058695	18.993
0.00036800	0.058664	19.055
0.00036750	0.058623	19.114
0.00036700	0.058575	19.173
0.00036650	0.058570	19.233
0.00036600	0.058513	19.292
0.00036550	0.058487	19.352
0.00036500	0.058472	19.408
0.00036450	0.058413	19.468
0.00036400	0.058403	19.522
0.00036350	0.058355	19.579
0.00036300	0.058333	19.636
0.00036250	0.058314	19.693
0.00036200	0.058255	19.745
0.00036150	0.058247	19.802
0.00036100	0.058210	19.856
0.00036050	0.058162	19.911
0.00036000	0.058160	19.965
0.00035950	0.058102	20.017
0.00035900	0.058095	20.071
0.00035850	0.058049	20.121
0.00035800	0.058034	20.175
0.00035750	0.057982	20.227
0.00035700	0.057977	20.278
0.00035650	0.057917	20.326
0.00035600	0.057916	20.378
0.00035550	0.057857	20.426
0.00035500	0.057853	20.477
0.00035450	0.057814	20.525
0.00035400	0.057791	20.575
0.00035350	0.057743	20.624
0.00035300	0.057736	20.672
0.00035250	0.057677	20.721
0.00035200	0.057674	20.767
0.00035150	0.057621	20.813
0.00035100	0.057609	20.859
0.00035050	0.057569	20.904
0.00035000	0.057540	20.950
0.00034950	0.057505	20.995
0.00034900	0.057489	21.037
0.00034850	0.057469	21.083
0.00034800	0.057413	21.125
0.00034750	0.057405	21.169
0.00034700	0.057372	21.212
0.00034650	0.057327	21.252
0.00034600	0.057324	21.295
0.00034550	0.057277	21.335
0.00034500	0.057268	21.377
0.00034450	0.057213	21.418
0.00034400	0.057204	21.459
0.00034350	0.057172	21.497
0.00034300	0.057125	21.535
0.00034250	0.057122	21.576
0.00034200	0.057078	21.617
0.00034150	0.057046	21.654
0.00034100	0.057040	21.693
0.00034050	0.057006	21.729
0.00034000	0.056976	21.767
0.00033950	0.056936	21.806
0.00033900	0.056925	21.842
0.00033850	0.056872	21.881
0.00033800	0.056857	21.914
0.00033750	0.056836	21.948
0.00033700	0.056785	21.985
0.00033650	0.056781	22.019
0.00033600	0.056740	22.050
0.00033550	0.056732	22.089
0.00033500	0.056675	22.156
0.00033450	0.056668	22.160
0.00033400	0.056637	22.185
0.00033350	0.056590	22.210
0.00033300	0.056587	22.242
0.00033250	0.056545	22.270
0.00033200	0.056513	22.302
0.00033150	0.056484	22.332
0.00033100	0.056473	22.363
0.00033050	0.056445	22.393
0.00033000	0.056398	22.425
0.00032950	0.056395	22.452
0.00032900	0.056353	22.483
0.00032850	0.056318	22.510
0.00032800	0.056313	22.541
0.00032750	0.056277	22.568
0.00032700	0.056258	22.598
0.00032650	0.056208	22.624
0.00032600	0.056203	22.652
0.00032550	0.056161	22.677
0.00032500	0.056130	22.705
0.00032450	0.056122	22.730
0.00032400	0.056073	22.758
0.00032350	0.056056	22.782
0.00032300	0.056039	22.809
0.00032250	0.055988	22.831
0.00032200	0.055976	22.861
0.00032150	0.055939	22.884
0.00032100	0.055935	22.907
0.00032050	0.055893	22.931
0.00032000	0.055862	22.957
0.00031950	0.055854	22.976
0.00031900	0.055804	22.997
0.00031850	0.055788	23.018
0.00031800	0.055770	23.044
0.00031750	0.055721	23.066
0.00031700	0.055711	23.087
0.00031650	0.055675	23.108
0.00031600	0.055669	23.129
0.00031550	0.055621	23.150
0.00031500	0.055601	23.170
0.00031450	0.055585	23.192
0.00031400	0.055535	23.213
0.00031350	0.055527	23.231
0.00031300	0.055500	23.249
0.00031250	0.055456	23.268
0.00031200	0.055453	23.288
0.00031150	0.055414	23.308
0.00031100	0.055402	23.326
0.00031050	0.055351	23.343
0.00031000	0.055350	23.361
0.00030950	0.055298	23.378
0.00030900	0.055290	23.394
0.00030850	0.055258	23.414
0.00030800	0.055218	23.430
0.00030750	0.055213	23.447
0.00030700	0.055193	23.461
0.00030650	0.055142	23.482
0.00030600	0.055128	23.494
0.00030550	0.055107	23.511
0.00030500	0.055058	23.526
0.00030450	0.055053	23.541
0.00030400	0.055018	23.553
0.00030350	0.054981	23.568
0.00030300	0.054979	23.585
0.00030250	0.054942	23.595
0.00030200	0.054927	23.610
0.00030150	0.054876	23.620
0.00030100	0.054875	23.636
0.00030050	0.054828	23.645
0.00030000	0.054807	23.662
0.00029950	0.054791	23.673
0.00029900	0.054747	23.690
0.00029850	0.054723	23.696
0.00029800	0.054717	23.708
0.00029750	0.054676	23.718
0.00029700	0.054653	23.728
0.00029650	0.054639	23.741
0.00029600	0.054590	23.747
0.00029550	0.054583	23.761
0.00029500	0.054554	23.769
0.00029450	0.054512	23.783
0.00029400	0.054496	23.788
0.00029350	0.054472	23.797
0.00029300	0.054459	23.805
0.00029250	0.054411	23.818
0.00029200	0.054400	23.823
0.00029150	0.054376	23.832
0.00029100	0.054332	23.840
0.00029050	0.054330	23.848
0.00029000	0.054278	23.859
0.00028950	0.054276	23.865
0.00028900	0.054229	23.873
0.00028850	0.054216	23.879
0.00028800	0.054186	23.887
0.00028750	0.054172	23.892
0.00028700	0.054130	23.899
0.00028650	0.054124	23.901
0.00028600	0.054073	23.911
0.00028550	0.054071	23.915
0.00028500	0.054030	23.921
0.00028450	0.054001	23.927
0.00028400	0.053994	23.935
0.00028350	0.053964	23.937
0.00028300	0.053938	23.944
0.00028250	0.053896	23.944
0.00028200	0.053893	23.951
0.00028150	0.053848	23.951
0.00028100	0.053833	23.956
0.00028050	0.053805	23.956
0.00028000	0.053765	23.961
0.00027950	0.053763	23.967
0.00027900	0.053718	23.968
0.00027850	0.053704	23.971
0.00027800	0.053671	23.973
0.00027750	0.053658	23.977
0.00027700	0.053614	23.977
0.00027650	0.053609	23.980
0.00027600	0.053564	23.979
0.00027550	0.053550	23.982
0.00027500	0.053513	23.982
0.00027450	0.053504	23.982
0.00027400	0.053461	23.982
0.00027350	0.053454	23.982
0.00027300	0.053410	23.987
0.00027250	0.053396	23.982
0.00027200	0.053367	23.987
0.00027150	0.053336	23.982
0.00027100	0.053320	23.987
0.00027050	0.053278	23.980
0.00027000	0.053253	23.982
0.00026950	0.053251	23.980
0.00026900	0.053205	23.980
0.00026850	0.053186	23.977
0.00026800	0.053166	23.973
0.00026750	0.053124	23.973
0.00026700	0.053121	23.973
0.00026650	0.053078	23.973
0.00026600	0.053053	23.972
0.00026550	0.053022	23.970
0.00026500	0.053016	23.968
0.00026450	0.052983	23.964
0.00026400	0.052945	23.961
0.00026350	0.052941	23.961
0.00026300	0.052899	23.956
0.00026250	0.052873	23.954
0.00026200	0.052864	23.954
0.00026150	0.052836	23.949
0.00026100	0.052806	23.946
0.00026050	0.052763	23.941
0.00026000	0.052760	23.942
0.00025950	0.052719	23.935
0.00025900	0.052692	23.930
0.00025850	0.052684	23.925
0.00025800	0.052636	23.925
0.00025750	0.052622	23.918
0.00025700	0.052586	23.916
0.00025650	0.052582	23.909
0.00025600	0.052542	23.906
0.00025550	0.052509	23.899
0.00025500	0.052503	23.894
0.00025450	0.052453	23.889
0.00025400	0.052449	23.885
0.00025350	0.052406	23.880
0.00025300	0.052390	23.873
0.00025250	0.052354	23.865
0.00025200	0.052350	23.859
0.00025150	0.052308	23.854
0.00025100	0.052276	23.845
0.00025050	0.052269	23.840
0.00025000	0.052221	23.830
0.00024950	0.052205	23.828
0.00024900	0.052171	23.817
0.00024850	0.052167	23.807
0.00024800	0.052126	23.797
0.00024750	0.052096	23.793
0.00024700	0.052088	23.783
0.00024650	0.052039	23.778
0.00024600	0.052026	23.769
0.00024550	0.051989	23.760
0.00024500	0.051981	23.749
0.00024450	0.051952	23.736
0.00024400	0.051911	23.728
0.00024350	0.051906	23.718
0.00024300	0.051865	23.710
0.00024250	0.051837	23.697
0.00024200	0.051829	23.691
0.00024150	0.051780	23.682
0.00024100	0.051772	23.673
0.00024050	0.051727	23.662
0.00024000	0.051723	23.650
0.00023950	0.051684	23.642
0.00023900	0.051654	23.631
0.00023850	0.051647	23.622
0.00023800	0.051599	23.607
0.00023750	0.051582	23.597
0.00023700	0.051547	23.585
0.00023650	0.051541	23.578
0.00023600	0.051503	23.564
0.00023550	0.051468	23.553
0.00023500	0.051463	23.539
0.00023450	0.051416	23.530
0.00023400	0.051396	23.518
0.00023350	0.051383	23.503
0.00023300	0.051333	23.491
0.00023250	0.051323	23.476
0.00023200	0.051286	23.465
0.00023150	0.051280	23.451
0.00023100	0.051227	23.442
0.00023050	0.051224	23.426
0.00023000	0.051179	23.415
0.00022950	0.051155	23.400
0.00022900	0.051147	23.385
0.00022850	0.051116	23.373
0.00022800	0.051089	23.355
0.00022750	0.051044	23.343
0.00022700	0.051038	23.328
0.00022650	0.051003	23.317
0.00022600	0.050963	23.301
0.00022550	0.050961	23.288
0.00022500	0.050909	23.270
0.00022450	0.050907	23.257
0.00022400	0.050861	23.241
0.00022350	0.050854	23.227
0.00022300	0.050806	23.211
0.00022250	0.050805	23.196
0.00022200	0.050752	23.182
0.00022150	0.050736	23.165
0.00022100	0.050713	23.151
0.00022050	0.050670	23.134
0.00022000	0.050667	23.119
0.00021950	0.050626	23.101
0.00021900	0.050596	23.085
0.00021850	0.050568	23.068
0.00021800	0.050555	23.053
0.00021750	0.050533	23.037
0.00021700	0.050483	23.021
0.00021650	0.050478	23.004
0.00021600	0.050440	22.986
0.00021550	0.050406	22.971
0.00021500	0.050401	22.949
0.00021450	0.050356	22.937
0.00021400	0.050350	22.915
0.00021350	0.050302	22.898
0.00021300	0.050279	22.875
0.00021250	0.050267	22.857
0.00021200	0.050214	22.835
0.00021150	0.050202	22.815
0.00021100	0.050179	22.798
0.00021050	0.050132	22.778
0.00021000	0.050116	22.757
0.00020950	0.050088	22.735
0.00020900	0.050078	22.716
0.00020850	0.050028	22.693
0.00020800	0.050013	22.674
0.00020750	0.049992	22.651
0.00020700	0.049941	22.632
0.00020650	0.049931	22.609
0.00020600	0.049906	22.588
0.00020550	0.049860	22.568
0.00020500	0.049857	22.546
0.00020450	0.049817	22.524
0.00020400	0.049808	22.501
0.00020350	0.049759	22.481
0.00020300	0.049735	22.456
0.00020250	0.049721	22.437
0.00020200	0.049670	22.409
0.00020150	0.049657	22.387
0.00020100	0.049637	22.363
0.00020050	0.049586	22.340
0.00020000	0.049576	22.316
0.00019950	0.049540	22.289
0.00019900	0.049528	22.269
0.00019850	0.049479	22.244
0.00019800	0.049475	22.223
0.00019750	0.049419	22.196
0.00019700	0.049417	22.173
0.00019650	0.049363	22.144
0.00019600	0.049361	22.119
0.00019550	0.049308	22.092
0.00019500	0.049291	22.065
0.00019450	0.049271	22.042
0.00019400	0.049237	22.015
0.00019350	0.049202	21.992
0.00019300	0.049196	21.964
0.00019250	0.049143	21.939
0.00019200	0.049124	21.911
0.00019150	0.049106	21.882
0.00019100	0.049055	21.854
0.00019050	0.049045	21.825
0.00019000	0.049005	21.799
0.00018950	0.048999	21.770
0.00018900	0.048944	21.744
0.00018850	0.048934	21.714
0.00018800	0.048905	21.687
0.00018750	0.048859	21.657
0.00018700	0.048855	21.629
0.00018650	0.048800	21.599
0.00018600	0.048791	21.569
0.00018550	0.048746	21.541
0.00018500	0.048742	21.509
0.00018450	0.048701	21.482
0.00018400	0.048672	21.450
0.00018350	0.048647	21.421
0.00018300	0.048607	21.392
0.00018250	0.048590	21.360
0.00018200	0.048571	21.332
0.00018150	0.048524	21.300
0.00018100	0.048491	21.269
0.00018050	0.048482	21.237
0.00018000	0.048428	21.204
0.00017950	0.048410	21.173
0.00017900	0.048389	21.140
0.00017850	0.048338	21.110
0.00017800	0.048333	21.075
0.00017750	0.048292	21.044
0.00017700	0.048277	21.011
0.00017650	0.048222	20.979
0.00017600	0.048207	20.946
0.00017550	0.048182	20.910
0.00017500	0.048130	20.879
0.00017450	0.048122	20.842
0.00017400	0.048090	20.809
0.00017350	0.048062	20.773
0.00017300	0.048036	20.737
0.00017250	0.047980	20.700
0.00017200	0.047976	20.664
0.00017150	0.047929	20.629
0.00017100	0.047901	20.591
0.00017050	0.047888	20.556
0.00017000	0.047832	20.522
0.00016950	0.047823	20.489
0.00016900	0.047775	20.453
0.00016850	0.047769	20.416
0.00016800	0.047713	20.379
0.00016750	0.047688	20.340
0.00016700	0.047672	20.305
0.00016650	0.047617	20.266
0.00016600	0.047608	20.231
0.00016550	0.047565	20.193
0.00016500	0.047554	20.155
0.00016450	0.047498	20.118
0.00016400	0.047494	20.077
0.00016350	0.047434	20.042
0.00016300	0.047421	20.001
0.00016250	0.047391	19.964
0.00016200	0.047350	19.925
0.00016150	0.047315	19.886
0.00016100	0.047311	19.846
0.00016050	0.047250	19.804
0.00016000	0.047243	19.762
0.00015950	0.047197	19.720
0.00015900	0.047172	19.682
0.00015850	0.047134	19.642
0.00015800	0.047102	19.603
0.00015750	0.047082	19.560
0.00015700	0.047060	19.517
0.00015650	0.046999	19.476
0.00015600	0.046997	19.434
0.00015550	0.046939	19.395
0.00015500	0.046917	19.352
0.00015450	0.046889	19.312
0.00015400	0.046837	19.267
0.00015350	0.046807	19.224
0.00015300	0.046793	19.181
0.00015250	0.046761	19.136
0.00015200	0.046705	19.093
0.00015150	0.046700	19.048
0.00015100	0.046653	19.004
0.00015050	0.046616	18.958
0.00015000	0.046578	18.914
0.00014950	0.046576	18.870
0.00014900	0.046511	18.822
0.00014850	0.046504	18.777
0.00014800	0.046457	18.729
0.00014750	0.046410	18.685
0.00014700	0.046406	18.636
0.00014650	0.046349	18.589
0.00014600	0.046321	18.542
0.00014550	0.046278	18.496
0.00014500	0.046269	18.452
0.00014450	0.046228	18.403
0.00014400	0.046176	18.358
0.00014350	0.046170	18.310
0.00014300	0.046115	18.261
0.00014250	0.046080	18.213
0.00014200	0.046069	18.162
0.00014150	0.046028	18.117
0.00014100	0.045998	18.066
0.00014050	0.045937	18.017
0.00014000	0.045925	17.969
0.00013950	0.045884	17.921
0.00013900	0.045833	17.874
0.00013850	0.045828	17.822
0.00013800	0.045776	17.775
0.00013750	0.045763	17.725
0.00013700	0.045697	17.673
0.00013650	0.045678	17.626
0.00013600	0.045650	17.572
0.00013550	0.045587	17.522
0.00013500	0.045580	17.470
0.00013450	0.045535	17.420
0.00013400	0.045482	17.369
0.00013350	0.045474	17.316
0.00013300	0.045418	17.267
0.00013250	0.045410	17.216
0.00013200	0.045344	17.165
0.00013150	0.045316	17.114
0.00013100	0.045271	17.064
0.00013050	0.045262	17.013
0.00013000	0.045211	16.957
0.00012950	0.045158	16.905
0.00012900	0.045152	16.850
0.00012850	0.045100	16.794
0.00012800	0.045077	16.742
0.00012750	0.045007	16.689
0.00012700	0.044994	16.634
0.00012650	0.044940	16.579
0.00012600	0.044930	16.524
0.00012550	0.044868	16.473
0.00012500	0.044852	16.416
0.00012450	0.044786	16.357
0.00012400	0.044778	16.299
0.00012350	0.044705	16.241
0.00012300	0.044677	16.187
0.00012250	0.044651	16.128
0.00012200	0.044608	16.070
0.00012150	0.044595	16.013
0.00012100	0.044519	15.883
0.00012050	0.044490	15.869
0.00012000	0.044440	15.832
0.00011950	0.044425	15.783
0.00011900	0.044379	15.726
0.00011850	0.044317	15.664
0.00011800	0.044313	15.604
0.00011750	0.044248	15.542
0.00011700	0.044207	15.484
0.00011650	0.044195	15.423
0.00011600	0.044120	15.364
0.00011550	0.044110	15.302
0.00011500	0.044047	15.241
0.00011450	0.044037	15.182
0.00011400	0.043956	15.119
0.00011350	0.043951	15.061
0.00011300	0.043877	14.998
0.00011250	0.043859	14.939
0.00011200	0.043809	14.880
0.00011150	0.043757	14.823
0.00011100	0.043746	14.771
0.00011050	0.043695	14.717
0.00011000	0.043657	14.661
0.00010950	0.043580	14.602
0.00010900	0.043565	14.544
0.00010850	0.043522	14.489
0.00010800	0.043450	14.433
0.00010750	0.043446	14.379
0.00010700	0.043382	14.323
0.00010650	0.043323	14.269
0.00010600	0.043292	14.213
0.00010550	0.043254	14.161
0.00010500	0.043235	14.109
0.00010450	0.043153	14.053
0.00010400	0.043118	13.995
0.00010350	0.043093	13.939
0.00010300	0.043018	13.884
0.00010250	0.043002	13.832
0.00010200	0.042923	13.776
0.00010150	0.042918	13.722
0.00010100	0.042871	13.665
0.00010050	0.042802	13.610
1.0000e-04	0.042761	13.447
		
1.0000e-04	0.042724	13.410
9.9800e-05	0.042713	13.420
9.9600e-05	0.042729	13.425
9.9400e-05	0.042672	13.419
9.9200e-05	0.042680	13.403
9.9000e-05	0.042669	13.383
9.8800e-05	0.042615	13.361
9.8600e-05	0.042640	13.337
9.8400e-05	0.042587	13.315
9.8200e-05	0.042573	13.292
9.8000e-05	0.042582	13.269
9.7800e-05	0.042521	13.247
9.7600e-05	0.042525	13.222
9.7400e-05	0.042488	13.199
9.7200e-05	0.042498	13.175
9.7000e-05	0.042445	13.150
9.6800e-05	0.042469	13.127
9.6600e-05	0.042407	13.101
9.6400e-05	0.042429	13.078
9.6200e-05	0.042369	13.052
9.6000e-05	0.042391	13.028
9.5800e-05	0.042338	13.004
9.5600e-05	0.042356	12.979
9.5400e-05	0.042293	12.956
9.5200e-05	0.042301	12.931
9.5000e-05	0.042280	12.906
9.4800e-05	0.042230	12.880
9.4600e-05	0.042252	12.855
9.4400e-05	0.042218	12.831
9.4200e-05	0.042169	12.807
9.4000e-05	0.042175	12.783
9.3800e-05	0.042138	12.756
9.3600e-05	0.042160	12.733
9.3400e-05	0.042094	12.710
9.3200e-05	0.042112	12.682
9.3000e-05	0.042063	12.657
9.2800e-05	0.042064	12.631
9.2600e-05	0.042033	12.606
9.2400e-05	0.042013	12.581
9.2200e-05	0.041976	12.554
9.2000e-05	0.042004	12.529
9.1800e-05	0.041941	12.503
9.1600e-05	0.041951	12.478
9.1400e-05	0.041912	12.453
9.1200e-05	0.041889	12.427
9.1000e-05	0.041892	12.402
9.0800e-05	0.041835	12.373
9.0600e-05	0.041850	12.346
9.0400e-05	0.041804	12.321
9.0200e-05	0.041825	12.294
9.0000e-05	0.041775	12.270
8.9800e-05	0.041740	12.243
8.9600e-05	0.041765	12.217
8.9400e-05	0.041708	12.189
8.9200e-05	0.041697	12.162
8.9000e-05	0.041679	12.137
8.8800e-05	0.041655	12.112
8.8600e-05	0.041658	12.084
8.8400e-05	0.041636	12.057
8.8200e-05	0.041601	12.030
8.8000e-05	0.041556	12.002
8.7800e-05	0.041581	11.975
8.7600e-05	0.041515	11.949
8.7400e-05	0.041528	11.922
8.7200e-05	0.041486	11.895
8.7000e-05	0.041481	11.869
8.6800e-05	0.041439	11.842
8.6600e-05	0.041458	11.815
8.6400e-05	0.041393	11.786
8.6200e-05	0.041400	11.759
8.6000e-05	0.041360	11.733
8.5800e-05	0.041359	11.705
8.5600e-05	0.041316	11.679
8.5400e-05	0.041297	11.652
8.5200e-05	0.041293	11.624
8.5000e-05	0.041285	11.597
8.4800e-05	0.041217	11.570
8.4600e-05	0.041246	11.544
8.4400e-05	0.041171	11.516
8.4200e-05	0.041188	11.487
8.4000e-05	0.041162	11.460
8.3800e-05	0.041108	11.432
8.3600e-05	0.041139	11.402
8.3400e-05	0.041089	11.374
8.3200e-05	0.041078	11.348
8.3000e-05	0.041021	11.321
8.2800e-05	0.041046	11.294
8.2600e-05	0.040995	11.267
8.2400e-05	0.040961	11.240
8.2200e-05	0.040986	11.214
8.2000e-05	0.040916	11.187
8.1800e-05	0.040928	11.158
8.1600e-05	0.040865	11.131
8.1400e-05	0.040889	11.101
8.1200e-05	0.040858	11.071
8.1000e-05	0.040798	11.043
8.0800e-05	0.040825	11.014
8.0600e-05	0.040773	10.987
8.0400e-05	0.040789	10.959
8.0200e-05	0.040715	10.930
8.0000e-05	0.040712	10.904
7.9800e-05	0.040705	10.876
7.9600e-05	0.040642	10.848
7.9400e-05	0.040673	10.822
7.9200e-05	0.040593	10.795
7.9000e-05	0.040622	10.768
7.8800e-05	0.040569	10.739
7.8600e-05	0.040584	10.710
7.8400e-05	0.040507	10.681
7.8200e-05	0.040512	10.653
7.8000e-05	0.040500	10.627
7.7800e-05	0.040432	10.599
7.7600e-05	0.040453	10.571
7.7400e-05	0.040413	10.543
7.7200e-05	0.040362	10.514
7.7000e-05	0.040388	10.487
7.6800e-05	0.040331	10.459
7.6600e-05	0.040347	10.430
7.6400e-05	0.040268	10.402
7.6200e-05	0.040282	10.374
7.6000e-05	0.040269	10.348
7.5800e-05	0.040193	10.320
7.5600e-05	0.040208	10.291
7.5400e-05	0.040182	10.263
7.5200e-05	0.040120	10.236
7.5000e-05	0.040111	10.207
7.4800e-05	0.040103	10.180
7.4600e-05	0.040091	10.153
7.4400e-05	0.040027	10.125
7.4200e-05	0.040056	10.097
7.4000e-05	0.039971	10.069
7.3800e-05	0.039987	10.042
7.3600e-05	0.039960	10.014
7.3400e-05	0.039895	9.9852
7.3200e-05	0.039889	9.9590
7.3000e-05	0.039863	9.9329
7.2800e-05	0.039881	9.9071
7.2600e-05	0.039795	9.8802
7.2400e-05	0.039830	9.8506
7.2200e-05	0.039742	9.8221
7.2000e-05	0.039779	9.7946
7.1800e-05	0.039692	9.7659
7.1600e-05	0.039723	9.7398
7.1400e-05	0.039666	9.7120
7.1200e-05	0.039674	9.6849
7.1000e-05	0.039590	9.6568
7.0800e-05	0.039627	9.6285
7.0600e-05	0.039542	9.6012
7.0400e-05	0.039570	9.5738
7.0200e-05	0.039493	9.5473
7.0000e-05	0.039512	9.5195
6.9800e-05	0.039452	9.4934
6.9600e-05	0.039469	9.4673
6.9400e-05	0.039386	9.4405
6.9200e-05	0.039420	9.4143
6.9000e-05	0.039330	9.3872
6.8800e-05	0.039365	9.3600
6.8600e-05	0.039287	9.3331
6.8400e-05	0.039303	9.3049
6.8200e-05	0.039249	9.2772
6.8000e-05	0.039255	9.2485
6.7800e-05	0.039171	9.2205
6.7600e-05	0.039207	9.1927
6.7400e-05	0.039115	9.1652
6.7200e-05	0.039154	9.1392
6.7000e-05	0.039060	9.1129
6.6800e-05	0.039094	9.0853
6.6600e-05	0.039059	9.0541
6.6400e-05	0.039030	9.0516
6.6200e-05	0.039029	9.0362
6.6000e-05	0.038961	9.0147
6.5800e-05	0.038961	8.9885
6.5600e-05	0.038910	8.9620
6.5400e-05	0.038916	8.9349
6.5200e-05	0.038870	8.9080
6.5000e-05	0.038826	8.8810
6.4800e-05	0.038831	8.8531
6.4600e-05	0.038765	8.8269
6.4400e-05	0.038776	8.7996
6.4200e-05	0.038715	8.7725
6.4000e-05	0.038708	8.7462
6.3800e-05	0.038665	8.7188
6.3600e-05	0.038638	8.6922
6.3400e-05	0.038625	8.6661
6.3200e-05	0.038612	8.6395
6.3000e-05	0.038541	8.6139
6.2800e-05	0.038537	8.5864
6.2600e-05	0.038497	8.5591
6.2400e-05	0.038462	8.5329
6.2200e-05	0.038457	8.5053
6.2000e-05	0.038390	8.4786
6.1800e-05	0.038405	8.4513
6.1600e-05	0.038331	8.4235
6.1400e-05	0.038320	8.3970
6.1200e-05	0.038280	8.3699
6.1000e-05	0.038285	8.3438
6.0800e-05	0.038212	8.3171
6.0600e-05	0.038217	8.2900
6.0400e-05	0.038170	8.2631
6.0200e-05	0.038139	8.2353
6.0000e-05	0.038122	8.2080
5.9800e-05	0.038070	8.1815
5.9600e-05	0.038078	8.1545
5.9400e-05	0.038024	8.1277
5.9200e-05	0.038015	8.1006
5.9000e-05	0.037941	8.0731
5.8800e-05	0.037943	8.0443
5.8600e-05	0.037910	8.0163
5.8400e-05	0.037849	7.9905
5.8200e-05	0.037862	7.9634
5.8000e-05	0.037801	7.9365
5.7800e-05	0.037766	7.9097
5.7600e-05	0.037771	7.8829
5.7400e-05	0.037723	7.8568
5.7200e-05	0.037701	7.8292
5.7000e-05	0.037629	7.8015
5.6800e-05	0.037647	7.7743
5.6600e-05	0.037565	7.7457
5.6400e-05	0.037582	7.7185
5.6200e-05	0.037501	7.6911
5.6000e-05	0.037513	7.6641
5.5800e-05	0.037440	7.6373
5.5600e-05	0.037428	7.6104
5.5400e-05	0.037393	7.5835
5.5200e-05	0.037376	7.5563
5.5000e-05	0.037312	7.5291
5.4800e-05	0.037315	7.5017
5.4600e-05	0.037241	7.4749
5.4400e-05	0.037253	7.4489
5.4200e-05	0.037170	7.4230
5.4000e-05	0.037189	7.3959
5.3800e-05	0.037104	7.3690
5.3600e-05	0.037089	7.3421
5.3400e-05	0.037068	7.3147
5.3200e-05	0.037028	7.2875
5.3000e-05	0.036981	7.2608
5.2800e-05	0.036988	7.2350
5.2600e-05	0.036900	7.2076
5.2400e-05	0.036918	7.1802
5.2200e-05	0.036864	7.1545
5.2000e-05	0.036796	7.1269
5.1800e-05	0.036811	7.0999
5.1600e-05	0.036725	7.0741
5.1400e-05	0.036743	7.0472
5.1200e-05	0.036654	7.0207
5.1000e-05	0.036627	6.9948
5.0800e-05	0.036630	6.9680
5.0600e-05	0.036570	6.9418
5.0400e-05	0.036543	6.9137
5.0200e-05	0.036512	6.8875
5.0000e-05	0.036455	6.8608
4.9800e-05	0.036448	6.8338
4.9600e-05	0.036371	6.8071
4.9400e-05	0.036387	6.7806
4.9200e-05	0.036299	6.7533
4.9000e-05	0.036294	6.7273
4.8800e-05	0.036236	6.7005
4.8600e-05	0.036234	6.6736
4.8400e-05	0.036146	6.6455
4.8200e-05	0.036166	6.6186
4.8000e-05	0.036071	6.5928
4.7800e-05	0.036091	6.5660
4.7600e-05	0.035994	6.5386
4.7400e-05	0.036015	6.5118
4.7200e-05	0.035925	6.4850
4.7000e-05	0.035916	6.4582
4.6800e-05	0.035851	6.4321
4.6600e-05	0.035858	6.4050
4.6400e-05	0.035763	6.3784
4.6200e-05	0.035767	6.3518
4.6000e-05	0.035710	6.3241
4.5800e-05	0.035665	6.2983
4.5600e-05	0.035609	6.2717
4.5400e-05	0.035628	6.2443
4.5200e-05	0.035533	6.2175
4.5000e-05	0.035508	6.1905
4.4800e-05	0.035486	6.1633
4.4600e-05	0.035415	6.1369
4.4400e-05	0.035420	6.1102
4.4200e-05	0.035321	6.0834
4.4000e-05	0.035320	6.0567
4.3800e-05	0.035250	6.0305
4.3600e-05	0.035253	6.0037
4.3400e-05	0.035151	5.9774
4.3200e-05	0.035167	5.9505
4.3000e-05	0.035085	5.9235
4.2800e-05	0.035058	5.8975
4.2600e-05	0.035017	5.8711
4.2400e-05	0.034938	5.8431
4.2200e-05	0.034956	5.8171
4.2000e-05	0.034875	5.7909
4.1800e-05	0.034877	5.7644
4.1600e-05	0.034766	5.7379
4.1400e-05	0.034806	5.6894
4.1200e-05	0.034723	5.6849
4.1000e-05	0.034718	5.6687
4.0800e-05	0.034647	5.6474
4.0600e-05	0.034616	5.6227
4.0400e-05	0.034571	5.5970
4.0200e-05	0.034514	5.5716
4.0000e-05	0.034464	5.5451
3.9800e-05	0.034448	5.5191
3.9600e-05	0.034400	5.4934
3.9400e-05	0.034329	5.4669
3.9200e-05	0.034319	5.4406
3.9000e-05	0.034232	5.4144
3.8800e-05	0.034210	5.3876
3.8600e-05	0.034173	5.3620
3.8400e-05	0.034090	5.3358
3.8200e-05	0.034080	5.3094
3.8000e-05	0.034006	5.2839
3.7800e-05	0.033996	5.2574
3.7600e-05	0.033910	5.2312
3.7400e-05	0.033871	5.2055
3.7200e-05	0.033845	5.1789
3.7000e-05	0.033755	5.1522
3.6800e-05	0.033752	5.1261
3.6600e-05	0.033655	5.0989
3.6400e-05	0.033636	5.0715
3.6200e-05	0.033559	5.0449
3.6000e-05	0.033556	5.0183
3.5800e-05	0.033477	4.9931
3.5600e-05	0.033409	4.9671
3.5400e-05	0.033403	4.9411
3.5200e-05	0.033302	4.9147
3.5000e-05	0.033298	4.8879
3.4800e-05	0.033224	4.8605
3.4600e-05	0.033189	4.8343
3.4400e-05	0.033100	4.8077
3.4200e-05	0.033091	4.7804
3.4000e-05	0.033011	4.7542
3.3800e-05	0.032942	4.7280
3.3600e-05	0.032936	4.7021
3.3400e-05	0.032842	4.6760
3.3200e-05	0.032833	4.6491
3.3000e-05	0.032731	4.6221
3.2800e-05	0.032702	4.5960
3.2600e-05	0.032662	4.5699
3.2400e-05	0.032558	4.5443
3.2200e-05	0.032545	4.5177
3.2000e-05	0.032494	4.4914
3.1800e-05	0.032396	4.4653
3.1600e-05	0.032380	4.4385
3.1400e-05	0.032288	4.4123
3.1200e-05	0.032277	4.3866
3.1000e-05	0.032195	4.3598
3.0800e-05	0.032119	4.3340
3.0600e-05	0.032109	4.3077
3.0400e-05	0.032021	4.2807
3.0200e-05	0.031938	4.2548
3.0000e-05	0.031928	4.2288
2.9800e-05	0.031832	4.2022
2.9600e-05	0.031819	4.1760
2.9400e-05	0.031734	4.1497
2.9200e-05	0.031646	4.1238
2.9000e-05	0.031632	4.0976
2.8800e-05	0.031557	4.0707
2.8600e-05	0.031454	4.0444
2.8400e-05	0.031428	4.0184
2.8200e-05	0.031378	3.9916
2.8000e-05	0.031266	3.9652
2.7800e-05	0.031232	3.9392
2.7600e-05	0.031169	3.9122
2.7400e-05	0.031135	3.8850
2.7200e-05	0.031014	3.8583
2.7000e-05	0.031007	3.8317
2.6800e-05	0.030880	3.8056
2.6600e-05	0.030861	3.7793
2.6400e-05	0.030790	3.7526
2.6200e-05	0.030696	3.7259
2.6000e-05	0.030667	3.6987
2.5800e-05	0.030617	3.6721
2.5600e-05	0.030485	3.6465
2.5400e-05	0.030452	3.5843
2.5200e-05	0.030423	3.5783
2.5000e-05	0.030318	3.5611
2.4800e-05	0.030275	3.5387
2.4600e-05	0.030189	3.5144
2.4400e-05	0.030113	3.4885
2.4200e-05	0.030056	3.4618
2.4000e-05	0.029974	3.4362
2.3800e-05	0.029926	3.4100
2.3600e-05	0.029810	3.3840
2.3400e-05	0.029749	3.3579
2.3200e-05	0.029700	3.3317
2.3000e-05	0.029600	3.3059
2.2800e-05	0.029542	3.2794
2.2600e-05	0.029459	3.2530
2.2400e-05	0.029365	3.2270
2.2200e-05	0.029329	3.2017
2.2000e-05	0.029205	3.1754
2.1800e-05	0.029171	3.1495
2.1600e-05	0.029045	3.1235
2.1400e-05	0.028981	3.0966
2.1200e-05	0.028903	3.0700
2.1000e-05	0.028857	3.0444
2.0800e-05	0.028723	3.0178
2.0600e-05	0.028689	2.9914
2.0400e-05	0.028559	2.9652
2.0200e-05	0.028492	2.9382
2.0000e-05	0.028419	2.9109
1.9800e-05	0.028359	2.8845
1.9600e-05	0.028225	2.8571
1.9400e-05	0.028140	2.8305
1.9200e-05	0.028089	2.8031
1.9000e-05	0.027951	2.7759
1.8800e-05	0.027896	2.7490
1.8600e-05	0.027807	2.7212
1.8400e-05	0.027689	2.6939
1.8200e-05	0.027631	2.6667
1.8000e-05	0.027481	2.6394
1.7800e-05	0.027441	2.6122
1.7600e-05	0.027288	2.5853
1.7400e-05	0.027232	2.5583
1.7200e-05	0.027112	2.5303
1.7000e-05	0.027004	2.5034
1.6800e-05	0.026901	2.4759
1.6600e-05	0.026850	2.4481
1.6400e-05	0.026694	2.4211
1.6200e-05	0.026606	2.3935
1.6000e-05	0.026500	2.3654
1.5800e-05	0.026377	2.3370
1.5600e-05	0.026286	2.3094
1.5400e-05	0.026194	2.2539
1.5200e-05	0.026103	2.2470
1.5000e-05	0.025981	2.2288
1.4800e-05	0.025857	2.2052
1.4600e-05	0.025755	2.1787
1.4400e-05	0.025624	2.1503
1.4200e-05	0.025509	2.1221
1.4000e-05	0.025432	2.0929
1.3800e-05	0.025265	2.0633
1.3600e-05	0.025171	2.0348
1.3400e-05	0.025012	2.0067
1.3200e-05	0.024932	1.9786
1.3000e-05	0.024759	1.9513
1.2800e-05	0.024670	1.9243
1.2600e-05	0.024547	1.8967
1.2400e-05	0.024381	1.8701
1.2200e-05	0.024265	1.8436
1.2000e-05	0.024171	1.8163
1.1800e-05	0.024004	1.7889
1.1600e-05	0.023890	1.7618
1.1400e-05	0.023682	1.7347
1.1200e-05	0.023591	1.7073
1.1000e-05	0.023378	1.6793
1.0800e-05	0.023280	1.6513
1.0600e-05	0.023076	1.6228
1.0400e-05	0.022939	1.5936
1.0200e-05	0.022762	1.5645
		
1.0000e-05	0.022620	1.4942
9.9000e-06	0.022480	1.4903
9.8000e-06	0.022452	1.4811
9.7000e-06	0.022389	1.4555
9.6000e-06	0.022271	1.4524
9.5000e-06	0.022225	1.4437
9.4000e-06	0.022101	1.4316
9.3000e-06	0.022039	1.4180
9.2000e-06	0.021950	1.4037
9.1000e-06	0.021841	1.3901
9.0000e-06	0.021755	1.3766
8.9000e-06	0.021702	1.3623
8.8000e-06	0.021575	1.3479
8.7000e-06	0.021487	1.3340
8.6000e-06	0.021411	1.3198
8.5000e-06	0.021273	1.3055
8.4000e-06	0.021225	1.2912
8.3000e-06	0.021090	1.2770
8.2000e-06	0.021002	1.2625
8.1000e-06	0.020932	1.2482
8.0000e-06	0.020783	1.2335
7.9000e-06	0.020734	1.2184
7.8000e-06	0.020586	1.2034
7.7000e-06	0.020528	1.1888
7.6000e-06	0.020367	1.1735
7.5000e-06	0.020308	1.1585
7.4000e-06	0.020155	1.1440
7.3000e-06	0.020079	1.1291
7.2000e-06	0.019937	1.1147
7.1000e-06	0.019819	1.1007
7.0000e-06	0.019749	1.0860
6.9000e-06	0.019649	1.0716
6.8000e-06	0.019488	1.0574
6.7000e-06	0.019380	1.0434
6.6000e-06	0.019265	1.0291
6.5000e-06	0.019104	1.0151
6.4000e-06	0.019034	1.0010
6.3000e-06	0.018845	0.98676
6.2000e-06	0.018777	0.97272
6.1000e-06	0.018600	0.95814
6.0000e-06	0.018493	0.94367
5.9000e-06	0.018389	0.92925
5.8000e-06	0.018306	0.90115
5.7000e-06	0.018205	0.89771
5.6000e-06	0.018016	0.88831
5.5000e-06	0.017890	0.87494
5.4000e-06	0.017734	0.86011
5.3000e-06	0.017575	0.84469
5.2000e-06	0.017456	0.82924
5.1000e-06	0.017253	0.81449
5.0000e-06	0.017148	0.80000
4.9000e-06	0.016952	0.78519
4.8000e-06	0.016832	0.77080
4.7000e-06	0.016629	0.75671
4.6000e-06	0.016498	0.74207
4.5000e-06	0.016268	0.72710
4.4000e-06	0.016134	0.71219
4.3000e-06	0.015936	0.69727
4.2000e-06	0.015730	0.68259
4.1000e-06	0.015579	0.66801
4.0000e-06	0.015428	0.65287
3.9000e-06	0.015160	0.63783
3.8000e-06	0.014981	0.62273
3.7000e-06	0.014777	0.60756
3.6000e-06	0.014511	0.59271
3.5000e-06	0.014360	0.57773
3.4000e-06	0.014147	0.54677
3.3000e-06	0.013892	0.54323
3.2000e-06	0.013694	0.53379
3.1000e-06	0.013395	0.52110
3.0000e-06	0.013206	0.50701
2.9000e-06	0.012926	0.49237
2.8000e-06	0.012681	0.47752
2.7000e-06	0.012349	0.46273
2.6000e-06	0.012108	0.44820
2.5000e-06	0.011765	0.43482
2.4000e-06	0.011064	0.43104
2.3000e-06	0.010798	0.42587
2.2000e-06	0.010544	0.41629
2.1000e-06	0.010155	0.40450
2.0000e-06	0.0098310	0.39222
1.9000e-06	0.0095089	0.37972
1.8000e-06	0.0090956	0.36675
1.7000e-06	0.0088152	0.33828
1.6000e-06	0.0083840	0.33367
1.5000e-06	0.0075037	0.32444
1.4000e-06	0.0070780	0.32108
1.3000e-06	0.0067006	0.31507
1.2000e-06	0.0062772	0.30511
1.1000e-06	0.0057928	0.29366
1.0000e-06	0.0054183	0.28365
9.0000e-07	0.0043652	0.28750
8.0000e-07	0.00052920	0.40709
7.0000e-07	0.00031435	0.66153
6.0000e-07	0.00017523	1.8545


==> Fig6_40K.TXT <==
I	V	dIdV_40K
0.00083500	0.13032	6.3056
0.00083450	0.13020	6.3073
0.00083400	0.13012	6.3116
0.00083350	0.13000	6.3135
0.00083300	0.12992	6.3174
0.00083250	0.12982	6.3208
0.00083200	0.12975	6.3250
0.00083150	0.12961	6.3291
0.00083100	0.12954	6.3332
0.00083050	0.12941	6.3385
0.00083000	0.12933	6.3422
0.00082950	0.12924	6.3445
0.00082900	0.12912	6.3488
0.00082850	0.12905	6.3529
0.00082800	0.12892	6.3575
0.00082750	0.12886	6.3621
0.00082700	0.12873	6.3650
0.00082650	0.12867	6.3686
0.00082600	0.12854	6.3729
0.00082550	0.12847	6.3769
0.00082500	0.12834	6.3820
0.00082450	0.12827	6.3848
0.00082400	0.12815	6.3880
0.00082350	0.12808	6.3929
0.00082300	0.12798	6.3987
0.00082250	0.12789	6.4012
0.00082200	0.12777	6.4035
0.00082150	0.12770	6.4086
0.00082100	0.12757	6.4134
0.00082050	0.12750	6.4169
0.00082000	0.12738	6.4205
0.00081950	0.12730	6.4248
0.00081900	0.12721	6.4280
0.00081850	0.12714	6.4305
0.00081800	0.12701	6.4342
0.00081750	0.12691	6.4400
0.00081700	0.12683	6.4444
0.00081650	0.12670	6.4481
0.00081600	0.12663	6.4518
0.00081550	0.12654	6.4555
0.00081500	0.12642	6.4587
0.00081450	0.12635	6.4630
0.00081400	0.12625	6.4686
0.00081350	0.12617	6.4727
0.00081300	0.12604	6.4780
0.00081250	0.12597	6.4825
0.00081200	0.12586	6.4863
0.00081150	0.12575	6.4894
0.00081100	0.12568	6.4933
0.00081050	0.12556	6.4966
0.00081000	0.12549	6.4994
0.00080950	0.12538	6.5035
0.00080900	0.12531	6.5083
0.00080850	0.12519	6.5117
0.00080800	0.12513	6.5140
0.00080750	0.12500	6.5174
0.00080700	0.12490	6.5215
0.00080650	0.12483	6.5250
0.00080600	0.12471	6.5310
0.00080550	0.12463	6.5361
0.00080500	0.12454	6.5410
0.00080450	0.12442	6.5440
0.00080400	0.12435	6.5493
0.00080350	0.12425	6.5536
0.00080300	0.12418	6.5563
0.00080250	0.12405	6.5574
0.00080200	0.12397	6.5614
0.00080150	0.12388	6.5674
0.00080100	0.12376	6.5713
0.00080050	0.12370	6.5766
0.00080000	0.12359	6.5811
0.00079950	0.12350	6.5851
0.00079900	0.12340	6.5889
0.00079850	0.12333	6.5926
0.00079800	0.12323	6.5967
0.00079750	0.12311	6.5997
0.00079700	0.12304	6.6025
0.00079650	0.12293	6.6075
0.00079600	0.12283	6.6114
0.00079550	0.12277	6.6151
0.00079500	0.12265	6.6196
0.00079450	0.12259	6.6257
0.00079400	0.12246	6.6288
0.00079350	0.12239	6.6323
0.00079300	0.12229	6.6364
0.00079250	0.12217	6.6396
0.00079200	0.12211	6.6435
0.00079150	0.12200	6.6474
0.00079100	0.12193	6.6589
0.00079050	0.12180	6.6592
0.00079000	0.12175	6.6611
0.00078950	0.12163	6.6635
0.00078900	0.12158	6.6670
0.00078850	0.12144	6.6719
0.00078800	0.12138	6.6762
0.00078750	0.12124	6.6797
0.00078700	0.12120	6.6844
0.00078650	0.12106	6.6888
0.00078600	0.12101	6.6924
0.00078550	0.12087	6.6951
0.00078500	0.12082	6.6987
0.00078450	0.12071	6.7027
0.00078400	0.12066	6.7063
0.00078350	0.12051	6.7105
0.00078300	0.12044	6.7145
0.00078250	0.12036	6.7187
0.00078200	0.12023	6.7211
0.00078150	0.12018	6.7251
0.00078100	0.12007	6.7300
0.00078050	0.11995	6.7341
0.00078000	0.11989	6.7382
0.00077950	0.11978	6.7425
0.00077900	0.11974	6.7460
0.00077850	0.11958	6.7501
0.00077800	0.11953	6.7541
0.00077750	0.11942	6.7581
0.00077700	0.11932	6.7615
0.00077650	0.11926	6.7647
0.00077600	0.11912	6.7692
0.00077550	0.11909	6.7739
0.00077500	0.11895	6.7777
0.00077450	0.11890	6.7807
0.00077400	0.11878	6.7845
0.00077350	0.11872	6.7888
0.00077300	0.11858	6.7930
0.00077250	0.11853	6.7978
0.00077200	0.11842	6.8018
0.00077150	0.11831	6.8056
0.00077100	0.11827	6.8085
0.00077050	0.11816	6.8126
0.00077000	0.11809	6.8169
0.00076950	0.11795	6.8201
0.00076900	0.11791	6.8244
0.00076850	0.11779	6.8293
0.00076800	0.11767	6.8340
0.00076750	0.11762	6.8379
0.00076700	0.11753	6.8408
0.00076650	0.11740	6.8436
0.00076600	0.11737	6.8474
0.00076550	0.11725	6.8504
0.00076500	0.11719	6.8537
0.00076450	0.11705	6.8583
0.00076400	0.11699	6.8625
0.00076350	0.11690	6.8650
0.00076300	0.11676	6.8678
0.00076250	0.11672	6.8734
0.00076200	0.11660	6.8770
0.00076150	0.11652	6.8804
0.00076100	0.11642	6.8838
0.00076050	0.11638	6.8880
0.00076000	0.11626	6.8907
0.00075950	0.11617	6.8942
0.00075900	0.11609	6.8997
0.00075850	0.11596	6.9031
0.00075800	0.11591	6.9052
0.00075750	0.11581	6.9090
0.00075700	0.11575	6.9137
0.00075650	0.11562	6.9174
0.00075600	0.11555	6.9213
0.00075550	0.11546	6.9247
0.00075500	0.11535	6.9278
0.00075450	0.11530	6.9317
0.00075400	0.11516	6.9352
0.00075350	0.11511	6.9389
0.00075300	0.11499	6.9420
0.00075250	0.11493	6.9462
0.00075200	0.11482	6.9504
0.00075150	0.11477	6.9540
0.00075100	0.11465	6.9567
0.00075050	0.11459	6.9604
0.00075000	0.11446	6.9643
0.00074950	0.11442	6.9687
0.00074900	0.11427	6.9725
0.00074850	0.11423	6.9751
0.00074800	0.11410	6.9773
0.00074750	0.11405	6.9810
0.00074700	0.11395	6.9849
0.00074650	0.11389	6.9884
0.00074600	0.11375	6.9925
0.00074550	0.11371	6.9955
0.00074500	0.11358	6.9993
0.00074450	0.11352	7.0039
0.00074400	0.11341	7.0083
0.00074350	0.11332	7.0102
0.00074300	0.11326	7.0123
0.00074250	0.11312	7.0168
0.00074200	0.11308	7.0203
0.00074150	0.11301	7.0243
0.00074100	0.11287	7.0274
0.00074050	0.11283	7.0309
0.00074000	0.11270	7.0344
0.00073950	0.11263	7.0369
0.00073900	0.11253	7.0402
0.00073850	0.11246	7.0457
0.00073800	0.11236	7.0498
0.00073750	0.11228	7.0520
0.00073700	0.11219	7.0552
0.00073650	0.11209	7.0591
0.00073600	0.11204	7.0619
0.00073550	0.11190	7.0648
0.00073500	0.11186	7.0701
0.00073450	0.11172	7.0734
0.00073400	0.11168	7.0755
0.00073350	0.11155	7.0776
0.00073300	0.11150	7.0828
0.00073250	0.11138	7.0870
0.00073200	0.11132	7.0898
0.00073150	0.11125	7.0932
0.00073100	0.11113	7.0969
0.00073050	0.11107	7.0994
0.00073000	0.11096	7.1028
0.00072950	0.11089	7.1073
0.00072900	0.11078	7.1102
0.00072850	0.11071	7.1126
0.00072800	0.11062	7.1157
0.00072750	0.11056	7.1196
0.00072700	0.11043	7.1238
0.00072650	0.11038	7.1267
0.00072600	0.11025	7.1302
0.00072550	0.11021	7.1325
0.00072500	0.11007	7.1366
0.00072450	0.11003	7.1412
0.00072400	0.10990	7.1445
0.00072350	0.10985	7.1482
0.00072300	0.10973	7.1515
0.00072250	0.10967	7.1538
0.00072200	0.10957	7.1566
0.00072150	0.10951	7.1600
0.00072100	0.10941	7.1646
0.00072050	0.10932	7.1680
0.00072000	0.10922	7.1704
0.00071950	0.10914	7.1730
0.00071900	0.10905	7.1774
0.00071850	0.10899	7.1804
0.00071800	0.10886	7.1836
0.00071750	0.10883	7.1872
0.00071700	0.10875	7.1904
0.00071650	0.10861	7.1934
0.00071600	0.10858	7.1968
0.00071550	0.10844	7.1992
0.00071500	0.10840	7.2029
0.00071450	0.10827	7.2069
0.00071400	0.10822	7.2103
0.00071350	0.10809	7.2134
0.00071300	0.10805	7.2165
0.00071250	0.10797	7.2191
0.00071200	0.10786	7.2220
0.00071150	0.10780	7.2265
0.00071100	0.10768	7.2303
0.00071050	0.10762	7.2322
0.00071000	0.10750	7.2342
0.00070950	0.10744	7.2385
0.00070900	0.10733	7.2428
0.00070850	0.10727	7.2457
0.00070800	0.10716	7.2481
0.00070750	0.10711	7.2514
0.00070700	0.10700	7.2557
0.00070650	0.10695	7.2580
0.00070600	0.10682	7.2614
0.00070550	0.10677	7.2644
0.00070500	0.10664	7.2684
0.00070450	0.10659	7.2722
0.00070400	0.10653	7.2744
0.00070350	0.10640	7.2773
0.00070300	0.10635	7.2809
0.00070250	0.10624	7.2838
0.00070200	0.10618	7.2863
0.00070150	0.10607	7.2902
0.00070100	0.10600	7.2942
0.00070050	0.10589	7.2968
0.00070000	0.10580	7.2989
0.00069950	0.10574	7.3019
0.00069900	0.10568	7.3062
0.00069850	0.10554	7.3099
0.00069800	0.10551	7.3128
0.00069750	0.10537	7.3151
0.00069700	0.10533	7.3186
0.00069650	0.10522	7.3229
0.00069600	0.10515	7.3250
0.00069550	0.10504	7.3266
0.00069500	0.10498	7.3315
0.00069450	0.10487	7.3346
0.00069400	0.10482	7.3368
0.00069350	0.10470	7.3396
0.00069300	0.10466	7.3435
0.00069250	0.10454	7.3470
0.00069200	0.10450	7.3497
0.00069150	0.10438	7.3522
0.00069100	0.10430	7.3555
0.00069050	0.10421	7.3587
0.00069000	0.10412	7.3613
0.00068950	0.10407	7.3643
0.00068900	0.10399	7.3679
0.00068850	0.10388	7.3717
0.00068800	0.10379	7.3741
0.00068750	0.10374	7.3762
0.00068700	0.10361	7.3806
0.00068650	0.10357	7.3830
0.00068600	0.10344	7.3859
0.00068550	0.10340	7.3891
0.00068500	0.10327	7.3922
0.00068450	0.10323	7.3953
0.00068400	0.10315	7.3977
0.00068350	0.10307	7.4013
0.00068300	0.10295	7.4044
0.00068250	0.10290	7.4080
0.00068200	0.10278	7.4103
0.00068150	0.10274	7.4140
0.00068100	0.10260	7.4179
0.00068050	0.10256	7.4209
0.00068000	0.10244	7.4238
0.00067950	0.10239	7.4261
0.00067900	0.10230	7.4296
0.00067850	0.10224	7.4329
0.00067800	0.10211	7.4361
0.00067750	0.10207	7.4388
0.00067700	0.10194	7.4412
0.00067650	0.10190	7.4462
0.00067600	0.10177	7.4490
0.00067550	0.10174	7.4517
0.00067500	0.10161	7.4547
0.00067450	0.10154	7.4583
0.00067400	0.10148	7.4610
0.00067350	0.10137	7.4638
0.00067300	0.10133	7.4663
0.00067250	0.10120	7.4702
0.00067200	0.10116	7.4743
0.00067150	0.10103	7.4772
0.00067100	0.10099	7.4796
0.00067050	0.10086	7.4831
0.00067000	0.10083	7.4865
0.00066950	0.10070	7.4887
0.00066900	0.10066	7.4917
0.00066850	0.10059	7.4956
0.00066800	0.10046	7.4994
0.00066750	0.10041	7.5017
0.00066700	0.10029	7.5038
0.00066650	0.10025	7.5079
0.00066600	0.10014	7.5115
0.00066550	0.10005	7.5145
0.00066500	0.10000	7.5172
0.00066450	0.099878	7.5207
0.00066400	0.099816	7.5253
0.00066350	0.099719	7.5282
0.00066300	0.099683	7.5307
0.00066250	0.099561	7.5342
0.00066200	0.099488	7.5376
0.00066150	0.099432	7.5404
0.00066100	0.099298	7.5437
0.00066050	0.099255	7.5478
0.00066000	0.099165	7.5512
0.00065950	0.099057	7.5539
0.00065900	0.098988	7.5569
0.00065850	0.098918	7.5607
0.00065800	0.098846	7.5638
0.00065750	0.098738	7.5675
0.00065700	0.098696	7.5708
0.00065650	0.098576	7.5743
0.00065600	0.098505	7.5771
0.00065550	0.098419	7.5801
0.00065500	0.098331	7.5834
0.00065450	0.098276	7.5877
0.00065400	0.098155	7.5894
0.00065350	0.098107	7.5920
0.00065300	0.098012	7.5964
0.00065250	0.097965	7.6004
0.00065200	0.097835	7.6027
0.00065150	0.097777	7.6059
0.00065100	0.097705	7.6098
0.00065050	0.097586	7.6129
0.00065000	0.097543	7.6154
0.00064950	0.097442	7.6186
0.00064900	0.097397	7.6233
0.00064850	0.097282	7.6266
0.00064800	0.097202	7.6296
0.00064750	0.097133	7.6330
0.00064700	0.097038	7.6366
0.00064650	0.096965	7.6413
0.00064600	0.096870	7.6440
0.00064550	0.096813	7.6472
0.00064500	0.096754	7.6504
0.00064450	0.096638	7.6542
0.00064400	0.096552	7.6576
0.00064350	0.096502	7.6599
0.00064300	0.096376	7.6636
0.00064250	0.096335	7.6675
0.00064200	0.096238	7.6711
0.00064150	0.096138	7.6736
0.00064100	0.096063	7.6775
0.00064050	0.096028	7.6818
0.00064000	0.095898	7.6841
0.00063950	0.095860	7.6872
0.00063900	0.095745	7.6904
0.00063850	0.095670	7.6947
0.00063800	0.095606	7.6986
0.00063750	0.095488	7.7017
0.00063700	0.095443	7.7049
0.00063650	0.095341	7.7082
0.00063600	0.095302	7.7124
0.00063550	0.095178	7.7147
0.00063500	0.095133	7.7172
0.00063450	0.095036	7.7212
0.00063400	0.094934	7.7256
0.00063350	0.094889	7.7286
0.00063300	0.094799	7.7324
0.00063250	0.094690	7.7362
0.00063200	0.094623	7.7405
0.00063150	0.094553	7.7431
0.00063100	0.094497	7.7464
0.00063050	0.094376	7.7496
0.00063000	0.094313	7.7546
0.00062950	0.094244	7.7578
0.00062900	0.094134	7.7611
0.00062850	0.094100	7.7635
0.00062800	0.093983	7.7678
0.00062750	0.093907	7.7716
0.00062700	0.093825	7.7751
0.00062650	0.093770	7.7777
0.00062600	0.093691	7.7826
0.00062550	0.093575	7.7864
0.00062500	0.093543	7.7897
0.00062450	0.093430	7.7929
0.00062400	0.093353	7.7973
0.00062350	0.093303	7.8012
0.00062300	0.093182	7.8047
0.00062250	0.093154	7.8078
0.00062200	0.093029	7.8127
0.00062150	0.092972	7.8169
0.00062100	0.092900	7.8205
0.00062050	0.092789	7.8240
0.00062000	0.092737	7.8286
0.00061950	0.092631	7.8325
0.00061900	0.092577	7.8368
0.00061850	0.092489	7.8411
0.00061800	0.092411	7.8445
0.00061750	0.092363	7.8487
0.00061700	0.092232	7.8541
0.00061650	0.092194	7.8580
0.00061600	0.092105	7.8625
0.00061550	0.091999	7.8668
0.00061500	0.091961	7.8722
0.00061450	0.091851	7.8760
0.00061400	0.091777	7.8805
0.00061350	0.091696	7.8853
0.00061300	0.091637	7.8909
0.00061250	0.091559	7.8965
0.00061200	0.091454	7.9007
0.00061150	0.091416	7.9058
0.00061100	0.091301	7.9111
0.00061050	0.091229	7.9171
0.00061000	0.091149	7.9223
0.00060950	0.091101	7.9262
0.00060900	0.091007	7.9321
0.00060850	0.090902	7.9381
0.00060800	0.090867	7.9446
0.00060750	0.090776	7.9499
0.00060700	0.090713	7.9547
0.00060650	0.090596	7.9609
0.00060600	0.090558	7.9679
0.00060550	0.090434	7.9744
0.00060500	0.090405	7.9797
0.00060450	0.090292	7.9858
0.00060400	0.090218	7.9927
0.00060350	0.090141	8.0007
0.00060300	0.090107	8.0061
0.00060250	0.089982	8.0123
0.00060200	0.089932	8.0192
0.00060150	0.089853	8.0270
0.00060100	0.089745	8.0346
0.00060050	0.089711	8.0413
0.00060000	0.089592	8.0480
0.00059950	0.089546	8.0560
0.00059900	0.089449	8.0640
0.00059850	0.089410	8.0716
0.00059800	0.089308	8.0782
0.00059750	0.089208	8.0868
0.00059700	0.089171	8.0948
0.00059650	0.089065	8.1034
0.00059600	0.088996	8.1113
0.00059550	0.088916	8.1189
0.00059500	0.088875	8.1274
0.00059450	0.088773	8.1366
0.00059400	0.088683	8.1445
0.00059350	0.088645	8.1533
0.00059300	0.088523	8.1607
0.00059250	0.088462	8.1699
0.00059200	0.088408	8.1795
0.00059150	0.088346	8.1873
0.00059100	0.088263	8.1955
0.00059050	0.088150	8.2043
0.00059000	0.088109	8.2137
0.00058950	0.088023	8.2227
0.00058900	0.087930	8.2314
0.00058850	0.087887	8.2408
0.00058800	0.087773	8.2494
0.00058750	0.087734	8.2594
0.00058700	0.087636	8.2692
0.00058650	0.087596	8.2784
0.00058600	0.087480	8.2863
0.00058550	0.087428	8.2964
0.00058500	0.087358	8.3064
0.00058450	0.087257	8.3153
0.00058400	0.087221	8.3243
0.00058350	0.087104	8.3328
0.00058300	0.087035	8.3425
0.00058250	0.086997	8.3526
0.00058200	0.086883	8.3623
0.00058150	0.086848	8.3719
0.00058100	0.086732	8.3816
0.00058050	0.086703	8.3922
0.00058000	0.086602	8.4019
0.00057950	0.086543	8.4099
0.00057900	0.086454	8.4189
0.00057850	0.086414	8.4293
0.00057800	0.086297	8.4389
0.00057750	0.086260	8.4483
0.00057700	0.086146	8.4565
0.00057650	0.086114	8.4659
0.00057600	0.086002	8.4764
0.00057550	0.085954	8.4867
0.00057500	0.085874	8.4973
0.00057450	0.085807	8.5043
0.00057400	0.085725	8.5139
0.00057350	0.085683	8.5235
0.00057300	0.085575	8.5332
0.00057250	0.085539	8.5433
0.00057200	0.085427	8.5516
0.00057150	0.085391	8.5603
0.00057100	0.085287	8.5695
0.00057050	0.085237	8.5796
0.00057000	0.085147	8.5879
0.00056950	0.085097	8.5956
0.00056900	0.085018	8.6052
0.00056850	0.084946	8.6145
0.00056800	0.084867	8.6249
0.00056750	0.084808	8.6333
0.00056700	0.084717	8.6406
0.00056650	0.084671	8.6485
0.00056600	0.084569	8.6582
0.00056550	0.084534	8.6675
0.00056500	0.084475	8.6763
0.00056450	0.084360	8.6841
0.00056400	0.084324	8.6908
0.00056350	0.084203	8.6999
0.00056300	0.084174	8.7088
0.00056250	0.084062	8.7169
0.00056200	0.084029	8.7242
0.00056150	0.083923	8.7318
0.00056100	0.083886	8.7401
0.00056050	0.083788	8.7486
0.00056000	0.083718	8.7558
0.00055950	0.083683	8.7638
0.00055900	0.083580	8.7700
0.00055850	0.083541	8.7781
0.00055800	0.083444	8.7870
0.00055750	0.083373	8.7940
0.00055700	0.083329	8.8008
0.00055650	0.083216	8.8058
0.00055600	0.083181	8.8133
0.00055550	0.083104	8.8212
0.00055500	0.083059	8.8283
0.00055450	0.082950	8.8347
0.00055400	0.082894	8.8405
0.00055350	0.082828	8.8480
0.00055300	0.082731	8.8557
0.00055250	0.082700	8.8629
0.00055200	0.082597	8.8681
0.00055150	0.082547	8.8730
0.00055100	0.082490	8.8795
0.00055050	0.082384	8.8874
0.00055000	0.082350	8.8924
0.00054950	0.082252	8.8983
0.00054900	0.082213	8.9025
0.00054850	0.082127	8.9080
0.00054800	0.082038	8.9148
0.00054750	0.082004	8.9202
0.00054700	0.081912	8.9260
0.00054650	0.081848	8.9287
0.00054600	0.081797	8.9351
0.00054550	0.081694	8.9401
0.00054500	0.081640	8.9470
0.00054450	0.081583	8.9509
0.00054400	0.081509	8.9551
0.00054350	0.081434	8.9592
0.00054300	0.081372	8.9636
0.00054250	0.081285	8.9686
0.00054200	0.081236	8.9747
0.00054150	0.081142	8.9769
0.00054100	0.081103	8.9802
0.00054050	0.081050	8.9840
0.00054000	0.080973	8.9880
0.00053950	0.080869	8.9933
0.00053900	0.080831	8.9969
0.00053850	0.080725	8.9998
0.00053800	0.080689	9.0031
0.00053750	0.080605	9.0075
0.00053700	0.080528	9.0118
0.00053650	0.080466	9.0131
0.00053600	0.080422	9.0162
0.00053550	0.080357	9.0173
0.00053500	0.080253	9.0207
0.00053450	0.080212	9.0251
0.00053400	0.080122	9.0284
0.00053350	0.080046	9.0294
0.00053300	0.080010	9.0317
0.00053250	0.079904	9.0331
0.00053200	0.079864	9.0370
0.00053150	0.079796	9.0396
0.00053100	0.079742	9.0407
0.00053050	0.079661	9.0407
0.00053000	0.079574	9.0427
0.00052950	0.079528	9.0451
0.00052900	0.079425	9.0472
0.00052850	0.079394	9.0486
0.00052800	0.079290	9.0486
0.00052750	0.079259	9.0485
0.00052700	0.079180	9.0507
0.00052650	0.079123	9.0530
0.00052600	0.079026	9.0530
0.00052550	0.078984	9.0507
0.00052500	0.078882	9.0523
0.00052450	0.078850	9.0530
0.00052400	0.078745	9.0530
0.00052350	0.078712	9.0540
0.00052300	0.078636	9.0530
0.00052250	0.078570	9.0522
0.00052200	0.078477	9.0508
0.00052150	0.078443	9.0508
0.00052100	0.078335	9.0507
0.00052050	0.078304	9.0500
0.00052000	0.078198	9.0487
0.00051950	0.078165	9.0463
0.00051900	0.078061	9.0463
0.00051850	0.078021	9.0459
0.00051800	0.077934	9.0451
0.00051750	0.077900	9.0418
0.00051700	0.077789	9.0396
0.00051650	0.077758	9.0373
0.00051600	0.077664	9.0361
0.00051550	0.077599	9.0336
0.00051500	0.077547	9.0306
0.00051450	0.077443	9.0283
0.00051400	0.077387	9.0250
0.00051350	0.077346	9.0239
0.00051300	0.077247	9.0206
0.00051250	0.077202	9.0166
0.00051200	0.077105	9.0130
0.00051150	0.077061	9.0108
0.00051100	0.076979	9.0074
0.00051050	0.076912	9.0033
0.00051000	0.076835	8.9987
0.00050950	0.076797	8.9934
0.00050900	0.076705	8.9911
0.00050850	0.076643	8.9877
0.00050800	0.076580	8.9831
0.00050750	0.076495	8.9764
0.00050700	0.076443	8.9716
0.00050650	0.076358	8.9673
0.00050600	0.076287	8.9629
0.00050550	0.076255	8.9562
0.00050500	0.076140	8.9489
0.00050450	0.076109	8.9437
0.00050400	0.075999	8.9391
0.00050350	0.075966	8.9327
0.00050300	0.075873	8.9262
0.00050250	0.075813	8.9180
0.00050200	0.075743	8.9111
0.00050150	0.075664	8.9048
0.00050100	0.075596	8.8990
0.00050050	0.075556	8.8908
0.00050000	0.075445	8.8831
0.00049950	0.075413	8.8757
0.00049900	0.075304	8.8687
0.00049850	0.075263	8.8603
0.00049800	0.075174	8.8503
0.00049750	0.075139	8.8409
0.00049700	0.075032	8.8328
0.00049650	0.074994	8.8251
0.00049600	0.074917	8.8160
0.00049550	0.074819	8.8052
0.00049500	0.074782	8.7945
0.00049450	0.074686	8.7856
0.00049400	0.074611	8.7771
0.00049350	0.074572	8.7663
0.00049300	0.074492	8.7548
0.00049250	0.074426	8.7431
0.00049200	0.074327	8.7333
0.00049150	0.074292	8.7234
0.00049100	0.074184	8.7125
0.00049050	0.074133	8.7010
0.00049000	0.074054	8.6883
0.00048950	0.073963	8.6763
0.00048900	0.073910	8.6662
0.00048850	0.073845	8.6550
0.00048800	0.073791	8.6421
0.00048750	0.073677	8.6283
0.00048700	0.073641	8.6152
0.00048650	0.073543	8.6028
0.00048600	0.073474	8.5911
0.00048550	0.073429	8.5779
0.00048500	0.073332	8.5637
0.00048450	0.073290	8.5491
0.00048400	0.073187	8.5355
0.00048350	0.073110	8.5229
0.00048300	0.073068	8.5086
0.00048250	0.072961	8.4939
0.00048200	0.072905	8.4792
0.00048150	0.072845	8.4645
0.00048100	0.072780	8.4507
0.00048050	0.072671	8.4367
0.00048000	0.072622	8.4214
0.00047950	0.072529	8.4057
0.00047900	0.072473	8.3901
0.00047850	0.072387	8.3760
0.00047800	0.072298	8.3619
0.00047750	0.072261	8.3467
0.00047700	0.072173	8.3308
0.00047650	0.072121	8.3148
0.00047600	0.072000	8.3005
0.00047550	0.071953	8.2855
0.00047500	0.071858	8.2695
0.00047450	0.071800	8.2534
0.00047400	0.071712	8.2378
0.00047350	0.071665	8.2230
0.00047300	0.071558	8.2090
0.00047250	0.071513	8.1944
0.00047200	0.071395	8.1791
0.00047150	0.071362	8.1633
0.00047100	0.071236	8.1481
0.00047050	0.071205	8.1335
0.00047000	0.071101	8.1193
0.00046950	0.071020	8.1045
0.00046900	0.070942	8.0904
0.00046850	0.070893	8.0767
0.00046800	0.070820	8.0637
0.00046750	0.070712	8.0510
0.00046700	0.070666	8.0379
0.00046650	0.070559	8.0243
0.00046600	0.070508	8.0105
0.00046550	0.070403	7.9986
0.00046500	0.070326	7.9874
0.00046450	0.070290	7.9763
0.00046400	0.070166	7.9646
0.00046350	0.070132	7.9532
0.00046300	0.070007	7.9422
0.00046250	0.069976	7.9327
0.00046200	0.069853	7.9238
0.00046150	0.069793	7.9147
0.00046100	0.069737	7.9053
0.00046050	0.069627	7.8961
0.00046000	0.069573	7.8887
0.00045950	0.069485	7.8822
0.00045900	0.069398	7.8752
0.00045850	0.069329	7.8678
0.00045800	0.069240	7.8611
0.00045750	0.069171	7.8560
0.00045700	0.069080	7.8512
0.00045650	0.069004	7.8472
0.00045600	0.068939	7.8418
0.00045550	0.068856	7.8362
0.00045500	0.068773	7.8320
0.00045450	0.068720	7.8292
0.00045400	0.068608	7.8265
0.00045350	0.068525	7.8237
0.00045300	0.068479	7.8212
0.00045250	0.068358	7.8192
0.00045200	0.068319	7.8170
0.00045150	0.068221	7.8170
0.00045100	0.068132	7.8170
0.00045050	0.068087	7.8161
0.00045000	0.067969	7.8147
0.00044950	0.067898	7.8162
0.00044900	0.067842	7.8176
0.00044850	0.067724	7.8195
0.00044800	0.067686	7.8203
0.00044750	0.067590	7.8226
0.00044700	0.067505	7.8254
0.00044650	0.067416	7.8288
0.00044600	0.067367	7.8330
0.00044550	0.067289	7.8378
0.00044500	0.067175	7.8420
0.00044450	0.067130	7.8475
0.00044400	0.067047	7.8543
0.00044350	0.066939	7.8623
0.00044300	0.066905	7.8689
0.00044250	0.066794	7.8758
0.00044200	0.066727	7.8851
0.00044150	0.066631	7.8958
0.00044100	0.066590	7.9067
0.00044050	0.066497	7.9168
0.00044000	0.066394	7.9280
0.00043950	0.066358	7.9400
0.00043900	0.066254	7.9531
0.00043850	0.066168	7.9666
0.00043800	0.066126	7.9799
0.00043750	0.066009	7.9947
0.00043700	0.065971	8.0103
0.00043650	0.065849	8.0282
0.00043600	0.065805	8.0458
0.00043550	0.065706	8.0634
0.00043500	0.065668	8.0815
0.00043450	0.065547	8.1019
0.00043400	0.065513	8.1234
0.00043350	0.065394	8.1457
0.00043300	0.065362	8.1667
0.00043250	0.065246	8.1894
0.00043200	0.065206	8.2143
0.00043150	0.065113	8.2403
0.00043100	0.065070	8.2669
0.00043050	0.064957	8.2942
0.00043000	0.064892	8.3229
0.00042950	0.064840	8.3530
0.00042900	0.064729	8.3849
0.00042850	0.064676	8.4167
0.00042800	0.064618	8.4488
0.00042750	0.064508	8.4826
0.00042700	0.064470	8.5196
0.00042650	0.064383	8.5587
0.00042600	0.064341	8.5974
0.00042550	0.064227	8.6361
0.00042500	0.064174	8.6773
0.00042450	0.064117	8.7200
0.00042400	0.064012	8.7635
0.00042350	0.063968	8.8083
0.00042300	0.063901	8.8538
0.00042250	0.063805	8.9022
0.00042200	0.063770	8.9538
0.00042150	0.063690	9.0054
0.00042100	0.063642	9.0575
0.00042050	0.063538	9.1107
0.00042000	0.063485	9.1673
0.00041950	0.063433	9.2241
0.00041900	0.063332	9.2838
0.00041850	0.063304	9.3426
0.00041800	0.063201	9.4037
0.00041750	0.063170	9.4660
0.00041700	0.063088	9.5314
0.00041650	0.063050	9.5986
0.00041600	0.062948	9.6665
0.00041550	0.062917	9.7363
0.00041500	0.062828	9.8085
0.00041450	0.062787	9.8804
0.00041400	0.062710	9.9557
0.00041350	0.062655	10.030
0.00041300	0.062593	10.107
0.00041250	0.062526	10.182
0.00041200	0.062477	10.261
0.00041150	0.062397	10.343
0.00041100	0.062368	10.425
0.00041050	0.062314	10.508
0.00041000	0.062241	10.590
0.00040950	0.062170	10.675
0.00040900	0.062140	10.762
0.00040850	0.062055	10.850
0.00040800	0.062007	10.938
0.00040750	0.061955	11.125
0.00040700	0.061948	11.147
0.00040650	0.061854	11.203
0.00040600	0.061810	11.277
0.00040550	0.061785	11.362
0.00040500	0.061686	11.449
0.00040450	0.061666	11.536
0.00040400	0.061588	11.627
0.00040350	0.061579	11.717
0.00040300	0.061477	11.809
0.00040250	0.061458	11.903
0.00040200	0.061389	11.996
0.00040150	0.061324	12.089
0.00040100	0.061313	12.182
0.00040050	0.061231	12.275
0.00040000	0.061178	12.367
0.00039950	0.061126	12.459
0.00039900	0.061101	12.551
0.00039850	0.061062	12.644
0.00039800	0.060973	12.738
0.00039750	0.060964	12.832
0.00039700	0.060882	12.928
0.00039650	0.060856	13.020
0.00039600	0.060813	13.112
0.00039550	0.060747	13.204
0.00039500	0.060695	13.297
0.00039450	0.060691	13.387
0.00039400	0.060607	13.475
0.00039350	0.060590	13.566
0.00039300	0.060517	13.657
0.00039250	0.060488	13.749
0.00039200	0.060441	13.841
0.00039150	0.060382	13.930
0.00039100	0.060370	14.019
0.00039050	0.060318	14.106
0.00039000	0.060288	14.196
0.00038950	0.060217	14.285
0.00038900	0.060168	14.370
0.00038850	0.060156	14.455
0.00038800	0.060079	14.542
0.00038750	0.060042	14.630
0.00038700	0.059994	14.719
0.00038650	0.059977	14.809
0.00038600	0.059938	14.894
0.00038550	0.059866	14.975
0.00038500	0.059856	15.058
0.00038450	0.059809	15.142
0.00038400	0.059748	15.227
0.00038350	0.059740	15.313
0.00038300	0.059661	15.395
0.00038250	0.059635	15.480
0.00038200	0.059605	15.565
0.00038150	0.059579	15.652
0.00038100	0.059506	15.734
0.00038050	0.059497	15.814
0.00038000	0.059432	15.894
0.00037950	0.059419	15.974
0.00037900	0.059356	16.054
0.00037850	0.059340	16.135
0.00037800	0.059290	16.218
0.00037750	0.059252	16.298
0.00037700	0.059203	16.376
0.00037650	0.059198	16.455
0.00037600	0.059132	16.534
0.00037550	0.059098	16.615
0.00037500	0.059082	16.692
0.00037450	0.059014	16.768
0.00037400	0.059001	16.842
0.00037350	0.058969	16.919
0.00037300	0.058902	17.002
0.00037250	0.058896	17.080
0.00037200	0.058834	17.155
0.00037150	0.058827	17.229
0.00037100	0.058779	17.300
0.00037050	0.058741	17.374
0.00037000	0.058709	17.449
0.00036950	0.058670	17.527
0.00036900	0.058628	17.602
0.00036850	0.058615	17.674
0.00036800	0.058561	17.747
0.00036750	0.058538	17.822
0.00036700	0.058499	17.897
0.00036650	0.058459	17.969
0.00036600	0.058437	18.038
0.00036550	0.058383	18.106
0.00036500	0.058376	18.172
0.00036450	0.058347	18.242
0.00036400	0.058284	18.314
0.00036350	0.058274	18.386
0.00036300	0.058218	18.458
0.00036250	0.058201	18.526
0.00036200	0.058154	18.592
0.00036150	0.058122	18.657
0.00036100	0.058110	18.725
0.00036050	0.058051	18.793
0.00036000	0.058027	18.860
0.00035950	0.058011	18.928
0.00035900	0.057951	18.992
0.00035850	0.057942	19.054
0.00035800	0.057890	19.119
0.00035750	0.057882	19.185
0.00035700	0.057820	19.253
0.00035650	0.057815	19.318
0.00035600	0.057768	19.378
0.00035550	0.057732	19.436
0.00035500	0.057719	19.494
0.00035450	0.057667	19.556
0.00035400	0.057636	19.619
0.00035350	0.057630	19.683
0.00035300	0.057570	19.745
0.00035250	0.057566	19.806
0.00035200	0.057508	19.861
0.00035150	0.057502	19.916
0.00035100	0.057449	19.976
0.00035050	0.057438	20.037
0.00035000	0.057392	20.097
0.00034950	0.057380	20.154
0.00034900	0.057329	20.209
0.00034850	0.057317	20.264
0.00034800	0.057264	20.321
0.00034750	0.057258	20.380
0.00034700	0.057200	20.440
0.00034650	0.057200	20.494
0.00034600	0.057141	20.545
0.00034550	0.057140	20.596
0.00034500	0.057081	20.648
0.00034450	0.057078	20.704
0.00034400	0.057024	20.761
0.00034350	0.057009	20.814
0.00034300	0.056979	20.861
0.00034250	0.056950	20.909
0.00034200	0.056918	20.964
0.00034150	0.056892	21.017
0.00034100	0.056853	21.067
0.00034050	0.056837	21.115
0.00034000	0.056792	21.159
0.00033950	0.056783	21.207
0.00033900	0.056727	21.258
0.00033850	0.056726	21.310
0.00033800	0.056689	21.362
0.00033750	0.056663	21.405
0.00033700	0.056617	21.446
0.00033650	0.056612	21.491
0.00033600	0.056572	21.539
0.00033550	0.056531	21.590
0.00033500	0.056526	21.634
0.00033450	0.056483	21.673
0.00033400	0.056446	21.715
0.00033350	0.056440	21.762
0.00033300	0.056393	21.808
0.00033250	0.056364	21.855
0.00033200	0.056334	21.898
0.00033150	0.056320	21.934
0.00033100	0.056294	21.973
0.00033050	0.056251	22.014
0.00033000	0.056243	22.055
0.00032950	0.056192	22.102
0.00032900	0.056173	22.183
0.00032850	0.056135	22.196
0.00032800	0.056131	22.215
0.00032750	0.056098	22.244
0.00032700	0.056080	22.279
0.00032650	0.056028	22.320
0.00032600	0.056011	22.360
0.00032550	0.055990	22.396
0.00032500	0.055941	22.428
0.00032450	0.055935	22.461
0.00032400	0.055900	22.495
0.00032350	0.055862	22.534
0.00032300	0.055857	22.572
0.00032250	0.055809	22.607
0.00032200	0.055803	22.639
0.00032150	0.055752	22.667
0.00032100	0.055747	22.700
0.00032050	0.055712	22.737
0.00032000	0.055671	22.772
0.00031950	0.055667	22.802
0.00031900	0.055620	22.831
0.00031850	0.055594	22.856
0.00031800	0.055586	22.886
0.00031750	0.055537	22.922
0.00031700	0.055532	22.956
0.00031650	0.055487	22.985
0.00031600	0.055482	23.009
0.00031550	0.055430	23.033
0.00031500	0.055417	23.061
0.00031450	0.055392	23.093
0.00031400	0.055346	23.127
0.00031350	0.055343	23.152
0.00031300	0.055306	23.175
0.00031250	0.055269	23.198
0.00031200	0.055248	23.225
0.00031150	0.055236	23.256
0.00031100	0.055206	23.286
0.00031050	0.055163	23.309
0.00031000	0.055161	23.328
0.00030950	0.055107	23.351
0.00030900	0.055107	23.375
0.00030850	0.055055	23.402
0.00030800	0.055052	23.429
0.00030750	0.055007	23.451
0.00030700	0.054986	23.468
0.00030650	0.054954	23.486
0.00030600	0.054949	23.509
0.00030550	0.054913	23.536
0.00030500	0.054882	23.561
0.00030450	0.054862	23.580
0.00030400	0.054823	23.597
0.00030350	0.054815	23.613
0.00030300	0.054768	23.631
0.00030250	0.054747	23.655
0.00030200	0.054742	23.678
0.00030150	0.054694	23.697
0.00030100	0.054683	23.709
0.00030050	0.054646	23.723
0.00030000	0.054627	23.743
0.00029950	0.054599	23.764
0.00029900	0.054567	23.785
0.00029850	0.054550	23.800
0.00029800	0.054515	23.812
0.00029750	0.054485	23.822
0.00029700	0.054484	23.839
0.00029650	0.054433	23.858
0.00029600	0.054428	23.879
0.00029550	0.054384	23.892
0.00029500	0.054370	23.902
0.00029450	0.054334	23.911
0.00029400	0.054315	23.922
0.00029350	0.054288	23.939
0.00029300	0.054274	23.956
0.00029250	0.054228	23.970
0.00029200	0.054224	23.980
0.00029150	0.054173	23.984
0.00029100	0.054172	23.996
0.00029050	0.054124	24.012
0.00029000	0.054116	24.026
0.00028950	0.054071	24.035
0.00028900	0.054054	24.044
0.00028850	0.054036	24.051
0.00028800	0.054005	24.058
0.00028750	0.053978	24.069
0.00028700	0.053958	24.083
0.00028650	0.053921	24.095
0.00028600	0.053916	24.102
0.00028550	0.053866	24.104
0.00028500	0.053852	24.107
0.00028450	0.053821	24.116
0.00028400	0.053813	24.128
0.00028350	0.053770	24.138
0.00028300	0.053755	24.143
0.00028250	0.053718	24.143
0.00028200	0.053702	24.148
0.00028150	0.053673	24.150
0.00028100	0.053648	24.160
0.00028050	0.053615	24.170
0.00028000	0.053610	24.178
0.00027950	0.053560	24.179
0.00027900	0.053558	24.179
0.00027850	0.053508	24.179
0.00027800	0.053507	24.185
0.00027750	0.053458	24.194
0.00027700	0.053455	24.201
0.00027650	0.053407	24.203
0.00027600	0.053403	24.201
0.00027550	0.053363	24.196
0.00027500	0.053352	24.201
0.00027450	0.053309	24.205
0.00027400	0.053300	24.210
0.00027350	0.053253	24.217
0.00027300	0.053252	24.213
0.00027250	0.053202	24.210
0.00027200	0.053201	24.206
0.00027150	0.053152	24.206
0.00027100	0.053137	24.212
0.00027050	0.053113	24.218
0.00027000	0.053090	24.218
0.00026950	0.053060	24.210
0.00026900	0.053038	24.203
0.00026850	0.053008	24.203
0.00026800	0.052988	24.203
0.00026750	0.052952	24.205
0.00026700	0.052926	24.205
0.00026650	0.052924	24.202
0.00026600	0.052873	24.194
0.00026550	0.052868	24.188
0.00026500	0.052827	24.191
0.00026450	0.052811	24.193
0.00026400	0.052779	24.193
0.00026350	0.052758	24.191
0.00026300	0.052732	24.179
0.00026250	0.052701	24.169
0.00026200	0.052683	24.167
0.00026150	0.052670	24.165
0.00026100	0.052617	24.165
0.00026050	0.052615	24.165
0.00026000	0.052566	24.157
0.00025950	0.052553	24.148
0.00025900	0.052533	24.138
0.00025850	0.052490	24.128
0.00025800	0.052471	24.128
0.00025750	0.052459	24.128
0.00025700	0.052420	24.120
0.00025650	0.052404	24.109
0.00025600	0.052368	24.097
0.00025550	0.052349	24.093
0.00025500	0.052321	24.088
0.00025450	0.052292	24.085
0.00025400	0.052282	24.078
0.00025350	0.052232	24.067
0.00025300	0.052225	24.052
0.00025250	0.052185	24.042
0.00025200	0.052182	24.035
0.00025150	0.052136	24.032
0.00025100	0.052116	24.023
0.00025050	0.052100	24.007
0.00025000	0.052052	23.992
0.00024950	0.052051	23.983
0.00024900	0.052001	23.980
0.00024850	0.051985	23.978
0.00024800	0.051965	23.968
0.00024750	0.051941	23.954
0.00024700	0.051907	23.937
0.00024650	0.051891	23.925
0.00024600	0.051853	23.916
0.00024550	0.051837	23.908
0.00024500	0.051823	23.899
0.00024450	0.051772	23.891
0.00024400	0.051770	23.877
0.00024350	0.051721	23.859
0.00024300	0.051716	23.842
0.00024250	0.051667	23.828
0.00024200	0.051665	23.819
0.00024150	0.051616	23.814
0.00024100	0.051609	23.805
0.00024050	0.051574	23.786
0.00024000	0.051551	23.765
0.00023950	0.051523	23.746
0.00023900	0.051501	23.733
0.00023850	0.051467	23.723
0.00023800	0.051446	23.714
0.00023750	0.051416	23.701
0.00023700	0.051399	23.681
0.00023650	0.051358	23.662
0.00023600	0.051349	23.646
0.00023550	0.051329	23.630
0.00023500	0.051279	23.618
0.00023450	0.051276	23.609
0.00023400	0.051225	23.595
0.00023350	0.051221	23.577
0.00023300	0.051174	23.555
0.00023250	0.051167	23.536
0.00023200	0.051123	23.519
0.00023150	0.051101	23.506
0.00023100	0.051069	23.493
0.00023050	0.051062	23.477
0.00023000	0.051025	23.457
0.00022950	0.050997	23.435
0.00022900	0.050986	23.412
0.00022850	0.050936	23.395
0.00022800	0.050929	23.385
0.00022750	0.050888	23.374
0.00022700	0.050870	23.358
0.00022650	0.050840	23.335
0.00022600	0.050826	23.310
0.00022550	0.050779	23.286
0.00022500	0.050775	23.270
0.00022450	0.050725	23.257
0.00022400	0.050716	23.241
0.00022350	0.050674	23.218
0.00022300	0.050661	23.192
0.00022250	0.050626	23.169
0.00022200	0.050603	23.152
0.00022150	0.050574	23.140
0.00022100	0.050563	23.121
0.00022050	0.050512	23.098
0.00022000	0.050506	23.072
0.00021950	0.050460	23.046
0.00021900	0.050447	23.026
0.00021850	0.050411	23.008
0.00021800	0.050386	22.990
0.00021750	0.050353	22.971
0.00021700	0.050342	22.942
0.00021650	0.050314	22.914
0.00021600	0.050268	22.890
0.00021550	0.050262	22.871
0.00021500	0.050224	22.855
0.00021450	0.050193	22.836
0.00021400	0.050180	22.813
0.00021350	0.050135	22.785
0.00021300	0.050131	22.757
0.00021250	0.050100	22.734
0.00021200	0.050072	22.712
0.00021150	0.050024	22.692
0.00021100	0.050021	22.669
0.00021050	0.049981	22.643
0.00021000	0.049945	22.614
0.00020950	0.049940	22.584
0.00020900	0.049888	22.558
0.00020850	0.049873	22.535
0.00020800	0.049850	22.516
0.00020750	0.049821	22.493
0.00020700	0.049790	22.467
0.00020650	0.049769	22.436
0.00020600	0.049729	22.405
0.00020550	0.049716	22.379
0.00020500	0.049668	22.356
0.00020450	0.049663	22.333
0.00020400	0.049613	22.307
0.00020350	0.049587	22.275
0.00020300	0.049585	22.243
0.00020250	0.049529	22.212
0.00020200	0.049525	22.188
0.00020150	0.049474	22.165
0.00020100	0.049471	22.142
0.00020050	0.049417	22.116
0.00020000	0.049413	22.086
0.00019950	0.049379	22.053
0.00019900	0.049360	22.024
0.00019850	0.049307	22.000
0.00019800	0.049305	21.977
0.00019750	0.049248	21.952
0.00019700	0.049247	21.923
0.00019650	0.049191	21.890
0.00019600	0.049190	21.859
0.00019550	0.049135	21.828
0.00019500	0.049134	21.799
0.00019450	0.049103	21.776
0.00019400	0.049060	21.754
0.00019350	0.049043	21.727
0.00019300	0.049002	21.696
0.00019250	0.048984	21.663
0.00019200	0.048943	21.631
0.00019150	0.048926	21.601
0.00019100	0.048893	21.575
0.00019050	0.048879	21.549
0.00019000	0.048829	21.523
0.00018950	0.048819	21.492
0.00018900	0.048767	21.458
0.00018850	0.048764	21.426
0.00018800	0.048708	21.393
0.00018750	0.048704	21.363
0.00018700	0.048648	21.337
0.00018650	0.048627	21.311
0.00018600	0.048615	21.280
0.00018550	0.048570	21.247
0.00018500	0.048558	21.212
0.00018450	0.048504	21.179
0.00018400	0.048502	21.148
0.00018350	0.048445	21.120
0.00018300	0.048442	21.090
0.00018250	0.048385	21.060
0.00018200	0.048362	21.025
0.00018150	0.048355	20.988
0.00018100	0.048305	20.952
0.00018050	0.048291	20.922
0.00018000	0.048252	20.893
0.00017950	0.048214	20.864
0.00017900	0.048204	20.832
0.00017850	0.048154	20.799
0.00017800	0.048142	20.760
0.00017750	0.048095	20.719
0.00017700	0.048064	20.684
0.00017650	0.048056	20.652
0.00017600	0.048006	20.620
0.00017550	0.047995	20.586
0.00017500	0.047945	20.548
0.00017450	0.047934	20.509
0.00017400	0.047885	20.470
0.00017350	0.047871	20.436
0.00017300	0.047827	20.402
0.00017250	0.047808	20.368
0.00017200	0.047764	20.333
0.00017150	0.047756	20.296
0.00017100	0.047699	20.258
0.00017050	0.047686	20.217
0.00017000	0.047644	20.179
0.00016950	0.047613	20.143
0.00016900	0.047604	20.108
0.00016850	0.047567	20.075
0.00016800	0.047521	20.041
0.00016750	0.047494	20.005
0.00016700	0.047476	19.965
0.00016650	0.047419	19.922
0.00016600	0.047418	19.878
0.00016550	0.047360	19.839
0.00016500	0.047340	19.803
0.00016450	0.047300	19.767
0.00016400	0.047294	19.731
0.00016350	0.047247	19.694
0.00016300	0.047203	19.651
0.00016250	0.047199	19.607
0.00016200	0.047140	19.564
0.00016150	0.047125	19.526
0.00016100	0.047094	19.489
0.00016050	0.047077	19.452
0.00016000	0.047014	19.414
0.00015950	0.047010	19.373
0.00015900	0.046948	19.329
0.00015850	0.046944	19.282
0.00015800	0.046882	19.237
0.00015750	0.046880	19.196
0.00015700	0.046818	19.158
0.00015650	0.046815	19.120
0.00015600	0.046781	19.080
0.00015550	0.046735	19.037
0.00015500	0.046704	18.993
0.00015450	0.046687	18.945
0.00015400	0.046625	18.900
0.00015350	0.046606	18.855
0.00015300	0.046578	18.812
0.00015250	0.046525	18.770
0.00015200	0.046521	18.728
0.00015150	0.046481	18.687
0.00015100	0.046445	18.643
0.00015050	0.046402	18.598
0.00015000	0.046378	18.552
0.00014950	0.046334	18.506
0.00014900	0.046314	18.460
0.00014850	0.046265	18.416
0.00014800	0.046247	18.372
0.00014750	0.046226	18.327
0.00014700	0.046161	18.282
0.00014650	0.046145	18.236
0.00014600	0.046113	18.187
0.00014550	0.046055	18.138
0.00014500	0.046044	18.090
0.00014450	0.046008	18.044
0.00014400	0.045952	17.998
0.00014350	0.045944	17.950
0.00014300	0.045892	17.905
0.00014250	0.045852	17.858
0.00014200	0.045835	17.810
0.00014150	0.045781	17.762
0.00014100	0.045775	17.711
0.00014050	0.045714	17.661
0.00014000	0.045698	17.613
0.00013950	0.045646	17.565
0.00013900	0.045625	17.518
0.00013850	0.045579	17.470
0.00013800	0.045546	17.422
0.00013750	0.045507	17.372
0.00013700	0.045497	17.319
0.00013650	0.045429	17.269
0.00013600	0.045418	17.221
0.00013550	0.045361	17.174
0.00013500	0.045323	17.129
0.00013450	0.045285	17.083
0.00013400	0.045276	17.031
0.00013350	0.045206	16.979
0.00013300	0.045201	16.927
0.00013250	0.045162	16.873
0.00013200	0.045107	16.821
0.00013150	0.045085	16.769
0.00013100	0.045031	16.719
0.00013050	0.045011	16.670
0.00013000	0.044962	16.621
0.00012950	0.044932	16.570
0.00012900	0.044877	16.518
0.00012850	0.044839	16.462
0.00012800	0.044835	16.407
0.00012750	0.044759	16.352
0.00012700	0.044756	16.298
0.00012650	0.044719	16.244
0.00012600	0.044653	16.193
0.00012550	0.044638	16.143
0.00012500	0.044573	16.092
0.00012450	0.044556	16.038
0.00012400	0.044496	15.982
0.00012350	0.044467	15.860
0.00012300	0.044435	15.843
0.00012250	0.044384	15.806
0.00012200	0.044362	15.757
0.00012150	0.044298	15.705
0.00012100	0.044289	15.653
0.00012050	0.044216	15.601
0.00012000	0.044213	15.548
0.00011950	0.044132	15.493
0.00011900	0.044105	15.435
0.00011850	0.044083	15.376
0.00011800	0.044029	15.316
0.00011750	0.043993	15.258
0.00011700	0.043949	15.200
0.00011650	0.043909	15.144
0.00011600	0.043875	15.088
0.00011550	0.043827	15.033
0.00011500	0.043783	14.976
0.00011450	0.043761	14.920
0.00011400	0.043691	14.861
0.00011350	0.043675	14.800
0.00011300	0.043603	14.741
0.00011250	0.043584	14.683
0.00011200	0.043519	14.624
0.00011150	0.043508	14.564
0.00011100	0.043429	14.507
0.00011050	0.043395	14.449
0.00011000	0.043380	14.392
0.00010950	0.043304	14.331
0.00010900	0.043278	14.270
0.00010850	0.043232	14.207
0.00010800	0.043184	14.146
0.00010750	0.043145	14.085
0.00010700	0.043090	14.026
0.00010650	0.043040	13.967
0.00010600	0.043032	13.907
0.00010550	0.042947	13.850
0.00010500	0.042939	13.790
0.00010450	0.042858	13.727
0.00010400	0.042844	13.663
0.00010350	0.042763	13.600
0.00010300	0.042755	13.537
0.00010250	0.042668	13.476
0.00010200	0.042666	13.413
0.00010150	0.042620	13.352
0.00010100	0.042536	13.293
0.00010050	0.042529	13.234
1.0000e-04	0.042467	13.054
		
1.0000e-04	0.042378	13.011
9.9800e-05	0.042429	13.019
9.9600e-05	0.042413	13.026
9.9400e-05	0.042367	13.018
9.9200e-05	0.042390	13.000
9.9000e-05	0.042340	12.978
9.8800e-05	0.042326	12.954
9.8600e-05	0.042327	12.930
9.8400e-05	0.042268	12.906
9.8200e-05	0.042274	12.880
9.8000e-05	0.042236	12.856
9.7800e-05	0.042258	12.832
9.7600e-05	0.042201	12.807
9.7400e-05	0.042199	12.781
9.7200e-05	0.042189	12.754
9.7000e-05	0.042133	12.728
9.6800e-05	0.042149	12.701
9.6600e-05	0.042118	12.675
9.6400e-05	0.042077	12.649
9.6200e-05	0.042067	12.624
9.6000e-05	0.042048	12.600
9.5800e-05	0.042064	12.575
9.5600e-05	0.042000	12.550
9.5400e-05	0.041992	12.525
9.5200e-05	0.041996	12.499
9.5000e-05	0.041936	12.472
9.4800e-05	0.041961	12.445
9.4600e-05	0.041931	12.419
9.4400e-05	0.041910	12.393
9.4200e-05	0.041871	12.367
9.4000e-05	0.041880	12.341
9.3800e-05	0.041815	12.316
9.3600e-05	0.041833	12.291
9.3400e-05	0.041793	12.266
9.3200e-05	0.041795	12.240
9.3000e-05	0.041740	12.216
9.2800e-05	0.041765	12.188
9.2600e-05	0.041701	12.160
9.2400e-05	0.041703	12.132
9.2200e-05	0.041685	12.105
9.2000e-05	0.041633	12.079
9.1800e-05	0.041661	12.053
9.1600e-05	0.041617	12.028
9.1400e-05	0.041619	12.002
9.1200e-05	0.041552	11.976
9.1000e-05	0.041557	11.950
9.0800e-05	0.041551	11.922
9.0600e-05	0.041487	11.895
9.0400e-05	0.041505	11.868
9.0200e-05	0.041472	11.840
9.0000e-05	0.041476	11.812
8.9800e-05	0.041412	11.785
8.9600e-05	0.041401	11.758
8.9400e-05	0.041392	11.731
8.9200e-05	0.041355	11.704
8.9000e-05	0.041361	11.678
8.8800e-05	0.041302	11.651
8.8600e-05	0.041322	11.623
8.8400e-05	0.041254	11.595
8.8200e-05	0.041274	11.567
8.8000e-05	0.041264	11.538
8.7800e-05	0.041193	11.510
8.7600e-05	0.041202	11.484
8.7400e-05	0.041182	11.458
8.7200e-05	0.041127	11.432
8.7000e-05	0.041149	11.406
8.6800e-05	0.041090	11.377
8.6600e-05	0.041074	11.347
8.6400e-05	0.041087	11.319
8.6200e-05	0.041054	11.292
8.6000e-05	0.041030	11.263
8.5800e-05	0.040973	11.236
8.5600e-05	0.041000	11.210
8.5400e-05	0.040929	11.185
8.5200e-05	0.040942	11.159
8.5000e-05	0.040906	11.132
8.4800e-05	0.040910	11.104
8.4600e-05	0.040858	11.076
8.4400e-05	0.040820	11.053
8.4200e-05	0.040843	11.028
8.4000e-05	0.040786	10.998
8.3800e-05	0.040756	10.970
8.3600e-05	0.040777	10.943
8.3400e-05	0.040703	10.918
8.3200e-05	0.040718	10.893
8.3000e-05	0.040657	10.867
8.2800e-05	0.040689	10.841
8.2600e-05	0.040613	10.815
8.2400e-05	0.040640	10.789
8.2200e-05	0.040565	10.763
8.2000e-05	0.040589	10.738
8.1800e-05	0.040520	10.714
8.1600e-05	0.040546	10.690
8.1400e-05	0.040474	10.665
8.1200e-05	0.040471	10.642
8.1000e-05	0.040453	10.618
8.0800e-05	0.040433	10.594
8.0600e-05	0.040398	10.569
8.0400e-05	0.040397	10.542
8.0200e-05	0.040343	10.515
8.0000e-05	0.040365	10.490
7.9800e-05	0.040288	10.466
7.9600e-05	0.040320	10.442
7.9400e-05	0.040241	10.419
7.9200e-05	0.040254	10.396
7.9000e-05	0.040197	10.371
7.8800e-05	0.040220	10.346
7.8600e-05	0.040176	10.320
7.8400e-05	0.040125	10.297
7.8200e-05	0.040151	10.275
7.8000e-05	0.040098	10.254
7.7800e-05	0.040053	10.231
7.7600e-05	0.040081	10.208
7.7400e-05	0.040024	10.185
7.7200e-05	0.040035	10.163
7.7000e-05	0.039958	10.138
7.6800e-05	0.039952	10.114
7.6600e-05	0.039957	10.091
7.6400e-05	0.039879	10.065
7.6200e-05	0.039883	10.039
7.6000e-05	0.039880	10.017
7.5800e-05	0.039802	9.9950
7.5600e-05	0.039804	9.9732
7.5400e-05	0.039769	9.9511
7.5200e-05	0.039786	9.9277
7.5000e-05	0.039705	9.9045
7.4800e-05	0.039720	9.8789
7.4600e-05	0.039685	9.8528
7.4400e-05	0.039629	9.8277
7.4200e-05	0.039660	9.8031
7.4000e-05	0.039609	9.7794
7.3800e-05	0.039609	9.7570
7.3600e-05	0.039527	9.7337
7.3400e-05	0.039536	9.7102
7.3200e-05	0.039522	9.6872
7.3000e-05	0.039448	9.6635
7.2800e-05	0.039469	9.6395
7.2600e-05	0.039410	9.6159
7.2400e-05	0.039412	9.5924
7.2200e-05	0.039364	9.5690
7.2000e-05	0.039366	9.5451
7.1800e-05	0.039306	9.5224
7.1600e-05	0.039330	9.4998
7.1400e-05	0.039252	9.4766
7.1200e-05	0.039246	9.4549
7.1000e-05	0.039235	9.4325
7.0800e-05	0.039160	9.4086
7.0600e-05	0.039158	9.3847
7.0400e-05	0.039120	9.3603
7.0200e-05	0.039145	9.3361
7.0000e-05	0.039055	9.3124
6.9800e-05	0.039074	9.2890
6.9600e-05	0.039034	9.2650
6.9400e-05	0.038980	9.2412
6.9200e-05	0.039004	9.2172
6.9000e-05	0.038919	9.1939
6.8800e-05	0.038953	9.1713
6.8600e-05	0.038864	9.1486
6.8400e-05	0.038843	9.1258
6.8200e-05	0.038865	9.1022
6.8000e-05	0.038789	9.0775
6.7800e-05	0.038834	9.0745
6.7600e-05	0.038770	9.0719
6.7400e-05	0.038770	9.0577
6.7200e-05	0.038742	9.0361
6.7000e-05	0.038683	9.0124
6.6800e-05	0.038690	8.9866
6.6600e-05	0.038649	8.9601
6.6400e-05	0.038645	8.9339
6.6200e-05	0.038578	8.9089
6.6000e-05	0.038566	8.8830
6.5800e-05	0.038557	8.8577
6.5600e-05	0.038488	8.8325
6.5400e-05	0.038503	8.8065
6.5200e-05	0.038441	8.7804
6.5000e-05	0.038416	8.7534
6.4800e-05	0.038378	8.7273
6.4600e-05	0.038377	8.7004
6.4400e-05	0.038355	8.6740
6.4200e-05	0.038289	8.6459
6.4000e-05	0.038290	8.6192
6.3800e-05	0.038256	8.5933
6.3600e-05	0.038219	8.5657
6.3400e-05	0.038210	8.5389
6.3200e-05	0.038153	8.5117
6.3000e-05	0.038117	8.4847
6.2800e-05	0.038132	8.4591
6.2600e-05	0.038058	8.4339
6.2400e-05	0.038073	8.4075
6.2200e-05	0.037997	8.3813
6.2000e-05	0.038011	8.3555
6.1800e-05	0.037942	8.3302
6.1600e-05	0.037944	8.3002
6.1400e-05	0.037903	8.2730
6.1200e-05	0.037848	8.2468
6.1000e-05	0.037826	8.2199
6.0800e-05	0.037819	8.1922
6.0600e-05	0.037772	8.1644
6.0400e-05	0.037760	8.1361
6.0200e-05	0.037706	8.1085
6.0000e-05	0.037696	8.0802
5.9800e-05	0.037650	8.0552
5.9600e-05	0.037626	8.0285
5.9400e-05	0.037593	8.0024
5.9200e-05	0.037559	7.9762
5.9000e-05	0.037537	7.9503
5.8800e-05	0.037525	7.9240
5.8600e-05	0.037448	7.8968
5.8400e-05	0.037464	7.8688
5.8200e-05	0.037379	7.8418
5.8000e-05	0.037393	7.8159
5.7800e-05	0.037312	7.7901
5.7600e-05	0.037331	7.7638
5.7400e-05	0.037254	7.7368
5.7200e-05	0.037262	7.7098
5.7000e-05	0.037214	7.6836
5.6800e-05	0.037174	7.6565
5.6600e-05	0.037150	7.6296
5.6400e-05	0.037115	7.6039
5.6200e-05	0.037069	7.5761
5.6000e-05	0.037055	7.5492
5.5800e-05	0.036995	7.5209
5.5600e-05	0.036994	7.4941
5.5400e-05	0.036927	7.4673
5.5200e-05	0.036893	7.4411
5.5000e-05	0.036906	7.4151
5.4800e-05	0.036825	7.3875
5.4600e-05	0.036793	7.3608
5.4400e-05	0.036807	7.3354
5.4200e-05	0.036721	7.3093
5.4000e-05	0.036733	7.2812
5.3800e-05	0.036655	7.2522
5.3600e-05	0.036663	7.2236
5.3400e-05	0.036583	7.1966
5.3200e-05	0.036589	7.1702
5.3000e-05	0.036524	7.1437
5.2800e-05	0.036509	7.1151
5.2600e-05	0.036461	7.0874
5.2400e-05	0.036447	7.0618
5.2200e-05	0.036388	7.0350
5.2000e-05	0.036381	7.0076
5.1800e-05	0.036303	6.9801
5.1600e-05	0.036312	6.9529
5.1400e-05	0.036229	6.9246
5.1200e-05	0.036244	6.8976
5.1000e-05	0.036199	6.8709
5.0800e-05	0.036136	6.8442
5.0600e-05	0.036119	6.8164
5.0400e-05	0.036069	6.7890
5.0200e-05	0.036028	6.7619
5.0000e-05	0.036004	6.7354
4.9800e-05	0.035948	6.7088
4.9600e-05	0.035944	6.6814
4.9400e-05	0.035919	6.6538
4.9200e-05	0.035824	6.6257
4.9000e-05	0.035839	6.5985
4.8800e-05	0.035751	6.5714
4.8600e-05	0.035764	6.5442
4.8400e-05	0.035667	6.5166
4.8200e-05	0.035688	6.4898
4.8000e-05	0.035589	6.4635
4.7800e-05	0.035609	6.4367
4.7600e-05	0.035560	6.4098
4.7400e-05	0.035496	6.3824
4.7200e-05	0.035476	6.3547
4.7000e-05	0.035416	6.3281
4.6800e-05	0.035400	6.3019
4.6600e-05	0.035336	6.2752
4.6400e-05	0.035315	6.2480
4.6200e-05	0.035268	6.2212
4.6000e-05	0.035231	6.1936
4.5800e-05	0.035171	6.1655
4.5600e-05	0.035180	6.1388
4.5400e-05	0.035078	6.1122
4.5200e-05	0.035080	6.0847
4.5000e-05	0.035019	6.0581
4.4800e-05	0.034983	6.0317
4.4600e-05	0.034941	6.0059
4.4400e-05	0.034885	5.9791
4.4200e-05	0.034864	5.9519
4.4000e-05	0.034843	5.9252
4.3800e-05	0.034745	5.8980
4.3600e-05	0.034763	5.8709
4.3400e-05	0.034656	5.8442
4.3200e-05	0.034676	5.8175
4.3000e-05	0.034577	5.7910
4.2800e-05	0.034594	5.7649
4.2600e-05	0.034532	5.7385
4.2400e-05	0.034513	5.7097
4.2200e-05	0.034481	5.7052
4.2000e-05	0.034396	5.6895
4.1800e-05	0.034386	5.6666
4.1600e-05	0.034310	5.6412
4.1400e-05	0.034289	5.6144
4.1200e-05	0.034223	5.5874
4.1000e-05	0.034198	5.5603
4.0800e-05	0.034140	5.5336
4.0600e-05	0.034111	5.5069
4.0400e-05	0.034037	5.4805
4.0200e-05	0.034030	5.4539
4.0000e-05	0.033941	5.4270
3.9800e-05	0.033939	5.4004
3.9600e-05	0.033848	5.3730
3.9400e-05	0.033847	5.3461
3.9200e-05	0.033801	5.3186
3.9000e-05	0.033737	5.2912
3.8800e-05	0.033677	5.2639
3.8600e-05	0.033643	5.2370
3.8400e-05	0.033568	5.2107
3.8200e-05	0.033561	5.1842
3.8000e-05	0.033468	5.1575
3.7800e-05	0.033467	5.1305
3.7600e-05	0.033404	5.1026
3.7400e-05	0.033369	5.0741
3.7200e-05	0.033278	5.0425
3.7000e-05	0.033277	5.0122
3.6800e-05	0.033179	4.9848
3.6600e-05	0.033171	4.9581
3.6400e-05	0.033079	4.9317
3.6200e-05	0.033068	4.9051
3.6000e-05	0.032982	4.8792
3.5800e-05	0.032967	4.8530
3.5600e-05	0.032887	4.8264
3.5400e-05	0.032870	4.8000
3.5200e-05	0.032773	4.7734
3.5000e-05	0.032768	4.7470
3.4800e-05	0.032678	4.7213
3.4600e-05	0.032630	4.6949
3.4400e-05	0.032606	4.6682
3.4200e-05	0.032502	4.6423
3.4000e-05	0.032488	4.6167
3.3800e-05	0.032433	4.5904
3.3600e-05	0.032397	4.5642
3.3400e-05	0.032301	4.5373
3.3200e-05	0.032255	4.5110
3.3000e-05	0.032225	4.4846
3.2800e-05	0.032118	4.4585
3.2600e-05	0.032100	4.4323
3.2400e-05	0.032041	4.4053
3.2200e-05	0.031946	4.3791
3.2000e-05	0.031924	4.3530
3.1800e-05	0.031856	4.3270
3.1600e-05	0.031829	4.3006
3.1400e-05	0.031716	4.2736
3.1200e-05	0.031689	4.2469
3.1000e-05	0.031650	4.2200
3.0800e-05	0.031538	4.1922
3.0600e-05	0.031509	4.1670
3.0400e-05	0.031468	4.1414
3.0200e-05	0.031414	4.1155
3.0000e-05	0.031338	4.0885
2.9800e-05	0.031236	4.0620
2.9600e-05	0.031225	4.0355
2.9400e-05	0.031146	4.0084
2.9200e-05	0.031046	3.9819
2.9000e-05	0.031033	3.9551
2.8800e-05	0.030953	3.9278
2.8600e-05	0.030857	3.9013
2.8400e-05	0.030814	3.8740
2.8200e-05	0.030734	3.8478
2.8000e-05	0.030685	3.8212
2.7800e-05	0.030659	3.7950
2.7600e-05	0.030538	3.7690
2.7400e-05	0.030477	3.7420
2.7200e-05	0.030458	3.7157
2.7000e-05	0.030335	3.6892
2.6800e-05	0.030263	3.6631
2.6600e-05	0.030250	3.5995
2.6400e-05	0.030165	3.5943
2.6200e-05	0.030134	3.5782
2.6000e-05	0.030040	3.5560
2.5800e-05	0.030003	3.5320
2.5600e-05	0.029897	3.5068
2.5400e-05	0.029827	3.4812
2.5200e-05	0.029771	3.4557
2.5000e-05	0.029666	3.4295
2.4800e-05	0.029636	3.4030
2.4600e-05	0.029532	3.3768
2.4400e-05	0.029452	3.3506
2.4200e-05	0.029415	3.3236
2.4000e-05	0.029324	3.2969
2.3800e-05	0.029269	3.2709
2.3600e-05	0.029143	3.2445
2.3400e-05	0.029105	3.2180
2.3200e-05	0.029027	3.1912
2.3000e-05	0.028907	3.1648
2.2800e-05	0.028852	3.1384
2.2600e-05	0.028793	3.1117
2.2400e-05	0.028666	3.0853
2.2200e-05	0.028628	3.0580
2.2000e-05	0.028532	3.0315
2.1800e-05	0.028482	3.0051
2.1600e-05	0.028349	2.9784
2.1400e-05	0.028267	2.9517
2.1200e-05	0.028220	2.9248
2.1000e-05	0.028095	2.8976
2.0800e-05	0.028002	2.8705
2.0600e-05	0.027915	2.8436
2.0400e-05	0.027866	2.8168
2.0200e-05	0.027751	2.7900
2.0000e-05	0.027658	2.7635
1.9800e-05	0.027592	2.7371
1.9600e-05	0.027452	2.7104
1.9400e-05	0.027414	2.6838
1.9200e-05	0.027265	2.6568
1.9000e-05	0.027215	2.6305
1.8800e-05	0.027100	2.6038
1.8600e-05	0.027050	2.5772
1.8400e-05	0.026895	2.5507
1.8200e-05	0.026829	2.5238
1.8000e-05	0.026714	2.4969
1.7800e-05	0.026594	2.4706
1.7600e-05	0.026532	2.4441
1.7400e-05	0.026373	2.4164
1.7200e-05	0.026328	2.3891
1.7000e-05	0.026166	2.3616
1.6800e-05	0.026078	2.3339
1.6600e-05	0.025995	2.3067
1.6400e-05	0.025898	2.2520
1.6200e-05	0.025778	2.2456
1.6000e-05	0.025700	2.2282
1.5800e-05	0.025588	2.2046
1.5600e-05	0.025451	2.1786
1.5400e-05	0.025330	2.1515
1.5200e-05	0.025238	2.1243
1.5000e-05	0.025077	2.0967
1.4800e-05	0.024977	2.0687
1.4600e-05	0.024866	2.0416
1.4400e-05	0.024706	2.0148
1.4200e-05	0.024627	1.9886
1.4000e-05	0.024480	1.9623
1.3800e-05	0.024383	1.9365
1.3600e-05	0.024201	1.9110
1.3400e-05	0.024111	1.8855
1.3200e-05	0.023946	1.8591
1.3000e-05	0.023808	1.8335
1.2800e-05	0.023692	1.8073
1.2600e-05	0.023507	1.7812
1.2400e-05	0.023418	1.7546
1.2200e-05	0.023230	1.7277
1.2000e-05	0.023146	1.7002
1.1800e-05	0.022940	1.6732
1.1600e-05	0.022814	1.6461
1.1400e-05	0.022648	1.6186
1.1200e-05	0.022456	1.5910
1.1000e-05	0.022354	1.5630
1.0800e-05	0.022126	1.5357
1.0600e-05	0.022004	1.5083
1.0400e-05	0.021816	1.4806
1.0200e-05	0.021625	1.4538
		
1.0000e-05	0.021515	1.3990
9.9000e-06	0.021406	1.3954
9.8000e-06	0.021322	1.3872
9.7000e-06	0.021272	1.3761
9.6000e-06	0.021134	1.3639
9.5000e-06	0.021076	1.3510
9.4000e-06	0.020972	1.3379
9.3000e-06	0.020848	1.3248
9.2000e-06	0.020798	1.3115
9.1000e-06	0.020654	1.2983
9.0000e-06	0.020601	1.2848
8.9000e-06	0.020469	1.2710
8.8000e-06	0.020417	1.2573
8.7000e-06	0.020265	1.2436
8.6000e-06	0.020200	1.2296
8.5000e-06	0.020073	1.2157
8.4000e-06	0.019980	1.2020
8.3000e-06	0.019882	1.1880
8.2000e-06	0.019743	1.1740
8.1000e-06	0.019688	1.1606
8.0000e-06	0.019577	1.1475
7.9000e-06	0.019449	1.1341
7.8000e-06	0.019314	1.1209
7.7000e-06	0.019249	1.1078
7.6000e-06	0.019076	1.0947
7.5000e-06	0.018999	1.0815
7.4000e-06	0.018854	1.0685
7.3000e-06	0.018765	1.0553
7.2000e-06	0.018612	1.0420
7.1000e-06	0.018550	1.0288
7.0000e-06	0.018419	1.0151
6.9000e-06	0.018349	1.0015
6.8000e-06	0.018180	0.98820
6.7000e-06	0.018052	0.97543
6.6000e-06	0.017966	0.96263
6.5000e-06	0.017846	0.94971
6.4000e-06	0.017668	0.93672
6.3000e-06	0.017543	0.90764
6.2000e-06	0.017453	0.90480
6.1000e-06	0.017297	0.89679
6.0000e-06	0.017133	0.88570
5.9000e-06	0.017025	0.87331
5.8000e-06	0.016837	0.85996
5.7000e-06	0.016718	0.84700
5.6000e-06	0.016563	0.83394
5.5000e-06	0.016440	0.82032
5.4000e-06	0.016238	0.80672
5.3000e-06	0.016122	0.79276
5.2000e-06	0.015915	0.77859
5.1000e-06	0.015765	0.76440
5.0000e-06	0.015613	0.75052
4.9000e-06	0.015399	0.73713
4.8000e-06	0.015253	0.72398
4.7000e-06	0.015081	0.71114
4.6000e-06	0.014870	0.69808
4.5000e-06	0.014704	0.68503
4.4000e-06	0.014566	0.67189
4.3000e-06	0.014313	0.65870
4.2000e-06	0.014135	0.64522
4.1000e-06	0.013926	0.63154
4.0000e-06	0.013702	0.61809
3.9000e-06	0.013543	0.60472
3.8000e-06	0.013269	0.59106
3.7000e-06	0.013085	0.57763
3.6000e-06	0.012897	0.54715
3.5000e-06	0.012653	0.54396
3.4000e-06	0.012476	0.53588
3.3000e-06	0.012182	0.52533
3.2000e-06	0.011955	0.51388
3.1000e-06	0.011689	0.50167
3.0000e-06	0.011406	0.48876
2.9000e-06	0.011173	0.47622
2.8000e-06	0.010493	0.47230
2.7000e-06	0.010281	0.47026
2.6000e-06	0.0099574	0.46386
2.5000e-06	0.0097636	0.45470
2.4000e-06	0.0094189	0.44424
2.3000e-06	0.0091747	0.43366
2.2000e-06	0.0088276	0.42222
2.1000e-06	0.0084815	0.40941
2.0000e-06	0.0082102	0.39600
1.9000e-06	0.0073207	0.39414
1.8000e-06	0.0070399	0.39307
1.7000e-06	0.0067108	0.38658
1.6000e-06	0.0063207	0.37646
1.5000e-06	0.0060459	0.35318
1.4000e-06	0.0056502	0.35106
1.3000e-06	0.0053043	0.34493
1.2000e-06	0.0044066	0.34344
1.1000e-06	0.0037565	0.41499
1.0000e-06	0.00053438	0.69384
9.0000e-07	0.00039563	1.8421
8.0000e-07	0.00061917	2.6313
7.0000e-07	0.00049602	2.6071
6.0000e-07	0.00035382	2.5755


==> Fig6_45K.TXT <==
I	V	dIdV_45K
0.00083500	0.13048	6.2772
0.00083450	0.13036	6.2790
0.00083400	0.13030	6.2835
0.00083350	0.13017	6.2886
0.00083300	0.13009	6.2931
0.00083250	0.12997	6.2971
0.00083200	0.12988	6.3013
0.00083150	0.12977	6.3086
0.00083100	0.12968	6.3136
0.00083050	0.12958	6.3136
0.00083000	0.12950	6.3161
0.00082950	0.12938	6.3226
0.00082900	0.12930	6.3266
0.00082850	0.12918	6.3297
0.00082800	0.12911	6.3333
0.00082750	0.12901	6.3369
0.00082700	0.12890	6.3422
0.00082650	0.12880	6.3459
0.00082600	0.12871	6.3486
0.00082550	0.12860	6.3532
0.00082500	0.12850	6.3540
0.00082450	0.12842	6.3594
0.00082400	0.12832	6.3635
0.00082350	0.12821	6.3666
0.00082300	0.12812	6.3706
0.00082250	0.12805	6.3739
0.00082200	0.12792	6.3801
0.00082150	0.12785	6.3830
0.00082100	0.12772	6.3854
0.00082050	0.12765	6.3911
0.00082000	0.12755	6.3931
0.00081950	0.12742	6.3967
0.00081900	0.12735	6.4006
0.00081850	0.12726	6.4048
0.00081800	0.12718	6.4092
0.00081750	0.12706	6.4137
0.00081700	0.12696	6.4186
0.00081650	0.12688	6.4215
0.00081600	0.12677	6.4252
0.00081550	0.12666	6.4298
0.00081500	0.12659	6.4317
0.00081450	0.12647	6.4355
0.00081400	0.12642	6.4409
0.00081350	0.12629	6.4453
0.00081300	0.12620	6.4502
0.00081250	0.12611	6.4552
0.00081200	0.12599	6.4614
0.00081150	0.12591	6.4631
0.00081100	0.12582	6.4677
0.00081050	0.12570	6.4714
0.00081000	0.12563	6.4754
0.00080950	0.12553	6.4789
0.00080900	0.12546	6.4825
0.00080850	0.12534	6.4863
0.00080800	0.12524	6.4905
0.00080750	0.12516	6.4966
0.00080700	0.12504	6.4976
0.00080650	0.12495	6.5039
0.00080600	0.12488	6.5062
0.00080550	0.12476	6.5118
0.00080500	0.12466	6.5174
0.00080450	0.12460	6.5203
0.00080400	0.12450	6.5241
0.00080350	0.12441	6.5282
0.00080300	0.12428	6.5323
0.00080250	0.12421	6.5384
0.00080200	0.12412	6.5411
0.00080150	0.12399	6.5456
0.00080100	0.12392	6.5488
0.00080050	0.12382	6.5527
0.00080000	0.12374	6.5566
0.00079950	0.12365	6.5604
0.00079900	0.12353	6.5642
0.00079850	0.12346	6.5681
0.00079800	0.12335	6.5716
0.00079750	0.12324	6.5773
0.00079700	0.12318	6.5806
0.00079650	0.12305	6.5845
0.00079600	0.12299	6.5883
0.00079550	0.12289	6.5922
0.00079500	0.12280	6.5960
0.00079450	0.12269	6.6004
0.00079400	0.12262	6.6037
0.00079350	0.12250	6.6077
0.00079300	0.12242	6.6106
0.00079250	0.12230	6.6165
0.00079200	0.12222	6.6202
0.00079150	0.12216	6.6227
0.00079100	0.12203	6.6278
0.00079050	0.12197	6.6313
0.00079000	0.12185	6.6358
0.00078950	0.12177	6.6397
0.00078900	0.12167	6.6427
0.00078850	0.12157	6.6468
0.00078800	0.12146	6.6582
0.00078750	0.12141	6.6580
0.00078700	0.12127	6.6594
0.00078650	0.12119	6.6621
0.00078600	0.12114	6.6666
0.00078550	0.12101	6.6708
0.00078500	0.12094	6.6750
0.00078450	0.12083	6.6780
0.00078400	0.12074	6.6824
0.00078350	0.12066	6.6869
0.00078300	0.12059	6.6914
0.00078250	0.12048	6.6957
0.00078200	0.12035	6.6986
0.00078150	0.12031	6.7035
0.00078100	0.12017	6.7077
0.00078050	0.12012	6.7119
0.00078000	0.11998	6.7163
0.00077950	0.11994	6.7204
0.00077900	0.11980	6.7247
0.00077850	0.11975	6.7286
0.00077800	0.11961	6.7327
0.00077750	0.11957	6.7368
0.00077700	0.11945	6.7418
0.00077650	0.11933	6.7453
0.00077600	0.11929	6.7496
0.00077550	0.11918	6.7532
0.00077500	0.11912	6.7565
0.00077450	0.11898	6.7602
0.00077400	0.11891	6.7647
0.00077350	0.11882	6.7688
0.00077300	0.11869	6.7730
0.00077250	0.11863	6.7761
0.00077200	0.11854	6.7806
0.00077150	0.11842	6.7844
0.00077100	0.11836	6.7891
0.00077050	0.11825	6.7918
0.00077000	0.11820	6.7966
0.00076950	0.11809	6.8002
0.00076900	0.11797	6.8039
0.00076850	0.11791	6.8078
0.00076800	0.11782	6.8115
0.00076750	0.11769	6.8151
0.00076700	0.11763	6.8186
0.00076650	0.11753	6.8240
0.00076600	0.11748	6.8279
0.00076550	0.11734	6.8322
0.00076500	0.11728	6.8355
0.00076450	0.11720	6.8404
0.00076400	0.11706	6.8443
0.00076350	0.11702	6.8487
0.00076300	0.11689	6.8529
0.00076250	0.11685	6.8557
0.00076200	0.11671	6.8605
0.00076150	0.11667	6.8650
0.00076100	0.11653	6.8696
0.00076050	0.11646	6.8740
0.00076000	0.11638	6.8787
0.00075950	0.11625	6.8829
0.00075900	0.11620	6.8864
0.00075850	0.11608	6.8905
0.00075800	0.11604	6.8941
0.00075750	0.11590	6.8995
0.00075700	0.11584	6.9013
0.00075650	0.11574	6.9051
0.00075600	0.11564	6.9084
0.00075550	0.11558	6.9129
0.00075500	0.11545	6.9169
0.00075450	0.11540	6.9203
0.00075400	0.11529	6.9244
0.00075350	0.11523	6.9280
0.00075300	0.11509	6.9325
0.00075250	0.11505	6.9371
0.00075200	0.11493	6.9414
0.00075150	0.11484	6.9443
0.00075100	0.11478	6.9490
0.00075050	0.11465	6.9521
0.00075000	0.11461	6.9569
0.00074950	0.11451	6.9613
0.00074900	0.11442	6.9655
0.00074850	0.11431	6.9692
0.00074800	0.11425	6.9747
0.00074750	0.11411	6.9785
0.00074700	0.11407	6.9825
0.00074650	0.11395	6.9864
0.00074600	0.11386	6.9900
0.00074550	0.11380	6.9937
0.00074500	0.11373	6.9978
0.00074450	0.11361	7.0010
0.00074400	0.11352	7.0045
0.00074350	0.11344	7.0084
0.00074300	0.11332	7.0111
0.00074250	0.11328	7.0151
0.00074200	0.11314	7.0192
0.00074150	0.11310	7.0231
0.00074100	0.11298	7.0269
0.00074050	0.11290	7.0304
0.00074000	0.11281	7.0349
0.00073950	0.11276	7.0392
0.00073900	0.11262	7.0432
0.00073850	0.11258	7.0473
0.00073800	0.11245	7.0518
0.00073750	0.11237	7.0557
0.00073700	0.11229	7.0601
0.00073650	0.11218	7.0635
0.00073600	0.11214	7.0680
0.00073550	0.11202	7.0723
0.00073500	0.11198	7.0759
0.00073450	0.11183	7.0802
0.00073400	0.11178	7.0844
0.00073350	0.11168	7.0873
0.00073300	0.11157	7.0915
0.00073250	0.11153	7.0950
0.00073200	0.11139	7.0981
0.00073150	0.11135	7.1025
0.00073100	0.11124	7.1063
0.00073050	0.11113	7.1097
0.00073000	0.11109	7.1134
0.00072950	0.11099	7.1175
0.00072900	0.11092	7.1214
0.00072850	0.11079	7.1251
0.00072800	0.11072	7.1289
0.00072750	0.11065	7.1331
0.00072700	0.11053	7.1365
0.00072650	0.11046	7.1410
0.00072600	0.11039	7.1448
0.00072550	0.11026	7.1490
0.00072500	0.11023	7.1525
0.00072450	0.11012	7.1567
0.00072400	0.11005	7.1611
0.00072350	0.10992	7.1645
0.00072300	0.10987	7.1683
0.00072250	0.10978	7.1719
0.00072200	0.10966	7.1753
0.00072150	0.10962	7.1795
0.00072100	0.10952	7.1828
0.00072050	0.10941	7.1858
0.00072000	0.10936	7.1896
0.00071950	0.10928	7.1931
0.00071900	0.10920	7.1976
0.00071850	0.10906	7.2011
0.00071800	0.10902	7.2040
0.00071750	0.10891	7.2074
0.00071700	0.10881	7.2109
0.00071650	0.10876	7.2139
0.00071600	0.10868	7.2173
0.00071550	0.10859	7.2211
0.00071500	0.10846	7.2244
0.00071450	0.10842	7.2285
0.00071400	0.10830	7.2323
0.00071350	0.10822	7.2353
0.00071300	0.10815	7.2395
0.00071250	0.10803	7.2430
0.00071200	0.10797	7.2458
0.00071150	0.10790	7.2491
0.00071100	0.10781	7.2534
0.00071050	0.10771	7.2581
0.00071000	0.10765	7.2616
0.00070950	0.10753	7.2652
0.00070900	0.10744	7.2695
0.00070850	0.10739	7.2728
0.00070800	0.10728	7.2764
0.00070750	0.10724	7.2797
0.00070700	0.10711	7.2831
0.00070650	0.10703	7.2868
0.00070600	0.10698	7.2900
0.00070550	0.10685	7.2932
0.00070500	0.10679	7.2959
0.00070450	0.10671	7.2995
0.00070400	0.10658	7.3024
0.00070350	0.10654	7.3071
0.00070300	0.10645	7.3100
0.00070250	0.10639	7.3128
0.00070200	0.10626	7.3173
0.00070150	0.10621	7.3209
0.00070100	0.10610	7.3252
0.00070050	0.10602	7.3290
0.00070000	0.10594	7.3333
0.00069950	0.10583	7.3365
0.00069900	0.10579	7.3401
0.00069850	0.10566	7.3438
0.00069800	0.10562	7.3456
0.00069750	0.10550	7.3498
0.00069700	0.10545	7.3526
0.00069650	0.10536	7.3552
0.00069600	0.10524	7.3581
0.00069550	0.10519	7.3611
0.00069500	0.10510	7.3649
0.00069450	0.10498	7.3686
0.00069400	0.10492	7.3720
0.00069350	0.10486	7.3750
0.00069300	0.10476	7.3787
0.00069250	0.10467	7.3823
0.00069200	0.10461	7.3861
0.00069150	0.10449	7.3894
0.00069100	0.10443	7.3936
0.00069050	0.10434	7.3971
0.00069000	0.10424	7.4001
0.00068950	0.10416	7.4039
0.00068900	0.10412	7.4072
0.00068850	0.10400	7.4105
0.00068800	0.10392	7.4128
0.00068750	0.10386	7.4158
0.00068700	0.10374	7.4187
0.00068650	0.10369	7.4220
0.00068600	0.10358	7.4251
0.00068550	0.10350	7.4292
0.00068500	0.10341	7.4331
0.00068450	0.10337	7.4360
0.00068400	0.10324	7.4390
0.00068350	0.10320	7.4429
0.00068300	0.10309	7.4473
0.00068250	0.10301	7.4504
0.00068200	0.10293	7.4536
0.00068150	0.10283	7.4578
0.00068100	0.10278	7.4608
0.00068050	0.10269	7.4639
0.00068000	0.10263	7.4678
0.00067950	0.10250	7.4701
0.00067900	0.10245	7.4733
0.00067850	0.10233	7.4765
0.00067800	0.10226	7.4783
0.00067750	0.10221	7.4813
0.00067700	0.10208	7.4843
0.00067650	0.10205	7.4865
0.00067600	0.10192	7.4908
0.00067550	0.10188	7.4943
0.00067500	0.10177	7.4974
0.00067450	0.10167	7.5016
0.00067400	0.10163	7.5061
0.00067350	0.10150	7.5098
0.00067300	0.10145	7.5140
0.00067250	0.10137	7.5171
0.00067200	0.10131	7.5205
0.00067150	0.10120	7.5244
0.00067100	0.10110	7.5280
0.00067050	0.10105	7.5315
0.00067000	0.10093	7.5340
0.00066950	0.10087	7.5355
0.00066900	0.10079	7.5393
0.00066850	0.10069	7.5423
0.00066800	0.10064	7.5451
0.00066750	0.10051	7.5480
0.00066700	0.10045	7.5509
0.00066650	0.10039	7.5539
0.00066600	0.10031	7.5570
0.00066550	0.10018	7.5600
0.00066500	0.10015	7.5634
0.00066450	0.10003	7.5678
0.00066400	0.099969	7.5709
0.00066350	0.099902	7.5746
0.00066300	0.099834	7.5778
0.00066250	0.099717	7.5810
0.00066200	0.099643	7.5843
0.00066150	0.099581	7.5880
0.00066100	0.099448	7.5914
0.00066050	0.099405	7.5942
0.00066000	0.099309	7.5958
0.00065950	0.099215	7.5982
0.00065900	0.099173	7.6013
0.00065850	0.099080	7.6045
0.00065800	0.099009	7.6084
0.00065750	0.098893	7.6115
0.00065700	0.098852	7.6149
0.00065650	0.098742	7.6187
0.00065600	0.098638	7.6234
0.00065550	0.098599	7.6266
0.00065500	0.098501	7.6294
0.00065450	0.098397	7.6323
0.00065400	0.098341	7.6354
0.00065350	0.098244	7.6377
0.00065300	0.098202	7.6409
0.00065250	0.098098	7.6425
0.00065200	0.097998	7.6458
0.00065150	0.097955	7.6498
0.00065100	0.097839	7.6514
0.00065050	0.097764	7.6546
0.00065000	0.097714	7.6577
0.00064950	0.097598	7.6617
0.00064900	0.097563	7.6649
0.00064850	0.097454	7.6681
0.00064800	0.097359	7.6715
0.00064750	0.097317	7.6745
0.00064700	0.097199	7.6778
0.00064650	0.097122	7.6810
0.00064600	0.097067	7.6842
0.00064550	0.096951	7.6866
0.00064500	0.096917	7.6889
0.00064450	0.096794	7.6922
0.00064400	0.096739	7.6934
0.00064350	0.096660	7.6966
0.00064300	0.096546	7.6998
0.00064250	0.096510	7.7037
0.00064200	0.096389	7.7075
0.00064150	0.096322	7.7108
0.00064100	0.096266	7.7142
0.00064050	0.096181	7.7184
0.00064000	0.096116	7.7221
0.00063950	0.096004	7.7247
0.00063900	0.095912	7.7267
0.00063850	0.095872	7.7290
0.00063800	0.095761	7.7318
0.00063750	0.095670	7.7348
0.00063700	0.095629	7.7378
0.00063650	0.095513	7.7409
0.00063600	0.095450	7.7442
0.00063550	0.095354	7.7473
0.00063500	0.095315	7.7505
0.00063450	0.095201	7.7548
0.00063400	0.095124	7.7581
0.00063350	0.095068	7.7613
0.00063300	0.094948	7.7645
0.00063250	0.094898	7.7678
0.00063200	0.094823	7.7701
0.00063150	0.094705	7.7723
0.00063100	0.094665	7.7759
0.00063050	0.094569	7.7792
0.00063000	0.094522	7.7826
0.00062950	0.094404	7.7843
0.00062900	0.094339	7.7881
0.00062850	0.094266	7.7914
0.00062800	0.094153	7.7946
0.00062750	0.094116	7.7973
0.00062700	0.094012	7.8006
0.00062650	0.093917	7.8045
0.00062600	0.093879	7.8079
0.00062550	0.093760	7.8125
0.00062500	0.093709	7.8165
0.00062450	0.093612	7.8195
0.00062400	0.093568	7.8222
0.00062350	0.093444	7.8255
0.00062300	0.093391	7.8287
0.00062250	0.093326	7.8312
0.00062200	0.093200	7.8329
0.00062150	0.093163	7.8362
0.00062100	0.093058	7.8402
0.00062050	0.092969	7.8438
0.00062000	0.092931	7.8479
0.00061950	0.092857	7.8507
0.00061900	0.092766	7.8538
0.00061850	0.092659	7.8572
0.00061800	0.092616	7.8614
0.00061750	0.092511	7.8640
0.00061700	0.092422	7.8688
0.00061650	0.092380	7.8723
0.00061600	0.092264	7.8755
0.00061550	0.092193	7.8781
0.00061500	0.092142	7.8815
0.00061450	0.092024	7.8838
0.00061400	0.091988	7.8859
0.00061350	0.091873	7.8887
0.00061300	0.091839	7.8916
0.00061250	0.091714	7.8957
0.00061200	0.091663	7.9000
0.00061150	0.091580	7.9034
0.00061100	0.091485	7.9072
0.00061050	0.091440	7.9110
0.00061000	0.091321	7.9161
0.00060950	0.091274	7.9187
0.00060900	0.091184	7.9220
0.00060850	0.091113	7.9261
0.00060800	0.091023	7.9284
0.00060750	0.090965	7.9315
0.00060700	0.090855	7.9349
0.00060650	0.090818	7.9382
0.00060600	0.090744	7.9415
0.00060550	0.090636	7.9441
0.00060500	0.090579	7.9478
0.00060450	0.090483	7.9519
0.00060400	0.090408	7.9561
0.00060350	0.090340	7.9603
0.00060300	0.090239	7.9647
0.00060250	0.090196	7.9686
0.00060200	0.090080	7.9724
0.00060150	0.090031	7.9758
0.00060100	0.089932	7.9775
0.00060050	0.089896	7.9802
0.00060000	0.089777	7.9837
0.00059950	0.089727	7.9870
0.00059900	0.089641	7.9897
0.00059850	0.089540	7.9948
0.00059800	0.089504	7.9983
0.00059750	0.089387	8.0017
0.00059700	0.089321	8.0052
0.00059650	0.089250	8.0095
0.00059600	0.089152	8.0141
0.00059550	0.089083	8.0174
0.00059500	0.089034	8.0214
0.00059450	0.088946	8.0252
0.00059400	0.088849	8.0268
0.00059350	0.088807	8.0317
0.00059300	0.088681	8.0349
0.00059250	0.088650	8.0384
0.00059200	0.088537	8.0414
0.00059150	0.088467	8.0445
0.00059100	0.088390	8.0455
0.00059050	0.088346	8.0506
0.00059000	0.088258	8.0561
0.00058950	0.088162	8.0582
0.00058900	0.088116	8.0643
0.00058850	0.087998	8.0675
0.00058800	0.087946	8.0710
0.00058750	0.087884	8.0764
0.00058700	0.087810	8.0808
0.00058650	0.087724	8.0845
0.00058600	0.087623	8.0880
0.00058550	0.087580	8.0905
0.00058500	0.087490	8.0971
0.00058450	0.087391	8.1031
0.00058400	0.087353	8.1040
0.00058350	0.087234	8.1051
0.00058300	0.087186	8.1105
0.00058250	0.087104	8.1150
0.00058200	0.087053	8.1202
0.00058150	0.086942	8.1238
0.00058100	0.086877	8.1291
0.00058050	0.086814	8.1364
0.00058000	0.086699	8.1399
0.00057950	0.086656	8.1408
0.00057900	0.086573	8.1437
0.00057850	0.086479	8.1500
0.00057800	0.086436	8.1563
0.00057750	0.086325	8.1608
0.00057700	0.086295	8.1662
0.00057650	0.086180	8.1738
0.00057600	0.086120	8.1815
0.00057550	0.086057	8.1881
0.00057500	0.085944	8.1942
0.00057450	0.085901	8.1971
0.00057400	0.085826	8.1997
0.00057350	0.085715	8.2041
0.00057300	0.085666	8.2088
0.00057250	0.085583	8.2150
0.00057200	0.085538	8.2215
0.00057150	0.085425	8.2278
0.00057100	0.085358	8.2325
0.00057050	0.085308	8.2383
0.00057000	0.085192	8.2455
0.00056950	0.085143	8.2518
0.00056900	0.085078	8.2565
0.00056850	0.084988	8.2629
0.00056800	0.084938	8.2692
0.00056750	0.084831	8.2757
0.00056700	0.084748	8.2815
0.00056650	0.084710	8.2901
0.00056600	0.084607	8.2997
0.00056550	0.084531	8.3068
0.00056500	0.084489	8.3105
0.00056450	0.084373	8.3141
0.00056400	0.084334	8.3207
0.00056350	0.084227	8.3284
0.00056300	0.084175	8.3363
0.00056250	0.084116	8.3431
0.00056200	0.084006	8.3489
0.00056150	0.083937	8.3538
0.00056100	0.083894	8.3611
0.00056050	0.083780	8.3687
0.00056000	0.083736	8.3779
0.00055950	0.083650	8.3872
0.00055900	0.083605	8.3949
0.00055850	0.083494	8.4027
0.00055800	0.083421	8.4115
0.00055750	0.083380	8.4194
0.00055700	0.083274	8.4285
0.00055650	0.083201	8.4369
0.00055600	0.083162	8.4444
0.00055550	0.083054	8.4513
0.00055500	0.083017	8.4582
0.00055450	0.082906	8.4671
0.00055400	0.082857	8.4771
0.00055350	0.082788	8.4864
0.00055300	0.082680	8.4946
0.00055250	0.082646	8.5025
0.00055200	0.082563	8.5116
0.00055150	0.082463	8.5215
0.00055100	0.082417	8.5320
0.00055050	0.082326	8.5428
0.00055000	0.082292	8.5506
0.00054950	0.082196	8.5572
0.00054900	0.082105	8.5640
0.00054850	0.082070	8.5720
0.00054800	0.081961	8.5802
0.00054750	0.081899	8.5872
0.00054700	0.081827	8.5945
0.00054650	0.081779	8.6064
0.00054600	0.081704	8.6138
0.00054550	0.081603	8.6213
0.00054500	0.081569	8.6309
0.00054450	0.081478	8.6398
0.00054400	0.081392	8.6479
0.00054350	0.081353	8.6566
0.00054300	0.081244	8.6651
0.00054250	0.081212	8.6713
0.00054200	0.081116	8.6803
0.00054150	0.081055	8.6918
0.00054100	0.080997	8.7009
0.00054050	0.080890	8.7052
0.00054000	0.080851	8.7125
0.00053950	0.080774	8.7221
0.00053900	0.080672	8.7303
0.00053850	0.080635	8.7392
0.00053800	0.080550	8.7491
0.00053750	0.080487	8.7571
0.00053700	0.080436	8.7613
0.00053650	0.080328	8.7688
0.00053600	0.080266	8.7813
0.00053550	0.080223	8.7883
0.00053500	0.080120	8.7942
0.00053450	0.080059	8.8024
0.00053400	0.080006	8.8104
0.00053350	0.079945	8.8187
0.00053300	0.079870	8.8282
0.00053250	0.079768	8.8366
0.00053200	0.079730	8.8397
0.00053150	0.079637	8.8450
0.00053100	0.079565	8.8561
0.00053050	0.079521	8.8653
0.00053000	0.079413	8.8718
0.00052950	0.079365	8.8776
0.00052900	0.079281	8.8844
0.00052850	0.079245	8.8920
0.00052800	0.079143	8.8963
0.00052750	0.079076	8.9033
0.00052700	0.079037	8.9142
0.00052650	0.078936	8.9195
0.00052600	0.078870	8.9216
0.00052550	0.078829	8.9291
0.00052500	0.078761	8.9363
0.00052450	0.078688	8.9436
0.00052400	0.078584	8.9510
0.00052350	0.078535	8.9588
0.00052300	0.078481	8.9631
0.00052250	0.078377	8.9675
0.00052200	0.078330	8.9763
0.00052150	0.078271	8.9876
0.00052100	0.078170	8.9942
0.00052050	0.078135	8.9988
0.00052000	0.078048	9.0014
0.00051950	0.078007	9.0064
0.00051900	0.077905	9.0121
0.00051850	0.077840	9.0202
0.00051800	0.077795	9.0241
0.00051750	0.077696	9.0274
0.00051700	0.077635	9.0330
0.00051650	0.077588	9.0406
0.00051600	0.077486	9.0427
0.00051550	0.077453	9.0459
0.00051500	0.077354	9.0497
0.00051450	0.077317	9.0542
0.00051400	0.077235	9.0582
0.00051350	0.077141	9.0647
0.00051300	0.077111	9.0666
0.00051250	0.077019	9.0702
0.00051200	0.076954	9.0756
0.00051150	0.076909	9.0762
0.00051100	0.076810	9.0801
0.00051050	0.076775	9.0856
0.00051000	0.076669	9.0879
0.00050950	0.076626	9.0919
0.00050900	0.076553	9.0981
0.00050850	0.076460	9.0992
0.00050800	0.076418	9.0992
0.00050750	0.076349	9.1063
0.00050700	0.076258	9.1120
0.00050650	0.076229	9.1142
0.00050600	0.076148	9.1163
0.00050550	0.076099	9.1195
0.00050500	0.075990	9.1216
0.00050450	0.075948	9.1240
0.00050400	0.075876	9.1253
0.00050350	0.075789	9.1285
0.00050300	0.075756	9.1312
0.00050250	0.075651	9.1320
0.00050200	0.075614	9.1343
0.00050150	0.075542	9.1374
0.00050100	0.075451	9.1376
0.00050050	0.075398	9.1389
0.00050000	0.075325	9.1411
0.00049950	0.075283	9.1419
0.00049900	0.075178	9.1444
0.00049850	0.075127	9.1417
0.00049800	0.075077	9.1448
0.00049750	0.074976	9.1444
0.00049700	0.074949	9.1456
0.00049650	0.074848	9.1462
0.00049600	0.074798	9.1457
0.00049550	0.074740	9.1456
0.00049500	0.074637	9.1457
0.00049450	0.074601	9.1457
0.00049400	0.074518	9.1446
0.00049350	0.074440	9.1445
0.00049300	0.074404	9.1444
0.00049250	0.074301	9.1445
0.00049200	0.074276	9.1422
0.00049150	0.074170	9.1422
0.00049100	0.074133	9.1412
0.00049050	0.074053	9.1412
0.00049000	0.073960	9.1390
0.00048950	0.073929	9.1376
0.00048900	0.073832	9.1358
0.00048850	0.073760	9.1332
0.00048800	0.073725	9.1322
0.00048750	0.073633	9.1299
0.00048700	0.073600	9.1276
0.00048650	0.073500	9.1243
0.00048600	0.073436	9.1218
0.00048550	0.073386	9.1196
0.00048500	0.073281	9.1163
0.00048450	0.073245	9.1128
0.00048400	0.073171	9.1083
0.00048350	0.073125	9.1049
0.00048300	0.073042	9.1046
0.00048250	0.072949	9.1004
0.00048200	0.072914	9.0958
0.00048150	0.072821	9.0914
0.00048100	0.072755	9.0878
0.00048050	0.072706	9.0833
0.00048000	0.072605	9.0789
0.00047950	0.072554	9.0744
0.00047900	0.072476	9.0696
0.00047850	0.072431	9.0654
0.00047800	0.072357	9.0596
0.00047750	0.072265	9.0561
0.00047700	0.072230	9.0495
0.00047650	0.072139	9.0441
0.00047600	0.072073	9.0376
0.00047550	0.072020	9.0319
0.00047500	0.071959	9.0274
0.00047450	0.071880	9.0202
0.00047400	0.071785	9.0145
0.00047350	0.071746	9.0069
0.00047300	0.071677	9.0000
0.00047250	0.071578	8.9937
0.00047200	0.071528	8.9875
0.00047150	0.071475	8.9800
0.00047100	0.071411	8.9723
0.00047050	0.071331	8.9644
0.00047000	0.071235	8.9582
0.00046950	0.071194	8.9509
0.00046900	0.071115	8.9424
0.00046850	0.071026	8.9344
0.00046800	0.070993	8.9271
0.00046750	0.070885	8.9181
0.00046700	0.070843	8.9089
0.00046650	0.070761	8.9008
0.00046600	0.070719	8.8922
0.00046550	0.070617	8.8833
0.00046500	0.070548	8.8735
0.00046450	0.070505	8.8648
0.00046400	0.070401	8.8567
0.00046350	0.070352	8.8485
0.00046300	0.070269	8.8395
0.00046250	0.070228	8.8309
0.00046200	0.070145	8.8216
0.00046150	0.070055	8.8128
0.00046100	0.070014	8.8036
0.00046050	0.069915	8.7936
0.00046000	0.069852	8.7840
0.00045950	0.069804	8.7744
0.00045900	0.069694	8.7656
0.00045850	0.069652	8.7555
0.00045800	0.069561	8.7451
0.00045750	0.069523	8.7355
0.00045700	0.069435	8.7262
0.00045650	0.069345	8.7165
0.00045600	0.069308	8.7076
0.00045550	0.069203	8.6975
0.00045500	0.069173	8.6879
0.00045450	0.069064	8.6783
0.00045400	0.069013	8.6689
0.00045350	0.068944	8.6594
0.00045300	0.068847	8.6497
0.00045250	0.068810	8.6407
0.00045200	0.068717	8.6321
0.00045150	0.068628	8.6223
0.00045100	0.068594	8.6134
0.00045050	0.068489	8.6044
0.00045000	0.068458	8.5959
0.00044950	0.068349	8.5879
0.00044900	0.068291	8.5799
0.00044850	0.068233	8.5722
0.00044800	0.068125	8.5647
0.00044750	0.068091	8.5577
0.00044700	0.068000	8.5502
0.00044650	0.067902	8.5433
0.00044600	0.067853	8.5356
0.00044550	0.067777	8.5290
0.00044500	0.067732	8.5239
0.00044450	0.067631	8.5183
0.00044400	0.067547	8.5134
0.00044350	0.067509	8.5073
0.00044300	0.067411	8.5025
0.00044250	0.067342	8.4986
0.00044200	0.067262	8.4946
0.00044150	0.067219	8.4915
0.00044100	0.067133	8.4880
0.00044050	0.067035	8.4860
0.00044000	0.067002	8.4839
0.00043950	0.066896	8.4820
0.00043900	0.066827	8.4820
0.00043850	0.066779	8.4809
0.00043800	0.066670	8.4809
0.00043750	0.066619	8.4810
0.00043700	0.066538	8.4820
0.00043650	0.066496	8.4839
0.00043600	0.066393	8.4863
0.00043550	0.066317	8.4884
0.00043500	0.066274	8.4907
0.00043450	0.066165	8.4929
0.00043400	0.066106	8.4981
0.00043350	0.066050	8.5025
0.00043300	0.065944	8.5069
0.00043250	0.065909	8.5125
0.00043200	0.065804	8.5179
0.00043150	0.065754	8.5244
0.00043100	0.065688	8.5307
0.00043050	0.065581	8.5378
0.00043000	0.065535	8.5452
0.00042950	0.065462	8.5538
0.00042900	0.065368	8.5620
0.00042850	0.065333	8.5704
0.00042800	0.065248	8.5799
0.00042750	0.065194	8.5902
0.00042700	0.065079	8.6005
0.00042650	0.065025	8.6110
0.00042600	0.064969	8.6221
0.00042550	0.064860	8.6343
0.00042500	0.064825	8.6474
0.00042450	0.064737	8.6602
0.00042400	0.064654	8.6738
0.00042350	0.064619	8.6881
0.00042300	0.064541	8.7022
0.00042250	0.064477	8.7183
0.00042200	0.064366	8.7361
0.00042150	0.064329	8.7543
0.00042100	0.064253	8.7722
0.00042050	0.064153	8.7921
0.00042000	0.064110	8.8110
0.00041950	0.064047	8.8307
0.00041900	0.063993	8.8512
0.00041850	0.063901	8.8729
0.00041800	0.063815	8.8948
0.00041750	0.063782	8.9162
0.00041700	0.063672	8.9395
0.00041650	0.063626	8.9646
0.00041600	0.063558	8.9892
0.00041550	0.063464	9.0147
0.00041500	0.063434	9.0408
0.00041450	0.063339	9.0676
0.00041400	0.063301	9.0947
0.00041350	0.063201	9.1238
0.00041300	0.063163	9.1546
0.00041250	0.063084	9.1851
0.00041200	0.063003	9.2177
0.00041150	0.062957	9.2529
0.00041100	0.062857	9.2875
0.00041050	0.062828	9.3229
0.00041000	0.062734	9.3593
0.00040950	0.062704	9.3963
0.00040900	0.062602	9.4341
0.00040850	0.062567	9.4730
0.00040800	0.062491	9.5118
0.00040750	0.062415	9.5519
0.00040700	0.062371	9.5942
0.00040650	0.062274	9.6366
0.00040600	0.062248	9.6791
0.00040550	0.062152	9.7250
0.00040500	0.062107	9.7698
0.00040450	0.062045	9.8170
0.00040400	0.062005	9.8654
0.00040350	0.061905	9.9148
0.00040300	0.061866	9.9661
0.00040250	0.061798	10.020
0.00040200	0.061717	10.075
0.00040150	0.061687	10.132
0.00040100	0.061597	10.188
0.00040050	0.061551	10.244
0.00040000	0.061501	10.303
0.00039950	0.061454	10.362
0.00039900	0.061375	10.421
0.00039850	0.061317	10.483
0.00039800	0.061278	10.544
0.00039750	0.061187	10.608
0.00039700	0.061137	10.674
0.00039650	0.061099	10.741
0.00039600	0.061011	10.810
0.00039550	0.060979	10.882
0.00039500	0.060918	10.954
0.00039450	0.060854	11.124
0.00039400	0.060837	11.139
0.00039350	0.060781	11.186
0.00039300	0.060697	11.251
0.00039250	0.060649	11.324
0.00039200	0.060612	11.401
0.00039150	0.060577	11.480
0.00039100	0.060481	11.558
0.00039050	0.060458	11.635
0.00039000	0.060413	11.715
0.00038950	0.060320	11.795
0.00038900	0.060317	11.875
0.00038850	0.060228	11.957
0.00038800	0.060215	12.042
0.00038750	0.060120	12.133
0.00038700	0.060110	12.222
0.00038650	0.060035	12.309
0.00038600	0.059984	12.395
0.00038550	0.059961	12.481
0.00038500	0.059870	12.570
0.00038450	0.059849	12.660
0.00038400	0.059807	12.747
0.00038350	0.059727	12.837
0.00038300	0.059715	12.930
0.00038250	0.059640	13.024
0.00038200	0.059621	13.117
0.00038150	0.059539	13.210
0.00038100	0.059531	13.303
0.00038050	0.059459	13.396
0.00038000	0.059422	13.487
0.00037950	0.059386	13.578
0.00037900	0.059311	13.670
0.00037850	0.059307	13.761
0.00037800	0.059223	13.856
0.00037750	0.059192	13.953
0.00037700	0.059167	14.051
0.00037650	0.059086	14.145
0.00037600	0.059081	14.234
0.00037550	0.059018	14.321
0.00037500	0.059000	14.412
0.00037450	0.058919	14.506
0.00037400	0.058914	14.597
0.00037350	0.058841	14.687
0.00037300	0.058815	14.780
0.00037250	0.058771	14.875
0.00037200	0.058711	14.966
0.00037150	0.058704	15.055
0.00037100	0.058657	15.141
0.00037050	0.058617	15.232
0.00037000	0.058549	15.321
0.00036950	0.058544	15.411
0.00036900	0.058478	15.497
0.00036850	0.058442	15.584
0.00036800	0.058420	15.672
0.00036750	0.058347	15.759
0.00036700	0.058341	15.846
0.00036650	0.058285	15.936
0.00036600	0.058271	16.023
0.00036550	0.058198	16.106
0.00036500	0.058189	16.186
0.00036450	0.058143	16.267
0.00036400	0.058087	16.350
0.00036350	0.058077	16.436
0.00036300	0.058008	16.523
0.00036250	0.057991	16.607
0.00036200	0.057954	16.686
0.00036150	0.057935	16.764
0.00036100	0.057865	16.845
0.00036050	0.057841	16.925
0.00036000	0.057818	17.007
0.00035950	0.057751	17.086
0.00035900	0.057747	17.165
0.00035850	0.057688	17.243
0.00035800	0.057655	17.320
0.00035750	0.057613	17.400
0.00035700	0.057604	17.478
0.00035650	0.057561	17.559
0.00035600	0.057504	17.638
0.00035550	0.057498	17.714
0.00035500	0.057456	17.785
0.00035450	0.057401	17.858
0.00035400	0.057393	17.934
0.00035350	0.057349	18.013
0.00035300	0.057332	18.091
0.00035250	0.057271	18.165
0.00035200	0.057250	18.236
0.00035150	0.057218	18.305
0.00035100	0.057162	18.376
0.00035050	0.057154	18.450
0.00035000	0.057117	18.525
0.00034950	0.057063	18.596
0.00034900	0.057053	18.665
0.00034850	0.057002	18.735
0.00034800	0.056996	18.804
0.00034750	0.056939	18.873
0.00034700	0.056904	18.947
0.00034650	0.056897	19.018
0.00034600	0.056844	19.089
0.00034550	0.056806	19.154
0.00034500	0.056800	19.216
0.00034450	0.056750	19.281
0.00034400	0.056737	19.351
0.00034350	0.056679	19.422
0.00034300	0.056657	19.490
0.00034250	0.056641	19.554
0.00034200	0.056583	19.613
0.00034150	0.056560	19.676
0.00034100	0.056547	19.741
0.00034050	0.056491	19.808
0.00034000	0.056466	19.872
0.00033950	0.056432	19.933
0.00033900	0.056412	19.992
0.00033850	0.056392	20.055
0.00033800	0.056335	20.116
0.00033750	0.056316	20.180
0.00033700	0.056299	20.245
0.00033650	0.056244	20.303
0.00033600	0.056224	20.359
0.00033550	0.056209	20.415
0.00033500	0.056154	20.475
0.00033450	0.056147	20.536
0.00033400	0.056093	20.600
0.00033350	0.056084	20.658
0.00033300	0.056046	20.712
0.00033250	0.056006	20.766
0.00033200	0.056000	20.821
0.00033150	0.055953	20.879
0.00033100	0.055919	20.937
0.00033050	0.055913	20.992
0.00033000	0.055865	21.041
0.00032950	0.055857	21.091
0.00032900	0.055804	21.146
0.00032850	0.055778	21.203
0.00032800	0.055766	21.257
0.00032750	0.055715	21.308
0.00032700	0.055689	21.357
0.00032650	0.055679	21.406
0.00032600	0.055627	21.458
0.00032550	0.055611	21.509
0.00032500	0.055590	21.559
0.00032450	0.055561	21.604
0.00032400	0.055528	21.658
0.00032350	0.055482	21.708
0.00032300	0.055475	21.756
0.00032250	0.055442	21.800
0.00032200	0.055396	21.842
0.00032150	0.055390	21.888
0.00032100	0.055359	21.941
0.00032050	0.055341	21.988
0.00032000	0.055296	22.031
0.00031950	0.055260	22.072
0.00031900	0.055254	22.117
0.00031850	0.055219	22.212
0.00031800	0.055173	22.220
0.00031750	0.055164	22.244
0.00031700	0.055137	22.279
0.00031650	0.055089	22.322
0.00031600	0.055080	22.366
0.00031550	0.055039	22.404
0.00031500	0.055033	22.442
0.00031450	0.054998	22.481
0.00031400	0.054953	22.526
0.00031350	0.054947	22.568
0.00031300	0.054917	22.603
0.00031250	0.054870	22.637
0.00031200	0.054864	22.678
0.00031150	0.054835	22.718
0.00031100	0.054819	22.752
0.00031050	0.054776	22.786
0.00031000	0.054741	22.822
0.00030950	0.054733	22.862
0.00030900	0.054687	22.897
0.00030850	0.054662	22.929
0.00030800	0.054654	22.963
0.00030750	0.054606	22.999
0.00030700	0.054587	23.034
0.00030650	0.054570	23.062
0.00030600	0.054522	23.092
0.00030550	0.054510	23.128
0.00030500	0.054473	23.161
0.00030450	0.054467	23.192
0.00030400	0.054423	23.220
0.00030350	0.054395	23.255
0.00030300	0.054387	23.286
0.00030250	0.054341	23.311
0.00030200	0.054317	23.338
0.00030150	0.054308	23.371
0.00030100	0.054263	23.402
0.00030050	0.054237	23.426
0.00030000	0.054207	23.451
0.00029950	0.054182	23.481
0.00029900	0.054177	23.510
0.00029850	0.054132	23.531
0.00029800	0.054107	23.554
0.00029750	0.054097	23.583
0.00029700	0.054048	23.610
0.00029650	0.054034	23.627
0.00029600	0.054018	23.650
0.00029550	0.053992	23.680
0.00029500	0.053970	23.705
0.00029450	0.053926	23.723
0.00029400	0.053900	23.742
0.00029350	0.053889	23.770
0.00029300	0.053846	23.793
0.00029250	0.053818	23.806
0.00029200	0.053812	23.829
0.00029150	0.053776	23.856
0.00029100	0.053762	23.876
0.00029050	0.053715	23.889
0.00029000	0.053696	23.910
0.00028950	0.053681	23.931
0.00028900	0.053634	23.947
0.00028850	0.053618	23.964
0.00028800	0.053605	23.988
0.00028750	0.053557	24.002
0.00028700	0.053541	24.014
0.00028650	0.053528	24.033
0.00028600	0.053480	24.052
0.00028550	0.053473	24.066
0.00028500	0.053429	24.077
0.00028450	0.053423	24.097
0.00028400	0.053392	24.113
0.00028350	0.053351	24.122
0.00028300	0.053345	24.133
0.00028250	0.053316	24.151
0.00028200	0.053274	24.162
0.00028150	0.053268	24.171
0.00028100	0.053230	24.188
0.00028050	0.053223	24.201
0.00028000	0.053184	24.206
0.00027950	0.053150	24.218
0.00027900	0.053146	24.233
0.00027850	0.053102	24.241
0.00027800	0.053078	24.248
0.00027750	0.053070	24.260
0.00027700	0.053025	24.270
0.00027650	0.053001	24.274
0.00027600	0.052974	24.286
0.00027550	0.052956	24.296
0.00027500	0.052942	24.301
0.00027450	0.052895	24.309
0.00027400	0.052878	24.321
0.00027350	0.052865	24.328
0.00027300	0.052818	24.329
0.00027250	0.052803	24.340
0.00027200	0.052789	24.345
0.00027150	0.052741	24.346
0.00027100	0.052737	24.355
0.00027050	0.052697	24.360
0.00027000	0.052689	24.360
0.00026950	0.052642	24.367
0.00026900	0.052625	24.375
0.00026850	0.052612	24.375
0.00026800	0.052566	24.376
0.00026750	0.052550	24.384
0.00026700	0.052517	24.382
0.00026650	0.052508	24.384
0.00026600	0.052480	24.387
0.00026550	0.052438	24.385
0.00026500	0.052432	24.385
0.00026450	0.052400	24.391
0.00026400	0.052362	24.387
0.00026350	0.052356	24.386
0.00026300	0.052325	24.387
0.00026250	0.052286	24.387
0.00026200	0.052281	24.385
0.00026150	0.052244	24.387
0.00026100	0.052236	24.384
0.00026050	0.052193	24.382
0.00026000	0.052167	24.382
0.00025950	0.052157	24.382
0.00025900	0.052112	24.375
0.00025850	0.052091	24.375
0.00025800	0.052062	24.370
0.00025750	0.052049	24.365
0.00025700	0.052030	24.365
0.00025650	0.051984	24.360
0.00025600	0.051972	24.355
0.00025550	0.051946	24.350
0.00025500	0.051907	24.346
0.00025450	0.051903	24.338
0.00025400	0.051865	24.338
0.00025350	0.051855	24.328
0.00025300	0.051807	24.321
0.00025250	0.051802	24.318
0.00025200	0.051763	24.306
0.00025150	0.051738	24.301
0.00025100	0.051722	24.294
0.00025050	0.051679	24.283
0.00025000	0.051675	24.277
0.00024950	0.051634	24.267
0.00024900	0.051626	24.257
0.00024850	0.051579	24.250
0.00024800	0.051575	24.241
0.00024750	0.051531	24.230
0.00024700	0.051517	24.223
0.00024650	0.051491	24.212
0.00024600	0.051450	24.201
0.00024550	0.051428	24.193
0.00024500	0.051402	24.178
0.00024450	0.051397	24.167
0.00024400	0.051354	24.160
0.00024350	0.051328	24.146
0.00024300	0.051321	24.134
0.00024250	0.051271	24.125
0.00024200	0.051267	24.109
0.00024150	0.051231	24.100
0.00024100	0.051219	24.087
0.00024050	0.051170	24.070
0.00024000	0.051162	24.060
0.00023950	0.051135	24.045
0.00023900	0.051090	24.031
0.00023850	0.051084	24.019
0.00023800	0.051059	24.005
0.00023750	0.051015	23.988
0.00023700	0.051004	23.978
0.00023650	0.050965	23.961
0.00023600	0.050960	23.945
0.00023550	0.050922	23.931
0.00023500	0.050886	23.913
0.00023450	0.050882	23.899
0.00023400	0.050843	23.884
0.00023350	0.050814	23.866
0.00023300	0.050803	23.851
0.00023250	0.050759	23.832
0.00023200	0.050751	23.814
0.00023150	0.050726	23.802
0.00023100	0.050680	23.782
0.00023050	0.050658	23.763
0.00023000	0.050651	23.745
0.00022950	0.050607	23.725
0.00022900	0.050602	23.709
0.00022850	0.050568	23.691
0.00022800	0.050524	23.671
0.00022750	0.050511	23.654
0.00022700	0.050493	23.631
0.00022650	0.050443	23.612
0.00022600	0.050431	23.591
0.00022550	0.050413	23.569
0.00022500	0.050388	23.552
0.00022450	0.050360	23.530
0.00022400	0.050315	23.510
0.00022350	0.050307	23.490
0.00022300	0.050280	23.466
0.00022250	0.050235	23.446
0.00022200	0.050226	23.426
0.00022150	0.050200	23.402
0.00022100	0.050154	23.381
0.00022050	0.050145	23.357
0.00022000	0.050106	23.336
0.00021950	0.050102	23.315
0.00021900	0.050064	23.289
0.00021850	0.050024	23.268
0.00021800	0.050017	23.243
0.00021750	0.049991	23.219
0.00021700	0.049942	23.194
0.00021650	0.049929	23.169
0.00021600	0.049912	23.146
0.00021550	0.049863	23.119
0.00021500	0.049858	23.096
0.00021450	0.049811	23.070
0.00021400	0.049804	23.046
0.00021350	0.049774	23.021
0.00021300	0.049728	22.993
0.00021250	0.049721	22.971
0.00021200	0.049693	22.941
0.00021150	0.049648	22.916
0.00021100	0.049643	22.891
0.00021050	0.049597	22.864
0.00021000	0.049582	22.838
0.00020950	0.049563	22.811
0.00020900	0.049513	22.786
0.00020850	0.049499	22.756
0.00020800	0.049482	22.728
0.00020750	0.049432	22.700
0.00020700	0.049425	22.672
0.00020650	0.049378	22.645
0.00020600	0.049371	22.614
0.00020550	0.049341	22.589
0.00020500	0.049294	22.559
0.00020450	0.049287	22.533
0.00020400	0.049259	22.502
0.00020350	0.049212	22.474
0.00020300	0.049200	22.445
0.00020250	0.049160	22.415
0.00020200	0.049152	22.387
0.00020150	0.049121	22.355
0.00020100	0.049074	22.327
0.00020050	0.049067	22.295
0.00020000	0.049035	22.265
0.00019950	0.048992	22.234
0.00019900	0.048986	22.204
0.00019850	0.048945	22.174
0.00019800	0.048937	22.143
0.00019750	0.048883	22.112
0.00019700	0.048863	22.079
0.00019650	0.048849	22.049
0.00019600	0.048797	22.015
0.00019550	0.048778	21.986
0.00019500	0.048764	21.952
0.00019450	0.048711	21.922
0.00019400	0.048707	21.888
0.00019350	0.048662	21.856
0.00019300	0.048657	21.822
0.00019250	0.048600	21.789
0.00019200	0.048584	21.756
0.00019150	0.048566	21.722
0.00019100	0.048514	21.689
0.00019050	0.048498	21.656
0.00019000	0.048480	21.621
0.00018950	0.048428	21.584
0.00018900	0.048412	21.551
0.00018850	0.048373	21.515
0.00018800	0.048358	21.480
0.00018750	0.048338	21.445
0.00018700	0.048285	21.409
0.00018650	0.048268	21.374
0.00018600	0.048250	21.340
0.00018550	0.048198	21.303
0.00018500	0.048187	21.269
0.00018450	0.048156	21.230
0.00018400	0.048108	21.196
0.00018350	0.048097	21.159
0.00018300	0.048055	21.124
0.00018250	0.048048	21.086
0.00018200	0.048006	21.050
0.00018150	0.047963	21.011
0.00018100	0.047959	20.975
0.00018050	0.047917	20.936
0.00018000	0.047873	20.901
0.00017950	0.047865	20.862
0.00017900	0.047821	20.826
0.00017850	0.047816	20.788
0.00017800	0.047767	20.749
0.00017750	0.047728	20.710
0.00017700	0.047723	20.672
0.00017650	0.047670	20.633
0.00017600	0.047641	20.594
0.00017550	0.047633	20.558
0.00017500	0.047580	20.517
0.00017450	0.047552	20.480
0.00017400	0.047520	20.440
0.00017350	0.047504	20.402
0.00017300	0.047479	20.360
0.00017250	0.047424	20.321
0.00017200	0.047413	20.281
0.00017150	0.047384	20.243
0.00017100	0.047331	20.201
0.00017050	0.047324	20.161
0.00017000	0.047277	20.120
0.00016950	0.047271	20.080
0.00016900	0.047225	20.040
0.00016850	0.047181	20.000
0.00016800	0.047173	19.958
0.00016750	0.047133	19.917
0.00016700	0.047083	19.877
0.00016650	0.047076	19.836
0.00016600	0.047042	19.794
0.00016550	0.047023	19.754
0.00016500	0.046981	19.714
0.00016450	0.046932	19.673
0.00016400	0.046926	19.632
0.00016350	0.046879	19.590
0.00016300	0.046833	19.547
0.00016250	0.046825	19.504
0.00016200	0.046790	19.462
0.00016150	0.046737	19.420
0.00016100	0.046723	19.376
0.00016050	0.046682	19.336
0.00016000	0.046654	19.294
0.00015950	0.046641	19.251
0.00015900	0.046582	19.208
0.00015850	0.046555	19.164
0.00015800	0.046542	19.119
0.00015750	0.046482	19.076
0.00015700	0.046463	19.032
0.00015650	0.046440	18.988
0.00015600	0.046414	18.944
0.00015550	0.046370	18.897
0.00015500	0.046320	18.855
0.00015450	0.046312	18.810
0.00015400	0.046270	18.767
0.00015350	0.046218	18.720
0.00015300	0.046209	18.677
0.00015250	0.046177	18.629
0.00015200	0.046117	18.585
0.00015150	0.046109	18.538
0.00015100	0.046054	18.492
0.00015050	0.046048	18.447
0.00015000	0.046006	18.401
0.00014950	0.045952	18.356
0.00014900	0.045946	18.309
0.00014850	0.045900	18.261
0.00014800	0.045848	18.212
0.00014750	0.045843	18.163
0.00014700	0.045791	18.113
0.00014650	0.045783	18.069
0.00014600	0.045722	18.020
0.00014550	0.045686	17.972
0.00014500	0.045676	17.924
0.00014450	0.045611	17.877
0.00014400	0.045597	17.827
0.00014350	0.045562	17.777
0.00014300	0.045538	17.729
0.00014250	0.045488	17.680
0.00014200	0.045446	17.631
0.00014150	0.045432	17.582
0.00014100	0.045366	17.533
0.00014050	0.045351	17.483
0.00014000	0.045316	17.434
0.00013950	0.045259	17.385
0.00013900	0.045253	17.336
0.00013850	0.045208	17.285
0.00013800	0.045174	17.237
0.00013750	0.045116	17.188
0.00013700	0.045111	17.139
0.00013650	0.045071	17.089
0.00013600	0.045027	17.039
0.00013550	0.044971	16.987
0.00013500	0.044966	16.937
0.00013450	0.044926	16.883
0.00013400	0.044878	16.832
0.00013350	0.044822	16.778
0.00013300	0.044815	16.727
0.00013250	0.044763	16.675
0.00013200	0.044747	16.624
0.00013150	0.044676	16.571
0.00013100	0.044651	16.520
0.00013050	0.044604	16.467
0.00013000	0.044598	16.416
0.00012950	0.044525	16.361
0.00012900	0.044497	16.305
0.00012850	0.044447	16.250
0.00012800	0.044440	16.199
0.00012750	0.044381	16.144
0.00012700	0.044332	16.089
0.00012650	0.044299	16.035
0.00012600	0.044266	15.983
0.00012550	0.044233	15.861
0.00012500	0.044176	15.847
0.00012450	0.044169	15.812
0.00012400	0.044112	15.764
0.00012350	0.044055	15.712
0.00012300	0.044048	15.656
0.00012250	0.043989	15.601
0.00012200	0.043977	15.544
0.00012150	0.043903	15.489
0.00012100	0.043875	15.434
0.00012050	0.043850	15.379
0.00012000	0.043776	15.321
0.00011950	0.043759	15.264
0.00011900	0.043729	15.206
0.00011850	0.043655	15.149
0.00011800	0.043627	15.094
0.00011750	0.043578	15.038
0.00011700	0.043551	14.981
0.00011650	0.043527	14.923
0.00011600	0.043452	14.866
0.00011550	0.043418	14.808
0.00011500	0.043400	14.750
0.00011450	0.043317	14.691
0.00011400	0.043299	14.633
0.00011350	0.043265	14.576
0.00011300	0.043192	14.517
0.00011250	0.043177	14.459
0.00011200	0.043112	14.401
0.00011150	0.043105	14.340
0.00011100	0.043029	14.282
0.00011050	0.042986	14.223
0.00011000	0.042971	14.165
0.00010950	0.042885	14.105
0.00010900	0.042872	14.046
0.00010850	0.042821	13.985
0.00010800	0.042755	13.924
0.00010750	0.042719	13.864
0.00010700	0.042692	13.804
0.00010650	0.042657	13.746
0.00010600	0.042574	13.685
0.00010550	0.042569	13.625
0.00010500	0.042486	13.565
0.00010450	0.042455	13.502
0.00010400	0.042415	13.441
0.00010350	0.042343	13.379
0.00010300	0.042338	13.317
0.00010250	0.042257	13.257
0.00010200	0.042249	13.195
0.00010150	0.042163	13.135
0.00010100	0.042120	13.072
0.00010050	0.042097	13.012
1.0000e-04	0.042014	12.838
		
1.0000e-04	0.041972	12.790
9.9800e-05	0.041980	12.799
9.9600e-05	0.042003	12.807
9.9400e-05	0.041959	12.799
9.9200e-05	0.041921	12.781
9.9000e-05	0.041907	12.759
9.8800e-05	0.041906	12.735
9.8600e-05	0.041896	12.710
9.8400e-05	0.041841	12.684
9.8200e-05	0.041867	12.659
9.8000e-05	0.041812	12.634
9.7800e-05	0.041803	12.610
9.7600e-05	0.041801	12.585
9.7400e-05	0.041791	12.559
9.7200e-05	0.041738	12.535
9.7000e-05	0.041714	12.509
9.6800e-05	0.041732	12.484
9.6600e-05	0.041665	12.458
9.6400e-05	0.041682	12.433
9.6200e-05	0.041646	12.407
9.6000e-05	0.041619	12.381
9.5800e-05	0.041622	12.355
9.5600e-05	0.041567	12.330
9.5400e-05	0.041592	12.306
9.5200e-05	0.041532	12.280
9.5000e-05	0.041548	12.255
9.4800e-05	0.041484	12.229
9.4600e-05	0.041510	12.204
9.4400e-05	0.041449	12.179
9.4200e-05	0.041448	12.154
9.4000e-05	0.041435	12.129
9.3800e-05	0.041381	12.102
9.3600e-05	0.041407	12.077
9.3400e-05	0.041348	12.051
9.3200e-05	0.041355	12.025
9.3000e-05	0.041308	12.000
9.2800e-05	0.041326	11.974
9.2600e-05	0.041259	11.948
9.2400e-05	0.041273	11.922
9.2200e-05	0.041244	11.896
9.2000e-05	0.041201	11.871
9.1800e-05	0.041219	11.844
9.1600e-05	0.041152	11.819
9.1400e-05	0.041181	11.792
9.1200e-05	0.041150	11.768
9.1000e-05	0.041105	11.742
9.0800e-05	0.041102	11.716
9.0600e-05	0.041074	11.691
9.0400e-05	0.041030	11.664
9.0200e-05	0.041055	11.638
9.0000e-05	0.040986	11.612
8.9800e-05	0.040999	11.587
8.9600e-05	0.040967	11.561
8.9400e-05	0.040971	11.536
8.9200e-05	0.040901	11.510
8.9000e-05	0.040909	11.483
8.8800e-05	0.040886	11.457
8.8600e-05	0.040833	11.430
8.8400e-05	0.040852	11.405
8.8200e-05	0.040817	11.380
8.8000e-05	0.040773	11.354
8.7800e-05	0.040796	11.328
8.7600e-05	0.040759	11.301
8.7400e-05	0.040729	11.275
8.7200e-05	0.040681	11.248
8.7000e-05	0.040709	11.220
8.6800e-05	0.040643	11.194
8.6600e-05	0.040632	11.168
8.6400e-05	0.040628	11.142
8.6200e-05	0.040566	11.116
8.6000e-05	0.040590	11.090
8.5800e-05	0.040539	11.064
8.5600e-05	0.040547	11.039
8.5400e-05	0.040478	11.012
8.5200e-05	0.040489	10.987
8.5000e-05	0.040454	10.961
8.4800e-05	0.040434	10.934
8.4600e-05	0.040422	10.909
8.4400e-05	0.040366	10.882
8.4200e-05	0.040393	10.856
8.4000e-05	0.040359	10.829
8.3800e-05	0.040325	10.802
8.3600e-05	0.040275	10.776
8.3400e-05	0.040302	10.749
8.3200e-05	0.040238	10.723
8.3000e-05	0.040214	10.697
8.2800e-05	0.040234	10.671
8.2600e-05	0.040156	10.645
8.2400e-05	0.040161	10.618
8.2200e-05	0.040116	10.591
8.2000e-05	0.040141	10.566
8.1800e-05	0.040070	10.540
8.1600e-05	0.040060	10.513
8.1400e-05	0.040063	10.486
8.1200e-05	0.039990	10.458
8.1000e-05	0.040022	10.432
8.0800e-05	0.039948	10.407
8.0600e-05	0.039960	10.383
8.0400e-05	0.039903	10.357
8.0200e-05	0.039927	10.330
8.0000e-05	0.039849	10.304
7.9800e-05	0.039861	10.278
7.9600e-05	0.039829	10.253
7.9400e-05	0.039781	10.227
7.9200e-05	0.039805	10.201
7.9000e-05	0.039765	10.176
7.8800e-05	0.039734	10.149
7.8600e-05	0.039686	10.123
7.8400e-05	0.039709	10.096
7.8200e-05	0.039628	10.070
7.8000e-05	0.039635	10.044
7.7800e-05	0.039628	10.017
7.7600e-05	0.039550	9.9902
7.7400e-05	0.039563	9.9653
7.7200e-05	0.039505	9.9394
7.7000e-05	0.039536	9.9137
7.6800e-05	0.039467	9.8880
7.6600e-05	0.039433	9.8619
7.6400e-05	0.039459	9.8363
7.6200e-05	0.039391	9.8099
7.6000e-05	0.039358	9.7833
7.5800e-05	0.039329	9.7574
7.5600e-05	0.039318	9.7307
7.5400e-05	0.039334	9.7044
7.5200e-05	0.039255	9.6787
7.5000e-05	0.039257	9.6520
7.4800e-05	0.039245	9.6255
7.4600e-05	0.039168	9.5996
7.4400e-05	0.039178	9.5732
7.4200e-05	0.039119	9.5471
7.4000e-05	0.039144	9.5210
7.3800e-05	0.039104	9.4944
7.3600e-05	0.039038	9.4681
7.3400e-05	0.039065	9.4415
7.3200e-05	0.039022	9.4153
7.3000e-05	0.038958	9.3894
7.2800e-05	0.038985	9.3624
7.2600e-05	0.038946	9.3362
7.2400e-05	0.038882	9.3091
7.2200e-05	0.038915	9.2823
7.2000e-05	0.038833	9.2565
7.1800e-05	0.038829	9.2300
7.1600e-05	0.038829	9.2035
7.1400e-05	0.038746	9.1778
7.1200e-05	0.038744	9.1520
7.1000e-05	0.038750	9.1255
7.0800e-05	0.038665	9.0992
7.0600e-05	0.038664	9.0724
7.0400e-05	0.038652	9.0481
7.0200e-05	0.038629	9.0448
7.0000e-05	0.038604	9.0293
6.9800e-05	0.038610	9.0072
6.9600e-05	0.038547	8.9827
6.9400e-05	0.038520	8.9563
6.9200e-05	0.038524	8.9300
6.9000e-05	0.038474	8.9038
6.8800e-05	0.038431	8.8774
6.8600e-05	0.038407	8.8512
6.8400e-05	0.038393	8.8253
6.8200e-05	0.038379	8.7976
6.8000e-05	0.038314	8.7706
6.7800e-05	0.038315	8.7445
6.7600e-05	0.038293	8.7180
6.7400e-05	0.038229	8.6910
6.7200e-05	0.038242	8.6648
6.7000e-05	0.038184	8.6376
6.6800e-05	0.038156	8.6108
6.6600e-05	0.038118	8.5847
6.6400e-05	0.038119	8.5586
6.6200e-05	0.038084	8.5322
6.6000e-05	0.038030	8.5058
6.5800e-05	0.038040	8.4792
6.5600e-05	0.037985	8.4514
6.5400e-05	0.037941	8.4238
6.5200e-05	0.037951	8.3973
6.5000e-05	0.037894	8.3702
6.4800e-05	0.037896	8.3429
6.4600e-05	0.037836	8.3161
6.4400e-05	0.037794	8.2885
6.4200e-05	0.037803	8.2600
6.4000e-05	0.037742	8.2322
6.3800e-05	0.037703	8.2041
6.3600e-05	0.037713	8.1766
6.3400e-05	0.037645	8.1482
6.3200e-05	0.037653	8.1196
6.3000e-05	0.037577	8.0897
6.2800e-05	0.037571	8.0571
6.2600e-05	0.037556	8.0224
6.2400e-05	0.037486	7.9874
6.2200e-05	0.037461	7.9535
6.2000e-05	0.037462	7.9166
6.1800e-05	0.037388	7.8766
6.1600e-05	0.037374	7.8376
6.1400e-05	0.037323	7.8001
6.1200e-05	0.037333	7.7642
6.1000e-05	0.037282	7.7288
6.0800e-05	0.037223	7.6919
6.0600e-05	0.037231	7.6573
6.0400e-05	0.037177	7.6257
6.0200e-05	0.037134	7.5950
6.0000e-05	0.037141	7.5648
5.9800e-05	0.037061	7.5353
5.9600e-05	0.037063	7.5052
5.9400e-05	0.036997	7.4755
5.9200e-05	0.037008	7.4473
5.9000e-05	0.036950	7.4194
5.8800e-05	0.036896	7.3920
5.8600e-05	0.036911	7.3662
5.8400e-05	0.036827	7.3408
5.8200e-05	0.036823	7.3151
5.8000e-05	0.036811	7.2889
5.7800e-05	0.036726	7.2632
5.7600e-05	0.036731	7.2392
5.7400e-05	0.036678	7.2160
5.7200e-05	0.036634	7.1920
5.7000e-05	0.036639	7.1684
5.6800e-05	0.036579	7.1451
5.6600e-05	0.036574	7.1224
5.6400e-05	0.036495	7.1000
5.6200e-05	0.036470	7.0772
5.6000e-05	0.036462	7.0547
5.5800e-05	0.036379	7.0330
5.5600e-05	0.036398	7.0110
5.5400e-05	0.036322	6.9886
5.5200e-05	0.036294	6.9670
5.5000e-05	0.036287	6.9459
5.4800e-05	0.036255	6.9244
5.4600e-05	0.036207	6.9035
5.4400e-05	0.036139	6.8819
5.4200e-05	0.036148	6.8610
5.4000e-05	0.036082	6.8411
5.3800e-05	0.036026	6.8205
5.3600e-05	0.036038	6.7995
5.3400e-05	0.035992	6.7793
5.3200e-05	0.035914	6.7602
5.3000e-05	0.035903	6.7405
5.2800e-05	0.035851	6.7200
5.2600e-05	0.035863	6.6998
5.2400e-05	0.035788	6.6804
5.2200e-05	0.035736	6.6614
5.2000e-05	0.035749	6.6430
5.1800e-05	0.035661	6.6254
5.1600e-05	0.035638	6.6068
5.1400e-05	0.035635	6.5887
5.1200e-05	0.035576	6.5698
5.1000e-05	0.035559	6.5511
5.0800e-05	0.035466	6.5331
5.0600e-05	0.035462	6.5160
5.0400e-05	0.035437	6.5000
5.0200e-05	0.035350	6.4842
5.0000e-05	0.035341	6.4692
4.9800e-05	0.035273	6.4560
4.9600e-05	0.035265	6.4411
4.9400e-05	0.035250	6.4247
4.9200e-05	0.035156	6.4074
4.9000e-05	0.035139	6.3893
4.8800e-05	0.035111	6.3685
4.8600e-05	0.035034	6.3443
4.8400e-05	0.035048	6.3208
4.8200e-05	0.034991	6.2973
4.8000e-05	0.034963	6.2728
4.7800e-05	0.034876	6.2483
4.7600e-05	0.034893	6.2241
4.7400e-05	0.034815	6.1974
4.7200e-05	0.034761	6.1704
4.7000e-05	0.034774	6.1448
4.6800e-05	0.034686	6.1192
4.6600e-05	0.034646	6.0924
4.6400e-05	0.034649	6.0657
4.6200e-05	0.034590	6.0386
4.6000e-05	0.034555	6.0119
4.5800e-05	0.034465	5.9856
4.5600e-05	0.034473	5.9590
4.5400e-05	0.034419	5.9322
4.5200e-05	0.034336	5.9044
4.5000e-05	0.034341	5.8773
4.4800e-05	0.034261	5.8508
4.4600e-05	0.034280	5.8246
4.4400e-05	0.034197	5.7990
4.4200e-05	0.034134	5.7729
4.4000e-05	0.034146	5.7462
4.3800e-05	0.034098	5.6981
4.3600e-05	0.034074	5.6923
4.3400e-05	0.033989	5.6763
4.3200e-05	0.033983	5.6531
4.3000e-05	0.033940	5.6282
4.2800e-05	0.033907	5.6024
4.2600e-05	0.033834	5.5750
4.2400e-05	0.033778	5.5480
4.2200e-05	0.033771	5.5211
4.2000e-05	0.033683	5.4945
4.1800e-05	0.033652	5.4671
4.1600e-05	0.033625	5.4404
4.1400e-05	0.033538	5.4142
4.1200e-05	0.033536	5.3876
4.1000e-05	0.033454	5.3614
4.0800e-05	0.033454	5.3344
4.0600e-05	0.033362	5.3076
4.0400e-05	0.033351	5.2804
4.0200e-05	0.033290	5.2546
4.0000e-05	0.033223	5.2281
3.9800e-05	0.033213	5.2007
3.9600e-05	0.033132	5.1719
3.9400e-05	0.033075	5.1452
3.9200e-05	0.033064	5.1184
3.9000e-05	0.033011	5.0912
3.8800e-05	0.032969	5.0631
3.8600e-05	0.032878	5.0352
3.8400e-05	0.032866	5.0078
3.8200e-05	0.032807	4.9840
3.8000e-05	0.032726	4.9589
3.7800e-05	0.032716	4.9325
3.7600e-05	0.032653	4.9030
3.7400e-05	0.032573	4.8768
3.7200e-05	0.032563	4.8515
3.7000e-05	0.032495	4.8286
3.6800e-05	0.032449	4.8028
3.6600e-05	0.032400	4.7759
3.6400e-05	0.032312	4.7504
3.6200e-05	0.032304	4.7240
3.6000e-05	0.032216	4.6987
3.5800e-05	0.032166	4.6741
3.5600e-05	0.032139	4.6485
3.5400e-05	0.032043	4.6230
3.5200e-05	0.032025	4.5961
3.5000e-05	0.031947	4.5678
3.4800e-05	0.031939	4.5387
3.4600e-05	0.031830	4.5114
3.4400e-05	0.031800	4.4851
3.4200e-05	0.031738	4.4610
3.4000e-05	0.031659	4.4361
3.3800e-05	0.031652	4.4095
3.3600e-05	0.031552	4.3835
3.3400e-05	0.031511	4.3578
3.3200e-05	0.031434	4.3308
3.3000e-05	0.031425	4.3037
3.2800e-05	0.031326	4.2770
3.2600e-05	0.031270	4.2518
3.2400e-05	0.031240	4.2256
3.2200e-05	0.031132	4.1989
3.2000e-05	0.031119	4.1726
3.1800e-05	0.031034	4.1460
3.1600e-05	0.031010	4.1192
3.1400e-05	0.030893	4.0929
3.1200e-05	0.030886	4.0665
3.1000e-05	0.030782	4.0397
3.0800e-05	0.030728	4.0128
3.0600e-05	0.030689	3.9867
3.0400e-05	0.030580	3.9606
3.0200e-05	0.030577	3.9341
3.0000e-05	0.030451	3.9075
2.9800e-05	0.030429	3.8814
2.9600e-05	0.030328	3.8550
2.9400e-05	0.030323	3.8279
2.9200e-05	0.030201	3.8020
2.9000e-05	0.030159	3.7759
2.8800e-05	0.030108	3.7495
2.8600e-05	0.029990	3.7231
2.8400e-05	0.029987	3.6966
2.8200e-05	0.029897	3.6703
2.8000e-05	0.029846	3.6433
2.7800e-05	0.029777	3.5832
2.7600e-05	0.029698	3.5775
2.7400e-05	0.029666	3.5609
2.7200e-05	0.029572	3.5388
2.7000e-05	0.029493	3.5140
2.6800e-05	0.029453	3.4875
2.6600e-05	0.029346	3.4610
2.6400e-05	0.029273	3.4351
2.6200e-05	0.029236	3.4086
2.6000e-05	0.029118	3.3820
2.5800e-05	0.029074	3.3555
2.5600e-05	0.028987	3.3291
2.5400e-05	0.028933	3.3018
2.5200e-05	0.028827	3.2754
2.5000e-05	0.028785	3.2485
2.4800e-05	0.028664	3.2219
2.4600e-05	0.028626	3.1954
2.4400e-05	0.028534	3.1691
2.4200e-05	0.028432	3.1422
2.4000e-05	0.028394	3.1160
2.3800e-05	0.028310	3.0901
2.3600e-05	0.028224	3.0635
2.3400e-05	0.028110	3.0370
2.3200e-05	0.028075	3.0108
2.3000e-05	0.027939	2.9851
2.2800e-05	0.027901	2.9592
2.2600e-05	0.027767	2.9322
2.2400e-05	0.027701	2.9060
2.2200e-05	0.027650	2.8798
2.2000e-05	0.027531	2.8536
2.1800e-05	0.027451	2.8283
2.1600e-05	0.027368	2.8020
2.1400e-05	0.027246	2.7752
2.1200e-05	0.027204	2.7494
2.1000e-05	0.027059	2.7236
2.0800e-05	0.027021	2.6976
2.0600e-05	0.026935	2.6706
2.0400e-05	0.026787	2.6444
2.0200e-05	0.026745	2.6181
2.0000e-05	0.026589	2.5913
1.9800e-05	0.026545	2.5652
1.9600e-05	0.026401	2.5390
1.9400e-05	0.026343	2.5119
1.9200e-05	0.026203	2.4859
1.9000e-05	0.026123	2.4596
1.8800e-05	0.026008	2.4330
1.8600e-05	0.025911	2.4064
1.8400e-05	0.025794	2.3802
1.8200e-05	0.025731	2.3529
1.8000e-05	0.025564	2.3267
1.7800e-05	0.025524	2.3009
1.7600e-05	0.025384	2.2454
1.7400e-05	0.025319	2.2395
1.7200e-05	0.025161	2.2233
1.7000e-05	0.025093	2.2013
1.6800e-05	0.024931	2.1765
1.6600e-05	0.024860	2.1507
1.6400e-05	0.024699	2.1253
1.6200e-05	0.024626	2.0997
1.6000e-05	0.024505	2.0734
1.5800e-05	0.024376	2.0486
1.5600e-05	0.024229	2.0236
1.5400e-05	0.024135	1.9990
1.5200e-05	0.023963	1.9741
1.5000e-05	0.023884	1.9493
1.4800e-05	0.023711	1.9245
1.4600e-05	0.023600	1.8994
1.4400e-05	0.023474	1.8741
1.4200e-05	0.023372	1.8490
1.4000e-05	0.023185	1.8229
1.3800e-05	0.023057	1.7971
1.3600e-05	0.022928	1.7715
1.3400e-05	0.022749	1.7456
1.3200e-05	0.022650	1.7195
1.3000e-05	0.022454	1.6938
1.2800e-05	0.022322	1.6679
1.2600e-05	0.022177	1.6418
1.2400e-05	0.021995	1.6158
1.2200e-05	0.021853	1.5908
1.2000e-05	0.021745	1.5658
1.1800e-05	0.021517	1.5410
1.1600e-05	0.021399	1.5161
1.1400e-05	0.021180	1.4905
1.1200e-05	0.021043	1.4654
1.1000e-05	0.020878	1.4163
1.0800e-05	0.020711	1.4104
1.0600e-05	0.020553	1.3933
1.0400e-05	0.020326	1.3714
1.0200e-05	0.020184	1.3474
		
1.0000e-05	0.019949	1.2872
9.9000e-06	0.019892	1.2836
9.8000e-06	0.019779	1.2754
9.7000e-06	0.019720	1.2643
9.6000e-06	0.019577	1.2519
9.5000e-06	0.019474	1.2398
9.4000e-06	0.019413	1.2275
9.3000e-06	0.019262	1.2150
9.2000e-06	0.019180	1.2028
9.1000e-06	0.019079	1.1907
9.0000e-06	0.018939	1.1788
8.9000e-06	0.018890	1.1669
8.8000e-06	0.018775	1.1552
8.7000e-06	0.018703	1.1432
8.6000e-06	0.018568	1.1332
8.5000e-06	0.018496	1.1232
8.4000e-06	0.018330	1.1125
8.3000e-06	0.018265	1.1010
8.2000e-06	0.018126	1.0883
8.1000e-06	0.018017	1.0757
8.0000e-06	0.017883	1.0635
7.9000e-06	0.017030	1.0671
7.8000e-06	0.016860	1.0894
7.7000e-06	0.016785	1.0978
7.6000e-06	0.016643	1.0935
7.5000e-06	0.016552	1.0827
7.4000e-06	0.016406	1.0695
7.3000e-06	0.016296	1.0553
7.2000e-06	0.016206	1.0409
7.1000e-06	0.016103	1.0273
7.0000e-06	0.015935	1.0136
6.9000e-06	0.015814	0.99944
6.8000e-06	0.015701	0.98599
6.7000e-06	0.015551	0.97243
6.6000e-06	0.015447	0.95886
6.5000e-06	0.015255	0.94533
6.4000e-06	0.015167	0.91657
6.3000e-06	0.015062	0.91363
6.2000e-06	0.014925	0.90560
6.1000e-06	0.014816	0.89463
6.0000e-06	0.014640	0.88251
5.9000e-06	0.014486	0.86970
5.8000e-06	0.014367	0.85666
5.7000e-06	0.014177	0.84350
5.6000e-06	0.014032	0.83023
5.5000e-06	0.013904	0.81591
5.4000e-06	0.013702	0.80230
5.3000e-06	0.013595	0.78875
5.2000e-06	0.013400	0.77519
5.1000e-06	0.013268	0.76154
5.0000e-06	0.013062	0.74818
4.9000e-06	0.012903	0.73485
4.8000e-06	0.012727	0.72178
4.7000e-06	0.012524	0.70879
4.6000e-06	0.012390	0.69610
4.5000e-06	0.012153	0.68370
4.4000e-06	0.012003	0.67171
4.3000e-06	0.011804	0.65992
4.2000e-06	0.011650	0.64789
4.1000e-06	0.011381	0.63576
4.0000e-06	0.011243	0.62352
3.9000e-06	0.010977	0.61175
3.8000e-06	0.010801	0.60025
3.7000e-06	0.010556	0.58936
3.6000e-06	0.010352	0.57863
3.5000e-06	0.010162	0.55176
3.4000e-06	0.0099169	0.54969
3.3000e-06	0.0097265	0.54473
3.2000e-06	0.0095104	0.53817
3.1000e-06	0.0092763	0.53079
3.0000e-06	0.0089845	0.52256
2.9000e-06	0.0087400	0.51331
2.8000e-06	0.0085213	0.50287
2.7000e-06	0.0082338	0.49140
2.6000e-06	0.0079361	0.47880
2.5000e-06	0.0077099	0.46691
2.4000e-06	0.0074417	0.45736
2.3000e-06	0.0067607	0.45741
2.2000e-06	0.0064787	0.46365
2.1000e-06	0.0061574	0.46364
2.0000e-06	0.0059238	0.45949
1.9000e-06	0.0056353	0.45443
1.8000e-06	0.0047094	0.45529
1.7000e-06	0.0044979	0.47125
1.6000e-06	0.0042937	0.52616
1.5000e-06	0.00058548	0.78372
1.4000e-06	0.0010902	1.2777
1.3000e-06	0.00073947	1.3420
1.2000e-06	0.00062953	1.4876
1.1000e-06	0.00046571	1.7209
1.0000e-06	0.00034379	2.0689
9.0000e-07	0.00031514	2.9503
8.0000e-07	0.00073784	1.8550
7.0000e-07	0.00073481	1.9579
6.0000e-07	0.00057549	2.1024


==> Fig6_50K.TXT <==
I	V	dIdV_50K
0.00083500	0.13070	6.2583
0.00083450	0.13051	6.2597
0.00083400	0.13049	6.2621
0.00083350	0.13033	6.2651
0.00083300	0.13029	6.2687
0.00083250	0.13014	6.2725
0.00083200	0.13011	6.2765
0.00083150	0.12992	6.2801
0.00083100	0.12990	6.2845
0.00083050	0.12976	6.2882
0.00083000	0.12965	6.2923
0.00082950	0.12961	6.2964
0.00082900	0.12943	6.2998
0.00082850	0.12940	6.3038
0.00082800	0.12925	6.3073
0.00082750	0.12923	6.3116
0.00082700	0.12906	6.3154
0.00082650	0.12896	6.3196
0.00082600	0.12893	6.3235
0.00082550	0.12874	6.3268
0.00082500	0.12871	6.3308
0.00082450	0.12858	6.3349
0.00082400	0.12855	6.3388
0.00082350	0.12836	6.3425
0.00082300	0.12835	6.3467
0.00082250	0.12818	6.3509
0.00082200	0.12810	6.3549
0.00082150	0.12804	6.3589
0.00082100	0.12786	6.3630
0.00082050	0.12784	6.3666
0.00082000	0.12773	6.3707
0.00081950	0.12768	6.3741
0.00081900	0.12750	6.3783
0.00081850	0.12744	6.3816
0.00081800	0.12737	6.3857
0.00081750	0.12719	6.3893
0.00081700	0.12718	6.3935
0.00081650	0.12699	6.3979
0.00081600	0.12698	6.4013
0.00081550	0.12683	6.4057
0.00081500	0.12677	6.4095
0.00081450	0.12663	6.4136
0.00081400	0.12661	6.4170
0.00081350	0.12642	6.4215
0.00081300	0.12641	6.4259
0.00081250	0.12623	6.4293
0.00081200	0.12619	6.4333
0.00081150	0.12608	6.4369
0.00081100	0.12596	6.4413
0.00081050	0.12585	6.4449
0.00081000	0.12582	6.4490
0.00080950	0.12569	6.4526
0.00080900	0.12560	6.4569
0.00080850	0.12554	6.4608
0.00080800	0.12536	6.4646
0.00080750	0.12535	6.4689
0.00080700	0.12518	6.4727
0.00080650	0.12512	6.4770
0.00080600	0.12500	6.4806
0.00080550	0.12498	6.4849
0.00080500	0.12480	6.4885
0.00080450	0.12478	6.4927
0.00080400	0.12462	6.4962
0.00080350	0.12454	6.5004
0.00080300	0.12448	6.5039
0.00080250	0.12431	6.5081
0.00080200	0.12430	6.5118
0.00080150	0.12415	6.5161
0.00080100	0.12406	6.5198
0.00080050	0.12394	6.5242
0.00080000	0.12393	6.5277
0.00079950	0.12378	6.5321
0.00079900	0.12371	6.5356
0.00079850	0.12362	6.5398
0.00079800	0.12346	6.5432
0.00079750	0.12346	6.5475
0.00079700	0.12330	6.5511
0.00079650	0.12321	6.5556
0.00079600	0.12316	6.5597
0.00079550	0.12309	6.5635
0.00079500	0.12294	6.5675
0.00079450	0.12282	6.5713
0.00079400	0.12280	6.5748
0.00079350	0.12262	6.5793
0.00079300	0.12257	6.5831
0.00079250	0.12249	6.5875
0.00079200	0.12233	6.5911
0.00079150	0.12232	6.5954
0.00079100	0.12216	6.5990
0.00079050	0.12208	6.6034
0.00079000	0.12203	6.6073
0.00078950	0.12187	6.6114
0.00078900	0.12185	6.6151
0.00078850	0.12173	6.6194
0.00078800	0.12159	6.6231
0.00078750	0.12158	6.6275
0.00078700	0.12142	6.6311
0.00078650	0.12140	6.6354
0.00078600	0.12122	6.6391
0.00078550	0.12120	6.6435
0.00078500	0.12103	6.6471
0.00078450	0.12100	6.6508
0.00078400	0.12091	6.6553
0.00078350	0.12075	6.6588
0.00078300	0.12074	6.6633
0.00078250	0.12057	6.6670
0.00078200	0.12052	6.6714
0.00078150	0.12040	6.6751
0.00078100	0.12037	6.6795
0.00078050	0.12020	6.6832
0.00078000	0.12012	6.6876
0.00077950	0.12010	6.6912
0.00077900	0.11993	6.6949
0.00077850	0.11987	6.6989
0.00077800	0.11980	6.7028
0.00077750	0.11972	6.7070
0.00077700	0.11960	6.7106
0.00077650	0.11946	6.7152
0.00077600	0.11944	6.7191
0.00077550	0.11932	6.7234
0.00077500	0.11918	6.7274
0.00077450	0.11917	6.7318
0.00077400	0.11900	6.7354
0.00077350	0.11896	6.7398
0.00077300	0.11886	6.7434
0.00077250	0.11872	6.7472
0.00077200	0.11864	6.7516
0.00077150	0.11863	6.7554
0.00077100	0.11847	6.7596
0.00077050	0.11841	6.7631
0.00077000	0.11833	6.7670
0.00076950	0.11818	6.7715
0.00076900	0.11817	6.7752
0.00076850	0.11799	6.7797
0.00076800	0.11797	6.7833
0.00076750	0.11782	6.7877
0.00076700	0.11777	6.7917
0.00076650	0.11765	6.7957
0.00076600	0.11762	6.7999
0.00076550	0.11745	6.8036
0.00076500	0.11743	6.8081
0.00076450	0.11730	6.8119
0.00076400	0.11718	6.8164
0.00076350	0.11716	6.8202
0.00076300	0.11698	6.8244
0.00076250	0.11698	6.8286
0.00076200	0.11685	6.8328
0.00076150	0.11680	6.8368
0.00076100	0.11664	6.8410
0.00076050	0.11663	6.8452
0.00076000	0.11646	6.8489
0.00075950	0.11644	6.8528
0.00075900	0.11627	6.8568
0.00075850	0.11625	6.8606
0.00075800	0.11609	6.8653
0.00075750	0.11606	6.8691
0.00075700	0.11597	6.8730
0.00075650	0.11584	6.8770
0.00075600	0.11574	6.8810
0.00075550	0.11570	6.8856
0.00075500	0.11562	6.8891
0.00075450	0.11546	6.8927
0.00075400	0.11544	6.8973
0.00075350	0.11531	6.9015
0.00075300	0.11521	6.9060
0.00075250	0.11518	6.9098
0.00075200	0.11509	6.9136
0.00075150	0.11498	6.9178
0.00075100	0.11488	6.9215
0.00075050	0.11482	6.9258
0.00075000	0.11466	6.9296
0.00074950	0.11465	6.9336
0.00074900	0.11448	6.9383
0.00074850	0.11446	6.9423
0.00074800	0.11430	6.9470
0.00074750	0.11429	6.9506
0.00074700	0.11412	6.9545
0.00074650	0.11407	6.9591
0.00074600	0.11399	6.9629
0.00074550	0.11391	6.9664
0.00074500	0.11377	6.9706
0.00074450	0.11376	6.9747
0.00074400	0.11359	6.9786
0.00074350	0.11357	6.9834
0.00074300	0.11342	6.9875
0.00074250	0.11338	6.9914
0.00074200	0.11327	6.9957
0.00074150	0.11321	6.9996
0.00074100	0.11308	7.0040
0.00074050	0.11305	7.0079
0.00074000	0.11289	7.0120
0.00073950	0.11286	7.0164
0.00073900	0.11271	7.0202
0.00073850	0.11269	7.0251
0.00073800	0.11254	7.0286
0.00073750	0.11252	7.0324
0.00073700	0.11235	7.0371
0.00073650	0.11235	7.0407
0.00073600	0.11219	7.0446
0.00073550	0.11216	7.0483
0.00073500	0.11202	7.0531
0.00073450	0.11197	7.0571
0.00073400	0.11186	7.0608
0.00073350	0.11183	7.0655
0.00073300	0.11168	7.0695
0.00073250	0.11158	7.0732
0.00073200	0.11156	7.0775
0.00073150	0.11140	7.0814
0.00073100	0.11137	7.0852
0.00073050	0.11124	7.0897
0.00073000	0.11116	7.0936
0.00072950	0.11105	7.0971
0.00072900	0.11102	7.1021
0.00072850	0.11092	7.1059
0.00072800	0.11080	7.1097
0.00072750	0.11078	7.1136
0.00072700	0.11061	7.1181
0.00072650	0.11059	7.1218
0.00072600	0.11046	7.1256
0.00072550	0.11039	7.1290
0.00072500	0.11027	7.1340
0.00072450	0.11025	7.1379
0.00072400	0.11011	7.1417
0.00072350	0.11002	7.1462
0.00072300	0.11000	7.1501
0.00072250	0.10983	7.1542
0.00072200	0.10980	7.1587
0.00072150	0.10969	7.1626
0.00072100	0.10959	7.1662
0.00072050	0.10957	7.1702
0.00072000	0.10947	7.1747
0.00071950	0.10934	7.1784
0.00071900	0.10926	7.1825
0.00071850	0.10919	7.1868
0.00071800	0.10908	7.1911
0.00071750	0.10903	7.1946
0.00071700	0.10889	7.1994
0.00071650	0.10888	7.2031
0.00071600	0.10876	7.2069
0.00071550	0.10868	7.2107
0.00071500	0.10856	7.2144
0.00071450	0.10852	7.2193
0.00071400	0.10837	7.2229
0.00071350	0.10836	7.2272
0.00071300	0.10819	7.2307
0.00071250	0.10818	7.2355
0.00071200	0.10806	7.2393
0.00071150	0.10802	7.2427
0.00071100	0.10786	7.2469
0.00071050	0.10784	7.2515
0.00071000	0.10772	7.2554
0.00070950	0.10761	7.2592
0.00070900	0.10759	7.2627
0.00070850	0.10749	7.2677
0.00070800	0.10742	7.2714
0.00070750	0.10727	7.2754
0.00070700	0.10723	7.2801
0.00070650	0.10712	7.2837
0.00070600	0.10703	7.2873
0.00070550	0.10700	7.2909
0.00070500	0.10684	7.2948
0.00070450	0.10681	7.2985
0.00070400	0.10669	7.3030
0.00070350	0.10665	7.3066
0.00070300	0.10653	7.3108
0.00070250	0.10645	7.3145
0.00070200	0.10639	7.3191
0.00070150	0.10625	7.3229
0.00070100	0.10623	7.3269
0.00070050	0.10607	7.3304
0.00070000	0.10606	7.3343
0.00069950	0.10595	7.3391
0.00069900	0.10590	7.3428
0.00069850	0.10574	7.3464
0.00069800	0.10572	7.3500
0.00069750	0.10560	7.3537
0.00069700	0.10549	7.3587
0.00069650	0.10548	7.3624
0.00069600	0.10535	7.3660
0.00069550	0.10525	7.3696
0.00069500	0.10516	7.3731
0.00069450	0.10515	7.3767
0.00069400	0.10503	7.3811
0.00069350	0.10491	7.3857
0.00069300	0.10489	7.3892
0.00069250	0.10474	7.3929
0.00069200	0.10469	7.3965
0.00069150	0.10462	7.4002
0.00069100	0.10449	7.4043
0.00069050	0.10447	7.4088
0.00069000	0.10439	7.4128
0.00068950	0.10426	7.4165
0.00068900	0.10419	7.4200
0.00068850	0.10414	7.4239
0.00068800	0.10398	7.4277
0.00068750	0.10394	7.4314
0.00068700	0.10388	7.4349
0.00068650	0.10373	7.4384
0.00068600	0.10371	7.4427
0.00068550	0.10359	7.4459
0.00068500	0.10356	7.4505
0.00068450	0.10340	7.4543
0.00068400	0.10339	7.4578
0.00068350	0.10327	7.4612
0.00068300	0.10319	7.4650
0.00068250	0.10314	7.4688
0.00068200	0.10299	7.4724
0.00068150	0.10298	7.4766
0.00068100	0.10284	7.4802
0.00068050	0.10282	7.4836
0.00068000	0.10267	7.4871
0.00067950	0.10260	7.4915
0.00067900	0.10256	7.4952
0.00067850	0.10241	7.4989
0.00067800	0.10238	7.5024
0.00067750	0.10231	7.5060
0.00067700	0.10217	7.5094
0.00067650	0.10215	7.5131
0.00067600	0.10201	7.5164
0.00067550	0.10198	7.5201
0.00067500	0.10184	7.5238
0.00067450	0.10180	7.5273
0.00067400	0.10174	7.5309
0.00067350	0.10158	7.5346
0.00067300	0.10157	7.5383
0.00067250	0.10146	7.5417
0.00067200	0.10136	7.5451
0.00067150	0.10133	7.5488
0.00067100	0.10118	7.5525
0.00067050	0.10115	7.5560
0.00067000	0.10102	7.5592
0.00066950	0.10100	7.5630
0.00066900	0.10088	7.5668
0.00066850	0.10077	7.5697
0.00066800	0.10076	7.5735
0.00066750	0.10062	7.5769
0.00066700	0.10056	7.5801
0.00066650	0.10051	7.5839
0.00066600	0.10036	7.5877
0.00066550	0.10030	7.5910
0.00066500	0.10023	7.5944
0.00066450	0.10019	7.5982
0.00066400	0.10004	7.6010
0.00066350	0.10001	7.6048
0.00066300	0.099928	7.6082
0.00066250	0.099806	7.6117
0.00066200	0.099784	7.6155
0.00066150	0.099663	7.6188
0.00066100	0.099555	7.6222
0.00066050	0.099493	7.6259
0.00066000	0.099430	7.6298
0.00065950	0.099364	7.6328
0.00065900	0.099223	7.6367
0.00065850	0.099214	7.6405
0.00065800	0.099076	7.6439
0.00065750	0.099018	7.6472
0.00065700	0.098958	7.6507
0.00065650	0.098828	7.6541
0.00065600	0.098799	7.6575
0.00065550	0.098655	7.6608
0.00065500	0.098603	7.6648
0.00065450	0.098539	7.6681
0.00065400	0.098497	7.6706
0.00065350	0.098344	7.6752
0.00065300	0.098315	7.6775
0.00065250	0.098229	7.6808
0.00065200	0.098096	7.6843
0.00065150	0.098085	7.6881
0.00065100	0.097939	7.6913
0.00065050	0.097911	7.6951
0.00065000	0.097805	7.6979
0.00064950	0.097767	7.7018
0.00064900	0.097619	7.7053
0.00064850	0.097599	7.7088
0.00064800	0.097483	7.7127
0.00064750	0.097406	7.7156
0.00064700	0.097356	7.7193
0.00064650	0.097215	7.7216
0.00064600	0.097201	7.7266
0.00064550	0.097049	7.7286
0.00064500	0.097044	7.7325
0.00064450	0.096910	7.7354
0.00064400	0.096890	7.7393
0.00064350	0.096745	7.7424
0.00064300	0.096732	7.7455
0.00064250	0.096582	7.7491
0.00064200	0.096566	7.7523
0.00064150	0.096425	7.7560
0.00064100	0.096373	7.7590
0.00064050	0.096311	7.7623
0.00064000	0.096172	7.7659
0.00063950	0.096166	7.7692
0.00063900	0.096024	7.7730
0.00063850	0.096008	7.7761
0.00063800	0.095879	7.7792
0.00063750	0.095831	7.7831
0.00063700	0.095758	7.7863
0.00063650	0.095615	7.7900
0.00063600	0.095600	7.7932
0.00063550	0.095477	7.7966
0.00063500	0.095420	7.7991
0.00063450	0.095314	7.8026
0.00063400	0.095296	7.8063
0.00063350	0.095188	7.8092
0.00063300	0.095085	7.8123
0.00063250	0.095061	7.8162
0.00063200	0.094903	7.8193
0.00063150	0.094901	7.8232
0.00063100	0.094747	7.8253
0.00063050	0.094705	7.8296
0.00063000	0.094644	7.8324
0.00062950	0.094515	7.8354
0.00062900	0.094457	7.8385
0.00062850	0.094383	7.8424
0.00062800	0.094355	7.8456
0.00062750	0.094206	7.8481
0.00062700	0.094158	7.8516
0.00062650	0.094097	7.8548
0.00062600	0.093958	7.8581
0.00062550	0.093940	7.8618
0.00062500	0.093833	7.8650
0.00062450	0.093805	7.8672
0.00062400	0.093651	7.8712
0.00062350	0.093637	7.8740
0.00062300	0.093503	7.8772
0.00062250	0.093444	7.8807
0.00062200	0.093396	7.8843
0.00062150	0.093249	7.8878
0.00062100	0.093240	7.8905
0.00062050	0.093136	7.8938
0.00062000	0.093088	7.8968
0.00061950	0.092950	7.9000
0.00061900	0.092936	7.9035
0.00061850	0.092784	7.9071
0.00061800	0.092780	7.9105
0.00061750	0.092624	7.9125
0.00061700	0.092619	7.9156
0.00061650	0.092529	7.9198
0.00061600	0.092410	7.9229
0.00061550	0.092382	7.9260
0.00061500	0.092259	7.9281
0.00061450	0.092175	7.9314
0.00061400	0.092152	7.9355
0.00061350	0.092007	7.9386
0.00061300	0.091980	7.9418
0.00061250	0.091868	7.9440
0.00061200	0.091831	7.9471
0.00061150	0.091709	7.9512
0.00061100	0.091690	7.9545
0.00061050	0.091541	7.9576
0.00061000	0.091510	7.9598
0.00060950	0.091412	7.9629
0.00060900	0.091335	7.9660
0.00060850	0.091246	7.9697
0.00060800	0.091156	7.9724
0.00060750	0.091139	7.9752
0.00060700	0.091059	7.9787
0.00060650	0.090952	7.9819
0.00060600	0.090883	7.9850
0.00060550	0.090827	7.9872
0.00060500	0.090687	7.9904
0.00060450	0.090680	7.9935
0.00060400	0.090543	7.9968
0.00060350	0.090497	7.9989
0.00060300	0.090393	8.0020
0.00060250	0.090372	8.0053
0.00060200	0.090255	8.0090
0.00060150	0.090146	8.0127
0.00060100	0.090139	8.0148
0.00060050	0.090002	8.0182
0.00060000	0.089939	8.0213
0.00059950	0.089884	8.0246
0.00059900	0.089841	8.0267
0.00059850	0.089688	8.0299
0.00059800	0.089668	8.0332
0.00059750	0.089571	8.0367
0.00059700	0.089483	8.0398
0.00059650	0.089415	8.0427
0.00059600	0.089317	8.0460
0.00059550	0.089285	8.0490
0.00059500	0.089169	8.0524
0.00059450	0.089149	8.0546
0.00059400	0.089065	8.0577
0.00059350	0.088931	8.0611
0.00059300	0.088850	8.0642
0.00059250	0.088828	8.0663
0.00059200	0.088691	8.0696
0.00059150	0.088654	8.0731
0.00059100	0.088561	8.0772
0.00059050	0.088523	8.0792
0.00059000	0.088379	8.0826
0.00058950	0.088374	8.0858
0.00058900	0.088250	8.0892
0.00058850	0.088178	8.0924
0.00058800	0.088124	8.0953
0.00058750	0.087986	8.0985
0.00058700	0.087979	8.1020
0.00058650	0.087853	8.1054
0.00058600	0.087839	8.1088
0.00058550	0.087695	8.1110
0.00058500	0.087683	8.1142
0.00058450	0.087555	8.1175
0.00058400	0.087479	8.1207
0.00058350	0.087454	8.1239
0.00058300	0.087333	8.1272
0.00058250	0.087240	8.1307
0.00058200	0.087226	8.1338
0.00058150	0.087121	8.1380
0.00058100	0.087073	8.1416
0.00058050	0.086971	8.1437
0.00058000	0.086856	8.1470
0.00057950	0.086844	8.1504
0.00057900	0.086731	8.1537
0.00057850	0.086635	8.1579
0.00057800	0.086615	8.1613
0.00057750	0.086489	8.1638
0.00057700	0.086402	8.1679
0.00057650	0.086377	8.1712
0.00057600	0.086257	8.1746
0.00057550	0.086220	8.1778
0.00057500	0.086157	8.1822
0.00057450	0.086018	8.1845
0.00057400	0.085990	8.1879
0.00057350	0.085920	8.1922
0.00057300	0.085788	8.1956
0.00057250	0.085767	8.1990
0.00057200	0.085675	8.2016
0.00057150	0.085562	8.2065
0.00057100	0.085549	8.2090
0.00057050	0.085432	8.2124
0.00057000	0.085413	8.2160
0.00056950	0.085300	8.2201
0.00056900	0.085195	8.2235
0.00056850	0.085177	8.2258
0.00056800	0.085074	8.2299
0.00056750	0.084961	8.2335
0.00056700	0.084939	8.2370
0.00056650	0.084857	8.2410
0.00056600	0.084815	8.2447
0.00056550	0.084719	8.2482
0.00056500	0.084593	8.2516
0.00056450	0.084577	8.2549
0.00056400	0.084483	8.2585
0.00056350	0.084360	8.2627
0.00056300	0.084339	8.2664
0.00056250	0.084265	8.2707
0.00056200	0.084137	8.2740
0.00056150	0.084106	8.2776
0.00056100	0.084010	8.2807
0.00056050	0.083992	8.2843
0.00056000	0.083855	8.2876
0.00055950	0.083794	8.2915
0.00055900	0.083764	8.2957
0.00055850	0.083623	8.2993
0.00055800	0.083558	8.3035
0.00055750	0.083486	8.3070
0.00055700	0.083402	8.3110
0.00055650	0.083388	8.3138
0.00055600	0.083293	8.3172
0.00055550	0.083178	8.3217
0.00055500	0.083162	8.3251
0.00055450	0.083060	8.3285
0.00055400	0.082947	8.3331
0.00055350	0.082937	8.3367
0.00055300	0.082828	8.3412
0.00055250	0.082804	8.3436
0.00055200	0.082669	8.3481
0.00055150	0.082603	8.3515
0.00055100	0.082573	8.3553
0.00055050	0.082440	8.3595
0.00055000	0.082392	8.3630
0.00054950	0.082347	8.3671
0.00054900	0.082287	8.3711
0.00054850	0.082158	8.3740
0.00054800	0.082095	8.3781
0.00054750	0.082056	8.3837
0.00054700	0.081914	8.3860
0.00054650	0.081889	8.3905
0.00054600	0.081825	8.3943
0.00054550	0.081695	8.3989
0.00054500	0.081679	8.4024
0.00054450	0.081592	8.4069
0.00054400	0.081547	8.4116
0.00054350	0.081455	8.4154
0.00054300	0.081335	8.4199
0.00054250	0.081321	8.4244
0.00054200	0.081183	8.4280
0.00054150	0.081160	8.4327
0.00054100	0.081054	8.4374
0.00054050	0.080993	8.4412
0.00054000	0.080905	8.4456
0.00053950	0.080892	8.4504
0.00053900	0.080747	8.4552
0.00053850	0.080706	8.4599
0.00053800	0.080639	8.4644
0.00053750	0.080544	8.4689
0.00053700	0.080508	8.4734
0.00053650	0.080378	8.4790
0.00053600	0.080373	8.4841
0.00053550	0.080282	8.4888
0.00053500	0.080235	8.4936
0.00053450	0.080103	8.4988
0.00053400	0.080070	8.5041
0.00053350	0.079964	8.5090
0.00053300	0.079911	8.5138
0.00053250	0.079848	8.5200
0.00053200	0.079736	8.5255
0.00053150	0.079719	8.5308
0.00053100	0.079576	8.5357
0.00053050	0.079536	8.5418
0.00053000	0.079471	8.5477
0.00052950	0.079425	8.5526
0.00052900	0.079290	8.5587
0.00052850	0.079266	8.5637
0.00052800	0.079183	8.5707
0.00052750	0.079078	8.5761
0.00052700	0.079064	8.5831
0.00052650	0.078958	8.5887
0.00052600	0.078923	8.5941
0.00052550	0.078802	8.6014
0.00052500	0.078789	8.6071
0.00052450	0.078641	8.6128
0.00052400	0.078624	8.6201
0.00052350	0.078538	8.6262
0.00052300	0.078433	8.6334
0.00052250	0.078419	8.6396
0.00052200	0.078289	8.6461
0.00052150	0.078252	8.6526
0.00052100	0.078151	8.6584
0.00052050	0.078132	8.6659
0.00052000	0.078053	8.6721
0.00051950	0.077931	8.6795
0.00051900	0.077908	8.6858
0.00051850	0.077831	8.6922
0.00051800	0.077712	8.6996
0.00051750	0.077688	8.7059
0.00051700	0.077629	8.7135
0.00051650	0.077501	8.7208
0.00051600	0.077487	8.7276
0.00051550	0.077368	8.7349
0.00051500	0.077351	8.7421
0.00051450	0.077247	8.7495
0.00051400	0.077187	8.7562
0.00051350	0.077125	8.7642
0.00051300	0.077011	8.7709
0.00051250	0.077004	8.7789
0.00051200	0.076868	8.7856
0.00051150	0.076833	8.7933
0.00051100	0.076758	8.7997
0.00051050	0.076710	8.8076
0.00051000	0.076586	8.8156
0.00050950	0.076580	8.8226
0.00050900	0.076456	8.8305
0.00050850	0.076413	8.8370
0.00050800	0.076347	8.8453
0.00050750	0.076243	8.8517
0.00050700	0.076183	8.8589
0.00050650	0.076144	8.8661
0.00050600	0.076076	8.8742
0.00050550	0.075966	8.8810
0.00050500	0.075950	8.8890
0.00050450	0.075817	8.8955
0.00050400	0.075804	8.9032
0.00050350	0.075715	8.9099
0.00050300	0.075684	8.9180
0.00050250	0.075551	8.9244
0.00050200	0.075519	8.9323
0.00050150	0.075458	8.9389
0.00050100	0.075336	8.9468
0.00050050	0.075314	8.9534
0.00050000	0.075237	8.9597
0.00049950	0.075134	8.9673
0.00049900	0.075068	8.9736
0.00049850	0.075036	8.9813
0.00049800	0.074966	8.9877
0.00049750	0.074868	8.9936
0.00049700	0.074849	9.0012
0.00049650	0.074721	9.0079
0.00049600	0.074688	9.0145
0.00049550	0.074600	9.0213
0.00049500	0.074527	9.0277
0.00049450	0.074500	9.0334
0.00049400	0.074437	9.0394
0.00049350	0.074317	9.0467
0.00049300	0.074291	9.0521
0.00049250	0.074189	9.0577
0.00049200	0.074143	9.0636
0.00049150	0.074052	9.0710
0.00049100	0.073990	9.0765
0.00049050	0.073935	9.0822
0.00049000	0.073832	9.0883
0.00048950	0.073771	9.0941
0.00048900	0.073744	9.0996
0.00048850	0.073647	9.1055
0.00048800	0.073577	9.1102
0.00048750	0.073537	9.1166
0.00048700	0.073423	9.1221
0.00048650	0.073417	9.1274
0.00048600	0.073345	9.1331
0.00048550	0.073274	9.1380
0.00048500	0.073153	9.1431
0.00048450	0.073145	9.1482
0.00048400	0.073013	9.1532
0.00048350	0.073008	9.1580
0.00048300	0.072879	9.1623
0.00048250	0.072866	9.1664
0.00048200	0.072777	9.1713
0.00048150	0.072692	9.1762
0.00048100	0.072642	9.1804
0.00048050	0.072563	9.1852
0.00048000	0.072528	9.1902
0.00047950	0.072406	9.1946
0.00047900	0.072393	9.1974
0.00047850	0.072294	9.2014
0.00047800	0.072216	9.2057
0.00047750	0.072198	9.2085
0.00047700	0.072145	9.2126
0.00047650	0.072027	9.2169
0.00047600	0.071965	9.2203
0.00047550	0.071921	9.2227
0.00047500	0.071807	9.2269
0.00047450	0.071799	9.2311
0.00047400	0.071685	9.2324
0.00047350	0.071631	9.2369
0.00047300	0.071583	9.2382
0.00047250	0.071472	9.2425
0.00047200	0.071421	9.2438
0.00047150	0.071372	9.2481
0.00047100	0.071328	9.2494
0.00047050	0.071203	9.2536
0.00047000	0.071186	9.2551
0.00046950	0.071092	9.2579
0.00046900	0.071022	9.2596
0.00046850	0.070990	9.2608
0.00046800	0.070871	9.2636
0.00046750	0.070824	9.2652
0.00046700	0.070763	9.2680
0.00046650	0.070735	9.2693
0.00046600	0.070611	9.2709
0.00046550	0.070560	9.2709
0.00046500	0.070527	9.2737
0.00046450	0.070406	9.2750
0.00046400	0.070361	9.2750
0.00046350	0.070316	9.2766
0.00046300	0.070199	9.2795
0.00046250	0.070194	9.2795
0.00046200	0.070095	9.2808
0.00046150	0.070019	9.2808
0.00046100	0.069939	9.2815
0.00046050	0.069919	9.2824
0.00046000	0.069854	9.2824
0.00045950	0.069733	9.2823
0.00045900	0.069706	9.2825
0.00045850	0.069662	9.2825
0.00045800	0.069547	9.2836
0.00045750	0.069528	9.2828
0.00045700	0.069408	9.2826
0.00045650	0.069403	9.2825
0.00045600	0.069274	9.2824
0.00045550	0.069219	9.2824
0.00045500	0.069194	9.2825
0.00045450	0.069085	9.2824
0.00045400	0.069002	9.2808
0.00045350	0.068964	9.2808
0.00045300	0.068889	9.2796
0.00045250	0.068870	9.2795
0.00045200	0.068766	9.2795
0.00045150	0.068668	9.2766
0.00045100	0.068654	9.2750
0.00045050	0.068565	9.2750
0.00045000	0.068478	9.2738
0.00044950	0.068462	9.2737
0.00044900	0.068345	9.2710
0.00044850	0.068286	9.2694
0.00044800	0.068210	9.2682
0.00044750	0.068171	9.2681
0.00044700	0.068116	9.2652
0.00044650	0.068006	9.2636
0.00044600	0.067991	9.2609
0.00044550	0.067866	9.2595
0.00044500	0.067856	9.2579
0.00044450	0.067746	9.2550
0.00044400	0.067700	9.2537
0.00044350	0.067646	9.2521
0.00044300	0.067598	9.2494
0.00044250	0.067490	9.2479
0.00044200	0.067417	9.2443
0.00044150	0.067394	9.2425
0.00044100	0.067267	9.2396
0.00044050	0.067217	9.2381
0.00044000	0.067190	9.2360
0.00043950	0.067062	9.2323
0.00043900	0.067060	9.2311
0.00043850	0.066982	9.2283
0.00043800	0.066906	9.2267
0.00043750	0.066804	9.2238
0.00043700	0.066794	9.2212
0.00043650	0.066659	9.2183
0.00043600	0.066642	9.2169
0.00043550	0.066570	9.2155
0.00043500	0.066467	9.2126
0.00043450	0.066403	9.2113
0.00043400	0.066394	9.2084
0.00043350	0.066271	9.2062
0.00043300	0.066216	9.2056
0.00043250	0.066185	9.2028
0.00043200	0.066054	9.2014
0.00043150	0.066028	9.2001
0.00043100	0.065967	9.1972
0.00043050	0.065853	9.1957
0.00043000	0.065835	9.1958
0.00042950	0.065741	9.1944
0.00042900	0.065723	9.1944
0.00042850	0.065593	9.1917
0.00042800	0.065550	9.1917
0.00042750	0.065494	9.1913
0.00042700	0.065391	9.1910
0.00042650	0.065376	9.1910
0.00042600	0.065252	9.1915
0.00042550	0.065235	9.1916
0.00042500	0.065147	9.1917
0.00042450	0.065118	9.1917
0.00042400	0.064984	9.1945
0.00042350	0.064977	9.1944
0.00042300	0.064883	9.1958
0.00042250	0.064800	9.1973
0.00042200	0.064764	9.2001
0.00042150	0.064641	9.2022
0.00042100	0.064617	9.2057
0.00042050	0.064551	9.2069
0.00042000	0.064515	9.2113
0.00041950	0.064410	9.2155
0.00041900	0.064318	9.2183
0.00041850	0.064308	9.2227
0.00041800	0.064190	9.2283
0.00041750	0.064135	9.2329
0.00041700	0.064094	9.2388
0.00041650	0.063973	9.2452
0.00041600	0.063964	9.2522
0.00041550	0.063861	9.2595
0.00041500	0.063845	9.2679
0.00041450	0.063733	9.2750
0.00041400	0.063657	9.2824
0.00041350	0.063641	9.2920
0.00041300	0.063516	9.3017
0.00041250	0.063481	9.3115
0.00041200	0.063426	9.3222
0.00041150	0.063380	9.3331
0.00041100	0.063285	9.3443
0.00041050	0.063189	9.3560
0.00041000	0.063180	9.3687
0.00040950	0.063055	9.3818
0.00040900	0.063019	9.3946
0.00040850	0.062970	9.4093
0.00040800	0.062854	9.4244
0.00040750	0.062816	9.4395
0.00040700	0.062758	9.4561
0.00040650	0.062706	9.4726
0.00040600	0.062598	9.4899
0.00040550	0.062591	9.5077
0.00040500	0.062473	9.5253
0.00040450	0.062441	9.5446
0.00040400	0.062383	9.5637
0.00040350	0.062271	9.5826
0.00040300	0.062244	9.6035
0.00040250	0.062148	9.6244
0.00040200	0.062137	9.6470
0.00040150	0.062051	9.6693
0.00040100	0.061958	9.6932
0.00040050	0.061945	9.7163
0.00040000	0.061840	9.7403
0.00039950	0.061782	9.7644
0.00039900	0.061762	9.7893
0.00039850	0.061688	9.8161
0.00039800	0.061625	9.8424
0.00039750	0.061515	9.8701
0.00039700	0.061508	9.8993
0.00039650	0.061406	9.9276
0.00039600	0.061354	9.9575
0.00039550	0.061319	9.9882
0.00039500	0.061203	10.019
0.00039450	0.061199	10.051
0.00039400	0.061119	10.083
0.00039350	0.061080	10.117
0.00039300	0.060968	10.150
0.00039250	0.060936	10.185
0.00039200	0.060889	10.221
0.00039150	0.060780	10.257
0.00039100	0.060763	10.294
0.00039050	0.060703	10.331
0.00039000	0.060667	10.369
0.00038950	0.060561	10.409
0.00038900	0.060514	10.448
0.00038850	0.060472	10.490
0.00038800	0.060368	10.531
0.00038750	0.060364	10.574
0.00038700	0.060257	10.617
0.00038650	0.060239	10.661
0.00038600	0.060160	10.707
0.00038550	0.060139	10.753
0.00038500	0.060030	10.801
0.00038450	0.060011	10.848
0.00038400	0.059938	10.896
0.00038350	0.059871	10.945
0.00038300	0.059845	10.996
0.00038250	0.059741	11.048
0.00038200	0.059737	11.101
0.00038150	0.059683	11.213
0.00038100	0.059591	11.227
0.00038050	0.059580	11.262
0.00038000	0.059480	11.310
0.00037950	0.059455	11.363
0.00037900	0.059396	11.421
0.00037850	0.059312	11.478
0.00037800	0.059300	11.538
0.00037750	0.059231	11.601
0.00037700	0.059152	11.662
0.00037650	0.059145	11.726
0.00037600	0.059062	11.789
0.00037550	0.059049	11.853
0.00037500	0.058958	11.919
0.00037450	0.058912	11.986
0.00037400	0.058886	12.053
0.00037350	0.058795	12.120
0.00037300	0.058771	12.191
0.00037250	0.058728	12.262
0.00037200	0.058639	12.334
0.00037150	0.058620	12.406
0.00037100	0.058551	12.481
0.00037050	0.058542	12.556
0.00037000	0.058465	12.629
0.00036950	0.058405	12.705
0.00036900	0.058396	12.781
0.00036850	0.058316	12.857
0.00036800	0.058266	12.939
0.00036750	0.058252	13.021
0.00036700	0.058170	13.100
0.00036650	0.058161	13.180
0.00036600	0.058075	13.262
0.00036550	0.058053	13.343
0.00036500	0.058017	13.425
0.00036450	0.057931	13.510
0.00036400	0.057924	13.594
0.00036350	0.057868	13.677
0.00036300	0.057796	13.763
0.00036250	0.057789	13.852
0.00036200	0.057728	13.940
0.00036150	0.057666	14.027
0.00036100	0.057633	14.114
0.00036050	0.057598	14.201
0.00036000	0.057577	14.288
0.00035950	0.057494	14.375
0.00035900	0.057489	14.463
0.00035850	0.057426	14.556
0.00035800	0.057376	14.647
0.00035750	0.057360	14.738
0.00035700	0.057281	14.827
0.00035650	0.057278	14.915
0.00035600	0.057208	15.006
0.00035550	0.057176	15.096
0.00035500	0.057124	15.184
0.00035450	0.057121	15.275
0.00035400	0.057059	15.365
0.00035350	0.057008	15.456
0.00035300	0.056997	15.550
0.00035250	0.056921	15.639
0.00035200	0.056908	15.726
0.00035150	0.056865	15.813
0.00035100	0.056809	15.901
0.00035050	0.056773	15.990
0.00035000	0.056758	16.077
0.00034950	0.056716	16.164
0.00034900	0.056656	16.252
0.00034850	0.056649	16.342
0.00034800	0.056584	16.432
0.00034750	0.056554	16.519
0.00034700	0.056530	16.604
0.00034650	0.056502	16.688
0.00034600	0.056438	16.773
0.00034550	0.056407	16.858
0.00034500	0.056386	16.940
0.00034450	0.056320	17.023
0.00034400	0.056312	17.107
0.00034350	0.056263	17.190
0.00034300	0.056219	17.272
0.00034250	0.056181	17.354
0.00034200	0.056169	17.436
0.00034150	0.056133	17.516
0.00034100	0.056073	17.597
0.00034050	0.056070	17.677
0.00034000	0.056006	17.758
0.00033950	0.055989	17.834
0.00033900	0.055955	17.911
0.00033850	0.055897	17.989
0.00033800	0.055876	18.065
0.00033750	0.055850	18.141
0.00033700	0.055823	18.218
0.00033650	0.055763	18.292
0.00033600	0.055760	18.368
0.00033550	0.055703	18.442
0.00033500	0.055679	18.517
0.00033450	0.055653	18.589
0.00033400	0.055596	18.663
0.00033350	0.055592	18.736
0.00033300	0.055549	18.807
0.00033250	0.055526	18.877
0.00033200	0.055467	18.947
0.00033150	0.055462	19.017
0.00033100	0.055418	19.087
0.00033050	0.055376	19.156
0.00033000	0.055369	19.225
0.00032950	0.055339	19.292
0.00032900	0.055291	19.363
0.00032850	0.055247	19.433
0.00032800	0.055241	19.498
0.00032750	0.055182	19.564
0.00032700	0.055167	19.630
0.00032650	0.055136	19.693
0.00032600	0.055088	19.758
0.00032550	0.055084	19.824
0.00032500	0.055026	19.888
0.00032450	0.055016	19.951
0.00032400	0.054964	20.016
0.00032350	0.054961	20.079
0.00032300	0.054905	20.142
0.00032250	0.054889	20.203
0.00032200	0.054859	20.264
0.00032150	0.054813	20.328
0.00032100	0.054808	20.389
0.00032050	0.054752	20.447
0.00032000	0.054740	20.506
0.00031950	0.054693	20.566
0.00031900	0.054690	20.625
0.00031850	0.054636	20.686
0.00031800	0.054615	20.742
0.00031750	0.054598	20.798
0.00031700	0.054541	20.855
0.00031650	0.054534	20.912
0.00031600	0.054501	20.967
0.00031550	0.054486	21.022
0.00031500	0.054444	21.077
0.00031450	0.054403	21.132
0.00031400	0.054393	21.185
0.00031350	0.054338	21.241
0.00031300	0.054329	21.294
0.00031250	0.054296	21.347
0.00031200	0.054256	21.396
0.00031150	0.054248	21.447
0.00031100	0.054194	21.496
0.00031050	0.054185	21.548
0.00031000	0.054146	21.598
0.00030950	0.054136	21.647
0.00030900	0.054079	21.698
0.00030850	0.054072	21.746
0.00030800	0.054042	21.795
0.00030750	0.053999	21.841
0.00030700	0.053992	21.887
0.00030650	0.053950	21.935
0.00030600	0.053940	21.981
0.00030550	0.053886	22.026
0.00030500	0.053878	22.071
0.00030450	0.053844	22.117
0.00030400	0.053824	22.206
0.00030350	0.053773	22.216
0.00030300	0.053759	22.246
0.00030250	0.053736	22.281
0.00030200	0.053689	22.319
0.00030150	0.053682	22.360
0.00030100	0.053652	22.401
0.00030050	0.053636	22.440
0.00030000	0.053588	22.480
0.00029950	0.053560	22.522
0.00029900	0.053548	22.562
0.00029850	0.053496	22.600
0.00029800	0.053488	22.637
0.00029750	0.053461	22.676
0.00029700	0.053416	22.714
0.00029650	0.053399	22.751
0.00029600	0.053373	22.786
0.00029550	0.053360	22.821
0.00029500	0.053307	22.857
0.00029450	0.053304	22.892
0.00029400	0.053260	22.926
0.00029350	0.053236	22.961
0.00029300	0.053222	22.995
0.00029250	0.053175	23.026
0.00029200	0.053161	23.058
0.00029150	0.053132	23.091
0.00029100	0.053120	23.123
0.00029050	0.053068	23.154
0.00029000	0.053062	23.185
0.00028950	0.053023	23.215
0.00028900	0.052996	23.245
0.00028850	0.052982	23.273
0.00028800	0.052935	23.303
0.00028750	0.052927	23.333
0.00028700	0.052887	23.362
0.00028650	0.052880	23.390
0.00028600	0.052843	23.417
0.00028550	0.052805	23.444
0.00028500	0.052801	23.469
0.00028450	0.052750	23.496
0.00028400	0.052744	23.521
0.00028350	0.052710	23.545
0.00028300	0.052675	23.568
0.00028250	0.052650	23.592
0.00028200	0.052633	23.615
0.00028150	0.052619	23.639
0.00028100	0.052568	23.662
0.00028050	0.052563	23.682
0.00028000	0.052528	23.704
0.00027950	0.052495	23.726
0.00027900	0.052488	23.746
0.00027850	0.052439	23.767
0.00027800	0.052434	23.786
0.00027750	0.052391	23.806
0.00027700	0.052389	23.826
0.00027650	0.052343	23.845
0.00027600	0.052319	23.863
0.00027550	0.052305	23.880
0.00027500	0.052258	23.896
0.00027450	0.052248	23.915
0.00027400	0.052219	23.929
0.00027350	0.052184	23.945
0.00027300	0.052179	23.961
0.00027250	0.052136	23.976
0.00027200	0.052131	23.990
0.00027150	0.052083	24.005
0.00027100	0.052067	24.018
0.00027050	0.052042	24.032
0.00027000	0.052003	24.044
0.00026950	0.051999	24.056
0.00026900	0.051951	24.069
0.00026850	0.051944	24.080
0.00026800	0.051903	24.094
0.00026750	0.051898	24.105
0.00026700	0.051854	24.113
0.00026650	0.051837	24.123
0.00026600	0.051813	24.132
0.00026550	0.051771	24.142
0.00026500	0.051770	24.151
0.00026450	0.051725	24.160
0.00026400	0.051698	24.168
0.00026350	0.051674	24.176
0.00026300	0.051657	24.183
0.00026250	0.051643	24.192
0.00026200	0.051596	24.196
0.00026150	0.051583	24.204
0.00026100	0.051564	24.206
0.00026050	0.051517	24.213
0.00026000	0.051504	24.218
0.00025950	0.051467	24.222
0.00025900	0.051456	24.228
0.00025850	0.051437	24.230
0.00025800	0.051390	24.233
0.00025750	0.051380	24.237
0.00025700	0.051357	24.240
0.00025650	0.051314	24.242
0.00025600	0.051310	24.243
0.00025550	0.051266	24.247
0.00025500	0.051242	24.247
0.00025450	0.051213	24.247
0.00025400	0.051204	24.247
0.00025350	0.051181	24.247
0.00025300	0.051135	24.247
0.00025250	0.051127	24.247
0.00025200	0.051104	24.247
0.00025150	0.051059	24.242
0.00025100	0.051051	24.243
0.00025050	0.051024	24.240
0.00025000	0.051011	24.238
0.00024950	0.050967	24.233
0.00024900	0.050942	24.230
0.00024850	0.050931	24.228
0.00024800	0.050886	24.223
0.00024750	0.050865	24.221
0.00024700	0.050853	24.217
0.00024650	0.050803	24.211
0.00024600	0.050793	24.206
0.00024550	0.050757	24.201
0.00024500	0.050752	24.195
0.00024450	0.050713	24.187
0.00024400	0.050680	24.180
0.00024350	0.050675	24.175
0.00024300	0.050634	24.167
0.00024250	0.050605	24.159
0.00024200	0.050599	24.151
0.00024150	0.050548	24.142
0.00024100	0.050540	24.133
0.00024050	0.050516	24.124
0.00024000	0.050471	24.115
0.00023950	0.050461	24.107
0.00023900	0.050423	24.098
0.00023850	0.050419	24.087
0.00023800	0.050376	24.076
0.00023750	0.050350	24.065
0.00023700	0.050343	24.052
0.00023650	0.050298	24.042
0.00023600	0.050291	24.032
0.00023550	0.050244	24.018
0.00023500	0.050240	24.006
0.00023450	0.050204	23.992
0.00023400	0.050169	23.981
0.00023350	0.050162	23.969
0.00023300	0.050125	23.954
0.00023250	0.050092	23.939
0.00023200	0.050089	23.925
0.00023150	0.050046	23.910
0.00023100	0.050039	23.895
0.00023050	0.049988	23.881
0.00023000	0.049971	23.865
0.00022950	0.049955	23.848
0.00022900	0.049909	23.832
0.00022850	0.049898	23.817
0.00022800	0.049870	23.800
0.00022750	0.049829	23.784
0.00022700	0.049816	23.765
0.00022650	0.049787	23.747
0.00022600	0.049774	23.729
0.00022550	0.049724	23.711
0.00022500	0.049715	23.692
0.00022450	0.049691	23.674
0.00022400	0.049647	23.654
0.00022350	0.049643	23.637
0.00022300	0.049605	23.617
0.00022250	0.049595	23.598
0.00022200	0.049555	23.579
0.00022150	0.049517	23.557
0.00022100	0.049513	23.537
0.00022050	0.049472	23.517
0.00022000	0.049440	23.494
0.00021950	0.049435	23.471
0.00021900	0.049389	23.450
0.00021850	0.049382	23.429
0.00021800	0.049337	23.408
0.00021750	0.049328	23.385
0.00021700	0.049298	23.362
0.00021650	0.049252	23.338
0.00021600	0.049248	23.316
0.00021550	0.049213	23.293
0.00021500	0.049174	23.268
0.00021450	0.049172	23.244
0.00021400	0.049133	23.221
0.00021350	0.049120	23.197
0.00021300	0.049070	23.173
0.00021250	0.049057	23.148
0.00021200	0.049030	23.121
0.00021150	0.048988	23.095
0.00021100	0.048985	23.070
0.00021050	0.048942	23.044
0.00021000	0.048934	23.018
0.00020950	0.048884	22.991
0.00020900	0.048873	22.965
0.00020850	0.048846	22.939
0.00020800	0.048799	22.913
0.00020750	0.048794	22.885
0.00020700	0.048757	22.858
0.00020650	0.048746	22.828
0.00020600	0.048693	22.801
0.00020550	0.048685	22.771
0.00020500	0.048650	22.743
0.00020450	0.048613	22.715
0.00020400	0.048608	22.687
0.00020350	0.048558	22.657
0.00020300	0.048542	22.628
0.00020250	0.048504	22.598
0.00020200	0.048498	22.568
0.00020150	0.048457	22.536
0.00020100	0.048420	22.506
0.00020050	0.048417	22.476
0.00020000	0.048364	22.446
0.00019950	0.048355	22.414
0.00019900	0.048330	22.383
0.00019850	0.048282	22.350
0.00019800	0.048264	22.318
0.00019750	0.048233	22.286
0.00019700	0.048223	22.253
0.00019650	0.048170	22.220
0.00019600	0.048156	22.186
0.00019550	0.048136	22.153
0.00019500	0.048085	22.120
0.00019450	0.048079	22.085
0.00019400	0.048046	22.051
0.00019350	0.048032	22.017
0.00019300	0.047979	21.985
0.00019250	0.047964	21.949
0.00019200	0.047937	21.915
0.00019150	0.047889	21.882
0.00019100	0.047882	21.846
0.00019050	0.047849	21.812
0.00019000	0.047814	21.777
0.00018950	0.047780	21.741
0.00018900	0.047776	21.707
0.00018850	0.047732	21.672
0.00018800	0.047697	21.634
0.00018750	0.047688	21.597
0.00018700	0.047637	21.561
0.00018650	0.047617	21.524
0.00018600	0.047601	21.488
0.00018550	0.047571	21.452
0.00018500	0.047539	21.415
0.00018450	0.047493	21.379
0.00018400	0.047488	21.341
0.00018350	0.047436	21.303
0.00018300	0.047415	21.265
0.00018250	0.047392	21.227
0.00018200	0.047374	21.189
0.00018150	0.047317	21.149
0.00018100	0.047302	21.110
0.00018050	0.047281	21.072
0.00018000	0.047227	21.033
0.00017950	0.047224	20.995
0.00017900	0.047179	20.957
0.00017850	0.047144	20.919
0.00017800	0.047112	20.879
0.00017750	0.047099	20.837
0.00017700	0.047074	20.796
0.00017650	0.047019	20.757
0.00017600	0.047011	20.717
0.00017550	0.046981	20.677
0.00017500	0.046931	20.636
0.00017450	0.046914	20.595
0.00017400	0.046874	20.553
0.00017350	0.046870	20.512
0.00017300	0.046820	20.470
0.00017250	0.046785	20.427
0.00017200	0.046777	20.385
0.00017150	0.046722	20.343
0.00017100	0.046716	20.301
0.00017050	0.046661	20.259
0.00017000	0.046652	20.217
0.00016950	0.046620	20.174
0.00016900	0.046566	20.131
0.00016850	0.046560	20.089
0.00016800	0.046518	20.044
0.00016750	0.046477	20.000
0.00016700	0.046451	19.956
0.00016650	0.046428	19.911
0.00016600	0.046412	19.867
0.00016550	0.046350	19.824
0.00016500	0.046340	19.779
0.00016450	0.046307	19.734
0.00016400	0.046255	19.689
0.00016350	0.046246	19.645
0.00016300	0.046206	19.599
0.00016250	0.046193	19.554
0.00016200	0.046130	19.509
0.00016150	0.046127	19.463
0.00016100	0.046071	19.417
0.00016050	0.046049	19.372
0.00016000	0.046024	19.327
0.00015950	0.045970	19.280
0.00015900	0.045966	19.233
0.00015850	0.045924	19.187
0.00015800	0.045894	19.140
0.00015750	0.045845	19.093
0.00015700	0.045839	19.045
0.00015650	0.045779	18.998
0.00015600	0.045754	18.950
0.00015550	0.045731	18.901
0.00015500	0.045678	18.854
0.00015450	0.045677	18.806
0.00015400	0.045633	18.758
0.00015350	0.045611	18.710
0.00015300	0.045553	18.661
0.00015250	0.045528	18.613
0.00015200	0.045502	18.563
0.00015150	0.045446	18.514
0.00015100	0.045444	18.465
0.00015050	0.045382	18.415
0.00015000	0.045369	18.366
0.00014950	0.045314	18.316
0.00014900	0.045309	18.267
0.00014850	0.045252	18.215
0.00014800	0.045212	18.164
0.00014750	0.045205	18.112
0.00014700	0.045147	18.063
0.00014650	0.045120	18.013
0.00014600	0.045078	17.964
0.00014550	0.045068	17.912
0.00014500	0.045024	17.863
0.00014450	0.044970	17.813
0.00014400	0.044963	17.763
0.00014350	0.044913	17.711
0.00014300	0.044863	17.659
0.00014250	0.044859	17.607
0.00014200	0.044807	17.556
0.00014150	0.044790	17.504
0.00014100	0.044723	17.452
0.00014050	0.044713	17.401
0.00014000	0.044669	17.348
0.00013950	0.044616	17.296
0.00013900	0.044611	17.244
0.00013850	0.044545	17.193
0.00013800	0.044535	17.142
0.00013750	0.044477	17.090
0.00013700	0.044466	17.037
0.00013650	0.044397	16.985
0.00013600	0.044380	16.933
0.00013550	0.044332	16.879
0.00013500	0.044321	16.826
0.00013450	0.044288	16.773
0.00013400	0.044228	16.719
0.00013350	0.044181	16.665
0.00013300	0.044173	16.610
0.00013250	0.044118	16.557
0.00013200	0.044100	16.500
0.00013150	0.044028	16.445
0.00013100	0.044005	16.390
0.00013050	0.043955	16.335
0.00013000	0.043935	16.278
0.00012950	0.043906	16.224
0.00012900	0.043834	16.168
0.00012850	0.043827	16.112
0.00012800	0.043762	16.057
0.00012750	0.043753	16.000
0.00012700	0.043696	15.875
0.00012650	0.043676	15.862
0.00012600	0.043603	15.826
0.00012550	0.043584	15.778
0.00012500	0.043555	15.724
0.00012450	0.043524	15.669
0.00012400	0.043475	15.612
0.00012350	0.043406	15.553
0.00012300	0.043393	15.495
0.00012250	0.043345	15.438
0.00012200	0.043288	15.381
0.00012150	0.043282	15.322
0.00012100	0.043215	15.265
0.00012050	0.043169	15.208
0.00012000	0.043132	15.151
0.00011950	0.043098	15.092
0.00011900	0.043074	15.033
0.00011850	0.042998	14.974
0.00011800	0.042987	14.916
0.00011750	0.042929	14.858
0.00011700	0.042876	14.799
0.00011650	0.042869	14.741
0.00011600	0.042815	14.683
0.00011550	0.042788	14.623
0.00011500	0.042708	14.564
0.00011450	0.042682	14.506
0.00011400	0.042645	14.446
0.00011350	0.042573	14.385
0.00011300	0.042567	14.324
0.00011250	0.042508	14.266
0.00011200	0.042444	14.205
0.00011150	0.042417	14.146
0.00011100	0.042373	14.086
0.00011050	0.042356	14.026
0.00011000	0.042277	13.967
0.00010950	0.042241	13.904
0.00010900	0.042210	13.843
0.00010850	0.042129	13.780
0.00010800	0.042121	13.719
0.00010750	0.042055	13.659
0.00010700	0.042042	13.599
0.00010650	0.041960	13.537
0.00010600	0.041915	13.475
0.00010550	0.041900	13.414
0.00010500	0.041816	13.353
0.00010450	0.041779	13.290
0.00010400	0.041756	13.227
0.00010350	0.041707	13.165
0.00010300	0.041642	13.100
0.00010250	0.041583	13.038
0.00010200	0.041573	12.977
0.00010150	0.041488	12.915
0.00010100	0.041443	12.852
0.00010050	0.041427	12.790
1.0000e-04	0.041333	12.615
		
1.0000e-04	0.041273	12.564
9.9800e-05	0.041348	12.574
9.9600e-05	0.041288	12.582
9.9400e-05	0.041285	12.574
9.9200e-05	0.041270	12.556
9.9000e-05	0.041225	12.534
9.8800e-05	0.041204	12.510
9.8600e-05	0.041221	12.484
9.8400e-05	0.041180	12.458
9.8200e-05	0.041149	12.433
9.8000e-05	0.041166	12.408
9.7800e-05	0.041104	12.383
9.7600e-05	0.041112	12.357
9.7400e-05	0.041065	12.332
9.7200e-05	0.041084	12.306
9.7000e-05	0.041033	12.281
9.6800e-05	0.041017	12.255
9.6600e-05	0.041015	12.229
9.6400e-05	0.040957	12.204
9.6200e-05	0.040983	12.178
9.6000e-05	0.040941	12.152
9.5800e-05	0.040902	12.127
9.5600e-05	0.040886	12.102
9.5400e-05	0.040871	12.076
9.5200e-05	0.040884	12.050
9.5000e-05	0.040818	12.024
9.4800e-05	0.040813	11.999
9.4600e-05	0.040819	11.974
9.4400e-05	0.040793	11.948
9.4200e-05	0.040767	11.922
9.4000e-05	0.040711	11.896
9.3800e-05	0.040735	11.870
9.3600e-05	0.040693	11.844
9.3400e-05	0.040650	11.818
9.3200e-05	0.040674	11.792
9.3000e-05	0.040633	11.766
9.2800e-05	0.040621	11.740
9.2600e-05	0.040565	11.714
9.2400e-05	0.040592	11.689
9.2200e-05	0.040527	11.663
9.2000e-05	0.040530	11.637
9.1800e-05	0.040508	11.611
9.1600e-05	0.040458	11.586
9.1400e-05	0.040442	11.560
9.1200e-05	0.040443	11.534
9.1000e-05	0.040439	11.507
9.0800e-05	0.040369	11.481
9.0600e-05	0.040394	11.455
9.0400e-05	0.040355	11.429
9.0200e-05	0.040308	11.403
9.0000e-05	0.040336	11.377
8.9800e-05	0.040275	11.351
8.9600e-05	0.040295	11.325
8.9400e-05	0.040223	11.299
8.9200e-05	0.040226	11.273
8.9000e-05	0.040221	11.247
8.8800e-05	0.040152	11.221
8.8600e-05	0.040158	11.195
8.8400e-05	0.040152	11.169
8.8200e-05	0.040083	11.144
8.8000e-05	0.040092	11.118
8.7800e-05	0.040047	11.093
8.7600e-05	0.040072	11.067
8.7400e-05	0.040004	11.040
8.7200e-05	0.039989	11.014
8.7000e-05	0.039998	10.988
8.6800e-05	0.039926	10.962
8.6600e-05	0.039938	10.936
8.6400e-05	0.039885	10.910
8.6200e-05	0.039907	10.884
8.6000e-05	0.039881	10.858
8.5800e-05	0.039813	10.832
8.5600e-05	0.039829	10.806
8.5400e-05	0.039814	10.781
8.5200e-05	0.039747	10.755
8.5000e-05	0.039735	10.729
8.4800e-05	0.039751	10.704
8.4600e-05	0.039706	10.678
8.4400e-05	0.039704	10.652
8.4200e-05	0.039634	10.626
8.4000e-05	0.039624	10.599
8.3800e-05	0.039637	10.573
8.3600e-05	0.039567	10.547
8.3400e-05	0.039548	10.522
8.3200e-05	0.039564	10.496
8.3000e-05	0.039491	10.470
8.2800e-05	0.039511	10.444
8.2600e-05	0.039443	10.418
8.2400e-05	0.039439	10.392
8.2200e-05	0.039443	10.365
8.2000e-05	0.039370	10.340
8.1800e-05	0.039373	10.314
8.1600e-05	0.039369	10.289
8.1400e-05	0.039296	10.263
8.1200e-05	0.039320	10.237
8.1000e-05	0.039245	10.210
8.0800e-05	0.039261	10.185
8.0600e-05	0.039250	10.159
8.0400e-05	0.039172	10.133
8.0200e-05	0.039182	10.107
8.0000e-05	0.039168	10.080
7.9800e-05	0.039156	10.054
7.9600e-05	0.039105	10.027
7.9400e-05	0.039052	10.001
7.9200e-05	0.039079	9.9742
7.9000e-05	0.039023	9.9477
7.8800e-05	0.038978	9.9225
7.8600e-05	0.039007	9.8967
7.8400e-05	0.038930	9.8708
7.8200e-05	0.038923	9.8447
7.8000e-05	0.038927	9.8192
7.7800e-05	0.038888	9.7929
7.7600e-05	0.038864	9.7667
7.7400e-05	0.038795	9.7404
7.7200e-05	0.038827	9.7146
7.7000e-05	0.038771	9.6877
7.6800e-05	0.038737	9.6613
7.6600e-05	0.038751	9.6350
7.6400e-05	0.038672	9.6083
7.6200e-05	0.038663	9.5825
7.6000e-05	0.038616	9.5564
7.5800e-05	0.038637	9.5292
7.5600e-05	0.038606	9.5028
7.5400e-05	0.038539	9.4767
7.5200e-05	0.038572	9.4508
7.5000e-05	0.038488	9.4247
7.4800e-05	0.038491	9.3985
7.4600e-05	0.038480	9.3722
7.4400e-05	0.038403	9.3455
7.4200e-05	0.038436	9.3190
7.4000e-05	0.038378	9.2931
7.3800e-05	0.038372	9.2667
7.3600e-05	0.038295	9.2403
7.3400e-05	0.038319	9.2137
7.3200e-05	0.038266	9.1873
7.3000e-05	0.038224	9.1605
7.2800e-05	0.038251	9.1347
7.2600e-05	0.038162	9.1084
7.2400e-05	0.038173	9.0822
7.2200e-05	0.038114	9.0557
7.2000e-05	0.038144	9.0295
7.1800e-05	0.038063	9.0026
7.1600e-05	0.038052	8.9762
7.1400e-05	0.038055	8.9500
7.1200e-05	0.037968	8.9238
7.1000e-05	0.037987	8.8974
7.0800e-05	0.037950	8.8706
7.0600e-05	0.037952	8.8441
7.0400e-05	0.037858	8.8175
7.0200e-05	0.037863	8.7910
7.0000e-05	0.037843	8.7651
6.9800e-05	0.037767	8.7402
6.9600e-05	0.037766	8.7141
6.9400e-05	0.037725	8.6871
6.9200e-05	0.037748	8.6604
6.9000e-05	0.037655	8.6341
6.8800e-05	0.037682	8.6073
6.8600e-05	0.037598	8.5807
6.8400e-05	0.037613	8.5543
6.8200e-05	0.037591	8.5277
6.8000e-05	0.037580	8.5016
6.7800e-05	0.037493	8.4757
6.7600e-05	0.037490	8.4490
6.7400e-05	0.037431	8.4225
6.7200e-05	0.037462	8.3959
6.7000e-05	0.037363	8.3692
6.6800e-05	0.037372	8.3422
6.6600e-05	0.037303	8.3152
6.6400e-05	0.037341	8.2882
6.6200e-05	0.037254	8.2616
6.6000e-05	0.037242	8.2351
6.5800e-05	0.037185	8.2091
6.5600e-05	0.037221	8.1830
6.5400e-05	0.037119	8.1568
6.5200e-05	0.037143	8.1306
6.5000e-05	0.037116	8.0779
6.4800e-05	0.037060	8.0707
6.4600e-05	0.037071	8.0538
6.4400e-05	0.036978	8.0316
6.4200e-05	0.036952	8.0062
6.4000e-05	0.036973	7.9807
6.3800e-05	0.036877	7.9546
6.3600e-05	0.036864	7.9285
6.3400e-05	0.036818	7.9019
6.3200e-05	0.036827	7.8754
6.3000e-05	0.036740	7.8485
6.2800e-05	0.036771	7.8217
6.2600e-05	0.036693	7.7950
6.2400e-05	0.036723	7.7686
6.2200e-05	0.036617	7.7418
6.2000e-05	0.036621	7.7150
6.1800e-05	0.036617	7.6889
6.1600e-05	0.036515	7.6625
6.1400e-05	0.036540	7.6357
6.1200e-05	0.036459	7.6094
6.1000e-05	0.036494	7.5826
6.0800e-05	0.036400	7.5557
6.0600e-05	0.036375	7.5284
6.0400e-05	0.036391	7.5026
6.0200e-05	0.036288	7.4759
6.0000e-05	0.036283	7.4489
5.9800e-05	0.036286	7.4231
5.9600e-05	0.036252	7.3968
5.9400e-05	0.036198	7.3704
5.9200e-05	0.036115	7.3437
5.9000e-05	0.036157	7.3171
5.8800e-05	0.036079	7.2902
5.8600e-05	0.036014	7.2634
5.8400e-05	0.036055	7.2376
5.8200e-05	0.035953	7.2108
5.8000e-05	0.035983	7.1839
5.7800e-05	0.035873	7.1570
5.7600e-05	0.035898	7.1305
5.7400e-05	0.035848	7.1042
5.7200e-05	0.035768	7.0774
5.7000e-05	0.035805	7.0502
5.6800e-05	0.035725	7.0236
5.6600e-05	0.035740	6.9978
5.6400e-05	0.035624	6.9712
5.6200e-05	0.035665	6.9445
5.6000e-05	0.035573	6.9177
5.5800e-05	0.035528	6.8907
5.5600e-05	0.035561	6.8641
5.5400e-05	0.035454	6.8378
5.5200e-05	0.035426	6.8120
5.5000e-05	0.035373	6.7855
5.4800e-05	0.035380	6.7587
5.4600e-05	0.035366	6.7316
5.4400e-05	0.035254	6.7048
5.4200e-05	0.035273	6.6797
5.4000e-05	0.035229	6.6534
5.3800e-05	0.035143	6.6262
5.3600e-05	0.035189	6.6000
5.3400e-05	0.035097	6.5739
5.3200e-05	0.035117	6.5470
5.3000e-05	0.034994	6.5205
5.2800e-05	0.034988	6.4939
5.2600e-05	0.034993	6.4673
5.2400e-05	0.034871	6.4409
5.2200e-05	0.034881	6.4137
5.2000e-05	0.034795	6.3861
5.1800e-05	0.034836	6.3585
5.1600e-05	0.034735	6.3294
5.1400e-05	0.034704	6.2990
5.1200e-05	0.034717	6.2664
5.1000e-05	0.034586	6.2313
5.0800e-05	0.034617	6.1939
5.0600e-05	0.034514	6.1628
5.0400e-05	0.034557	6.1302
5.0200e-05	0.034443	6.0994
5.0000e-05	0.034397	6.0658
4.9800e-05	0.034433	6.0348
4.9600e-05	0.034313	6.0065
4.9400e-05	0.034275	5.9787
4.9200e-05	0.034300	5.9482
4.9000e-05	0.034239	5.9195
4.8800e-05	0.034166	5.8927
4.8600e-05	0.034098	5.8650
4.8400e-05	0.034126	5.8375
4.8200e-05	0.033991	5.8105
4.8000e-05	0.034037	5.7827
4.7800e-05	0.033947	5.7560
4.7600e-05	0.033969	5.7307
4.7400e-05	0.033822	5.7044
4.7200e-05	0.033833	5.6784
4.7000e-05	0.033817	5.6522
4.6800e-05	0.033683	5.6262
4.6600e-05	0.033733	5.6013
4.6400e-05	0.033644	5.5765
4.6200e-05	0.033664	5.5505
4.6000e-05	0.033532	5.5248
4.5800e-05	0.033480	5.5000
4.5600e-05	0.033524	5.4739
4.5400e-05	0.033380	5.4485
4.5200e-05	0.033381	5.4235
4.5000e-05	0.033364	5.3987
4.4800e-05	0.033341	5.3771
4.4600e-05	0.033237	5.3524
4.4400e-05	0.033156	5.3272
4.4200e-05	0.033203	5.3034
4.4000e-05	0.033054	5.2777
4.3800e-05	0.033023	5.2520
4.3600e-05	0.033056	5.2264
4.3400e-05	0.032908	5.2017
4.3200e-05	0.032948	5.1785
4.3000e-05	0.032805	5.1550
4.2800e-05	0.032864	5.1294
4.2600e-05	0.032728	5.1043
4.2400e-05	0.032701	5.0795
4.2200e-05	0.032704	5.0543
4.2000e-05	0.032552	5.0297
4.1800e-05	0.032565	5.0048
4.1600e-05	0.032459	4.9810
4.1400e-05	0.032499	4.9569
4.1200e-05	0.032428	4.9326
4.1000e-05	0.032306	4.9081
4.0800e-05	0.032359	4.8839
4.0600e-05	0.032255	4.8595
4.0400e-05	0.032145	4.8352
4.0200e-05	0.032189	4.8109
4.0000e-05	0.032117	4.7872
3.9800e-05	0.031989	4.7627
3.9600e-05	0.031970	4.7380
3.9400e-05	0.031906	4.7140
3.9200e-05	0.031957	4.6895
3.9000e-05	0.031792	4.6651
3.8800e-05	0.031763	4.6401
3.8600e-05	0.031790	4.6159
3.8400e-05	0.031606	4.5921
3.8200e-05	0.031659	4.5676
3.8000e-05	0.031592	4.5436
3.7800e-05	0.031656	4.5230
3.7600e-05	0.031529	4.5191
3.7400e-05	0.031538	4.5063
3.7200e-05	0.031411	4.4879
3.7000e-05	0.031391	4.4671
3.6800e-05	0.031374	4.4466
3.6600e-05	0.031236	4.4265
3.6400e-05	0.031228	4.4053
3.6200e-05	0.031179	4.3844
3.6000e-05	0.031064	4.3648
3.5800e-05	0.031093	4.3463
3.5600e-05	0.031002	4.3251
3.5400e-05	0.030957	4.3054
3.5200e-05	0.030836	4.2866
3.5000e-05	0.030858	4.2696
3.4800e-05	0.030709	4.2535
3.4600e-05	0.030705	4.2349
3.4400e-05	0.030669	4.2142
3.4200e-05	0.030529	4.1923
3.4000e-05	0.030512	4.1694
3.3800e-05	0.030463	4.1450
3.3600e-05	0.030351	4.1200
3.3400e-05	0.030295	4.0940
3.3200e-05	0.030269	4.0677
3.3000e-05	0.030245	4.0414
3.2800e-05	0.030092	4.0159
3.2600e-05	0.030089	3.9905
3.2400e-05	0.030027	3.9647
3.2200e-05	0.029898	3.9381
3.2000e-05	0.029901	3.9120
3.1800e-05	0.029822	3.8866
3.1600e-05	0.029704	3.8603
3.1400e-05	0.029725	3.8343
3.1200e-05	0.029590	3.8087
3.1000e-05	0.029614	3.7829
3.0800e-05	0.029449	3.7559
3.0600e-05	0.029404	3.7297
3.0400e-05	0.029403	3.7040
3.0200e-05	0.029232	3.6781
3.0000e-05	0.029232	3.6516
2.9800e-05	0.029169	3.6253
2.9600e-05	0.029021	3.5983
2.9400e-05	0.029035	3.5728
2.9200e-05	0.028903	3.5468
2.9000e-05	0.028921	3.5203
2.8800e-05	0.028831	3.4931
2.8600e-05	0.028769	3.4679
2.8400e-05	0.028649	3.4425
2.8200e-05	0.028534	3.4167
2.8000e-05	0.028557	3.3905
2.7800e-05	0.028370	3.3638
2.7600e-05	0.028374	3.3372
2.7400e-05	0.028291	3.3109
2.7200e-05	0.028139	3.2854
2.7000e-05	0.028172	3.2593
2.6800e-05	0.028031	3.2330
2.6600e-05	0.028016	3.2075
2.6400e-05	0.027822	3.1812
2.6200e-05	0.027843	3.1550
2.6000e-05	0.027726	3.1289
2.5800e-05	0.027576	3.1029
2.5600e-05	0.027609	3.0765
2.5400e-05	0.027457	3.0500
2.5200e-05	0.027335	3.0243
2.5000e-05	0.027362	2.9980
2.4800e-05	0.027208	2.9718
2.4600e-05	0.027202	2.9459
2.4400e-05	0.026993	2.9198
2.4200e-05	0.026976	2.8929
2.4000e-05	0.026868	2.8671
2.3800e-05	0.026894	2.8405
2.3600e-05	0.026778	2.8348
2.3400e-05	0.026768	2.8186
2.3200e-05	0.026593	2.7970
2.3000e-05	0.026542	2.7731
2.2800e-05	0.026478	2.7475
2.2600e-05	0.026312	2.7214
2.2400e-05	0.026274	2.6960
2.2200e-05	0.026145	2.6706
2.2000e-05	0.026130	2.6444
2.1800e-05	0.025949	2.6189
2.1600e-05	0.025893	2.5930
2.1400e-05	0.025789	2.5668
2.1200e-05	0.025638	2.5410
2.1000e-05	0.025616	2.5157
2.0800e-05	0.025503	2.4900
2.0600e-05	0.025330	2.4647
2.0400e-05	0.025301	2.4397
2.0200e-05	0.025140	2.4147
2.0000e-05	0.025120	2.3884
1.9800e-05	0.024970	2.3636
1.9600e-05	0.024813	2.3387
1.9400e-05	0.024802	2.3130
1.9200e-05	0.024605	2.2879
1.9000e-05	0.024514	2.2632
1.8800e-05	0.024457	2.2382
1.8600e-05	0.024245	2.2133
1.8400e-05	0.024229	2.1883
1.8200e-05	0.024015	2.1634
1.8000e-05	0.023968	2.1380
1.7800e-05	0.023807	2.1125
1.7600e-05	0.023680	2.0882
1.7400e-05	0.023608	2.0632
1.7200e-05	0.023396	2.0380
1.7000e-05	0.023385	2.0135
1.6800e-05	0.023216	1.9887
1.6600e-05	0.023155	1.9638
1.6400e-05	0.022897	1.9393
1.6200e-05	0.022817	1.9149
1.6000e-05	0.022699	1.8903
1.5800e-05	0.022479	1.8655
1.5600e-05	0.022451	1.8405
1.5400e-05	0.022250	1.8160
1.5200e-05	0.022235	1.7734
1.5000e-05	0.022083	1.7678
1.4800e-05	0.021980	1.7530
1.4600e-05	0.021877	1.7328
1.4400e-05	0.021670	1.7099
1.4200e-05	0.021502	1.6862
1.4000e-05	0.021404	1.6621
1.3800e-05	0.021164	1.6381
1.3600e-05	0.021099	1.6138
1.3400e-05	0.020859	1.5894
1.3200e-05	0.020762	1.5650
1.3000e-05	0.020530	1.5413
1.2800e-05	0.020449	1.5173
1.2600e-05	0.020236	1.4943
1.2400e-05	0.020137	1.4712
1.2200e-05	0.019869	1.4485
1.2000e-05	0.019751	1.4255
1.1800e-05	0.019511	1.4022
1.1600e-05	0.019396	1.3798
1.1400e-05	0.019151	1.3573
1.1200e-05	0.018967	1.3345
1.1000e-05	0.018861	1.3117
1.0800e-05	0.018701	1.2891
1.0600e-05	0.018422	1.2659
1.0400e-05	0.018225	1.2428
1.0200e-05	0.018060	1.2204
		
1.0000e-05	0.017924	1.1789
9.9000e-06	0.017754	1.1760
9.8000e-06	0.017706	1.1691
9.7000e-06	0.017563	1.1600
9.6000e-06	0.017524	1.1501
9.5000e-06	0.017340	1.1397
9.4000e-06	0.017271	1.1290
9.3000e-06	0.017170	1.1184
9.2000e-06	0.016987	1.1078
9.1000e-06	0.016961	1.0973
9.0000e-06	0.016812	1.0865
8.9000e-06	0.016735	1.0754
8.8000e-06	0.016528	1.0645
8.7000e-06	0.016454	1.0536
8.6000e-06	0.016366	1.0425
8.5000e-06	0.016161	1.0314
8.4000e-06	0.016076	1.0205
8.3000e-06	0.015997	1.0098
8.2000e-06	0.015786	0.99903
8.1000e-06	0.015711	0.98854
8.0000e-06	0.015539	0.97770
7.9000e-06	0.015485	0.96700
7.8000e-06	0.015296	0.95616
7.7000e-06	0.015197	0.94568
7.6000e-06	0.015056	0.93525
7.5000e-06	0.014874	0.92463
7.4000e-06	0.014825	0.91399
7.3000e-06	0.014631	0.90342
7.2000e-06	0.014440	0.89313
7.1000e-06	0.014402	0.88287
7.0000e-06	0.014187	0.87281
6.9000e-06	0.014132	0.86276
6.8000e-06	0.013878	0.85295
6.7000e-06	0.013756	0.84303
6.6000e-06	0.013655	0.83321
6.5000e-06	0.013401	0.82313
6.4000e-06	0.013326	0.81318
6.3000e-06	0.013208	0.80295
6.2000e-06	0.012927	0.79297
6.1000e-06	0.012896	0.78345
6.0000e-06	0.012704	0.77386
5.9000e-06	0.012499	0.76432
5.8000e-06	0.012356	0.75527
5.7000e-06	0.012219	0.74657
5.6000e-06	0.012096	0.72788
5.5000e-06	0.011889	0.72575
5.4000e-06	0.011757	0.72025
5.3000e-06	0.011565	0.71278
5.2000e-06	0.011389	0.70492
5.1000e-06	0.011230	0.69703
5.0000e-06	0.010991	0.68932
4.9000e-06	0.010530	0.68831
4.8000e-06	0.010276	0.69249
4.7000e-06	0.010129	0.69156
4.6000e-06	0.0099747	0.68650
4.5000e-06	0.0097641	0.67944
4.4000e-06	0.0095578	0.67180
4.3000e-06	0.0094246	0.66364
4.2000e-06	0.0091609	0.65553
4.1000e-06	0.0090523	0.64744
4.0000e-06	0.0087581	0.63968
3.9000e-06	0.0086403	0.63250
3.8000e-06	0.0083751	0.62573
3.7000e-06	0.0082053	0.61955
3.6000e-06	0.0075392	0.61840
3.5000e-06	0.0073892	0.63016
3.4000e-06	0.0070977	0.63309
3.3000e-06	0.0069861	0.62891
3.2000e-06	0.0067068	0.62728
3.1000e-06	0.0065373	0.62398
3.0000e-06	0.0063382	0.61943
2.9000e-06	0.0061161	0.61433
2.8000e-06	0.0059522	0.60922
2.7000e-06	0.0056773	0.60433
2.6000e-06	0.0055590	0.59939
2.5000e-06	0.0052350	0.59420
2.4000e-06	0.0050378	0.58552
2.3000e-06	0.0045889	0.55745
2.2000e-06	0.0037227	0.50848
2.1000e-06	0.0034156	0.47133
2.0000e-06	0.0041104	0.56615
1.9000e-06	0.0031791	0.56312
1.8000e-06	0.0021043	0.54792
1.7000e-06	0.0018587	0.56907
1.6000e-06	0.0013191	0.62001
1.5000e-06	0.00074448	0.79250
1.4000e-06	0.00036086	1.2288
1.3000e-06	0.0011376	0.92167
1.2000e-06	0.0010296	1.0169
1.1000e-06	0.00029227	1.3791
1.0000e-06	0.00020166	0.91953
9.0000e-07	0.00018346	1.0305
8.0000e-07	0.00017236	1.0680
7.0000e-07	0.00016509	1.1695
6.0000e-07	0.00015120	1.3873


==> Fig6_55K.TXT <==
I	V	dIdV_55K
0.00083500	0.13085	6.2319
0.00083450	0.13073	6.2331
0.00083400	0.13071	6.2359
0.00083350	0.13052	6.2390
0.00083300	0.13051	6.2428
0.00083250	0.13033	6.2462
0.00083200	0.13028	6.2504
0.00083150	0.13017	6.2538
0.00083100	0.13002	6.2578
0.00083050	0.13000	6.2622
0.00083000	0.12986	6.2656
0.00082950	0.12982	6.2698
0.00082900	0.12963	6.2732
0.00082850	0.12958	6.2772
0.00082800	0.12952	6.2805
0.00082750	0.12933	6.2847
0.00082700	0.12931	6.2884
0.00082650	0.12916	6.2923
0.00082600	0.12904	6.2966
0.00082550	0.12896	6.3002
0.00082500	0.12888	6.3043
0.00082450	0.12883	6.3078
0.00082400	0.12865	6.3116
0.00082350	0.12863	6.3153
0.00082300	0.12848	6.3194
0.00082250	0.12837	6.3231
0.00082200	0.12833	6.3268
0.00082150	0.12815	6.3310
0.00082100	0.12813	6.3345
0.00082050	0.12796	6.3385
0.00082000	0.12794	6.3422
0.00081950	0.12780	6.3463
0.00081900	0.12769	6.3506
0.00081850	0.12766	6.3542
0.00081800	0.12749	6.3582
0.00081750	0.12739	6.3616
0.00081700	0.12736	6.3660
0.00081650	0.12725	6.3700
0.00081600	0.12714	6.3735
0.00081550	0.12699	6.3772
0.00081500	0.12698	6.3810
0.00081450	0.12684	6.3845
0.00081400	0.12670	6.3888
0.00081350	0.12669	6.3924
0.00081300	0.12654	6.3961
0.00081250	0.12641	6.4006
0.00081200	0.12634	6.4042
0.00081150	0.12623	6.4083
0.00081100	0.12621	6.4120
0.00081050	0.12606	6.4161
0.00081000	0.12593	6.4192
0.00080950	0.12591	6.4236
0.00080900	0.12576	6.4273
0.00080850	0.12566	6.4312
0.00080800	0.12563	6.4348
0.00080750	0.12548	6.4392
0.00080700	0.12544	6.4433
0.00080650	0.12526	6.4471
0.00080600	0.12520	6.4513
0.00080550	0.12514	6.4549
0.00080500	0.12496	6.4594
0.00080450	0.12491	6.4629
0.00080400	0.12486	6.4667
0.00080350	0.12468	6.4704
0.00080300	0.12465	6.4746
0.00080250	0.12450	6.4784
0.00080200	0.12448	6.4828
0.00080150	0.12431	6.4866
0.00080100	0.12424	6.4902
0.00080050	0.12418	6.4943
0.00080000	0.12401	6.4980
0.00079950	0.12398	6.5018
0.00079900	0.12390	6.5060
0.00079850	0.12373	6.5096
0.00079800	0.12368	6.5139
0.00079750	0.12356	6.5175
0.00079700	0.12353	6.5218
0.00079650	0.12338	6.5263
0.00079600	0.12326	6.5296
0.00079550	0.12324	6.5330
0.00079500	0.12310	6.5374
0.00079450	0.12300	6.5409
0.00079400	0.12296	6.5452
0.00079350	0.12278	6.5494
0.00079300	0.12274	6.5527
0.00079250	0.12260	6.5565
0.00079200	0.12256	6.5610
0.00079150	0.12247	6.5644
0.00079100	0.12231	6.5687
0.00079050	0.12229	6.5724
0.00079000	0.12216	6.5767
0.00078950	0.12203	6.5803
0.00078900	0.12196	6.5845
0.00078850	0.12187	6.5879
0.00078800	0.12182	6.5925
0.00078750	0.12166	6.5961
0.00078700	0.12159	6.6006
0.00078650	0.12154	6.6046
0.00078600	0.12138	6.6087
0.00078550	0.12131	6.6122
0.00078500	0.12126	6.6165
0.00078450	0.12118	6.6201
0.00078400	0.12106	6.6238
0.00078350	0.12092	6.6280
0.00078300	0.12089	6.6318
0.00078250	0.12071	6.6362
0.00078200	0.12069	6.6401
0.00078150	0.12058	6.6442
0.00078100	0.12043	6.6479
0.00078050	0.12041	6.6523
0.00078000	0.12029	6.6559
0.00077950	0.12018	6.6602
0.00077900	0.12008	6.6637
0.00077850	0.12006	6.6678
0.00077800	0.11991	6.6718
0.00077750	0.11980	6.6762
0.00077700	0.11977	6.6799
0.00077650	0.11960	6.6847
0.00077600	0.11959	6.6883
0.00077550	0.11947	6.6922
0.00077500	0.11933	6.6964
0.00077450	0.11925	6.7005
0.00077400	0.11922	6.7041
0.00077350	0.11912	6.7079
0.00077300	0.11897	6.7124
0.00077250	0.11895	6.7161
0.00077200	0.11879	6.7207
0.00077150	0.11870	6.7241
0.00077100	0.11867	6.7279
0.00077050	0.11851	6.7323
0.00077000	0.11844	6.7359
0.00076950	0.11832	6.7404
0.00076900	0.11825	6.7443
0.00076850	0.11822	6.7489
0.00076800	0.11805	6.7525
0.00076750	0.11799	6.7571
0.00076700	0.11793	6.7607
0.00076650	0.11777	6.7651
0.00076600	0.11772	6.7691
0.00076550	0.11766	6.7728
0.00076500	0.11750	6.7769
0.00076450	0.11748	6.7807
0.00076400	0.11731	6.7852
0.00076350	0.11729	6.7889
0.00076300	0.11718	6.7936
0.00076250	0.11703	6.7971
0.00076200	0.11701	6.8013
0.00076150	0.11688	6.8053
0.00076100	0.11682	6.8089
0.00076050	0.11673	6.8138
0.00076000	0.11658	6.8178
0.00075950	0.11657	6.8221
0.00075900	0.11644	6.8258
0.00075850	0.11639	6.8298
0.00075800	0.11625	6.8337
0.00075750	0.11614	6.8374
0.00075700	0.11611	6.8421
0.00075650	0.11595	6.8459
0.00075600	0.11591	6.8500
0.00075550	0.11583	6.8541
0.00075500	0.11568	6.8575
0.00075450	0.11567	6.8622
0.00075400	0.11553	6.8661
0.00075350	0.11549	6.8707
0.00075300	0.11532	6.8744
0.00075250	0.11526	6.8786
0.00075200	0.11521	6.8825
0.00075150	0.11504	6.8861
0.00075100	0.11501	6.8905
0.00075050	0.11492	6.8942
0.00075000	0.11478	6.8982
0.00074950	0.11472	6.9029
0.00074900	0.11463	6.9064
0.00074850	0.11458	6.9102
0.00074800	0.11442	6.9148
0.00074750	0.11441	6.9187
0.00074700	0.11424	6.9228
0.00074650	0.11422	6.9268
0.00074600	0.11409	6.9304
0.00074550	0.11399	6.9339
0.00074500	0.11390	6.9385
0.00074450	0.11389	6.9425
0.00074400	0.11371	6.9471
0.00074350	0.11370	6.9507
0.00074300	0.11354	6.9543
0.00074250	0.11350	6.9586
0.00074200	0.11338	6.9628
0.00074150	0.11327	6.9665
0.00074100	0.11325	6.9707
0.00074050	0.11315	6.9751
0.00074000	0.11308	6.9787
0.00073950	0.11292	6.9835
0.00073900	0.11285	6.9874
0.00073850	0.11280	6.9908
0.00073800	0.11265	6.9953
0.00073750	0.11257	6.9991
0.00073700	0.11254	7.0038
0.00073650	0.11246	7.0075
0.00073600	0.11237	7.0114
0.00073550	0.11221	7.0160
0.00073500	0.11216	7.0197
0.00073450	0.11210	7.0239
0.00073400	0.11193	7.0284
0.00073350	0.11192	7.0323
0.00073300	0.11180	7.0359
0.00073250	0.11177	7.0397
0.00073200	0.11161	7.0439
0.00073150	0.11152	7.0481
0.00073100	0.11149	7.0522
0.00073050	0.11132	7.0564
0.00073000	0.11130	7.0605
0.00072950	0.11117	7.0640
0.00072900	0.11107	7.0688
0.00072850	0.11098	7.0722
0.00072800	0.11095	7.0761
0.00072750	0.11083	7.0807
0.00072700	0.11073	7.0846
0.00072650	0.11070	7.0894
0.00072600	0.11056	7.0930
0.00072550	0.11047	7.0965
0.00072500	0.11044	7.1004
0.00072450	0.11028	7.1054
0.00072400	0.11027	7.1088
0.00072350	0.11010	7.1131
0.00072300	0.11009	7.1171
0.00072250	0.10993	7.1215
0.00072200	0.10991	7.1255
0.00072150	0.10980	7.1290
0.00072100	0.10968	7.1334
0.00072050	0.10965	7.1374
0.00072000	0.10950	7.1413
0.00071950	0.10948	7.1455
0.00071900	0.10941	7.1497
0.00071850	0.10925	7.1536
0.00071800	0.10921	7.1586
0.00071750	0.10911	7.1625
0.00071700	0.10897	7.1661
0.00071650	0.10897	7.1695
0.00071600	0.10884	7.1746
0.00071550	0.10872	7.1784
0.00071500	0.10870	7.1823
0.00071450	0.10858	7.1866
0.00071400	0.10854	7.1910
0.00071350	0.10838	7.1945
0.00071300	0.10833	7.1996
0.00071250	0.10826	7.2036
0.00071200	0.10812	7.2072
0.00071150	0.10811	7.2113
0.00071100	0.10795	7.2158
0.00071050	0.10792	7.2193
0.00071000	0.10777	7.2237
0.00070950	0.10775	7.2272
0.00070900	0.10765	7.2314
0.00070850	0.10752	7.2358
0.00070800	0.10751	7.2397
0.00070750	0.10736	7.2444
0.00070700	0.10728	7.2486
0.00070650	0.10724	7.2523
0.00070600	0.10718	7.2570
0.00070550	0.10703	7.2610
0.00070500	0.10694	7.2644
0.00070450	0.10689	7.2687
0.00070400	0.10675	7.2727
0.00070350	0.10670	7.2768
0.00070300	0.10664	7.2810
0.00070250	0.10649	7.2851
0.00070200	0.10647	7.2892
0.00070150	0.10637	7.2933
0.00070100	0.10633	7.2972
0.00070050	0.10617	7.3011
0.00070000	0.10611	7.3049
0.00069950	0.10604	7.3100
0.00069900	0.10590	7.3135
0.00069850	0.10589	7.3178
0.00069800	0.10575	7.3216
0.00069750	0.10566	7.3259
0.00069700	0.10564	7.3297
0.00069650	0.10553	7.3339
0.00069600	0.10548	7.3374
0.00069550	0.10536	7.3417
0.00069500	0.10523	7.3464
0.00069450	0.10522	7.3499
0.00069400	0.10509	7.3540
0.00069350	0.10498	7.3588
0.00069300	0.10497	7.3623
0.00069250	0.10481	7.3662
0.00069200	0.10477	7.3703
0.00069150	0.10470	7.3740
0.00069100	0.10464	7.3780
0.00069050	0.10450	7.3829
0.00069000	0.10441	7.3864
0.00068950	0.10438	7.3903
0.00068900	0.10422	7.3954
0.00068850	0.10419	7.3991
0.00068800	0.10408	7.4030
0.00068750	0.10397	7.4069
0.00068700	0.10396	7.4107
0.00068650	0.10382	7.4147
0.00068600	0.10380	7.4192
0.00068550	0.10364	7.4230
0.00068500	0.10358	7.4277
0.00068450	0.10354	7.4313
0.00068400	0.10338	7.4351
0.00068350	0.10338	7.4403
0.00068300	0.10322	7.4440
0.00068250	0.10317	7.4478
0.00068200	0.10312	7.4516
0.00068150	0.10297	7.4558
0.00068100	0.10292	7.4600
0.00068050	0.10283	7.4646
0.00068000	0.10280	7.4683
0.00067950	0.10264	7.4722
0.00067900	0.10262	7.4772
0.00067850	0.10252	7.4804
0.00067800	0.10239	7.4850
0.00067750	0.10239	7.4887
0.00067700	0.10223	7.4925
0.00067650	0.10218	7.4962
0.00067600	0.10211	7.5006
0.00067550	0.10203	7.5037
0.00067500	0.10190	7.5081
0.00067450	0.10189	7.5130
0.00067400	0.10173	7.5168
0.00067350	0.10172	7.5205
0.00067300	0.10160	7.5253
0.00067250	0.10149	7.5283
0.00067200	0.10147	7.5334
0.00067150	0.10136	7.5370
0.00067100	0.10131	7.5405
0.00067050	0.10116	7.5448
0.00067000	0.10115	7.5488
0.00066950	0.10099	7.5526
0.00066900	0.10098	7.5570
0.00066850	0.10085	7.5606
0.00066800	0.10078	7.5649
0.00066750	0.10072	7.5692
0.00066700	0.10059	7.5724
0.00066650	0.10057	7.5763
0.00066600	0.10050	7.5805
0.00066550	0.10036	7.5839
0.00066500	0.10031	7.5883
0.00066450	0.10023	7.5931
0.00066400	0.10009	7.5967
0.00066350	0.10007	7.6011
0.00066300	0.099977	7.6049
0.00066250	0.099859	7.6086
0.00066200	0.099789	7.6123
0.00066150	0.099729	7.6164
0.00066100	0.099670	7.6202
0.00066050	0.099549	7.6251
0.00066000	0.099521	7.6289
0.00065950	0.099372	7.6328
0.00065900	0.099328	7.6366
0.00065850	0.099237	7.6405
0.00065800	0.099124	7.6444
0.00065750	0.099117	7.6483
0.00065700	0.098974	7.6521
0.00065650	0.098945	7.6559
0.00065600	0.098803	7.6600
0.00065550	0.098790	7.6647
0.00065500	0.098640	7.6686
0.00065450	0.098622	7.6725
0.00065400	0.098508	7.6764
0.00065350	0.098423	7.6804
0.00065300	0.098391	7.6840
0.00065250	0.098240	7.6878
0.00065200	0.098242	7.6919
0.00065150	0.098087	7.6953
0.00065100	0.098056	7.6999
0.00065050	0.097950	7.7038
0.00065000	0.097839	7.7069
0.00064950	0.097827	7.7108
0.00064900	0.097672	7.7156
0.00064850	0.097618	7.7181
0.00064800	0.097563	7.7225
0.00064750	0.097484	7.7267
0.00064700	0.097366	7.7306
0.00064650	0.097345	7.7348
0.00064600	0.097207	7.7385
0.00064550	0.097134	7.7425
0.00064500	0.097107	7.7466
0.00064450	0.096978	7.7505
0.00064400	0.096955	7.7539
0.00064350	0.096832	7.7579
0.00064300	0.096731	7.7613
0.00064250	0.096711	7.7652
0.00064200	0.096596	7.7692
0.00064150	0.096474	7.7723
0.00064100	0.096456	7.7763
0.00064050	0.096348	7.7803
0.00064000	0.096245	7.7842
0.00063950	0.096231	7.7880
0.00063900	0.096138	7.7917
0.00063850	0.096069	7.7951
0.00063800	0.095922	7.7986
0.00063750	0.095889	7.8023
0.00063700	0.095811	7.8063
0.00063650	0.095678	7.8103
0.00063600	0.095663	7.8140
0.00063550	0.095555	7.8173
0.00063500	0.095517	7.8213
0.00063450	0.095368	7.8244
0.00063400	0.095335	7.8285
0.00063350	0.095276	7.8324
0.00063300	0.095128	7.8355
0.00063250	0.095103	7.8396
0.00063200	0.095021	7.8427
0.00063150	0.094968	7.8467
0.00063100	0.094842	7.8507
0.00063050	0.094751	7.8538
0.00063000	0.094729	7.8578
0.00062950	0.094587	7.8614
0.00062900	0.094541	7.8650
0.00062850	0.094485	7.8678
0.00062800	0.094348	7.8721
0.00062750	0.094315	7.8755
0.00062700	0.094247	7.8783
0.00062650	0.094177	7.8834
0.00062600	0.094068	7.8854
0.00062550	0.093955	7.8896
0.00062500	0.093943	7.8927
0.00062450	0.093813	7.8964
0.00062400	0.093742	7.9000
0.00062350	0.093706	7.9042
0.00062300	0.093562	7.9072
0.00062250	0.093551	7.9111
0.00062200	0.093443	7.9146
0.00062150	0.093326	7.9184
0.00062100	0.093301	7.9209
0.00062050	0.093192	7.9260
0.00062000	0.093106	7.9282
0.00061950	0.093083	7.9320
0.00061900	0.092933	7.9356
0.00061850	0.092899	7.9387
0.00061800	0.092795	7.9428
0.00061750	0.092782	7.9460
0.00061700	0.092660	7.9484
0.00061650	0.092544	7.9534
0.00061600	0.092539	7.9569
0.00061550	0.092401	7.9597
0.00061500	0.092343	7.9629
0.00061450	0.092290	7.9660
0.00061400	0.092161	7.9703
0.00061350	0.092096	7.9736
0.00061300	0.092053	7.9763
0.00061250	0.091958	7.9808
0.00061200	0.091853	7.9829
0.00061150	0.091839	7.9865
0.00061100	0.091691	7.9905
0.00061050	0.091637	7.9936
0.00061000	0.091599	7.9975
0.00060950	0.091459	8.0011
0.00060900	0.091448	8.0032
0.00060850	0.091311	8.0076
0.00060800	0.091288	8.0105
0.00060750	0.091214	8.0138
0.00060700	0.091070	8.0170
0.00060650	0.091065	8.0213
0.00060600	0.090926	8.0246
0.00060550	0.090893	8.0282
0.00060500	0.090789	8.0310
0.00060450	0.090767	8.0341
0.00060400	0.090619	8.0374
0.00060350	0.090609	8.0413
0.00060300	0.090496	8.0448
0.00060250	0.090380	8.0487
0.00060200	0.090372	8.0525
0.00060150	0.090230	8.0547
0.00060100	0.090185	8.0578
0.00060050	0.090143	8.0611
0.00060000	0.090037	8.0643
0.00059950	0.089924	8.0685
0.00059900	0.089902	8.0707
0.00059850	0.089786	8.0741
0.00059800	0.089747	8.0781
0.00059750	0.089662	8.0815
0.00059700	0.089533	8.0849
0.00059650	0.089526	8.0887
0.00059600	0.089404	8.0923
0.00059550	0.089316	8.0946
0.00059500	0.089300	8.0980
0.00059450	0.089160	8.1010
0.00059400	0.089151	8.1053
0.00059350	0.089006	8.1083
0.00059300	0.088954	8.1110
0.00059250	0.088909	8.1141
0.00059200	0.088776	8.1177
0.00059150	0.088725	8.1218
0.00059100	0.088687	8.1250
0.00059050	0.088551	8.1272
0.00059000	0.088531	8.1328
0.00058950	0.088396	8.1347
0.00058900	0.088368	8.1379
0.00058850	0.088288	8.1415
0.00058800	0.088160	8.1437
0.00058750	0.088142	8.1482
0.00058700	0.088052	8.1513
0.00058650	0.088016	8.1547
0.00058600	0.087873	8.1582
0.00058550	0.087850	8.1616
0.00058500	0.087743	8.1653
0.00058450	0.087654	8.1679
0.00058400	0.087623	8.1711
0.00058350	0.087486	8.1745
0.00058300	0.087474	8.1785
0.00058250	0.087341	8.1821
0.00058200	0.087314	8.1843
0.00058150	0.087185	8.1878
0.00058100	0.087178	8.1911
0.00058050	0.087035	8.1953
0.00058000	0.087005	8.1988
0.00057950	0.086923	8.2012
0.00057900	0.086807	8.2044
0.00057850	0.086795	8.2078
0.00057800	0.086721	8.2117
0.00057750	0.086644	8.2155
0.00057700	0.086504	8.2190
0.00057650	0.086498	8.2212
0.00057600	0.086355	8.2249
0.00057550	0.086326	8.2285
0.00057500	0.086242	8.2324
0.00057450	0.086124	8.2357
0.00057400	0.086111	8.2379
0.00057350	0.086005	8.2414
0.00057300	0.085975	8.2447
0.00057250	0.085856	8.2482
0.00057200	0.085764	8.2513
0.00057150	0.085744	8.2541
0.00057100	0.085630	8.2577
0.00057050	0.085544	8.2616
0.00057000	0.085521	8.2642
0.00056950	0.085427	8.2671
0.00056900	0.085359	8.2706
0.00056850	0.085229	8.2739
0.00056800	0.085210	8.2775
0.00056750	0.085115	8.2797
0.00056700	0.085003	8.2830
0.00056650	0.084994	8.2866
0.00056600	0.084871	8.2890
0.00056550	0.084803	8.2921
0.00056500	0.084769	8.2956
0.00056450	0.084637	8.2990
0.00056400	0.084599	8.3012
0.00056350	0.084491	8.3058
0.00056300	0.084436	8.3085
0.00056250	0.084405	8.3115
0.00056200	0.084270	8.3139
0.00056150	0.084212	8.3171
0.00056100	0.084155	8.3206
0.00056050	0.084047	8.3239
0.00056000	0.084030	8.3263
0.00055950	0.083891	8.3297
0.00055900	0.083860	8.3332
0.00055850	0.083746	8.3367
0.00055800	0.083732	8.3390
0.00055750	0.083626	8.3423
0.00055700	0.083538	8.3459
0.00055650	0.083510	8.3481
0.00055600	0.083366	8.3514
0.00055550	0.083352	8.3551
0.00055500	0.083259	8.3584
0.00055450	0.083146	8.3607
0.00055400	0.083137	8.3641
0.00055350	0.083049	8.3665
0.00055300	0.082979	8.3697
0.00055250	0.082854	8.3722
0.00055200	0.082846	8.3758
0.00055150	0.082719	8.3781
0.00055100	0.082668	8.3815
0.00055050	0.082614	8.3849
0.00055000	0.082483	8.3884
0.00054950	0.082473	8.3908
0.00054900	0.082337	8.3942
0.00054850	0.082316	8.3975
0.00054800	0.082210	8.4013
0.00054750	0.082186	8.4036
0.00054700	0.082063	8.4069
0.00054650	0.081982	8.4105
0.00054600	0.081962	8.4116
0.00054550	0.081847	8.4152
0.00054500	0.081744	8.4192
0.00054450	0.081707	8.4209
0.00054400	0.081663	8.4249
0.00054350	0.081573	8.4279
0.00054300	0.081520	8.4314
0.00054250	0.081386	8.4339
0.00054200	0.081318	8.4373
0.00054150	0.081300	8.4409
0.00054100	0.081162	8.4449
0.00054050	0.081135	8.4467
0.00054000	0.081053	8.4505
0.00053950	0.080961	8.4539
0.00053900	0.080871	8.4575
0.00053850	0.080859	8.4601
0.00053800	0.080730	8.4637
0.00053750	0.080679	8.4673
0.00053700	0.080641	8.4718
0.00053650	0.080503	8.4740
0.00053600	0.080476	8.4777
0.00053550	0.080415	8.4814
0.00053500	0.080284	8.4850
0.00053450	0.080263	8.4887
0.00053400	0.080145	8.4911
0.00053350	0.080132	8.4947
0.00053300	0.079992	8.4985
0.00053250	0.079972	8.5007
0.00053200	0.079866	8.5059
0.00053150	0.079811	8.5087
0.00053100	0.079752	8.5128
0.00053050	0.079640	8.5163
0.00053000	0.079566	8.5200
0.00052950	0.079549	8.5230
0.00052900	0.079431	8.5264
0.00052850	0.079360	8.5304
0.00052800	0.079322	8.5346
0.00052750	0.079195	8.5381
0.00052700	0.079180	8.5415
0.00052650	0.079080	8.5453
0.00052600	0.078980	8.5490
0.00052550	0.078920	8.5526
0.00052500	0.078891	8.5564
0.00052450	0.078776	8.5588
0.00052400	0.078715	8.5637
0.00052350	0.078672	8.5672
0.00052300	0.078543	8.5710
0.00052250	0.078518	8.5751
0.00052200	0.078417	8.5788
0.00052150	0.078363	8.5832
0.00052100	0.078267	8.5861
0.00052050	0.078256	8.5896
0.00052000	0.078116	8.5941
0.00051950	0.078080	8.5979
0.00051900	0.078013	8.6028
0.00051850	0.077891	8.6064
0.00051800	0.077884	8.6091
0.00051750	0.077767	8.6146
0.00051700	0.077716	8.6176
0.00051650	0.077628	8.6212
0.00051600	0.077595	8.6259
0.00051550	0.077469	8.6299
0.00051500	0.077459	8.6335
0.00051450	0.077333	8.6383
0.00051400	0.077257	8.6409
0.00051350	0.077239	8.6448
0.00051300	0.077174	8.6494
0.00051250	0.077080	8.6532
0.00051200	0.076977	8.6571
0.00051150	0.076953	8.6597
0.00051100	0.076821	8.6656
0.00051050	0.076816	8.6683
0.00051000	0.076694	8.6728
0.00050950	0.076635	8.6772
0.00050900	0.076544	8.6814
0.00050850	0.076533	8.6855
0.00050800	0.076399	8.6897
0.00050750	0.076353	8.6922
0.00050700	0.076313	8.6970
0.00050650	0.076188	8.7009
0.00050600	0.076126	8.7058
0.00050550	0.076049	8.7097
0.00050500	0.076014	8.7143
0.00050450	0.075946	8.7183
0.00050400	0.075830	8.7227
0.00050350	0.075819	8.7272
0.00050300	0.075681	8.7314
0.00050250	0.075675	8.7360
0.00050200	0.075551	8.7393
0.00050150	0.075512	8.7450
0.00050100	0.075429	8.7484
0.00050050	0.075389	8.7526
0.00050000	0.075259	8.7564
0.00049950	0.075250	8.7614
0.00049900	0.075134	8.7653
0.00049850	0.075091	8.7703
0.00049800	0.075015	8.7742
0.00049750	0.074904	8.7788
0.00049700	0.074865	8.7837
0.00049650	0.074802	8.7882
0.00049600	0.074750	8.7931
0.00049550	0.074631	8.7972
0.00049500	0.074618	8.8023
0.00049450	0.074494	8.8071
0.00049400	0.074444	8.8112
0.00049350	0.074389	8.8164
0.00049300	0.074275	8.8201
0.00049250	0.074265	8.8242
0.00049200	0.074162	8.8299
0.00049150	0.074133	8.8331
0.00049100	0.073996	8.8382
0.00049050	0.073983	8.8448
0.00049000	0.073866	8.8496
0.00048950	0.073794	8.8538
0.00048900	0.073776	8.8587
0.00048850	0.073644	8.8642
0.00048800	0.073616	8.8694
0.00048750	0.073520	8.8746
0.00048700	0.073502	8.8790
0.00048650	0.073405	8.8840
0.00048600	0.073316	8.8893
0.00048550	0.073287	8.8942
0.00048500	0.073157	8.8996
0.00048450	0.073140	8.9047
0.00048400	0.073046	8.9100
0.00048350	0.073019	8.9154
0.00048300	0.072914	8.9204
0.00048250	0.072825	8.9260
0.00048200	0.072806	8.9323
0.00048150	0.072678	8.9375
0.00048100	0.072650	8.9432
0.00048050	0.072568	8.9483
0.00048000	0.072475	8.9541
0.00047950	0.072453	8.9601
0.00047900	0.072392	8.9665
0.00047850	0.072288	8.9722
0.00047800	0.072209	8.9780
0.00047750	0.072176	8.9837
0.00047700	0.072053	8.9892
0.00047650	0.072028	8.9946
0.00047600	0.071970	9.0013
0.00047550	0.071844	9.0076
0.00047500	0.071808	9.0133
0.00047450	0.071715	9.0201
0.00047400	0.071690	9.0266
0.00047350	0.071625	9.0319
0.00047300	0.071511	9.0377
0.00047250	0.071498	9.0437
0.00047200	0.071394	9.0510
0.00047150	0.071320	9.0565
0.00047100	0.071290	9.0623
0.00047050	0.071206	9.0685
0.00047000	0.071159	9.0747
0.00046950	0.071033	9.0820
0.00046900	0.070981	9.0881
0.00046850	0.070953	9.0938
0.00046800	0.070822	9.0998
0.00046750	0.070799	9.1073
0.00046700	0.070730	9.1132
0.00046650	0.070618	9.1191
0.00046600	0.070575	9.1263
0.00046550	0.070503	9.1327
0.00046500	0.070480	9.1390
0.00046450	0.070348	9.1454
0.00046400	0.070328	9.1510
0.00046350	0.070233	9.1585
0.00046300	0.070180	9.1646
0.00046250	0.070132	9.1705
0.00046200	0.070021	9.1767
0.00046150	0.070005	9.1832
0.00046100	0.069936	9.1902
0.00046050	0.069843	9.1964
0.00046000	0.069757	9.2030
0.00045950	0.069737	9.2087
0.00045900	0.069609	9.2156
0.00045850	0.069587	9.2222
0.00045800	0.069529	9.2281
0.00045750	0.069408	9.2341
0.00045700	0.069385	9.2397
0.00045650	0.069320	9.2454
0.00045600	0.069216	9.2536
0.00045550	0.069206	9.2597
0.00045500	0.069092	9.2654
0.00045450	0.069040	9.2715
0.00045400	0.069001	9.2772
0.00045350	0.068873	9.2840
0.00045300	0.068844	9.2906
0.00045250	0.068798	9.2959
0.00045200	0.068674	9.3025
0.00045150	0.068647	9.3082
0.00045100	0.068547	9.3140
0.00045050	0.068536	9.3198
0.00045000	0.068450	9.3268
0.00044950	0.068356	9.3326
0.00044900	0.068339	9.3384
0.00044850	0.068231	9.3442
0.00044800	0.068151	9.3498
0.00044750	0.068140	9.3549
0.00044700	0.068030	9.3606
0.00044650	0.067952	9.3661
0.00044600	0.067938	9.3720
0.00044550	0.067824	9.3777
0.00044500	0.067807	9.3837
0.00044450	0.067720	9.3891
0.00044400	0.067622	9.3941
0.00044350	0.067613	9.3995
0.00044300	0.067502	9.4054
0.00044250	0.067422	9.4101
0.00044200	0.067414	9.4157
0.00044150	0.067298	9.4216
0.00044100	0.067239	9.4266
0.00044050	0.067168	9.4318
0.00044000	0.067138	9.4377
0.00043950	0.067085	9.4423
0.00043900	0.066966	9.4481
0.00043850	0.066920	9.4527
0.00043800	0.066881	9.4584
0.00043750	0.066766	9.4633
0.00043700	0.066741	9.4680
0.00043650	0.066674	9.4718
0.00043600	0.066634	9.4791
0.00043550	0.066520	9.4821
0.00043500	0.066470	9.4882
0.00043450	0.066433	9.4926
0.00043400	0.066310	9.4969
0.00043350	0.066280	9.5028
0.00043300	0.066225	9.5075
0.00043250	0.066113	9.5106
0.00043200	0.066088	9.5165
0.00043150	0.065994	9.5209
0.00043100	0.065947	9.5256
0.00043050	0.065913	9.5309
0.00043000	0.065790	9.5360
0.00042950	0.065758	9.5408
0.00042900	0.065710	9.5443
0.00042850	0.065593	9.5498
0.00042800	0.065563	9.5542
0.00042750	0.065519	9.5586
0.00042700	0.065456	9.5634
0.00042650	0.065370	9.5690
0.00042600	0.065290	9.5738
0.00042550	0.065258	9.5768
0.00042500	0.065141	9.5812
0.00042450	0.065118	9.5861
0.00042400	0.065054	9.5913
0.00042350	0.064951	9.5959
0.00042300	0.064914	9.5995
0.00042250	0.064847	9.6042
0.00042200	0.064801	9.6088
0.00042150	0.064689	9.6149
0.00042100	0.064673	9.6195
0.00042050	0.064600	9.6226
0.00042000	0.064496	9.6275
0.00041950	0.064476	9.6327
0.00041900	0.064385	9.6380
0.00041850	0.064371	9.6424
0.00041800	0.064264	9.6467
0.00041750	0.064193	9.6534
0.00041700	0.064171	9.6563
0.00041650	0.064072	9.6624
0.00041600	0.063986	9.6670
0.00041550	0.063976	9.6719
0.00041500	0.063884	9.6780
0.00041450	0.063858	9.6825
0.00041400	0.063732	9.6886
0.00041350	0.063714	9.6935
0.00041300	0.063643	9.6992
0.00041250	0.063542	9.7029
0.00041200	0.063528	9.7091
0.00041150	0.063436	9.7160
0.00041100	0.063412	9.7203
0.00041050	0.063300	9.7261
0.00041000	0.063238	9.7341
0.00040950	0.063217	9.7400
0.00040900	0.063099	9.7445
0.00040850	0.063059	9.7501
0.00040800	0.063024	9.7574
0.00040750	0.062959	9.7643
0.00040700	0.062884	9.7705
0.00040650	0.062782	9.7776
0.00040600	0.062772	9.7843
0.00040550	0.062665	9.7909
0.00040500	0.062619	9.7997
0.00040450	0.062578	9.8064
0.00040400	0.062462	9.8150
0.00040350	0.062453	9.8223
0.00040300	0.062384	9.8299
0.00040250	0.062339	9.8396
0.00040200	0.062230	9.8467
0.00040150	0.062179	9.8546
0.00040100	0.062131	9.8643
0.00040050	0.062023	9.8722
0.00040000	0.061999	9.8829
0.00039950	0.061952	9.8915
0.00039900	0.061837	9.9014
0.00039850	0.061817	9.9128
0.00039800	0.061723	9.9218
0.00039750	0.061706	9.9328
0.00039700	0.061608	9.9442
0.00039650	0.061550	9.9557
0.00039600	0.061521	9.9677
0.00039550	0.061402	9.9785
0.00039500	0.061393	9.9909
0.00039450	0.061314	10.003
0.00039400	0.061285	10.016
0.00039350	0.061173	10.030
0.00039300	0.061137	10.043
0.00039250	0.061071	10.057
0.00039200	0.060971	10.073
0.00039150	0.060962	10.087
0.00039100	0.060863	10.101
0.00039050	0.060811	10.118
0.00039000	0.060774	10.133
0.00038950	0.060671	10.150
0.00038900	0.060664	10.166
0.00038850	0.060589	10.183
0.00038800	0.060535	10.201
0.00038750	0.060434	10.219
0.00038700	0.060423	10.238
0.00038650	0.060307	10.258
0.00038600	0.060282	10.278
0.00038550	0.060233	10.298
0.00038500	0.060126	10.317
0.00038450	0.060106	10.339
0.00038400	0.060052	10.360
0.00038350	0.059949	10.383
0.00038300	0.059921	10.405
0.00038250	0.059835	10.429
0.00038200	0.059822	10.452
0.00038150	0.059750	10.478
0.00038100	0.059653	10.502
0.00038050	0.059633	10.529
0.00038000	0.059583	10.555
0.00037950	0.059481	10.581
0.00037900	0.059452	10.608
0.00037850	0.059372	10.635
0.00037800	0.059351	10.664
0.00037750	0.059296	10.694
0.00037700	0.059193	10.724
0.00037650	0.059161	10.754
0.00037600	0.059127	10.784
0.00037550	0.059025	10.816
0.00037500	0.058983	10.848
0.00037450	0.058960	10.882
0.00037400	0.058889	10.916
0.00037350	0.058850	10.950
0.00037300	0.058743	10.985
0.00037250	0.058705	11.021
0.00037200	0.058672	11.057
0.00037150	0.058622	11.130
0.00037100	0.058527	11.139
0.00037050	0.058486	11.163
0.00037000	0.058449	11.196
0.00036950	0.058354	11.234
0.00036900	0.058311	11.274
0.00036850	0.058281	11.315
0.00036800	0.058226	11.356
0.00036750	0.058147	11.399
0.00036700	0.058132	11.441
0.00036650	0.058034	11.484
0.00036600	0.058004	11.528
0.00036550	0.057960	11.574
0.00036500	0.057872	11.619
0.00036450	0.057866	11.665
0.00036400	0.057798	11.711
0.00036350	0.057752	11.760
0.00036300	0.057667	11.809
0.00036250	0.057657	11.860
0.00036200	0.057560	11.911
0.00036150	0.057540	11.960
0.00036100	0.057485	12.014
0.00036050	0.057416	12.065
0.00036000	0.057401	12.117
0.00035950	0.057304	12.171
0.00035900	0.057278	12.225
0.00035850	0.057211	12.281
0.00035800	0.057201	12.340
0.00035750	0.057110	12.396
0.00035700	0.057082	12.454
0.00035650	0.057039	12.511
0.00035600	0.056957	12.570
0.00035550	0.056948	12.631
0.00035500	0.056882	12.690
0.00035450	0.056820	12.752
0.00035400	0.056771	12.814
0.00035350	0.056746	12.877
0.00035300	0.056707	12.942
0.00035250	0.056622	13.006
0.00035200	0.056613	13.072
0.00035150	0.056554	13.137
0.00035100	0.056487	13.205
0.00035050	0.056479	13.272
0.00035000	0.056398	13.338
0.00034950	0.056364	13.407
0.00034900	0.056337	13.478
0.00034850	0.056256	13.549
0.00034800	0.056251	13.620
0.00034750	0.056166	13.691
0.00034700	0.056158	13.765
0.00034650	0.056092	13.836
0.00034600	0.056048	13.906
0.00034550	0.056020	13.981
0.00034500	0.055946	14.057
0.00034450	0.055941	14.132
0.00034400	0.055858	14.208
0.00034350	0.055841	14.287
0.00034300	0.055776	14.365
0.00034250	0.055765	14.444
0.00034200	0.055710	14.521
0.00034150	0.055648	14.599
0.00034100	0.055643	14.678
0.00034050	0.055563	14.757
0.00034000	0.055547	14.836
0.00033950	0.055502	14.914
0.00033900	0.055439	14.996
0.00033850	0.055433	15.081
0.00033800	0.055386	15.164
0.00033750	0.055343	15.247
0.00033700	0.055280	15.329
0.00033650	0.055274	15.412
0.00033600	0.055199	15.494
0.00033550	0.055182	15.580
0.00033500	0.055138	15.663
0.00033450	0.055092	15.743
0.00033400	0.055072	15.828
0.00033350	0.055000	15.915
0.00033300	0.054986	15.999
0.00033250	0.054933	16.084
0.00033200	0.054922	16.167
0.00033150	0.054849	16.251
0.00033100	0.054834	16.334
0.00033050	0.054804	16.421
0.00033000	0.054737	16.505
0.00032950	0.054726	16.588
0.00032900	0.054689	16.675
0.00032850	0.054624	16.759
0.00032800	0.054607	16.842
0.00032750	0.054558	16.923
0.00032700	0.054550	17.008
0.00032650	0.054499	17.090
0.00032600	0.054446	17.172
0.00032550	0.054438	17.256
0.00032500	0.054396	17.337
0.00032450	0.054337	17.419
0.00032400	0.054327	17.503
0.00032350	0.054294	17.583
0.00032300	0.054265	17.665
0.00032250	0.054216	17.742
0.00032200	0.054167	17.823
0.00032150	0.054162	17.903
0.00032100	0.054103	17.979
0.00032050	0.054070	18.059
0.00032000	0.054060	18.137
0.00031950	0.053999	18.213
0.00031900	0.053970	18.290
0.00031850	0.053929	18.364
0.00031800	0.053921	18.440
0.00031750	0.053879	18.514
0.00031700	0.053830	18.589
0.00031650	0.053823	18.662
0.00031600	0.053777	18.734
0.00031550	0.053734	18.806
0.00031500	0.053726	18.876
0.00031450	0.053680	18.948
0.00031400	0.053659	19.022
0.00031350	0.053604	19.092
0.00031300	0.053584	19.163
0.00031250	0.053563	19.230
0.00031200	0.053503	19.299
0.00031150	0.053494	19.366
0.00031100	0.053461	19.431
0.00031050	0.053408	19.496
0.00031000	0.053394	19.560
0.00030950	0.053351	19.628
0.00030900	0.053343	19.694
0.00030850	0.053294	19.758
0.00030800	0.053258	19.822
0.00030750	0.053250	19.884
0.00030700	0.053191	19.947
0.00030650	0.053178	20.007
0.00030600	0.053148	20.070
0.00030550	0.053100	20.129
0.00030500	0.053073	20.189
0.00030450	0.053061	20.250
0.00030400	0.053030	20.308
0.00030350	0.052977	20.370
0.00030300	0.052973	20.428
0.00030250	0.052923	20.484
0.00030200	0.052894	20.542
0.00030150	0.052884	20.598
0.00030100	0.052855	20.656
0.00030050	0.052816	20.709
0.00030000	0.052773	20.765
0.00029950	0.052764	20.822
0.00029900	0.052708	20.876
0.00029850	0.052703	20.931
0.00029800	0.052658	20.983
0.00029750	0.052630	21.035
0.00029700	0.052616	21.086
0.00029650	0.052590	21.135
0.00029600	0.052545	21.187
0.00029550	0.052516	21.235
0.00029500	0.052499	21.287
0.00029450	0.052445	21.338
0.00029400	0.052439	21.385
0.00029350	0.052409	21.436
0.00029300	0.052360	21.480
0.00029250	0.052356	21.530
0.00029200	0.052307	21.576
0.00029150	0.052298	21.621
0.00029100	0.052248	21.666
0.00029050	0.052245	21.709
0.00029000	0.052195	21.757
0.00028950	0.052177	21.805
0.00028900	0.052153	21.847
0.00028850	0.052104	21.892
0.00028800	0.052102	21.931
0.00028750	0.052053	21.975
0.00028700	0.052046	22.016
0.00028650	0.051996	22.055
0.00028600	0.051991	22.096
0.00028550	0.051943	22.181
0.00028500	0.051913	22.189
0.00028450	0.051906	22.214
0.00028400	0.051866	22.247
0.00028350	0.051826	22.281
0.00028300	0.051820	22.318
0.00028250	0.051789	22.354
0.00028200	0.051772	22.392
0.00028150	0.051734	22.427
0.00028100	0.051692	22.462
0.00028050	0.051683	22.496
0.00028000	0.051652	22.531
0.00027950	0.051606	22.568
0.00027900	0.051596	22.600
0.00027850	0.051573	22.634
0.00027800	0.051526	22.667
0.00027750	0.051511	22.698
0.00027700	0.051475	22.731
0.00027650	0.051463	22.760
0.00027600	0.051441	22.793
0.00027550	0.051391	22.824
0.00027500	0.051374	22.851
0.00027450	0.051360	22.881
0.00027400	0.051313	22.907
0.00027350	0.051290	22.936
0.00027300	0.051281	22.965
0.00027250	0.051236	22.990
0.00027200	0.051230	23.018
0.00027150	0.051183	23.041
0.00027100	0.051160	23.066
0.00027050	0.051147	23.091
0.00027000	0.051098	23.115
0.00026950	0.051077	23.142
0.00026900	0.051067	23.163
0.00026850	0.051023	23.188
0.00026800	0.050994	23.210
0.00026750	0.050970	23.232
0.00026700	0.050944	23.255
0.00026650	0.050936	23.276
0.00026600	0.050896	23.297
0.00026550	0.050857	23.318
0.00026500	0.050851	23.336
0.00026450	0.050816	23.358
0.00026400	0.050779	23.376
0.00026350	0.050774	23.395
0.00026300	0.050735	23.412
0.00026250	0.050703	23.427
0.00026200	0.050682	23.445
0.00026150	0.050658	23.461
0.00026100	0.050646	23.478
0.00026050	0.050600	23.494
0.00026000	0.050575	23.506
0.00025950	0.050564	23.526
0.00025900	0.050519	23.538
0.00025850	0.050499	23.553
0.00025800	0.050486	23.566
0.00025750	0.050458	23.577
0.00025700	0.050428	23.589
0.00025650	0.050390	23.602
0.00025600	0.050383	23.614
0.00025550	0.050336	23.625
0.00025500	0.050317	23.636
0.00025450	0.050303	23.648
0.00025400	0.050254	23.655
0.00025350	0.050250	23.665
0.00025300	0.050217	23.674
0.00025250	0.050178	23.681
0.00025200	0.050174	23.690
0.00025150	0.050137	23.697
0.00025100	0.050124	23.703
0.00025050	0.050076	23.709
0.00025000	0.050057	23.716
0.00024950	0.050045	23.723
0.00024900	0.049996	23.725
0.00024850	0.049986	23.733
0.00024800	0.049960	23.735
0.00024750	0.049920	23.737
0.00024700	0.049916	23.744
0.00024650	0.049878	23.744
0.00024600	0.049863	23.746
0.00024550	0.049814	23.751
0.00024500	0.049807	23.751
0.00024450	0.049774	23.753
0.00024400	0.049740	23.753
0.00024350	0.049734	23.753
0.00024300	0.049687	23.754
0.00024250	0.049670	23.754
0.00024200	0.049651	23.754
0.00024150	0.049631	23.751
0.00024100	0.049585	23.751
0.00024050	0.049567	23.747
0.00024000	0.049550	23.744
0.00023950	0.049505	23.744
0.00023900	0.049486	23.737
0.00023850	0.049471	23.735
0.00023800	0.049424	23.735
0.00023750	0.049420	23.728
0.00023700	0.049382	23.725
0.00023650	0.049372	23.719
0.00023600	0.049339	23.711
0.00023550	0.049295	23.709
0.00023500	0.049289	23.700
0.00023450	0.049256	23.696
0.00023400	0.049219	23.686
0.00023350	0.049214	23.680
0.00023300	0.049172	23.672
0.00023250	0.049144	23.663
0.00023200	0.049136	23.655
0.00023150	0.049103	23.646
0.00023100	0.049081	23.637
0.00023050	0.049034	23.625
0.00023000	0.049021	23.614
0.00022950	0.049005	23.607
0.00022900	0.048958	23.594
0.00022850	0.048935	23.583
0.00022800	0.048927	23.572
0.00022750	0.048890	23.560
0.00022700	0.048879	23.548
0.00022650	0.048830	23.535
0.00022600	0.048803	23.522
0.00022550	0.048796	23.509
0.00022500	0.048758	23.494
0.00022450	0.048719	23.481
0.00022400	0.048710	23.464
0.00022350	0.048689	23.451
0.00022300	0.048642	23.436
0.00022250	0.048637	23.420
0.00022200	0.048590	23.404
0.00022150	0.048582	23.386
0.00022100	0.048553	23.370
0.00022050	0.048508	23.353
0.00022000	0.048497	23.336
0.00021950	0.048479	23.320
0.00021900	0.048434	23.301
0.00021850	0.048429	23.284
0.00021800	0.048381	23.265
0.00021750	0.048369	23.246
0.00021700	0.048341	23.227
0.00021650	0.048296	23.204
0.00021600	0.048292	23.186
0.00021550	0.048258	23.168
0.00021500	0.048245	23.146
0.00021450	0.048206	23.127
0.00021400	0.048166	23.103
0.00021350	0.048159	23.085
0.00021300	0.048127	23.062
0.00021250	0.048083	23.038
0.00021200	0.048072	23.019
0.00021150	0.048049	22.995
0.00021100	0.048027	22.972
0.00021050	0.047996	22.950
0.00021000	0.047950	22.924
0.00020950	0.047938	22.903
0.00020900	0.047916	22.878
0.00020850	0.047869	22.854
0.00020800	0.047854	22.832
0.00020750	0.047838	22.805
0.00020700	0.047788	22.781
0.00020650	0.047783	22.754
0.00020600	0.047734	22.728
0.00020550	0.047725	22.703
0.00020500	0.047699	22.676
0.00020450	0.047651	22.651
0.00020400	0.047639	22.622
0.00020350	0.047620	22.596
0.00020300	0.047570	22.569
0.00020250	0.047565	22.539
0.00020200	0.047515	22.513
0.00020150	0.047502	22.481
0.00020100	0.047482	22.454
0.00020050	0.047432	22.426
0.00020000	0.047414	22.396
0.00019950	0.047402	22.368
0.00019900	0.047353	22.337
0.00019850	0.047339	22.308
0.00019800	0.047316	22.278
0.00019750	0.047290	22.246
0.00019700	0.047256	22.216
0.00019650	0.047210	22.183
0.00019600	0.047201	22.152
0.00019550	0.047174	22.122
0.00019500	0.047126	22.089
0.00019450	0.047124	22.057
0.00019400	0.047087	22.023
0.00019350	0.047063	21.991
0.00019300	0.047016	21.958
0.00019250	0.047008	21.924
0.00019200	0.046970	21.892
0.00019150	0.046929	21.858
0.00019100	0.046923	21.823
0.00019050	0.046888	21.788
0.00019000	0.046875	21.755
0.00018950	0.046826	21.723
0.00018900	0.046796	21.685
0.00018850	0.046786	21.651
0.00018800	0.046732	21.614
0.00018750	0.046715	21.578
0.00018700	0.046694	21.541
0.00018650	0.046643	21.503
0.00018600	0.046629	21.468
0.00018550	0.046596	21.431
0.00018500	0.046583	21.395
0.00018450	0.046529	21.357
0.00018400	0.046521	21.319
0.00018350	0.046491	21.283
0.00018300	0.046441	21.243
0.00018250	0.046435	21.204
0.00018200	0.046391	21.165
0.00018150	0.046384	21.126
0.00018100	0.046328	21.089
0.00018050	0.046309	21.048
0.00018000	0.046289	21.011
0.00017950	0.046237	20.972
0.00017900	0.046223	20.932
0.00017850	0.046183	20.895
0.00017800	0.046176	20.852
0.00017750	0.046126	20.812
0.00017700	0.046095	20.771
0.00017650	0.046086	20.729
0.00017600	0.046040	20.688
0.00017550	0.046005	20.645
0.00017500	0.045975	20.605
0.00017450	0.045953	20.562
0.00017400	0.045939	20.520
0.00017350	0.045886	20.480
0.00017300	0.045853	20.437
0.00017250	0.045846	20.394
0.00017200	0.045799	20.350
0.00017150	0.045758	20.307
0.00017100	0.045751	20.264
0.00017050	0.045703	20.221
0.00017000	0.045694	20.179
0.00016950	0.045655	20.135
0.00016900	0.045605	20.094
0.00016850	0.045596	20.050
0.00016800	0.045564	20.004
0.00016750	0.045511	19.960
0.00016700	0.045497	19.913
0.00016650	0.045452	19.869
0.00016600	0.045442	19.823
0.00016550	0.045411	19.777
0.00016500	0.045356	19.733
0.00016450	0.045340	19.686
0.00016400	0.045320	19.641
0.00016350	0.045263	19.594
0.00016300	0.045240	19.548
0.00016250	0.045221	19.500
0.00016200	0.045198	19.453
0.00016150	0.045141	19.409
0.00016100	0.045111	19.360
0.00016050	0.045100	19.313
0.00016000	0.045038	19.265
0.00015950	0.045035	19.219
0.00015900	0.044978	19.171
0.00015850	0.044948	19.122
0.00015800	0.044914	19.074
0.00015750	0.044890	19.024
0.00015700	0.044874	18.977
0.00015650	0.044817	18.926
0.00015600	0.044786	18.878
0.00015550	0.044776	18.826
0.00015500	0.044723	18.777
0.00015450	0.044684	18.729
0.00015400	0.044677	18.677
0.00015350	0.044622	18.629
0.00015300	0.044613	18.579
0.00015250	0.044557	18.529
0.00015200	0.044518	18.478
0.00015150	0.044510	18.429
0.00015100	0.044453	18.378
0.00015050	0.044421	18.326
0.00015000	0.044382	18.275
0.00014950	0.044368	18.223
0.00014900	0.044333	18.173
0.00014850	0.044276	18.120
0.00014800	0.044273	18.068
0.00014750	0.044209	18.014
0.00014700	0.044190	17.962
0.00014650	0.044162	17.911
0.00014600	0.044103	17.859
0.00014550	0.044086	17.807
0.00014500	0.044046	17.754
0.00014450	0.044027	17.702
0.00014400	0.043965	17.648
0.00014350	0.043951	17.592
0.00014300	0.043919	17.538
0.00014250	0.043857	17.484
0.00014200	0.043834	17.432
0.00014150	0.043818	17.378
0.00014100	0.043753	17.324
0.00014050	0.043747	17.270
0.00014000	0.043683	17.216
0.00013950	0.043666	17.166
0.00013900	0.043638	17.111
0.00013850	0.043570	17.057
0.00013800	0.043567	17.001
0.00013750	0.043499	16.946
0.00013700	0.043479	16.891
0.00013650	0.043457	16.836
0.00013600	0.043410	16.782
0.00013550	0.043387	16.726
0.00013500	0.043315	16.671
0.00013450	0.043296	16.616
0.00013400	0.043242	16.561
0.00013350	0.043231	16.503
0.00013300	0.043184	16.447
0.00013250	0.043167	16.391
0.00013200	0.043107	16.332
0.00013150	0.043051	16.276
0.00013100	0.043042	16.220
0.00013050	0.042984	16.164
0.00013000	0.042973	16.107
0.00012950	0.042912	16.050
0.00012900	0.042856	15.992
0.00012850	0.042843	15.863
0.00012800	0.042806	15.850
0.00012750	0.042739	15.813
0.00012700	0.042721	15.764
0.00012650	0.042666	15.709
0.00012600	0.042651	15.652
0.00012550	0.042611	15.593
0.00012500	0.042544	15.537
0.00012450	0.042514	15.479
0.00012400	0.042496	15.420
0.00012350	0.042426	15.358
0.00012300	0.042380	15.299
0.00012250	0.042369	15.241
0.00012200	0.042303	15.180
0.00012150	0.042294	15.122
0.00012100	0.042245	15.064
0.00012050	0.042178	15.004
0.00012000	0.042166	14.943
0.00011950	0.042110	14.883
0.00011900	0.042048	14.822
0.00011850	0.042045	14.760
0.00011800	0.041982	14.701
0.00011750	0.041925	14.640
0.00011700	0.041902	14.580
0.00011650	0.041846	14.520
0.00011600	0.041833	14.460
0.00011550	0.041772	14.399
0.00011500	0.041709	14.336
0.00011450	0.041697	14.274
0.00011400	0.041645	14.211
0.00011350	0.041575	14.151
0.00011300	0.041563	14.088
0.00011250	0.041497	14.027
0.00011200	0.041482	13.965
0.00011150	0.041428	13.903
0.00011100	0.041356	13.843
0.00011050	0.041341	13.781
0.00011000	0.041296	13.719
0.00010950	0.041217	13.655
0.00010900	0.041186	13.592
0.00010850	0.041134	13.529
0.00010800	0.041109	13.466
0.00010750	0.041078	13.405
0.00010700	0.040991	13.342
0.00010650	0.040960	13.279
0.00010600	0.040922	13.216
0.00010550	0.040846	13.154
0.00010500	0.040841	13.090
0.00010450	0.040763	13.027
0.00010400	0.040705	12.962
0.00010350	0.040676	12.898
0.00010300	0.040611	12.835
0.00010250	0.040598	12.772
0.00010200	0.040535	12.708
0.00010150	0.040459	12.643
0.00010100	0.040453	12.581
0.00010050	0.040370	12.517
1.0000e-04	0.040305	12.338
		
1.0000e-04	0.040287	12.288
9.9800e-05	0.040304	12.297
9.9600e-05	0.040256	12.304
9.9400e-05	0.040271	12.297
9.9200e-05	0.040221	12.279
9.9000e-05	0.040216	12.257
9.8800e-05	0.040223	12.231
9.8600e-05	0.040162	12.206
9.8400e-05	0.040146	12.180
9.8200e-05	0.040162	12.155
9.8000e-05	0.040107	12.129
9.7800e-05	0.040079	12.103
9.7600e-05	0.040073	12.077
9.7400e-05	0.040036	12.051
9.7200e-05	0.040057	12.025
9.7000e-05	0.040014	12.000
9.6800e-05	0.039971	11.974
9.6600e-05	0.039989	11.948
9.6400e-05	0.039964	11.923
9.6200e-05	0.039906	11.897
9.6000e-05	0.039920	11.871
9.5800e-05	0.039870	11.845
9.5600e-05	0.039882	11.819
9.5400e-05	0.039862	11.794
9.5200e-05	0.039804	11.767
9.5000e-05	0.039832	11.742
9.4800e-05	0.039764	11.717
9.4600e-05	0.039760	11.691
9.4400e-05	0.039756	11.666
9.4200e-05	0.039695	11.640
9.4000e-05	0.039705	11.614
9.3800e-05	0.039657	11.588
9.3600e-05	0.039672	11.563
9.3400e-05	0.039645	11.537
9.3200e-05	0.039588	11.512
9.3000e-05	0.039602	11.486
9.2800e-05	0.039590	11.461
9.2600e-05	0.039571	11.436
9.2400e-05	0.039534	11.409
9.2200e-05	0.039483	11.384
9.2000e-05	0.039505	11.357
9.1800e-05	0.039470	11.331
9.1600e-05	0.039415	11.305
9.1400e-05	0.039439	11.279
9.1200e-05	0.039393	11.254
9.1000e-05	0.039403	11.227
9.0800e-05	0.039360	11.202
9.0600e-05	0.039304	11.175
9.0400e-05	0.039319	11.150
9.0200e-05	0.039299	11.124
9.0000e-05	0.039236	11.098
8.9800e-05	0.039260	11.073
8.9600e-05	0.039210	11.047
8.9400e-05	0.039220	11.021
8.9200e-05	0.039148	10.995
8.9000e-05	0.039175	10.969
8.8800e-05	0.039124	10.943
8.8600e-05	0.039100	10.917
8.8400e-05	0.039103	10.891
8.8200e-05	0.039034	10.865
8.8000e-05	0.039065	10.839
8.7800e-05	0.039018	10.813
8.7600e-05	0.039003	10.787
8.7400e-05	0.038944	10.760
8.7200e-05	0.038973	10.735
8.7000e-05	0.038902	10.709
8.6800e-05	0.038885	10.683
8.6600e-05	0.038898	10.657
8.6400e-05	0.038823	10.631
8.6200e-05	0.038835	10.604
8.6000e-05	0.038786	10.578
8.5800e-05	0.038811	10.551
8.5600e-05	0.038745	10.525
8.5400e-05	0.038730	10.500
8.5200e-05	0.038738	10.473
8.5000e-05	0.038661	10.447
8.4800e-05	0.038674	10.420
8.4600e-05	0.038654	10.394
8.4400e-05	0.038586	10.368
8.4200e-05	0.038608	10.342
8.4000e-05	0.038569	10.316
8.3800e-05	0.038516	10.290
8.3600e-05	0.038514	10.264
8.3400e-05	0.038479	10.238
8.3200e-05	0.038500	10.212
8.3000e-05	0.038436	10.185
8.2800e-05	0.038399	10.159
8.2600e-05	0.038424	10.133
8.2400e-05	0.038356	10.107
8.2200e-05	0.038328	10.080
8.2000e-05	0.038302	10.054
8.1800e-05	0.038293	10.027
8.1600e-05	0.038303	10.001
8.1400e-05	0.038227	9.9747
8.1200e-05	0.038222	9.9481
8.1000e-05	0.038215	9.9219
8.0800e-05	0.038144	9.8961
8.0600e-05	0.038169	9.8703
8.0400e-05	0.038120	9.8437
8.0200e-05	0.038131	9.8176
8.0000e-05	0.038069	9.7907
7.9800e-05	0.038023	9.7646
7.9600e-05	0.038049	9.7381
7.9400e-05	0.037997	9.7117
7.9200e-05	0.037940	9.6851
7.9000e-05	0.037965	9.6587
7.8800e-05	0.037929	9.6321
7.8600e-05	0.037862	9.6047
7.8400e-05	0.037870	9.5789
7.8200e-05	0.037814	9.5522
7.8000e-05	0.037838	9.5262
7.7800e-05	0.037797	9.5002
7.7600e-05	0.037731	9.4741
7.7400e-05	0.037749	9.4473
7.7200e-05	0.037728	9.4205
7.7000e-05	0.037651	9.3939
7.6800e-05	0.037662	9.3668
7.6600e-05	0.037600	9.3410
7.6400e-05	0.037622	9.3145
7.6200e-05	0.037596	9.2884
7.6000e-05	0.037518	9.2615
7.5800e-05	0.037530	9.2352
7.5600e-05	0.037521	9.2083
7.5400e-05	0.037441	9.1819
7.5200e-05	0.037474	9.1550
7.5000e-05	0.037391	9.1283
7.4800e-05	0.037377	9.1016
7.4600e-05	0.037393	9.0753
7.4400e-05	0.037314	9.0492
7.4200e-05	0.037287	9.0223
7.4000e-05	0.037309	8.9953
7.3800e-05	0.037225	8.9681
7.3600e-05	0.037216	8.9419
7.3400e-05	0.037165	8.9154
7.3200e-05	0.037182	8.8893
7.3000e-05	0.037160	8.8624
7.2800e-05	0.037078	8.8360
7.2600e-05	0.037086	8.8093
7.2400e-05	0.037083	8.7822
7.2200e-05	0.036997	8.7568
7.2000e-05	0.037026	8.7315
7.1800e-05	0.036977	8.7060
7.1600e-05	0.036906	8.6786
7.1400e-05	0.036934	8.6525
7.1200e-05	0.036856	8.6265
7.1000e-05	0.036883	8.6007
7.0800e-05	0.036862	8.5732
7.0600e-05	0.036766	8.5463
7.0400e-05	0.036744	8.5202
7.0200e-05	0.036738	8.4938
7.0000e-05	0.036738	8.4671
6.9800e-05	0.036643	8.4400
6.9600e-05	0.036643	8.4136
6.9400e-05	0.036605	8.3870
6.9200e-05	0.036621	8.3605
6.9000e-05	0.036525	8.3335
6.8800e-05	0.036523	8.3070
6.8600e-05	0.036472	8.2808
6.8400e-05	0.036505	8.2544
6.8200e-05	0.036409	8.2273
6.8000e-05	0.036425	8.2010
6.7800e-05	0.036343	8.1755
6.7600e-05	0.036382	8.1490
6.7400e-05	0.036304	8.0939
6.7200e-05	0.036309	8.0889
6.7000e-05	0.036218	8.0719
6.6800e-05	0.036220	8.0494
6.6600e-05	0.036171	8.0240
6.6400e-05	0.036200	7.9984
6.6200e-05	0.036107	7.9713
6.6000e-05	0.036093	7.9448
6.5800e-05	0.036096	7.9183
6.5600e-05	0.035999	7.8917
6.5400e-05	0.036026	7.8656
6.5200e-05	0.035960	7.8389
6.5000e-05	0.035974	7.8117
6.4800e-05	0.035872	7.7847
6.4600e-05	0.035912	7.7586
6.4400e-05	0.035824	7.7319
6.4200e-05	0.035792	7.7054
6.4000e-05	0.035808	7.6789
6.3800e-05	0.035707	7.6530
6.3600e-05	0.035749	7.6267
6.3400e-05	0.035684	7.5998
6.3200e-05	0.035675	7.5734
6.3000e-05	0.035578	7.5465
6.2800e-05	0.035613	7.5193
6.2600e-05	0.035544	7.4928
6.2400e-05	0.035495	7.4670
6.2200e-05	0.035520	7.4405
6.2000e-05	0.035409	7.4145
6.1800e-05	0.035428	7.3882
6.1600e-05	0.035347	7.3617
6.1400e-05	0.035387	7.3349
6.1200e-05	0.035293	7.3085
6.1000e-05	0.035262	7.2819
6.0800e-05	0.035281	7.2554
6.0600e-05	0.035169	7.2284
6.0400e-05	0.035202	7.2015
6.0200e-05	0.035120	7.1748
6.0000e-05	0.035150	7.1485
5.9800e-05	0.035040	7.1228
5.9600e-05	0.035031	7.0955
5.9400e-05	0.035021	7.0680
5.9200e-05	0.034921	7.0416
5.9000e-05	0.034952	7.0157
5.8800e-05	0.034880	6.9897
5.8600e-05	0.034828	6.9632
5.8400e-05	0.034820	6.9368
5.8200e-05	0.034748	6.9102
5.8000e-05	0.034782	6.8834
5.7800e-05	0.034700	6.8569
5.7600e-05	0.034643	6.8305
5.7400e-05	0.034682	6.8043
5.7200e-05	0.034574	6.7777
5.7000e-05	0.034611	6.7512
5.6800e-05	0.034494	6.7253
5.6600e-05	0.034490	6.6994
5.6400e-05	0.034479	6.6731
5.6200e-05	0.034370	6.6468
5.6000e-05	0.034398	6.6206
5.5800e-05	0.034361	6.5932
5.5600e-05	0.034255	6.5671
5.5400e-05	0.034237	6.5411
5.5200e-05	0.034228	6.5149
5.5000e-05	0.034226	6.4888
5.4800e-05	0.034101	6.4629
5.4600e-05	0.034121	6.4366
5.4400e-05	0.034098	6.4099
5.4200e-05	0.033981	6.3837
5.4000e-05	0.033978	6.3573
5.3800e-05	0.033942	6.3310
5.3600e-05	0.033946	6.3049
5.3400e-05	0.033824	6.2785
5.3200e-05	0.033875	6.2521
5.3000e-05	0.033776	6.2262
5.2800e-05	0.033742	6.1997
5.2600e-05	0.033737	6.1729
5.2400e-05	0.033717	6.1466
5.2200e-05	0.033604	6.1211
5.2000e-05	0.033569	6.0950
5.1800e-05	0.033587	6.0685
5.1600e-05	0.033455	6.0422
5.1400e-05	0.033502	6.0152
5.1200e-05	0.033418	5.9891
5.1000e-05	0.033358	5.9635
5.0800e-05	0.033292	5.9373
5.0600e-05	0.033330	5.9110
5.0400e-05	0.033250	5.8846
5.0200e-05	0.033170	5.8583
5.0000e-05	0.033218	5.8326
4.9800e-05	0.033077	5.8067
4.9600e-05	0.033091	5.7805
4.9400e-05	0.033047	5.7543
4.9200e-05	0.033051	5.7280
4.9000e-05	0.032921	5.7025
4.8800e-05	0.032882	5.6766
4.8600e-05	0.032914	5.6506
4.8400e-05	0.032772	5.6241
4.8200e-05	0.032766	5.5981
4.8000e-05	0.032761	5.5712
4.7800e-05	0.032624	5.5454
4.7600e-05	0.032613	5.5195
4.7400e-05	0.032575	5.4934
4.7200e-05	0.032583	5.4675
4.7000e-05	0.032442	5.4415
4.6800e-05	0.032496	5.4156
4.6600e-05	0.032375	5.3899
4.6400e-05	0.032316	5.3637
4.6200e-05	0.032357	5.3376
4.6000e-05	0.032300	5.3114
4.5800e-05	0.032210	5.2848
4.5600e-05	0.032135	5.2580
4.5400e-05	0.032168	5.2314
4.5200e-05	0.032012	5.2045
4.5000e-05	0.032076	5.1787
4.4800e-05	0.031939	5.1531
4.4600e-05	0.031902	5.1277
4.4400e-05	0.031911	5.1021
4.4200e-05	0.031859	5.0767
4.4000e-05	0.031804	5.0499
4.3800e-05	0.031666	5.0227
4.3600e-05	0.031689	4.9967
4.3400e-05	0.031661	4.9714
4.3200e-05	0.031510	4.9456
4.3000e-05	0.031542	4.9194
4.2800e-05	0.031486	4.8938
4.2600e-05	0.031475	4.8677
4.2400e-05	0.031379	4.8414
4.2200e-05	0.031253	4.8153
4.2000e-05	0.031284	4.7894
4.1800e-05	0.031231	4.7625
4.1600e-05	0.031091	4.7362
4.1400e-05	0.031160	4.7100
4.1200e-05	0.030988	4.6830
4.1000e-05	0.030991	4.6559
4.0800e-05	0.030877	4.6279
4.0600e-05	0.030940	4.5985
4.0400e-05	0.030834	4.5684
4.0200e-05	0.030702	4.5412
4.0000e-05	0.030806	4.5548
3.9800e-05	0.030793	4.5484
3.9600e-05	0.030729	4.5312
3.9400e-05	0.030629	4.5091
3.9200e-05	0.030651	4.4851
3.9000e-05	0.030552	4.4614
3.8800e-05	0.030476	4.4372
3.8600e-05	0.030488	4.4125
3.8400e-05	0.030384	4.3866
3.8200e-05	0.030368	4.3608
3.8000e-05	0.030232	4.3348
3.7800e-05	0.030250	4.3065
3.7600e-05	0.030149	4.2751
3.7400e-05	0.030066	4.2433
3.7200e-05	0.030075	4.2101
3.7000e-05	0.029934	4.1797
3.6800e-05	0.029909	4.1508
3.6600e-05	0.029887	4.1231
3.6400e-05	0.029743	4.0926
3.6200e-05	0.029728	4.0631
3.6000e-05	0.029646	4.0326
3.5800e-05	0.029634	4.0055
3.5600e-05	0.029485	3.9784
3.5400e-05	0.029518	3.9507
3.5200e-05	0.029370	3.9234
3.5000e-05	0.029322	3.8964
3.4800e-05	0.029303	3.8702
3.4600e-05	0.029273	3.8451
3.4400e-05	0.029106	3.8205
3.4200e-05	0.029122	3.7951
3.4000e-05	0.029033	3.7713
3.3800e-05	0.028907	3.7464
3.3600e-05	0.028928	3.7219
3.3400e-05	0.028818	3.6975
3.3200e-05	0.028701	3.6747
3.3000e-05	0.028729	3.6509
3.2800e-05	0.028627	3.6248
3.2600e-05	0.028581	3.6003
3.2400e-05	0.028429	3.5801
3.2200e-05	0.028440	3.5606
3.2000e-05	0.028324	3.5380
3.1800e-05	0.028227	3.5113
3.1600e-05	0.028246	3.4893
3.1400e-05	0.028085	3.4682
3.1200e-05	0.028032	3.4463
3.1000e-05	0.028051	3.4226
3.0800e-05	0.027913	3.3981
3.0600e-05	0.027855	3.3726
3.0400e-05	0.027697	3.3481
3.0200e-05	0.027710	3.3241
3.0000e-05	0.027583	3.3009
2.9800e-05	0.027484	3.2785
2.9600e-05	0.027504	3.2554
2.9400e-05	0.027371	3.2338
2.9200e-05	0.027357	3.2125
2.9000e-05	0.027176	3.1900
2.8800e-05	0.027117	3.1672
2.8600e-05	0.027120	3.1445
2.8400e-05	0.026945	3.1212
2.8200e-05	0.026860	3.0983
2.8000e-05	0.026778	3.0757
2.7800e-05	0.026697	3.0520
2.7600e-05	0.026710	3.0278
2.7400e-05	0.026525	3.0042
2.7200e-05	0.026431	2.9818
2.7000e-05	0.026453	2.9593
2.6800e-05	0.026279	2.9363
2.6600e-05	0.026199	2.9138
2.6400e-05	0.026093	2.8916
2.6200e-05	0.026112	2.8697
2.6000e-05	0.026065	2.8759
2.5800e-05	0.025997	2.8697
2.5600e-05	0.025841	2.8542
2.5400e-05	0.025814	2.8321
2.5200e-05	0.025719	2.8065
2.5000e-05	0.025569	2.7812
2.4800e-05	0.025546	2.7565
2.4600e-05	0.025442	2.7336
2.4400e-05	0.025379	2.7130
2.4200e-05	0.025254	2.6909
2.4000e-05	0.025116	2.6661
2.3800e-05	0.025082	2.6415
2.3600e-05	0.024911	2.6170
2.3400e-05	0.024904	2.5939
2.3200e-05	0.024714	2.5709
2.3000e-05	0.024688	2.5474
2.2800e-05	0.024545	2.5231
2.2600e-05	0.024458	2.4986
2.2400e-05	0.024397	2.4736
2.2200e-05	0.024313	2.4494
2.2000e-05	0.024159	2.4251
2.1800e-05	0.024039	2.4004
2.1600e-05	0.023987	2.3760
2.1400e-05	0.023790	2.3516
2.1200e-05	0.023773	2.3280
2.1000e-05	0.023603	2.3046
2.0800e-05	0.023463	2.2812
2.0600e-05	0.023386	2.2577
2.0400e-05	0.023263	2.2342
2.0200e-05	0.023228	2.2098
2.0000e-05	0.023042	2.1866
1.9800e-05	0.022937	2.1641
1.9600e-05	0.022874	2.1413
1.9400e-05	0.022648	2.1179
1.9200e-05	0.022619	2.0949
1.9000e-05	0.022471	2.0715
1.8800e-05	0.022390	2.0479
1.8600e-05	0.022219	2.0241
1.8400e-05	0.022055	2.0007
1.8200e-05	0.022019	1.9778
1.8000e-05	0.021767	1.9548
1.7800e-05	0.021720	1.9319
1.7600e-05	0.021601	1.9093
1.7400e-05	0.021502	1.8864
1.7200e-05	0.021313	1.8629
1.7000e-05	0.021103	1.8403
1.6800e-05	0.021092	1.8178
1.6600e-05	0.021025	1.7738
1.6400e-05	0.020851	1.7690
1.6200e-05	0.020704	1.7553
1.6000e-05	0.020631	1.7365
1.5800e-05	0.020400	1.7153
1.5600e-05	0.020294	1.6937
1.5400e-05	0.020120	1.6714
1.5200e-05	0.020014	1.6497
1.5000e-05	0.019873	1.6284
1.4800e-05	0.019665	1.6070
1.4600e-05	0.019569	1.5856
1.4400e-05	0.019326	1.5642
1.4200e-05	0.019257	1.5426
1.4000e-05	0.019004	1.5219
1.3800e-05	0.018927	1.5014
1.3600e-05	0.018704	1.4805
1.3400e-05	0.018495	1.4596
1.3200e-05	0.018406	1.4387
1.3000e-05	0.018182	1.4183
1.2800e-05	0.017940	1.3975
1.2600e-05	0.017828	1.3772
1.2400e-05	0.017593	1.3568
1.2200e-05	0.017455	1.3369
1.2000e-05	0.017284	1.3172
1.1800e-05	0.016997	1.2975
1.1600e-05	0.016873	1.2777
1.1400e-05	0.016661	1.2584
1.1200e-05	0.016387	1.2384
1.1000e-05	0.016305	1.2187
1.0800e-05	0.016029	1.1993
1.0600e-05	0.015900	1.1797
1.0400e-05	0.015558	1.1605
1.0200e-05	0.015470	1.1240
		
1.0000e-05	0.015271	1.1060
9.9000e-06	0.015092	1.1034
9.8000e-06	0.015048	1.0975
9.7000e-06	0.014913	1.0895
9.6000e-06	0.014746	1.0808
9.5000e-06	0.014702	1.0718
9.4000e-06	0.014559	1.0629
9.3000e-06	0.014503	1.0536
9.2000e-06	0.014304	1.0447
9.1000e-06	0.014179	1.0354
9.0000e-06	0.014128	1.0268
8.9000e-06	0.013940	1.0182
8.8000e-06	0.013811	1.0096
8.7000e-06	0.013756	1.0013
8.6000e-06	0.013553	0.99306
8.5000e-06	0.013506	0.98492
8.4000e-06	0.013286	0.97669
8.3000e-06	0.013226	0.96832
8.2000e-06	0.013091	0.96029
8.1000e-06	0.012906	0.95255
8.0000e-06	0.012850	0.94458
7.9000e-06	0.012661	0.93680
7.8000e-06	0.012494	0.92878
7.7000e-06	0.012452	0.92119
7.6000e-06	0.012247	0.91353
7.5000e-06	0.012200	0.90632
7.4000e-06	0.011974	0.89931
7.3000e-06	0.011839	0.89243
7.2000e-06	0.011770	0.88562
7.1000e-06	0.011542	0.87925
7.0000e-06	0.011410	0.87289
6.9000e-06	0.011322	0.86663
6.8000e-06	0.011084	0.86037
6.7000e-06	0.010992	0.85425
6.6000e-06	0.010837	0.84810
6.5000e-06	0.010767	0.84220
6.4000e-06	0.010537	0.83643
6.3000e-06	0.010386	0.83069
6.2000e-06	0.010315	0.82488
6.1000e-06	0.0097275	0.82855
6.0000e-06	0.0096198	0.83459
5.9000e-06	0.0095395	0.83525
5.8000e-06	0.0093545	0.83228
5.7000e-06	0.0092529	0.82782
5.6000e-06	0.0089914	0.82293
5.5000e-06	0.0088910	0.81800
5.4000e-06	0.0087792	0.81340
5.3000e-06	0.0085185	0.80888
5.2000e-06	0.0084524	0.80442
5.1000e-06	0.0083010	0.80015
5.0000e-06	0.0080489	0.79595
4.9000e-06	0.0079827	0.79179
4.8000e-06	0.0077580	0.78768
4.7000e-06	0.0077004	0.78395
4.6000e-06	0.0074593	0.77974
4.5000e-06	0.0072231	0.77453
4.4000e-06	0.0071397	0.77019
4.3000e-06	0.0068264	0.76800
4.2000e-06	0.0065989	0.76439
4.1000e-06	0.0065701	0.76283
4.0000e-06	0.0064260	0.75812
3.9000e-06	0.0061713	0.75525
3.8000e-06	0.0060014	0.75335
3.7000e-06	0.0058436	0.75201
3.6000e-06	0.0056799	0.75074
3.5000e-06	0.0054225	0.74641
3.4000e-06	0.0053197	0.74360
3.3000e-06	0.0050336	0.79457
3.2000e-06	0.0049170	0.79451
3.1000e-06	0.0047899	0.79379
3.0000e-06	0.0045629	0.79267
2.9000e-06	0.0044299	0.79039
2.8000e-06	0.0042412	0.78490
2.7000e-06	0.0041088	0.77469
2.6000e-06	0.0037163	0.73078
2.5000e-06	0.0030866	0.63850
2.4000e-06	0.0029658	0.57413
2.3000e-06	0.0028958	0.54175
2.2000e-06	0.0021825	0.52833
2.1000e-06	0.0021092	0.52705
2.0000e-06	0.0018737	0.53368
1.9000e-06	0.0018488	0.54708
1.8000e-06	0.0016397	0.56631
1.7000e-06	0.0015836	0.59425
1.6000e-06	0.0013838	0.63453
1.5000e-06	0.0012747	0.79937
1.4000e-06	0.00095560	0.84373
1.3000e-06	0.00048511	1.0769
1.2000e-06	0.00020068	1.7442
1.1000e-06	0.00018979	1.0803
1.0000e-06	0.00018627	1.1042
9.0000e-07	0.00016626	1.1748
8.0000e-07	0.00016058	1.3032
7.0000e-07	0.00015205	1.6152
6.0000e-07	0.00012469	2.4232


==> Fig6_60K.TXT <==
I	V	dIdV_60K
0.00083500	0.13109	6.2051
0.00083450	0.13095	6.2055
0.00083400	0.13093	6.2076
0.00083350	0.13074	6.2106
0.00083300	0.13070	6.2145
0.00083250	0.13061	6.2186
0.00083200	0.13044	6.2221
0.00083150	0.13037	6.2262
0.00083100	0.13029	6.2297
0.00083050	0.13023	6.2339
0.00083000	0.13005	6.2377
0.00082950	0.13003	6.2413
0.00082900	0.12988	6.2448
0.00082850	0.12979	6.2487
0.00082800	0.12973	6.2526
0.00082750	0.12955	6.2560
0.00082700	0.12952	6.2602
0.00082650	0.12938	6.2636
0.00082600	0.12935	6.2676
0.00082550	0.12916	6.2712
0.00082500	0.12914	6.2749
0.00082450	0.12899	6.2780
0.00082400	0.12890	6.2821
0.00082350	0.12885	6.2866
0.00082300	0.12867	6.2899
0.00082250	0.12865	6.2940
0.00082200	0.12854	6.2974
0.00082150	0.12842	6.3017
0.00082100	0.12831	6.3051
0.00082050	0.12826	6.3093
0.00082000	0.12807	6.3128
0.00081950	0.12807	6.3168
0.00081900	0.12790	6.3209
0.00081850	0.12783	6.3243
0.00081800	0.12778	6.3283
0.00081750	0.12768	6.3317
0.00081700	0.12753	6.3357
0.00081650	0.12745	6.3393
0.00081600	0.12736	6.3432
0.00081550	0.12720	6.3469
0.00081500	0.12719	6.3508
0.00081450	0.12700	6.3543
0.00081400	0.12699	6.3583
0.00081350	0.12685	6.3625
0.00081300	0.12674	6.3658
0.00081250	0.12670	6.3701
0.00081200	0.12653	6.3736
0.00081150	0.12650	6.3771
0.00081100	0.12634	6.3811
0.00081050	0.12632	6.3851
0.00081000	0.12614	6.3887
0.00080950	0.12611	6.3926
0.00080900	0.12598	6.3963
0.00080850	0.12587	6.4006
0.00080800	0.12583	6.4040
0.00080750	0.12565	6.4082
0.00080700	0.12561	6.4115
0.00080650	0.12547	6.4157
0.00080600	0.12545	6.4192
0.00080550	0.12526	6.4233
0.00080500	0.12526	6.4268
0.00080450	0.12510	6.4306
0.00080400	0.12501	6.4344
0.00080350	0.12495	6.4382
0.00080300	0.12478	6.4420
0.00080250	0.12477	6.4465
0.00080200	0.12460	6.4499
0.00080150	0.12456	6.4541
0.00080100	0.12441	6.4578
0.00080050	0.12440	6.4619
0.00080000	0.12421	6.4655
0.00079950	0.12418	6.4696
0.00079900	0.12405	6.4730
0.00079850	0.12396	6.4772
0.00079800	0.12389	6.4810
0.00079750	0.12373	6.4851
0.00079700	0.12372	6.4886
0.00079650	0.12354	6.4928
0.00079600	0.12350	6.4966
0.00079550	0.12338	6.5005
0.00079500	0.12335	6.5040
0.00079450	0.12316	6.5081
0.00079400	0.12312	6.5117
0.00079350	0.12305	6.5159
0.00079300	0.12286	6.5195
0.00079250	0.12284	6.5236
0.00079200	0.12271	6.5273
0.00079150	0.12268	6.5315
0.00079100	0.12251	6.5353
0.00079050	0.12243	6.5389
0.00079000	0.12239	6.5430
0.00078950	0.12221	6.5462
0.00078900	0.12219	6.5504
0.00078850	0.12207	6.5542
0.00078800	0.12202	6.5583
0.00078750	0.12184	6.5617
0.00078700	0.12180	6.5662
0.00078650	0.12171	6.5695
0.00078600	0.12156	6.5738
0.00078550	0.12153	6.5774
0.00078500	0.12137	6.5817
0.00078450	0.12136	6.5857
0.00078400	0.12125	6.5897
0.00078350	0.12115	6.5933
0.00078300	0.12099	6.5976
0.00078250	0.12098	6.6013
0.00078200	0.12082	6.6056
0.00078150	0.12075	6.6092
0.00078100	0.12068	6.6126
0.00078050	0.12052	6.6170
0.00078000	0.12045	6.6206
0.00077950	0.12040	6.6250
0.00077900	0.12030	6.6282
0.00077850	0.12015	6.6318
0.00077800	0.12014	6.6362
0.00077750	0.11998	6.6406
0.00077700	0.11990	6.6447
0.00077650	0.11985	6.6486
0.00077600	0.11968	6.6523
0.00077550	0.11963	6.6559
0.00077500	0.11955	6.6597
0.00077450	0.11949	6.6637
0.00077400	0.11932	6.6679
0.00077350	0.11927	6.6716
0.00077300	0.11919	6.6754
0.00077250	0.11903	6.6796
0.00077200	0.11896	6.6837
0.00077150	0.11889	6.6877
0.00077100	0.11883	6.6916
0.00077050	0.11867	6.6958
0.00077000	0.11865	6.6999
0.00076950	0.11847	6.7040
0.00076900	0.11845	6.7077
0.00076850	0.11830	6.7120
0.00076800	0.11828	6.7158
0.00076750	0.11813	6.7197
0.00076700	0.11804	6.7235
0.00076650	0.11801	6.7272
0.00076600	0.11785	6.7316
0.00076550	0.11775	6.7353
0.00076500	0.11773	6.7395
0.00076450	0.11759	6.7432
0.00076400	0.11756	6.7467
0.00076350	0.11740	6.7512
0.00076300	0.11730	6.7549
0.00076250	0.11728	6.7593
0.00076200	0.11715	6.7627
0.00076150	0.11701	6.7667
0.00076100	0.11700	6.7710
0.00076050	0.11684	6.7745
0.00076000	0.11674	6.7784
0.00075950	0.11668	6.7828
0.00075900	0.11656	6.7865
0.00075850	0.11655	6.7909
0.00075800	0.11638	6.7944
0.00075750	0.11630	6.7990
0.00075700	0.11627	6.8026
0.00075650	0.11610	6.8065
0.00075600	0.11607	6.8107
0.00075550	0.11592	6.8143
0.00075500	0.11589	6.8190
0.00075450	0.11581	6.8226
0.00075400	0.11563	6.8263
0.00075350	0.11562	6.8306
0.00075300	0.11550	6.8345
0.00075250	0.11537	6.8390
0.00075200	0.11536	6.8428
0.00075150	0.11522	6.8459
0.00075100	0.11519	6.8505
0.00075050	0.11502	6.8544
0.00075000	0.11498	6.8592
0.00074950	0.11490	6.8626
0.00074900	0.11474	6.8664
0.00074850	0.11470	6.8711
0.00074800	0.11462	6.8748
0.00074750	0.11447	6.8790
0.00074700	0.11446	6.8830
0.00074650	0.11433	6.8866
0.00074600	0.11429	6.8911
0.00074550	0.11412	6.8943
0.00074500	0.11411	6.8980
0.00074450	0.11394	6.9025
0.00074400	0.11391	6.9063
0.00074350	0.11379	6.9099
0.00074300	0.11369	6.9143
0.00074250	0.11363	6.9182
0.00074200	0.11349	6.9221
0.00074150	0.11348	6.9266
0.00074100	0.11339	6.9304
0.00074050	0.11325	6.9349
0.00074000	0.11318	6.9383
0.00073950	0.11310	6.9419
0.00073900	0.11295	6.9457
0.00073850	0.11294	6.9503
0.00073800	0.11278	6.9542
0.00073750	0.11272	6.9583
0.00073700	0.11267	6.9623
0.00073650	0.11250	6.9660
0.00073600	0.11249	6.9697
0.00073550	0.11234	6.9745
0.00073500	0.11233	6.9779
0.00073450	0.11221	6.9824
0.00073400	0.11206	6.9861
0.00073350	0.11206	6.9899
0.00073300	0.11190	6.9946
0.00073250	0.11183	6.9983
0.00073200	0.11179	7.0023
0.00073150	0.11162	7.0071
0.00073100	0.11157	7.0109
0.00073050	0.11146	7.0144
0.00073000	0.11142	7.0181
0.00072950	0.11134	7.0222
0.00072900	0.11118	7.0264
0.00072850	0.11116	7.0301
0.00072800	0.11103	7.0350
0.00072750	0.11094	7.0384
0.00072700	0.11091	7.0423
0.00072650	0.11080	7.0471
0.00072600	0.11071	7.0510
0.00072550	0.11057	7.0547
0.00072500	0.11054	7.0595
0.00072450	0.11047	7.0632
0.00072400	0.11032	7.0681
0.00072350	0.11024	7.0715
0.00072300	0.11021	7.0755
0.00072250	0.11007	7.0788
0.00072200	0.11005	7.0832
0.00072150	0.10988	7.0873
0.00072100	0.10983	7.0908
0.00072050	0.10978	7.0947
0.00072000	0.10961	7.0986
0.00071950	0.10954	7.1030
0.00071900	0.10951	7.1066
0.00071850	0.10937	7.1114
0.00071800	0.10926	7.1155
0.00071750	0.10924	7.1198
0.00071700	0.10909	7.1239
0.00071650	0.10905	7.1282
0.00071600	0.10898	7.1317
0.00071550	0.10883	7.1366
0.00071500	0.10879	7.1400
0.00071450	0.10872	7.1441
0.00071400	0.10856	7.1476
0.00071350	0.10850	7.1519
0.00071300	0.10840	7.1560
0.00071250	0.10835	7.1603
0.00071200	0.10830	7.1639
0.00071150	0.10815	7.1688
0.00071100	0.10807	7.1722
0.00071050	0.10804	7.1773
0.00071000	0.10789	7.1811
0.00070950	0.10779	7.1850
0.00070900	0.10778	7.1894
0.00070850	0.10766	7.1936
0.00070800	0.10759	7.1970
0.00070750	0.10751	7.2013
0.00070700	0.10736	7.2056
0.00070650	0.10736	7.2099
0.00070600	0.10720	7.2134
0.00070550	0.10715	7.2176
0.00070500	0.10708	7.2221
0.00070450	0.10693	7.2263
0.00070400	0.10687	7.2300
0.00070350	0.10679	7.2349
0.00070300	0.10676	7.2384
0.00070250	0.10659	7.2427
0.00070200	0.10658	7.2466
0.00070150	0.10643	7.2510
0.00070100	0.10639	7.2549
0.00070050	0.10628	7.2584
0.00070000	0.10616	7.2627
0.00069950	0.10611	7.2674
0.00069900	0.10601	7.2714
0.00069850	0.10599	7.2749
0.00069800	0.10583	7.2796
0.00069750	0.10577	7.2835
0.00069700	0.10573	7.2875
0.00069650	0.10560	7.2914
0.00069600	0.10549	7.2951
0.00069550	0.10547	7.2990
0.00069500	0.10536	7.3039
0.00069450	0.10531	7.3075
0.00069400	0.10517	7.3122
0.00069350	0.10508	7.3162
0.00069300	0.10505	7.3201
0.00069250	0.10489	7.3241
0.00069200	0.10487	7.3277
0.00069150	0.10477	7.3320
0.00069100	0.10463	7.3364
0.00069050	0.10460	7.3401
0.00069000	0.10448	7.3439
0.00068950	0.10446	7.3487
0.00068900	0.10434	7.3526
0.00068850	0.10422	7.3564
0.00068800	0.10421	7.3605
0.00068750	0.10407	7.3646
0.00068700	0.10397	7.3683
0.00068650	0.10396	7.3729
0.00068600	0.10384	7.3768
0.00068550	0.10379	7.3819
0.00068500	0.10363	7.3858
0.00068450	0.10359	7.3894
0.00068400	0.10353	7.3934
0.00068350	0.10338	7.3974
0.00068300	0.10337	7.4011
0.00068250	0.10324	7.4057
0.00068200	0.10321	7.4095
0.00068150	0.10308	7.4139
0.00068100	0.10297	7.4175
0.00068050	0.10295	7.4220
0.00068000	0.10280	7.4255
0.00067950	0.10276	7.4301
0.00067900	0.10268	7.4338
0.00067850	0.10255	7.4377
0.00067800	0.10251	7.4426
0.00067750	0.10239	7.4469
0.00067700	0.10237	7.4507
0.00067650	0.10224	7.4544
0.00067600	0.10213	7.4586
0.00067550	0.10211	7.4628
0.00067500	0.10201	7.4673
0.00067450	0.10188	7.4710
0.00067400	0.10184	7.4751
0.00067350	0.10173	7.4790
0.00067300	0.10168	7.4831
0.00067250	0.10163	7.4865
0.00067200	0.10148	7.4915
0.00067150	0.10145	7.4953
0.00067100	0.10138	7.4995
0.00067050	0.10123	7.5031
0.00067000	0.10119	7.5072
0.00066950	0.10112	7.5109
0.00066900	0.10097	7.5159
0.00066850	0.10096	7.5196
0.00066800	0.10082	7.5234
0.00066750	0.10078	7.5272
0.00066700	0.10072	7.5309
0.00066650	0.10058	7.5346
0.00066600	0.10050	7.5398
0.00066550	0.10048	7.5435
0.00066500	0.10033	7.5479
0.00066450	0.10032	7.5517
0.00066400	0.10017	7.5556
0.00066350	0.10011	7.5593
0.00066300	0.10005	7.5635
0.00066250	0.099912	7.5678
0.00066200	0.099897	7.5726
0.00066150	0.099781	7.5764
0.00066100	0.099672	7.5801
0.00066050	0.099656	7.5840
0.00066000	0.099518	7.5877
0.00065950	0.099501	7.5918
0.00065900	0.099377	7.5954
0.00065850	0.099263	7.6002
0.00065800	0.099247	7.6041
0.00065750	0.099152	7.6083
0.00065700	0.099013	7.6120
0.00065650	0.098976	7.6164
0.00065600	0.098859	7.6203
0.00065550	0.098822	7.6257
0.00065500	0.098751	7.6293
0.00065450	0.098609	7.6332
0.00065400	0.098555	7.6368
0.00065350	0.098517	7.6406
0.00065300	0.098367	7.6445
0.00065250	0.098348	7.6490
0.00065200	0.098222	7.6528
0.00065150	0.098198	7.6565
0.00065100	0.098085	7.6610
0.00065050	0.097974	7.6658
0.00065000	0.097952	7.6697
0.00064950	0.097817	7.6736
0.00064900	0.097731	7.6777
0.00064850	0.097713	7.6814
0.00064800	0.097563	7.6853
0.00064750	0.097556	7.6902
0.00064700	0.097427	7.6945
0.00064650	0.097347	7.6980
0.00064600	0.097309	7.7022
0.00064550	0.097162	7.7061
0.00064500	0.097128	7.7106
0.00064450	0.097044	7.7149
0.00064400	0.096914	7.7193
0.00064350	0.096910	7.7223
0.00064300	0.096759	7.7268
0.00064250	0.096726	7.7307
0.00064200	0.096603	7.7348
0.00064150	0.096589	7.7390
0.00064100	0.096433	7.7432
0.00064050	0.096422	7.7468
0.00064000	0.096302	7.7510
0.00063950	0.096228	7.7544
0.00063900	0.096183	7.7590
0.00063850	0.096115	7.7636
0.00063800	0.095988	7.7680
0.00063750	0.095928	7.7713
0.00063700	0.095842	7.7752
0.00063650	0.095722	7.7792
0.00063600	0.095713	7.7834
0.00063550	0.095559	7.7874
0.00063500	0.095533	7.7912
0.00063450	0.095411	7.7952
0.00063400	0.095402	7.7992
0.00063350	0.095267	7.8043
0.00063300	0.095189	7.8084
0.00063250	0.095160	7.8121
0.00063200	0.095020	7.8163
0.00063150	0.094961	7.8198
0.00063100	0.094912	7.8234
0.00063050	0.094827	7.8274
0.00063000	0.094754	7.8315
0.00062950	0.094616	7.8355
0.00062900	0.094582	7.8396
0.00062850	0.094516	7.8435
0.00062800	0.094376	7.8476
0.00062750	0.094354	7.8517
0.00062700	0.094268	7.8568
0.00062650	0.094135	7.8608
0.00062600	0.094111	7.8632
0.00062550	0.093989	7.8672
0.00062500	0.093974	7.8721
0.00062450	0.093856	7.8762
0.00062400	0.093769	7.8790
0.00062350	0.093739	7.8837
0.00062300	0.093609	7.8882
0.00062250	0.093525	7.8920
0.00062200	0.093501	7.8960
0.00062150	0.093356	7.9000
0.00062100	0.093287	7.9042
0.00062050	0.093217	7.9084
0.00062000	0.093171	7.9123
0.00061950	0.093117	7.9158
0.00061900	0.092969	7.9198
0.00061850	0.092929	7.9239
0.00061800	0.092877	7.9275
0.00061750	0.092730	7.9317
0.00061700	0.092683	7.9356
0.00061650	0.092641	7.9398
0.00061600	0.092518	7.9431
0.00061550	0.092500	7.9470
0.00061500	0.092347	7.9512
0.00061450	0.092321	7.9554
0.00061400	0.092243	7.9591
0.00061350	0.092108	7.9630
0.00061300	0.092090	7.9671
0.00061250	0.091994	7.9714
0.00061200	0.091874	7.9753
0.00061150	0.091870	7.9787
0.00061100	0.091725	7.9828
0.00061050	0.091684	7.9869
0.00061000	0.091640	7.9905
0.00060950	0.091510	7.9947
0.00060900	0.091447	7.9987
0.00060850	0.091402	8.0020
0.00060800	0.091261	8.0063
0.00060750	0.091224	8.0099
0.00060700	0.091131	8.0141
0.00060650	0.091091	8.0182
0.00060600	0.090947	8.0224
0.00060550	0.090939	8.0256
0.00060500	0.090825	8.0298
0.00060450	0.090797	8.0332
0.00060400	0.090664	8.0375
0.00060350	0.090586	8.0417
0.00060300	0.090559	8.0453
0.00060250	0.090431	8.0491
0.00060200	0.090330	8.0534
0.00060150	0.090298	8.0573
0.00060100	0.090224	8.0611
0.00060050	0.090107	8.0653
0.00060000	0.090086	8.0686
0.00059950	0.089961	8.0728
0.00059900	0.089932	8.0762
0.00059850	0.089863	8.0796
0.00059800	0.089736	8.0827
0.00059750	0.089661	8.0871
0.00059700	0.089625	8.0924
0.00059650	0.089487	8.0951
0.00059600	0.089463	8.0987
0.00059550	0.089346	8.1030
0.00059500	0.089334	8.1066
0.00059450	0.089233	8.1101
0.00059400	0.089110	8.1142
0.00059350	0.089060	8.1177
0.00059300	0.089024	8.1218
0.00059250	0.088892	8.1258
0.00059200	0.088862	8.1294
0.00059150	0.088736	8.1338
0.00059100	0.088713	8.1374
0.00059050	0.088635	8.1416
0.00059000	0.088501	8.1440
0.00058950	0.088488	8.1491
0.00058900	0.088378	8.1514
0.00058850	0.088280	8.1557
0.00058800	0.088265	8.1598
0.00058750	0.088133	8.1630
0.00058700	0.088111	8.1668
0.00058650	0.087977	8.1709
0.00058600	0.087957	8.1746
0.00058550	0.087879	8.1790
0.00058500	0.087744	8.1822
0.00058450	0.087711	8.1860
0.00058400	0.087641	8.1901
0.00058350	0.087519	8.1928
0.00058300	0.087478	8.1967
0.00058250	0.087375	8.2000
0.00058200	0.087342	8.2040
0.00058150	0.087267	8.2078
0.00058100	0.087142	8.2116
0.00058050	0.087118	8.2156
0.00058000	0.087058	8.2191
0.00057950	0.086914	8.2235
0.00057900	0.086902	8.2257
0.00057850	0.086823	8.2290
0.00057800	0.086746	8.2328
0.00057750	0.086683	8.2369
0.00057700	0.086544	8.2402
0.00057650	0.086499	8.2447
0.00057600	0.086456	8.2482
0.00057550	0.086325	8.2503
0.00057500	0.086269	8.2542
0.00057450	0.086234	8.2582
0.00057400	0.086165	8.2617
0.00057350	0.086047	8.2659
0.00057300	0.085945	8.2696
0.00057250	0.085935	8.2719
0.00057200	0.085797	8.2775
0.00057150	0.085758	8.2798
0.00057100	0.085703	8.2831
0.00057050	0.085566	8.2867
0.00057000	0.085546	8.2899
0.00056950	0.085448	8.2937
0.00056900	0.085413	8.2966
0.00056850	0.085271	8.3002
0.00056800	0.085242	8.3042
0.00056750	0.085161	8.3081
0.00056700	0.085052	8.3115
0.00056650	0.085039	8.3139
0.00056600	0.084915	8.3181
0.00056550	0.084849	8.3212
0.00056500	0.084759	8.3252
0.00056450	0.084734	8.3285
0.00056400	0.084649	8.3308
0.00056350	0.084551	8.3346
0.00056300	0.084522	8.3378
0.00056250	0.084393	8.3422
0.00056200	0.084343	8.3448
0.00056150	0.084279	8.3481
0.00056100	0.084158	8.3515
0.00056050	0.084150	8.3551
0.00056000	0.084040	8.3585
0.00055950	0.084015	8.3619
0.00055900	0.083874	8.3665
0.00055850	0.083800	8.3689
0.00055800	0.083781	8.3723
0.00055750	0.083664	8.3758
0.00055700	0.083571	8.3788
0.00055650	0.083559	8.3833
0.00055600	0.083478	8.3861
0.00055550	0.083394	8.3896
0.00055500	0.083274	8.3930
0.00055450	0.083263	8.3967
0.00055400	0.083134	8.3989
0.00055350	0.083079	8.4023
0.00055300	0.083026	8.4060
0.00055250	0.082897	8.4083
0.00055200	0.082876	8.4134
0.00055150	0.082773	8.4160
0.00055100	0.082707	8.4199
0.00055050	0.082673	8.4233
0.00055000	0.082535	8.4269
0.00054950	0.082524	8.4292
0.00054900	0.082407	8.4327
0.00054850	0.082324	8.4363
0.00054800	0.082250	8.4387
0.00054750	0.082223	8.4421
0.00054700	0.082150	8.4457
0.00054650	0.082021	8.4499
0.00054600	0.081983	8.4523
0.00054550	0.081937	8.4567
0.00054500	0.081801	8.4588
0.00054450	0.081771	8.4634
0.00054400	0.081712	8.4671
0.00054350	0.081640	8.4696
0.00054300	0.081548	8.4730
0.00054250	0.081449	8.4767
0.00054200	0.081432	8.4802
0.00054150	0.081292	8.4826
0.00054100	0.081275	8.4870
0.00054050	0.081175	8.4898
0.00054000	0.081151	8.4937
0.00053950	0.081007	8.4969
0.00053900	0.080980	8.5006
0.00053850	0.080906	8.5042
0.00053800	0.080786	8.5079
0.00053750	0.080777	8.5115
0.00053700	0.080645	8.5139
0.00053650	0.080590	8.5176
0.00053600	0.080553	8.5211
0.00053550	0.080484	8.5248
0.00053500	0.080402	8.5273
0.00053450	0.080277	8.5308
0.00053400	0.080253	8.5348
0.00053350	0.080191	8.5386
0.00053300	0.080054	8.5405
0.00053250	0.080037	8.5442
0.00053200	0.079973	8.5480
0.00053150	0.079893	8.5515
0.00053100	0.079839	8.5558
0.00053050	0.079716	8.5588
0.00053000	0.079641	8.5624
0.00052950	0.079616	8.5652
0.00052900	0.079509	8.5697
0.00052850	0.079418	8.5722
0.00052800	0.079401	8.5759
0.00052750	0.079268	8.5794
0.00052700	0.079254	8.5832
0.00052650	0.079124	8.5857
0.00052600	0.079115	8.5893
0.00052550	0.079009	8.5931
0.00052500	0.078926	8.5956
0.00052450	0.078892	8.5991
0.00052400	0.078755	8.6029
0.00052350	0.078737	8.6065
0.00052300	0.078653	8.6090
0.00052250	0.078610	8.6141
0.00052200	0.078477	8.6171
0.00052150	0.078450	8.6201
0.00052100	0.078382	8.6226
0.00052050	0.078257	8.6263
0.00052000	0.078225	8.6301
0.00051950	0.078161	8.6336
0.00051900	0.078043	8.6378
0.00051850	0.078029	8.6401
0.00051800	0.077925	8.6445
0.00051750	0.077900	8.6474
0.00051700	0.077778	8.6519
0.00051650	0.077706	8.6546
0.00051600	0.077682	8.6584
0.00051550	0.077545	8.6612
0.00051500	0.077503	8.6633
0.00051450	0.077448	8.6671
0.00051400	0.077398	8.6713
0.00051350	0.077291	8.6749
0.00051300	0.077207	8.6772
0.00051250	0.077168	8.6809
0.00051200	0.077041	8.6847
0.00051150	0.077025	8.6872
0.00051100	0.076928	8.6909
0.00051050	0.076836	8.6948
0.00051000	0.076821	8.6982
0.00050950	0.076700	8.7008
0.00050900	0.076628	8.7047
0.00050850	0.076588	8.7084
0.00050800	0.076483	8.7113
0.00050750	0.076472	8.7144
0.00050700	0.076339	8.7180
0.00050650	0.076291	8.7216
0.00050600	0.076244	8.7241
0.00050550	0.076120	8.7273
0.00050500	0.076100	8.7313
0.00050450	0.076007	8.7339
0.00050400	0.075978	8.7375
0.00050350	0.075855	8.7411
0.00050300	0.075787	8.7449
0.00050250	0.075759	8.7475
0.00050200	0.075627	8.7512
0.00050150	0.075620	8.7551
0.00050100	0.075489	8.7576
0.00050050	0.075450	8.7613
0.00050000	0.075387	8.7652
0.00049950	0.075271	8.7683
0.00049900	0.075264	8.7715
0.00049850	0.075138	8.7740
0.00049800	0.075122	8.7780
0.00049750	0.075001	8.7806
0.00049700	0.074989	8.7849
0.00049650	0.074852	8.7882
0.00049600	0.074845	8.7908
0.00049550	0.074752	8.7945
0.00049500	0.074634	8.7984
0.00049450	0.074616	8.8023
0.00049400	0.074524	8.8048
0.00049350	0.074439	8.8088
0.00049300	0.074410	8.8125
0.00049250	0.074286	8.8164
0.00049200	0.074251	8.8189
0.00049150	0.074167	8.8228
0.00049100	0.074141	8.8268
0.00049050	0.074005	8.8304
0.00049000	0.073999	8.8331
0.00048950	0.073865	8.8370
0.00048900	0.073832	8.8410
0.00048850	0.073782	8.8447
0.00048800	0.073654	8.8476
0.00048750	0.073636	8.8511
0.00048700	0.073567	8.8558
0.00048650	0.073450	8.8591
0.00048600	0.073394	8.8637
0.00048550	0.073337	8.8667
0.00048500	0.073304	8.8707
0.00048450	0.073167	8.8746
0.00048400	0.073151	8.8788
0.00048350	0.073076	8.8827
0.00048300	0.072963	8.8865
0.00048250	0.072954	8.8903
0.00048200	0.072856	8.8942
0.00048150	0.072763	8.8987
0.00048100	0.072691	8.9009
0.00048050	0.072670	8.9059
0.00048000	0.072565	8.9099
0.00047950	0.072480	8.9137
0.00047900	0.072465	8.9188
0.00047850	0.072364	8.9230
0.00047800	0.072272	8.9256
0.00047750	0.072258	8.9305
0.00047700	0.072154	8.9347
0.00047650	0.072062	8.9389
0.00047600	0.072054	8.9430
0.00047550	0.071974	8.9480
0.00047500	0.071904	8.9523
0.00047450	0.071782	8.9574
0.00047400	0.071766	8.9601
0.00047350	0.071682	8.9664
0.00047300	0.071580	8.9692
0.00047250	0.071565	8.9735
0.00047200	0.071484	8.9785
0.00047150	0.071368	8.9828
0.00047100	0.071327	8.9878
0.00047050	0.071284	8.9920
0.00047000	0.071217	8.9974
0.00046950	0.071148	9.0015
0.00046900	0.071032	9.0066
0.00046850	0.071017	9.0091
0.00046800	0.070910	9.0159
0.00046750	0.070835	9.0199
0.00046700	0.070812	9.0241
0.00046650	0.070684	9.0287
0.00046600	0.070644	9.0333
0.00046550	0.070593	9.0386
0.00046500	0.070544	9.0435
0.00046450	0.070424	9.0482
0.00046400	0.070367	9.0534
0.00046350	0.070330	9.0577
0.00046300	0.070202	9.0625
0.00046250	0.070181	9.0672
0.00046200	0.070106	9.0725
0.00046150	0.069999	9.0773
0.00046100	0.069964	9.0820
0.00046050	0.069882	9.0874
0.00046000	0.069858	9.0923
0.00045950	0.069727	9.0969
0.00045900	0.069707	9.1025
0.00045850	0.069650	9.1067
0.00045800	0.069527	9.1120
0.00045750	0.069480	9.1174
0.00045700	0.069451	9.1221
0.00045650	0.069330	9.1273
0.00045600	0.069314	9.1323
0.00045550	0.069189	9.1362
0.00045500	0.069141	9.1426
0.00045450	0.069111	9.1476
0.00045400	0.068991	9.1512
0.00045350	0.068930	9.1580
0.00045300	0.068909	9.1633
0.00045250	0.068791	9.1687
0.00045200	0.068781	9.1720
0.00045150	0.068664	9.1788
0.00045100	0.068593	9.1835
0.00045050	0.068574	9.1877
0.00045000	0.068458	9.1944
0.00044950	0.068388	9.1993
0.00044900	0.068370	9.2036
0.00044850	0.068260	9.2085
0.00044800	0.068188	9.2155
0.00044750	0.068169	9.2185
0.00044700	0.068070	9.2239
0.00044650	0.068037	9.2310
0.00044600	0.067911	9.2369
0.00044550	0.067861	9.2414
0.00044500	0.067832	9.2453
0.00044450	0.067705	9.2523
0.00044400	0.067659	9.2579
0.00044350	0.067628	9.2636
0.00044300	0.067576	9.2682
0.00044250	0.067475	9.2738
0.00044200	0.067391	9.2795
0.00044150	0.067367	9.2843
0.00044100	0.067257	9.2897
0.00044050	0.067184	9.2955
0.00044000	0.067166	9.3010
0.00043950	0.067058	9.3068
0.00043900	0.066991	9.3125
0.00043850	0.066966	9.3184
0.00043800	0.066899	9.3240
0.00043750	0.066817	9.3287
0.00043700	0.066716	9.3343
0.00043650	0.066703	9.3401
0.00043600	0.066583	9.3458
0.00043550	0.066528	9.3517
0.00043500	0.066497	9.3574
0.00043450	0.066376	9.3646
0.00043400	0.066357	9.3704
0.00043350	0.066259	9.3753
0.00043300	0.066244	9.3808
0.00043250	0.066129	9.3873
0.00043200	0.066053	9.3930
0.00043150	0.066040	9.3996
0.00043100	0.065924	9.4054
0.00043050	0.065909	9.4113
0.00043000	0.065789	9.4186
0.00042950	0.065774	9.4245
0.00042900	0.065694	9.4307
0.00042850	0.065589	9.4367
0.00042800	0.065576	9.4432
0.00042750	0.065484	9.4494
0.00042700	0.065405	9.4572
0.00042650	0.065386	9.4631
0.00042600	0.065302	9.4696
0.00042550	0.065251	9.4759
0.00042500	0.065134	9.4820
0.00042450	0.065103	9.4891
0.00042400	0.065053	9.4969
0.00042350	0.064947	9.5030
0.00042300	0.064890	9.5090
0.00042250	0.064868	9.5169
0.00042200	0.064762	9.5240
0.00042150	0.064738	9.5305
0.00042100	0.064617	9.5377
0.00042050	0.064579	9.5444
0.00042000	0.064543	9.5527
0.00041950	0.064421	9.5592
0.00041900	0.064380	9.5662
0.00041850	0.064347	9.5740
0.00041800	0.064231	9.5812
0.00041750	0.064183	9.5874
0.00041700	0.064105	9.5966
0.00041650	0.064063	9.6032
0.00041600	0.064028	9.6106
0.00041550	0.063910	9.6191
0.00041500	0.063859	9.6258
0.00041450	0.063834	9.6333
0.00041400	0.063721	9.6397
0.00041350	0.063669	9.6486
0.00041300	0.063643	9.6564
0.00041250	0.063563	9.6654
0.00041200	0.063513	9.6726
0.00041150	0.063396	9.6796
0.00041100	0.063350	9.6888
0.00041050	0.063323	9.6967
0.00041000	0.063211	9.7052
0.00040950	0.063153	9.7124
0.00040900	0.063132	9.7200
0.00040850	0.063015	9.7286
0.00040800	0.062959	9.7371
0.00040750	0.062938	9.7457
0.00040700	0.062853	9.7537
0.00040650	0.062815	9.7629
0.00040600	0.062697	9.7707
0.00040550	0.062655	9.7797
0.00040500	0.062622	9.7877
0.00040450	0.062507	9.7958
0.00040400	0.062466	9.8048
0.00040350	0.062384	9.8129
0.00040300	0.062373	9.8226
0.00040250	0.062285	9.8303
0.00040200	0.062190	9.8408
0.00040150	0.062174	9.8487
0.00040100	0.062113	9.8586
0.00040050	0.061998	9.8668
0.00040000	0.061979	9.8769
0.00039950	0.061921	9.8849
0.00039900	0.061870	9.8948
0.00039850	0.061782	9.9038
0.00039800	0.061701	9.9138
0.00039750	0.061683	9.9242
0.00039700	0.061582	9.9326
0.00039650	0.061519	9.9437
0.00039600	0.061491	9.9524
0.00039550	0.061377	9.9628
0.00039500	0.061341	9.9734
0.00039450	0.061308	9.9823
0.00039400	0.061197	9.9928
0.00039350	0.061183	10.002
0.00039300	0.061075	10.014
0.00039250	0.061059	10.024
0.00039200	0.060974	10.035
0.00039150	0.060891	10.045
0.00039100	0.060877	10.056
0.00039050	0.060780	10.067
0.00039000	0.060703	10.077
0.00038950	0.060692	10.088
0.00038900	0.060601	10.100
0.00038850	0.060581	10.112
0.00038800	0.060476	10.123
0.00038750	0.060406	10.134
0.00038700	0.060391	10.145
0.00038650	0.060293	10.157
0.00038600	0.060220	10.169
0.00038550	0.060208	10.181
0.00038500	0.060112	10.194
0.00038450	0.060038	10.206
0.00038400	0.060027	10.218
0.00038350	0.059937	10.231
0.00038300	0.059907	10.243
0.00038250	0.059801	10.258
0.00038200	0.059746	10.269
0.00038150	0.059725	10.284
0.00038100	0.059623	10.298
0.00038050	0.059563	10.311
0.00038000	0.059547	10.325
0.00037950	0.059447	10.338
0.00037900	0.059383	10.352
0.00037850	0.059325	10.367
0.00037800	0.059280	10.382
0.00037750	0.059249	10.397
0.00037700	0.059143	10.412
0.00037650	0.059095	10.426
0.00037600	0.059069	10.443
0.00037550	0.058968	10.458
0.00037500	0.058914	10.474
0.00037450	0.058850	10.490
0.00037400	0.058815	10.506
0.00037350	0.058780	10.523
0.00037300	0.058666	10.539
0.00037250	0.058629	10.558
0.00037200	0.058596	10.575
0.00037150	0.058492	10.592
0.00037100	0.058452	10.609
0.00037050	0.058425	10.628
0.00037000	0.058321	10.646
0.00036950	0.058308	10.664
0.00036900	0.058204	10.684
0.00036850	0.058179	10.703
0.00036800	0.058131	10.724
0.00036750	0.058027	10.743
0.00036700	0.057999	10.763
0.00036650	0.057959	10.784
0.00036600	0.057855	10.805
0.00036550	0.057828	10.827
0.00036500	0.057789	10.848
0.00036450	0.057688	10.870
0.00036400	0.057676	10.892
0.00036350	0.057574	10.914
0.00036300	0.057555	10.939
0.00036250	0.057501	10.963
0.00036200	0.057402	10.987
0.00036150	0.057381	11.011
0.00036100	0.057332	11.036
0.00036050	0.057235	11.061
0.00036000	0.057183	11.106
0.00035950	0.057146	11.111
0.00035900	0.057091	11.127
0.00035850	0.057068	11.150
0.00035800	0.056971	11.177
0.00035750	0.056915	11.205
0.00035700	0.056900	11.234
0.00035650	0.056805	11.262
0.00035600	0.056766	11.291
0.00035550	0.056726	11.321
0.00035500	0.056684	11.350
0.00035450	0.056614	11.380
0.00035400	0.056536	11.411
0.00035350	0.056521	11.443
0.00035300	0.056427	11.475
0.00035250	0.056378	11.507
0.00035200	0.056361	11.540
0.00035150	0.056270	11.574
0.00035100	0.056219	11.608
0.00035050	0.056166	11.642
0.00035000	0.056127	11.677
0.00034950	0.056100	11.713
0.00034900	0.056005	11.750
0.00034850	0.055959	11.788
0.00034800	0.055938	11.826
0.00034750	0.055847	11.865
0.00034700	0.055812	11.903
0.00034650	0.055744	11.943
0.00034600	0.055698	11.982
0.00034550	0.055685	12.023
0.00034500	0.055599	12.063
0.00034450	0.055549	12.105
0.00034400	0.055525	12.148
0.00034350	0.055433	12.192
0.00034300	0.055400	12.237
0.00034250	0.055375	12.280
0.00034200	0.055322	12.325
0.00034150	0.055273	12.370
0.00034100	0.055185	12.417
0.00034050	0.055167	12.465
0.00034000	0.055124	12.512
0.00033950	0.055037	12.559
0.00033900	0.055015	12.608
0.00033850	0.054972	12.658
0.00033800	0.054942	12.708
0.00033750	0.054855	12.760
0.00033700	0.054819	12.812
0.00033650	0.054792	12.864
0.00033600	0.054704	12.917
0.00033550	0.054675	12.969
0.00033500	0.054646	13.024
0.00033450	0.054560	13.078
0.00033400	0.054540	13.134
0.00033350	0.054494	13.191
0.00033300	0.054466	13.248
0.00033250	0.054391	13.306
0.00033200	0.054344	13.366
0.00033150	0.054323	13.422
0.00033100	0.054240	13.480
0.00033050	0.054213	13.539
0.00033000	0.054185	13.599
0.00032950	0.054104	13.661
0.00032900	0.054075	13.723
0.00032850	0.054015	13.787
0.00032800	0.054005	13.850
0.00032750	0.053951	13.916
0.00032700	0.053880	13.979
0.00032650	0.053869	14.044
0.00032600	0.053821	14.108
0.00032550	0.053748	14.173
0.00032500	0.053738	14.241
0.00032450	0.053692	14.308
0.00032400	0.053662	14.378
0.00032350	0.053601	14.447
0.00032300	0.053539	14.516
0.00032250	0.053530	14.585
0.00032200	0.053473	14.658
0.00032150	0.053415	14.727
0.00032100	0.053407	14.797
0.00032050	0.053341	14.868
0.00032000	0.053331	14.940
0.00031950	0.053255	15.013
0.00031900	0.053218	15.088
0.00031850	0.053201	15.164
0.00031800	0.053125	15.238
0.00031750	0.053102	15.313
0.00031700	0.053080	15.386
0.00031650	0.053005	15.463
0.00031600	0.052990	15.538
0.00031550	0.052933	15.615
0.00031500	0.052917	15.691
0.00031450	0.052879	15.770
0.00031400	0.052809	15.848
0.00031350	0.052806	15.926
0.00031300	0.052744	16.006
0.00031250	0.052696	16.082
0.00031200	0.052690	16.159
0.00031150	0.052630	16.236
0.00031100	0.052620	16.313
0.00031050	0.052550	16.392
0.00031000	0.052525	16.471
0.00030950	0.052502	16.554
0.00030900	0.052434	16.633
0.00030850	0.052412	16.712
0.00030800	0.052388	16.789
0.00030750	0.052321	16.866
0.00030700	0.052307	16.948
0.00030650	0.052279	17.027
0.00030600	0.052244	17.106
0.00030550	0.052207	17.182
0.00030500	0.052142	17.262
0.00030450	0.052130	17.342
0.00030400	0.052096	17.422
0.00030350	0.052035	17.501
0.00030300	0.052025	17.577
0.00030250	0.051992	17.654
0.00030200	0.051932	17.730
0.00030150	0.051924	17.810
0.00030100	0.051885	17.885
0.00030050	0.051866	17.960
0.00030000	0.051802	18.036
0.00029950	0.051773	18.112
0.00029900	0.051759	18.186
0.00029850	0.051699	18.261
0.00029800	0.051668	18.336
0.00029750	0.051657	18.408
0.00029700	0.051594	18.481
0.00029650	0.051576	18.551
0.00029600	0.051543	18.624
0.00029550	0.051504	18.694
0.00029500	0.051493	18.767
0.00029450	0.051441	18.837
0.00029400	0.051400	18.905
0.00029350	0.051393	18.975
0.00029300	0.051333	19.043
0.00029250	0.051316	19.112
0.00029200	0.051295	19.177
0.00029150	0.051235	19.242
0.00029100	0.051227	19.308
0.00029050	0.051179	19.369
0.00029000	0.051171	19.435
0.00028950	0.051117	19.497
0.00028900	0.051082	19.559
0.00028850	0.051075	19.619
0.00028800	0.051024	19.681
0.00028750	0.050986	19.740
0.00028700	0.050981	19.799
0.00028650	0.050932	19.858
0.00028600	0.050923	19.915
0.00028550	0.050863	19.973
0.00028500	0.050845	20.029
0.00028450	0.050821	20.087
0.00028400	0.050767	20.141
0.00028350	0.050756	20.194
0.00028300	0.050730	20.248
0.00028250	0.050677	20.301
0.00028200	0.050665	20.352
0.00028150	0.050639	20.402
0.00028100	0.050615	20.454
0.00028050	0.050574	20.505
0.00028000	0.050529	20.557
0.00027950	0.050523	20.605
0.00027900	0.050478	20.651
0.00027850	0.050438	20.702
0.00027800	0.050433	20.748
0.00027750	0.050385	20.795
0.00027700	0.050378	20.840
0.00027650	0.050346	20.886
0.00027600	0.050306	20.929
0.00027550	0.050286	20.971
0.00027500	0.050230	21.019
0.00027450	0.050225	21.062
0.00027400	0.050189	21.105
0.00027350	0.050142	21.146
0.00027300	0.050134	21.186
0.00027250	0.050104	21.227
0.00027200	0.050055	21.267
0.00027150	0.050042	21.305
0.00027100	0.050008	21.342
0.00027050	0.049998	21.379
0.00027000	0.049948	21.420
0.00026950	0.049918	21.460
0.00026900	0.049910	21.494
0.00026850	0.049861	21.530
0.00026800	0.049838	21.565
0.00026750	0.049823	21.604
0.00026700	0.049769	21.635
0.00026650	0.049762	21.670
0.00026600	0.049717	21.706
0.00026550	0.049713	21.740
0.00026500	0.049663	21.773
0.00026450	0.049637	21.806
0.00026400	0.049626	21.838
0.00026350	0.049575	21.868
0.00026300	0.049552	21.899
0.00026250	0.049539	21.929
0.00026200	0.049487	21.959
0.00026150	0.049481	21.989
0.00026100	0.049448	22.017
0.00026050	0.049426	22.047
0.00026000	0.049403	22.075
0.00025950	0.049352	22.100
0.00025900	0.049325	22.149
0.00025850	0.049318	22.156
0.00025800	0.049272	22.172
0.00025750	0.049242	22.194
0.00025700	0.049235	22.216
0.00025650	0.049186	22.240
0.00025600	0.049163	22.263
0.00025550	0.049150	22.287
0.00025500	0.049116	22.311
0.00025450	0.049094	22.332
0.00025400	0.049043	22.355
0.00025350	0.049032	22.373
0.00025300	0.049010	22.394
0.00025250	0.048960	22.416
0.00025200	0.048954	22.434
0.00025150	0.048919	22.454
0.00025100	0.048906	22.471
0.00025050	0.048852	22.492
0.00025000	0.048843	22.510
0.00024950	0.048811	22.525
0.00024900	0.048772	22.542
0.00024850	0.048767	22.556
0.00024800	0.048728	22.573
0.00024750	0.048689	22.589
0.00024700	0.048686	22.602
0.00024650	0.048637	22.616
0.00024600	0.048628	22.630
0.00024550	0.048579	22.645
0.00024500	0.048570	22.657
0.00024450	0.048544	22.666
0.00024400	0.048496	22.678
0.00024350	0.048485	22.690
0.00024300	0.048464	22.701
0.00024250	0.048445	22.710
0.00024200	0.048396	22.721
0.00024150	0.048373	22.730
0.00024100	0.048357	22.739
0.00024050	0.048308	22.747
0.00024000	0.048295	22.756
0.00023950	0.048274	22.765
0.00023900	0.048225	22.771
0.00023850	0.048220	22.778
0.00023800	0.048179	22.782
0.00023750	0.048173	22.787
0.00023700	0.048129	22.795
0.00023650	0.048095	22.797
0.00023600	0.048089	22.801
0.00023550	0.048040	22.804
0.00023500	0.048017	22.806
0.00023450	0.048006	22.810
0.00023400	0.047956	22.810
0.00023350	0.047939	22.812
0.00023300	0.047916	22.814
0.00023250	0.047900	22.813
0.00023200	0.047849	22.814
0.00023150	0.047845	22.814
0.00023100	0.047798	22.812
0.00023050	0.047779	22.814
0.00023000	0.047762	22.811
0.00022950	0.047713	22.810
0.00022900	0.047693	22.806
0.00022850	0.047678	22.804
0.00022800	0.047648	22.801
0.00022750	0.047606	22.795
0.00022700	0.047604	22.793
0.00022650	0.047553	22.787
0.00022600	0.047544	22.783
0.00022550	0.047514	22.778
0.00022500	0.047496	22.771
0.00022450	0.047460	22.765
0.00022400	0.047418	22.756
0.00022350	0.047415	22.750
0.00022300	0.047370	22.741
0.00022250	0.047344	22.737
0.00022200	0.047332	22.726
0.00022150	0.047284	22.716
0.00022100	0.047279	22.708
0.00022050	0.047228	22.698
0.00022000	0.047222	22.690
0.00021950	0.047184	22.677
0.00021900	0.047147	22.667
0.00021850	0.047140	22.654
0.00021800	0.047102	22.643
0.00021750	0.047067	22.632
0.00021700	0.047041	22.617
0.00021650	0.047022	22.605
0.00021600	0.047002	22.591
0.00021550	0.046954	22.579
0.00021500	0.046950	22.564
0.00021450	0.046914	22.548
0.00021400	0.046872	22.534
0.00021350	0.046866	22.518
0.00021300	0.046832	22.502
0.00021250	0.046819	22.486
0.00021200	0.046771	22.469
0.00021150	0.046739	22.451
0.00021100	0.046734	22.433
0.00021050	0.046685	22.416
0.00021000	0.046666	22.397
0.00020950	0.046647	22.380
0.00020900	0.046597	22.362
0.00020850	0.046590	22.341
0.00020800	0.046547	22.323
0.00020750	0.046540	22.302
0.00020700	0.046501	22.281
0.00020650	0.046460	22.259
0.00020600	0.046455	22.238
0.00020550	0.046411	22.217
0.00020500	0.046378	22.196
0.00020450	0.046374	22.174
0.00020400	0.046334	22.150
0.00020350	0.046321	22.128
0.00020300	0.046269	22.105
0.00020250	0.046246	22.081
0.00020200	0.046233	22.055
0.00020150	0.046181	22.030
0.00020100	0.046167	22.006
0.00020050	0.046148	21.981
0.00020000	0.046097	21.956
0.00019950	0.046087	21.931
0.00019900	0.046049	21.904
0.00019850	0.046021	21.880
0.00019800	0.046012	21.854
0.00019750	0.045961	21.828
0.00019700	0.045932	21.797
0.00019650	0.045925	21.768
0.00019600	0.045877	21.742
0.00019550	0.045847	21.714
0.00019500	0.045818	21.684
0.00019450	0.045801	21.655
0.00019400	0.045784	21.626
0.00019350	0.045731	21.596
0.00019300	0.045711	21.564
0.00019250	0.045695	21.534
0.00019200	0.045643	21.504
0.00019150	0.045624	21.471
0.00019100	0.045588	21.440
0.00019050	0.045579	21.408
0.00019000	0.045546	21.378
0.00018950	0.045499	21.348
0.00018900	0.045492	21.314
0.00018850	0.045460	21.281
0.00018800	0.045411	21.247
0.00018750	0.045402	21.214
0.00018700	0.045359	21.180
0.00018650	0.045352	21.144
0.00018600	0.045306	21.111
0.00018550	0.045268	21.075
0.00018500	0.045262	21.041
0.00018450	0.045218	21.006
0.00018400	0.045180	20.970
0.00018350	0.045174	20.934
0.00018300	0.045131	20.896
0.00018250	0.045114	20.857
0.00018200	0.045071	20.821
0.00018150	0.045037	20.785
0.00018100	0.045024	20.750
0.00018050	0.044969	20.712
0.00018000	0.044965	20.674
0.00017950	0.044918	20.635
0.00017900	0.044889	20.597
0.00017850	0.044875	20.558
0.00017800	0.044847	20.519
0.00017750	0.044803	20.480
0.00017700	0.044765	20.439
0.00017650	0.044755	20.401
0.00017600	0.044698	20.360
0.00017550	0.044692	20.321
0.00017500	0.044650	20.282
0.00017450	0.044609	20.241
0.00017400	0.044606	20.200
0.00017350	0.044552	20.158
0.00017300	0.044528	20.116
0.00017250	0.044486	20.074
0.00017200	0.044481	20.032
0.00017150	0.044436	19.992
0.00017100	0.044396	19.949
0.00017050	0.044390	19.906
0.00017000	0.044336	19.864
0.00016950	0.044307	19.820
0.00016900	0.044294	19.777
0.00016850	0.044236	19.733
0.00016800	0.044214	19.690
0.00016750	0.044190	19.645
0.00016700	0.044171	19.600
0.00016650	0.044110	19.556
0.00016600	0.044105	19.512
0.00016550	0.044062	19.469
0.00016500	0.044019	19.422
0.00016450	0.043991	19.376
0.00016400	0.043975	19.331
0.00016350	0.043941	19.285
0.00016300	0.043886	19.239
0.00016250	0.043883	19.192
0.00016200	0.043828	19.146
0.00016150	0.043798	19.099
0.00016100	0.043761	19.052
0.00016050	0.043752	19.005
0.00016000	0.043706	18.956
0.00015950	0.043666	18.907
0.00015900	0.043657	18.859
0.00015850	0.043592	18.812
0.00015800	0.043582	18.762
0.00015750	0.043534	18.711
0.00015700	0.043527	18.662
0.00015650	0.043466	18.613
0.00015600	0.043452	18.565
0.00015550	0.043407	18.515
0.00015500	0.043371	18.466
0.00015450	0.043357	18.415
0.00015400	0.043294	18.365
0.00015350	0.043286	18.316
0.00015300	0.043238	18.264
0.00015250	0.043226	18.214
0.00015200	0.043159	18.160
0.00015150	0.043151	18.110
0.00015100	0.043103	18.058
0.00015050	0.043068	18.007
0.00015000	0.043048	17.957
0.00014950	0.042987	17.906
0.00014900	0.042974	17.853
0.00014850	0.042921	17.801
0.00014800	0.042915	17.749
0.00014750	0.042863	17.696
0.00014700	0.042814	17.643
0.00014650	0.042808	17.589
0.00014600	0.042759	17.535
0.00014550	0.042709	17.481
0.00014500	0.042705	17.428
0.00014450	0.042656	17.375
0.00014400	0.042636	17.322
0.00014350	0.042570	17.266
0.00014300	0.042544	17.213
0.00014250	0.042522	17.160
0.00014200	0.042455	17.108
0.00014150	0.042450	17.054
0.00014100	0.042386	16.999
0.00014050	0.042353	16.945
0.00014000	0.042325	16.888
0.00013950	0.042277	16.834
0.00013900	0.042258	16.777
0.00013850	0.042231	16.721
0.00013800	0.042192	16.666
0.00013750	0.042154	16.611
0.00013700	0.042087	16.554
0.00013650	0.042080	16.497
0.00013600	0.042015	16.440
0.00013550	0.041998	16.382
0.00013500	0.041963	16.327
0.00013450	0.041937	16.271
0.00013400	0.041881	16.213
0.00013350	0.041821	16.154
0.00013300	0.041818	16.097
0.00013250	0.041768	16.040
0.00013200	0.041741	15.980
0.00013150	0.041689	15.852
0.00013100	0.041661	15.837
0.00013050	0.041590	15.800
0.00013000	0.041587	15.752
0.00012950	0.041510	15.698
0.00012900	0.041492	15.639
0.00012850	0.041459	15.578
0.00012800	0.041389	15.520
0.00012750	0.041369	15.460
0.00012700	0.041313	15.401
0.00012650	0.041300	15.341
0.00012600	0.041253	15.283
0.00012550	0.041189	15.224
0.00012500	0.041183	15.164
0.00012450	0.041123	15.106
0.00012400	0.041069	15.044
0.00012350	0.041060	14.983
0.00012300	0.041000	14.923
0.00012250	0.040982	14.864
0.00012200	0.040910	14.802
0.00012150	0.040863	14.741
0.00012100	0.040853	14.682
0.00012050	0.040791	14.622
0.00012000	0.040729	14.562
0.00011950	0.040713	14.501
0.00011900	0.040647	14.438
0.00011850	0.040610	14.376
0.00011800	0.040598	14.314
0.00011750	0.040521	14.254
0.00011700	0.040478	14.192
0.00011650	0.040465	14.130
0.00011600	0.040388	14.069
0.00011550	0.040345	14.007
0.00011500	0.040334	13.944
0.00011450	0.040250	13.880
0.00011400	0.040241	13.817
0.00011350	0.040176	13.753
0.00011300	0.040114	13.690
0.00011250	0.040106	13.628
0.00011200	0.040034	13.565
0.00011150	0.039983	13.502
0.00011100	0.039970	13.440
0.00011050	0.039890	13.378
0.00011000	0.039871	13.317
0.00010950	0.039790	13.253
0.00010900	0.039784	13.189
0.00010850	0.039706	13.125
0.00010800	0.039654	13.062
0.00010750	0.039639	12.999
0.00010700	0.039548	12.937
0.00010650	0.039538	12.874
0.00010600	0.039465	12.811
0.00010550	0.039450	12.749
0.00010500	0.039356	12.685
0.00010450	0.039342	12.620
0.00010400	0.039283	12.558
0.00010350	0.039207	12.493
0.00010300	0.039201	12.430
0.00010250	0.039105	12.367
0.00010200	0.039097	12.303
0.00010150	0.039009	12.241
0.00010100	0.038992	12.176
0.00010050	0.038939	12.113
1.0000e-04	0.038880	11.937
		
1.0000e-04	0.038833	11.884
9.9800e-05	0.038819	11.894
9.9600e-05	0.038815	11.901
9.9400e-05	0.038815	11.894
9.9200e-05	0.038752	11.876
9.9000e-05	0.038774	11.854
9.8800e-05	0.038729	11.829
9.8600e-05	0.038698	11.803
9.8400e-05	0.038674	11.777
9.8200e-05	0.038673	11.751
9.8000e-05	0.038672	11.726
9.7800e-05	0.038605	11.701
9.7600e-05	0.038627	11.675
9.7400e-05	0.038589	11.649
9.7200e-05	0.038544	11.623
9.7000e-05	0.038568	11.597
9.6800e-05	0.038523	11.572
9.6600e-05	0.038530	11.546
9.6400e-05	0.038470	11.521
9.6200e-05	0.038448	11.495
9.6000e-05	0.038465	11.469
9.5800e-05	0.038403	11.443
9.5600e-05	0.038382	11.417
9.5400e-05	0.038399	11.391
9.5200e-05	0.038337	11.366
9.5000e-05	0.038315	11.340
9.4800e-05	0.038288	11.314
9.4600e-05	0.038287	11.288
9.4400e-05	0.038289	11.262
9.4200e-05	0.038220	11.235
9.4000e-05	0.038212	11.209
9.3800e-05	0.038221	11.183
9.3600e-05	0.038156	11.157
9.3400e-05	0.038153	11.132
9.3200e-05	0.038148	11.106
9.3000e-05	0.038130	11.080
9.2800e-05	0.038103	11.055
9.2600e-05	0.038037	11.028
9.2400e-05	0.038052	11.002
9.2200e-05	0.038034	10.976
9.2000e-05	0.037967	10.950
9.1800e-05	0.037982	10.924
9.1600e-05	0.037967	10.898
9.1400e-05	0.037953	10.872
9.1200e-05	0.037907	10.846
9.1000e-05	0.037858	10.819
9.0800e-05	0.037883	10.793
9.0600e-05	0.037823	10.766
9.0400e-05	0.037796	10.740
9.0200e-05	0.037815	10.714
9.0000e-05	0.037762	10.688
8.9800e-05	0.037714	10.662
8.9600e-05	0.037740	10.636
8.9400e-05	0.037680	10.610
8.9200e-05	0.037703	10.583
8.9000e-05	0.037631	10.557
8.8800e-05	0.037623	10.530
8.8600e-05	0.037627	10.504
8.8400e-05	0.037551	10.477
8.8200e-05	0.037551	10.451
8.8000e-05	0.037555	10.425
8.7800e-05	0.037481	10.398
8.7600e-05	0.037501	10.372
8.7400e-05	0.037432	10.346
8.7200e-05	0.037457	10.319
8.7000e-05	0.037409	10.293
8.6800e-05	0.037368	10.267
8.6600e-05	0.037392	10.241
8.6400e-05	0.037315	10.214
8.6200e-05	0.037310	10.188
8.6000e-05	0.037316	10.162
8.5800e-05	0.037287	10.136
8.5600e-05	0.037245	10.109
8.5400e-05	0.037195	10.083
8.5200e-05	0.037222	10.056
8.5000e-05	0.037145	10.030
8.4800e-05	0.037136	10.003
8.4600e-05	0.037129	9.9770
8.4400e-05	0.037061	9.9504
8.4200e-05	0.037086	9.9245
8.4000e-05	0.037036	9.8979
8.3800e-05	0.037049	9.8714
8.3600e-05	0.036968	9.8453
8.3400e-05	0.036973	9.8194
8.3200e-05	0.036943	9.7928
8.3000e-05	0.036890	9.7666
8.2800e-05	0.036921	9.7404
8.2600e-05	0.036873	9.7144
8.2400e-05	0.036821	9.6879
8.2200e-05	0.036844	9.6610
8.2000e-05	0.036821	9.6349
8.1800e-05	0.036730	9.6083
8.1600e-05	0.036766	9.5825
8.1400e-05	0.036690	9.5563
8.1200e-05	0.036705	9.5300
8.1000e-05	0.036631	9.5039
8.0800e-05	0.036665	9.4773
8.0600e-05	0.036574	9.4511
8.0400e-05	0.036597	9.4247
8.0200e-05	0.036555	9.3982
8.0000e-05	0.036508	9.3724
7.9800e-05	0.036530	9.3460
7.9600e-05	0.036496	9.3193
7.9400e-05	0.036449	9.2927
7.9200e-05	0.036399	9.2662
7.9000e-05	0.036425	9.2398
7.8800e-05	0.036339	9.2134
7.8600e-05	0.036344	9.1862
7.8400e-05	0.036330	9.1598
7.8200e-05	0.036252	9.1342
7.8000e-05	0.036251	9.1079
7.7800e-05	0.036219	9.0814
7.7600e-05	0.036233	9.0545
7.7400e-05	0.036142	9.0285
7.7200e-05	0.036157	9.0027
7.7000e-05	0.036139	8.9762
7.6800e-05	0.036058	8.9496
7.6600e-05	0.036095	8.9234
7.6400e-05	0.036041	8.8967
7.6200e-05	0.036035	8.8699
7.6000e-05	0.035947	8.8435
7.5800e-05	0.035982	8.8173
7.5600e-05	0.035916	8.7910
7.5400e-05	0.035876	8.7656
7.5200e-05	0.035894	8.7400
7.5000e-05	0.035803	8.7137
7.4800e-05	0.035811	8.6877
7.4600e-05	0.035759	8.6619
7.4400e-05	0.035787	8.6356
7.4200e-05	0.035692	8.6088
7.4000e-05	0.035703	8.5824
7.3800e-05	0.035635	8.5568
7.3600e-05	0.035671	8.5299
7.3400e-05	0.035576	8.5038
7.3200e-05	0.035592	8.4781
7.3000e-05	0.035517	8.4520
7.2800e-05	0.035553	8.4255
7.2600e-05	0.035461	8.3989
7.2400e-05	0.035472	8.3726
7.2200e-05	0.035399	8.3462
7.2000e-05	0.035435	8.3192
7.1800e-05	0.035335	8.2926
7.1600e-05	0.035338	8.2663
7.1400e-05	0.035288	8.2399
7.1200e-05	0.035311	8.2143
7.1000e-05	0.035211	8.1881
7.0800e-05	0.035209	8.1615
7.0600e-05	0.035177	8.1355
7.0400e-05	0.035144	8.0823
7.0200e-05	0.035157	8.0758
7.0000e-05	0.035057	8.0589
6.9800e-05	0.035085	8.0362
6.9600e-05	0.035041	8.0118
6.9400e-05	0.034969	7.9862
6.9200e-05	0.035008	7.9604
6.9000e-05	0.034903	7.9334
6.8800e-05	0.034907	7.9069
6.8600e-05	0.034847	7.8815
6.8400e-05	0.034883	7.8549
6.8200e-05	0.034791	7.8280
6.8000e-05	0.034762	7.8020
6.7800e-05	0.034786	7.7756
6.7600e-05	0.034681	7.7492
6.7400e-05	0.034699	7.7226
6.7200e-05	0.034621	7.6968
6.7000e-05	0.034660	7.6704
6.6800e-05	0.034569	7.6443
6.6600e-05	0.034543	7.6177
6.6400e-05	0.034545	7.5917
6.6200e-05	0.034449	7.5656
6.6000e-05	0.034481	7.5391
6.5800e-05	0.034415	7.5132
6.5600e-05	0.034361	7.4876
6.5400e-05	0.034318	7.4612
6.5200e-05	0.034360	7.4354
6.5000e-05	0.034262	7.4092
6.4800e-05	0.034238	7.3825
6.4600e-05	0.034249	7.3563
6.4400e-05	0.034144	7.3302
6.4200e-05	0.034185	7.3039
6.4000e-05	0.034100	7.2783
6.3800e-05	0.034073	7.2519
6.3600e-05	0.034079	7.2261
6.3400e-05	0.033973	7.2003
6.3200e-05	0.033977	7.1740
6.3000e-05	0.033922	7.1477
6.2800e-05	0.033946	7.1211
6.2600e-05	0.033833	7.0951
6.2400e-05	0.033854	7.0694
6.2200e-05	0.033822	7.0433
6.2000e-05	0.033728	7.0175
6.1800e-05	0.033774	6.9915
6.1600e-05	0.033664	6.9651
6.1400e-05	0.033651	6.9388
6.1200e-05	0.033584	6.9129
6.1000e-05	0.033605	6.8872
6.0800e-05	0.033558	6.8613
6.0600e-05	0.033473	6.8349
6.0400e-05	0.033523	6.8091
6.0200e-05	0.033405	6.7831
6.0000e-05	0.033391	6.7576
5.9800e-05	0.033396	6.7317
5.9600e-05	0.033284	6.7056
5.9400e-05	0.033275	6.6800
5.9200e-05	0.033246	6.6542
5.9000e-05	0.033239	6.6285
5.8800e-05	0.033140	6.6020
5.8600e-05	0.033188	6.5763
5.8400e-05	0.033071	6.5512
5.8200e-05	0.033047	6.5251
5.8000e-05	0.033062	6.4987
5.7800e-05	0.033029	6.4729
5.7600e-05	0.032949	6.4476
5.7400e-05	0.032876	6.4219
5.7200e-05	0.032919	6.3959
5.7000e-05	0.032799	6.3703
5.6800e-05	0.032768	6.3448
5.6600e-05	0.032801	6.3190
5.6400e-05	0.032712	6.2933
5.6200e-05	0.032718	6.2672
5.6000e-05	0.032591	6.2416
5.5800e-05	0.032592	6.2160
5.5600e-05	0.032593	6.1903
5.5400e-05	0.032465	6.1635
5.5200e-05	0.032472	6.1381
5.5000e-05	0.032469	6.1131
5.4800e-05	0.032342	6.0873
5.4600e-05	0.032350	6.0616
5.4400e-05	0.032263	6.0359
5.4200e-05	0.032305	6.0106
5.4000e-05	0.032209	5.9843
5.3800e-05	0.032144	5.9589
5.3600e-05	0.032190	5.9336
5.3400e-05	0.032075	5.9080
5.3200e-05	0.032018	5.8825
5.3000e-05	0.032062	5.8572
5.2800e-05	0.031943	5.8321
5.2600e-05	0.031980	5.8062
5.2400e-05	0.031915	5.7805
5.2200e-05	0.031788	5.7553
5.2000e-05	0.031819	5.7297
5.1800e-05	0.031780	5.7044
5.1600e-05	0.031653	5.6794
5.1400e-05	0.031679	5.6541
5.1200e-05	0.031644	5.6281
5.1000e-05	0.031519	5.6028
5.0800e-05	0.031552	5.5776
5.0600e-05	0.031434	5.5530
5.0400e-05	0.031474	5.5272
5.0200e-05	0.031430	5.5018
5.0000e-05	0.031291	5.4761
4.9800e-05	0.031341	5.4505
4.9600e-05	0.031259	5.4254
4.9400e-05	0.031150	5.3997
4.9200e-05	0.031194	5.3748
4.9000e-05	0.031120	5.3498
4.8800e-05	0.031123	5.3249
4.8600e-05	0.031009	5.2999
4.8400e-05	0.030924	5.2742
4.8200e-05	0.030975	5.2488
4.8000e-05	0.030861	5.2232
4.7800e-05	0.030794	5.1981
4.7600e-05	0.030836	5.1731
4.7400e-05	0.030690	5.1473
4.7200e-05	0.030648	5.1218
4.7000e-05	0.030578	5.0971
4.6800e-05	0.030597	5.0727
4.6600e-05	0.030570	5.0476
4.6400e-05	0.030424	5.0221
4.6200e-05	0.030446	4.9968
4.6000e-05	0.030417	4.9713
4.5800e-05	0.030269	4.9464
4.5600e-05	0.030301	4.9216
4.5400e-05	0.030232	4.8970
4.5200e-05	0.030237	4.8722
4.5000e-05	0.030120	4.8470
4.4800e-05	0.030020	4.8216
4.4600e-05	0.030080	4.7963
4.4400e-05	0.029952	4.7706
4.4200e-05	0.029850	4.7461
4.4000e-05	0.029901	4.7216
4.3800e-05	0.029786	4.6967
4.3600e-05	0.029711	4.6720
4.3400e-05	0.029650	4.6470
4.3200e-05	0.029612	4.6219
4.3000e-05	0.029648	4.5965
4.2800e-05	0.029476	4.5718
4.2600e-05	0.029462	4.5465
4.2400e-05	0.029483	4.5220
4.2200e-05	0.029496	4.5152
4.2000e-05	0.029449	4.5101
4.1800e-05	0.029336	4.4950
4.1600e-05	0.029324	4.4737
4.1400e-05	0.029297	4.4508
4.1200e-05	0.029165	4.4269
4.1000e-05	0.029179	4.4023
4.0800e-05	0.029066	4.3780
4.0600e-05	0.029002	4.3538
4.0400e-05	0.029016	4.3296
4.0200e-05	0.028870	4.3049
4.0000e-05	0.028871	4.2806
3.9800e-05	0.028820	4.2558
3.9600e-05	0.028692	4.2314
3.9400e-05	0.028714	4.2072
3.9200e-05	0.028603	4.1820
3.9000e-05	0.028602	4.1576
3.8800e-05	0.028473	4.1334
3.8600e-05	0.028437	4.1094
3.8400e-05	0.028416	4.0846
3.8200e-05	0.028287	4.0600
3.8000e-05	0.028255	4.0357
3.7800e-05	0.028211	4.0108
3.7600e-05	0.028080	3.9865
3.7400e-05	0.028089	3.9631
3.7200e-05	0.028082	3.9392
3.7000e-05	0.027989	3.9149
3.6800e-05	0.027829	3.8908
3.6600e-05	0.027849	3.8667
3.6400e-05	0.027708	3.8423
3.6200e-05	0.027684	3.8180
3.6000e-05	0.027599	3.7939
3.5800e-05	0.027518	3.7699
3.5600e-05	0.027504	3.7452
3.5400e-05	0.027467	3.7211
3.5200e-05	0.027292	3.6971
3.5000e-05	0.027327	3.6734
3.4800e-05	0.027150	3.6493
3.4600e-05	0.027180	3.6251
3.4400e-05	0.027037	3.6012
3.4200e-05	0.026966	3.5769
3.4000e-05	0.026879	3.5531
3.3800e-05	0.026908	3.5290
3.3600e-05	0.026752	3.5045
3.3400e-05	0.026722	3.4800
3.3200e-05	0.026620	3.4562
3.3000e-05	0.026556	3.4323
3.2800e-05	0.026482	3.4078
3.2600e-05	0.026368	3.3842
3.2400e-05	0.026390	3.3611
3.2200e-05	0.026327	3.3377
3.2000e-05	0.026176	3.3136
3.1800e-05	0.026107	3.2891
3.1600e-05	0.026061	3.2644
3.1400e-05	0.025904	3.2405
3.1200e-05	0.025928	3.2169
3.1000e-05	0.025735	3.1919
3.0800e-05	0.025777	3.1658
3.0600e-05	0.025655	3.1379
3.0400e-05	0.025554	3.1110
3.0200e-05	0.025458	3.0840
3.0000e-05	0.025394	3.0571
2.9800e-05	0.025265	3.0328
2.9600e-05	0.025271	3.0082
2.9400e-05	0.025066	2.9826
2.9200e-05	0.025108	2.9581
2.9000e-05	0.024904	2.9320
2.8800e-05	0.024912	2.9080
2.8600e-05	0.024754	2.8843
2.8400e-05	0.024769	2.8606
2.8200e-05	0.024702	2.8302
2.8000e-05	0.024672	2.8261
2.7800e-05	0.024510	2.8092
2.7600e-05	0.024506	2.7877
2.7400e-05	0.024329	2.7639
2.7200e-05	0.024287	2.7399
2.7000e-05	0.024187	2.7128
2.6800e-05	0.024054	2.6868
2.6600e-05	0.024030	2.6628
2.6400e-05	0.023953	2.6386
2.6200e-05	0.023768	2.6145
2.6000e-05	0.023753	2.5917
2.5800e-05	0.023590	2.5699
2.5600e-05	0.023527	2.5480
2.5400e-05	0.023403	2.5272
2.5200e-05	0.023303	2.5057
2.5000e-05	0.023223	2.4829
2.4800e-05	0.023174	2.4616
2.4600e-05	0.022976	2.4402
2.4400e-05	0.022964	2.4195
2.4200e-05	0.022767	2.3989
2.4000e-05	0.022753	2.3788
2.3800e-05	0.022544	2.3573
2.3600e-05	0.022540	2.3346
2.3400e-05	0.022404	2.3146
2.3200e-05	0.022337	2.2957
2.3000e-05	0.022122	2.2762
2.2800e-05	0.022081	2.2570
2.2600e-05	0.021950	2.2376
2.2400e-05	0.021823	2.2180
2.2200e-05	0.021755	2.1978
2.2000e-05	0.021558	2.1779
2.1800e-05	0.021537	2.1583
2.1600e-05	0.021446	2.1392
2.1400e-05	0.021217	2.1207
2.1200e-05	0.021203	2.1015
2.1000e-05	0.020959	2.0823
2.0800e-05	0.020948	2.0633
2.0600e-05	0.020726	2.0452
2.0400e-05	0.020651	2.0297
2.0200e-05	0.020493	2.0155
2.0000e-05	0.020336	1.9994
1.9800e-05	0.020303	1.9813
1.9600e-05	0.020180	1.9612
1.9400e-05	0.019953	1.9407
1.9200e-05	0.019906	1.9203
1.9000e-05	0.019693	1.8998
1.8800e-05	0.019624	1.8796
1.8600e-05	0.019432	1.8593
1.8400e-05	0.019338	1.8392
1.8200e-05	0.019153	1.8191
1.8000e-05	0.019123	1.7764
1.7800e-05	0.019002	1.7718
1.7600e-05	0.018849	1.7597
1.7400e-05	0.018769	1.7429
1.7200e-05	0.018533	1.7242
1.7000e-05	0.018475	1.7050
1.6800e-05	0.018232	1.6859
1.6600e-05	0.018174	1.6667
1.6400e-05	0.017932	1.6478
1.6200e-05	0.017864	1.6292
1.6000e-05	0.017625	1.6105
1.5800e-05	0.017535	1.5921
1.5600e-05	0.017350	1.5743
1.5400e-05	0.017272	1.5565
1.5200e-05	0.017006	1.5377
1.5000e-05	0.016935	1.5197
1.4800e-05	0.016678	1.5016
1.4600e-05	0.016577	1.4840
1.4400e-05	0.016365	1.4665
1.4200e-05	0.016169	1.4492
1.4000e-05	0.016086	1.4319
1.3800e-05	0.015829	1.4145
1.3600e-05	0.015702	1.3977
1.3400e-05	0.015555	1.3807
1.3200e-05	0.015264	1.3642
1.3000e-05	0.015106	1.3479
1.2800e-05	0.014973	1.3318
1.2600e-05	0.014690	1.3160
1.2400e-05	0.014610	1.3007
1.2200e-05	0.014313	1.2857
1.2000e-05	0.014195	1.2710
1.1800e-05	0.013931	1.2564
1.1600e-05	0.013842	1.2421
1.1400e-05	0.013552	1.2282
1.1200e-05	0.013335	1.2143
1.1000e-05	0.013181	1.2008
1.0800e-05	0.012907	1.1877
1.0600e-05	0.012774	1.1752
1.0400e-05	0.012453	1.1633
1.0200e-05	0.012263	1.1517
		
1.0000e-05	0.012167	1.1224
9.9000e-06	0.012004	1.1210
9.8000e-06	0.011942	1.1174
9.7000e-06	0.011774	1.1129
9.6000e-06	0.011731	1.1080
9.5000e-06	0.011542	1.1031
9.4000e-06	0.011511	1.0983
9.3000e-06	0.011310	1.0934
9.2000e-06	0.011288	1.0888
9.1000e-06	0.011175	1.0843
9.0000e-06	0.010987	1.0798
8.9000e-06	0.010945	1.0754
8.8000e-06	0.010743	1.0711
8.7000e-06	0.010718	1.0668
8.6000e-06	0.010511	1.0627
8.5000e-06	0.010472	1.0586
8.4000e-06	0.010273	1.0548
8.3000e-06	0.010245	1.0509
8.2000e-06	0.010036	1.0471
8.1000e-06	0.0099647	1.0435
8.0000e-06	0.0098681	1.0397
7.9000e-06	0.0097220	1.0361
7.8000e-06	0.0096069	1.0326
7.7000e-06	0.0094848	1.0292
7.6000e-06	0.0093708	1.0258
7.5000e-06	0.0092653	1.0227
7.4000e-06	0.0090767	1.0194
7.3000e-06	0.0090480	1.0161
7.2000e-06	0.0089289	1.0133
7.1000e-06	0.0087270	1.0118
7.0000e-06	0.0085000	1.0115
6.9000e-06	0.0083078	1.0095
6.8000e-06	0.0083132	1.0086
6.7000e-06	0.0079561	1.0137
6.6000e-06	0.0079267	1.0202
6.5000e-06	0.0077434	1.0235
6.4000e-06	0.0077293	1.0252
6.3000e-06	0.0075879	1.0256
6.2000e-06	0.0073900	1.0247
6.1000e-06	0.0073211	1.0240
6.0000e-06	0.0071456	1.0222
5.9000e-06	0.0070906	1.0204
5.8000e-06	0.0068986	1.0187
5.7000e-06	0.0068345	1.0174
5.6000e-06	0.0066653	1.0169
5.5000e-06	0.0066019	1.0165
5.4000e-06	0.0064359	1.0162
5.3000e-06	0.0063078	1.0153
5.2000e-06	0.0062328	1.0135
5.1000e-06	0.0060122	1.0109
5.0000e-06	0.0059149	1.0056
4.9000e-06	0.0057752	0.99916
4.8000e-06	0.0055950	0.99019
4.7000e-06	0.0055246	0.98624
4.6000e-06	0.0053843	0.98519
4.5000e-06	0.0052328	0.98453
4.4000e-06	0.0051158	0.98727
4.3000e-06	0.0049751	0.98885
4.2000e-06	0.0047890	0.99240
4.1000e-06	0.0047748	0.99618
4.0000e-06	0.0045535	0.99931
3.9000e-06	0.0045406	0.99813
3.8000e-06	0.0042587	1.0006
3.7000e-06	0.0042334	1.0051
3.6000e-06	0.0041601	1.0084
3.5000e-06	0.0039811	1.0085
3.4000e-06	0.0037885	1.0051
3.3000e-06	0.0035460	0.97843
3.2000e-06	0.0031600	0.89778
3.1000e-06	0.0030987	0.83537
3.0000e-06	0.0028842	0.80280
2.9000e-06	0.0029120	0.78941
2.8000e-06	0.0023000	0.78566
2.7000e-06	0.0022904	0.78737
2.6000e-06	0.0021134	0.79294
2.5000e-06	0.0020843	0.80241
2.4000e-06	0.0020491	0.81480
2.3000e-06	0.0018766	0.82958
2.2000e-06	0.0018875	0.84801
2.1000e-06	0.0017300	0.86852
2.0000e-06	0.0017203	0.89082
1.9000e-06	0.0016340	0.91687
1.8000e-06	0.0015441	0.94563
1.7000e-06	0.0014552	0.97882
1.6000e-06	0.0012936	1.0171
1.5000e-06	0.0012776	1.1283
1.4000e-06	0.0011609	1.1441
1.3000e-06	0.0010382	1.1853
1.2000e-06	0.00098729	1.2462
1.1000e-06	0.00084993	1.3256
1.0000e-06	0.00081233	1.4261
9.0000e-07	0.00070507	1.5560
8.0000e-07	0.0011507	1.6751
7.0000e-07	0.00098303	1.6919
6.0000e-07	0.00099163	1.7371


==> Fig6_62_5K.TXT <==
I	V	dIdV_62.5K
0.00083500	0.13119	6.1898
0.00083450	0.13116	6.1911
0.00083400	0.13097	6.1935
0.00083350	0.13097	6.1963
0.00083300	0.13077	6.2002
0.00083250	0.13076	6.2034
0.00083200	0.13057	6.2074
0.00083150	0.13049	6.2106
0.00083100	0.13045	6.2147
0.00083050	0.13027	6.2187
0.00083000	0.13025	6.2222
0.00082950	0.13013	6.2260
0.00082900	0.13004	6.2293
0.00082850	0.12988	6.2334
0.00082800	0.12987	6.2369
0.00082750	0.12968	6.2408
0.00082700	0.12963	6.2443
0.00082650	0.12954	6.2487
0.00082600	0.12937	6.2527
0.00082550	0.12936	6.2561
0.00082500	0.12918	6.2604
0.00082450	0.12915	6.2636
0.00082400	0.12899	6.2676
0.00082350	0.12898	6.2709
0.00082300	0.12881	6.2748
0.00082250	0.12873	6.2783
0.00082200	0.12866	6.2825
0.00082150	0.12849	6.2863
0.00082100	0.12848	6.2899
0.00082050	0.12829	6.2939
0.00082000	0.12830	6.2972
0.00081950	0.12811	6.3014
0.00081900	0.12805	6.3048
0.00081850	0.12799	6.3084
0.00081800	0.12780	6.3120
0.00081750	0.12779	6.3159
0.00081700	0.12761	6.3197
0.00081650	0.12755	6.3236
0.00081600	0.12749	6.3276
0.00081550	0.12731	6.3316
0.00081500	0.12728	6.3356
0.00081450	0.12713	6.3388
0.00081400	0.12709	6.3422
0.00081350	0.12698	6.3463
0.00081300	0.12685	6.3500
0.00081250	0.12680	6.3539
0.00081200	0.12663	6.3582
0.00081150	0.12662	6.3616
0.00081100	0.12644	6.3656
0.00081050	0.12640	6.3690
0.00081000	0.12626	6.3731
0.00080950	0.12624	6.3764
0.00080900	0.12608	6.3806
0.00080850	0.12598	6.3839
0.00080800	0.12593	6.3880
0.00080750	0.12576	6.3915
0.00080700	0.12575	6.3958
0.00080650	0.12556	6.3994
0.00080600	0.12556	6.4034
0.00080550	0.12546	6.4069
0.00080500	0.12531	6.4112
0.00080450	0.12521	6.4151
0.00080400	0.12517	6.4188
0.00080350	0.12499	6.4224
0.00080300	0.12496	6.4262
0.00080250	0.12484	6.4297
0.00080200	0.12471	6.4341
0.00080150	0.12469	6.4376
0.00080100	0.12459	6.4417
0.00080050	0.12446	6.4455
0.00080000	0.12437	6.4494
0.00079950	0.12426	6.4532
0.00079900	0.12414	6.4572
0.00079850	0.12411	6.4606
0.00079800	0.12393	6.4646
0.00079750	0.12392	6.4680
0.00079700	0.12374	6.4722
0.00079650	0.12373	6.4759
0.00079600	0.12355	6.4799
0.00079550	0.12354	6.4835
0.00079500	0.12344	6.4875
0.00079450	0.12330	6.4910
0.00079400	0.12323	6.4952
0.00079350	0.12313	6.4986
0.00079300	0.12299	6.5022
0.00079250	0.12295	6.5062
0.00079200	0.12279	6.5100
0.00079150	0.12277	6.5142
0.00079100	0.12261	6.5187
0.00079050	0.12252	6.5221
0.00079000	0.12247	6.5263
0.00078950	0.12238	6.5296
0.00078900	0.12222	6.5330
0.00078850	0.12221	6.5374
0.00078800	0.12206	6.5414
0.00078750	0.12194	6.5449
0.00078700	0.12193	6.5489
0.00078650	0.12177	6.5529
0.00078600	0.12174	6.5566
0.00078550	0.12157	6.5608
0.00078500	0.12154	6.5640
0.00078450	0.12142	6.5682
0.00078400	0.12129	6.5717
0.00078350	0.12127	6.5753
0.00078300	0.12109	6.5797
0.00078250	0.12108	6.5832
0.00078200	0.12090	6.5874
0.00078150	0.12086	6.5910
0.00078100	0.12077	6.5951
0.00078050	0.12068	6.5986
0.00078000	0.12058	6.6027
0.00077950	0.12045	6.6068
0.00077900	0.12039	6.6104
0.00077850	0.12029	6.6145
0.00077800	0.12016	6.6181
0.00077750	0.12007	6.6223
0.00077700	0.12006	6.6260
0.00077650	0.11988	6.6301
0.00077600	0.11985	6.6336
0.00077550	0.11971	6.6376
0.00077500	0.11964	6.6413
0.00077450	0.11956	6.6449
0.00077400	0.11945	6.6495
0.00077350	0.11937	6.6529
0.00077300	0.11932	6.6572
0.00077250	0.11914	6.6608
0.00077200	0.11913	6.6641
0.00077150	0.11895	6.6685
0.00077100	0.11894	6.6722
0.00077050	0.11876	6.6767
0.00077000	0.11874	6.6803
0.00076950	0.11860	6.6847
0.00076900	0.11856	6.6881
0.00076850	0.11844	6.6915
0.00076800	0.11836	6.6958
0.00076750	0.11823	6.6996
0.00076700	0.11818	6.7035
0.00076650	0.11803	6.7072
0.00076600	0.11799	6.7109
0.00076550	0.11785	6.7152
0.00076500	0.11781	6.7190
0.00076450	0.11765	6.7235
0.00076400	0.11761	6.7270
0.00076350	0.11749	6.7306
0.00076300	0.11746	6.7347
0.00076250	0.11728	6.7384
0.00076200	0.11728	6.7427
0.00076150	0.11710	6.7460
0.00076100	0.11708	6.7496
0.00076050	0.11694	6.7542
0.00076000	0.11688	6.7580
0.00075950	0.11676	6.7625
0.00075900	0.11673	6.7658
0.00075850	0.11655	6.7694
0.00075800	0.11654	6.7740
0.00075750	0.11637	6.7777
0.00075700	0.11636	6.7823
0.00075650	0.11618	6.7860
0.00075600	0.11618	6.7905
0.00075550	0.11600	6.7941
0.00075500	0.11595	6.7976
0.00075450	0.11585	6.8015
0.00075400	0.11581	6.8056
0.00075350	0.11564	6.8093
0.00075300	0.11563	6.8136
0.00075250	0.11547	6.8173
0.00075200	0.11544	6.8210
0.00075150	0.11528	6.8252
0.00075100	0.11527	6.8290
0.00075050	0.11515	6.8333
0.00075000	0.11507	6.8368
0.00074950	0.11496	6.8407
0.00074900	0.11484	6.8448
0.00074850	0.11481	6.8487
0.00074800	0.11466	6.8522
0.00074750	0.11463	6.8567
0.00074700	0.11446	6.8608
0.00074650	0.11439	6.8651
0.00074600	0.11438	6.8686
0.00074550	0.11421	6.8723
0.00074500	0.11417	6.8763
0.00074450	0.11406	6.8803
0.00074400	0.11394	6.8842
0.00074350	0.11392	6.8888
0.00074300	0.11383	6.8926
0.00074250	0.11368	6.8960
0.00074200	0.11364	6.9005
0.00074150	0.11350	6.9042
0.00074100	0.11345	6.9080
0.00074050	0.11335	6.9124
0.00074000	0.11323	6.9161
0.00073950	0.11320	6.9205
0.00073900	0.11311	6.9242
0.00073850	0.11296	6.9281
0.00073800	0.11289	6.9326
0.00073750	0.11283	6.9363
0.00073700	0.11268	6.9409
0.00073650	0.11266	6.9442
0.00073600	0.11250	6.9479
0.00073550	0.11249	6.9516
0.00073500	0.11239	6.9560
0.00073450	0.11228	6.9600
0.00073400	0.11221	6.9642
0.00073350	0.11208	6.9683
0.00073300	0.11203	6.9721
0.00073250	0.11188	6.9769
0.00073200	0.11184	6.9804
0.00073150	0.11172	6.9844
0.00073100	0.11167	6.9887
0.00073050	0.11158	6.9925
0.00073000	0.11147	6.9962
0.00072950	0.11140	6.9998
0.00072900	0.11128	7.0045
0.00072850	0.11121	7.0085
0.00072800	0.11112	7.0121
0.00072750	0.11099	7.0165
0.00072700	0.11098	7.0202
0.00072650	0.11083	7.0247
0.00072600	0.11079	7.0285
0.00072550	0.11065	7.0325
0.00072500	0.11064	7.0366
0.00072450	0.11047	7.0408
0.00072400	0.11043	7.0449
0.00072350	0.11034	7.0495
0.00072300	0.11020	7.0532
0.00072250	0.11019	7.0570
0.00072200	0.11008	7.0606
0.00072150	0.11001	7.0647
0.00072100	0.10987	7.0689
0.00072050	0.10985	7.0728
0.00072000	0.10968	7.0766
0.00071950	0.10964	7.0813
0.00071900	0.10956	7.0848
0.00071850	0.10942	7.0899
0.00071800	0.10940	7.0936
0.00071750	0.10924	7.0973
0.00071700	0.10920	7.1022
0.00071650	0.10908	7.1056
0.00071600	0.10907	7.1090
0.00071550	0.10890	7.1131
0.00071500	0.10887	7.1166
0.00071450	0.10876	7.1205
0.00071400	0.10863	7.1250
0.00071350	0.10862	7.1291
0.00071300	0.10845	7.1336
0.00071250	0.10842	7.1374
0.00071200	0.10831	7.1410
0.00071150	0.10828	7.1455
0.00071100	0.10812	7.1493
0.00071050	0.10808	7.1529
0.00071000	0.10799	7.1570
0.00070950	0.10785	7.1612
0.00070900	0.10784	7.1655
0.00070850	0.10768	7.1693
0.00070800	0.10767	7.1731
0.00070750	0.10754	7.1782
0.00070700	0.10751	7.1816
0.00070650	0.10734	7.1855
0.00070600	0.10732	7.1902
0.00070550	0.10719	7.1937
0.00070500	0.10712	7.1980
0.00070450	0.10704	7.2019
0.00070400	0.10691	7.2064
0.00070350	0.10690	7.2101
0.00070300	0.10673	7.2139
0.00070250	0.10670	7.2177
0.00070200	0.10661	7.2227
0.00070150	0.10657	7.2263
0.00070100	0.10641	7.2298
0.00070050	0.10635	7.2341
0.00070000	0.10628	7.2384
0.00069950	0.10615	7.2423
0.00069900	0.10613	7.2464
0.00069850	0.10597	7.2503
0.00069800	0.10592	7.2550
0.00069750	0.10587	7.2585
0.00069700	0.10580	7.2622
0.00069650	0.10567	7.2672
0.00069600	0.10557	7.2707
0.00069550	0.10553	7.2747
0.00069500	0.10537	7.2787
0.00069450	0.10536	7.2828
0.00069400	0.10523	7.2872
0.00069350	0.10514	7.2907
0.00069300	0.10510	7.2946
0.00069250	0.10503	7.2987
0.00069200	0.10490	7.3031
0.00069150	0.10480	7.3073
0.00069100	0.10477	7.3111
0.00069050	0.10461	7.3158
0.00069000	0.10459	7.3199
0.00068950	0.10448	7.3236
0.00068900	0.10436	7.3274
0.00068850	0.10434	7.3313
0.00068800	0.10426	7.3358
0.00068750	0.10417	7.3396
0.00068700	0.10402	7.3437
0.00068650	0.10401	7.3473
0.00068600	0.10389	7.3509
0.00068550	0.10377	7.3552
0.00068500	0.10375	7.3598
0.00068450	0.10362	7.3634
0.00068400	0.10352	7.3673
0.00068350	0.10344	7.3722
0.00068300	0.10342	7.3758
0.00068250	0.10332	7.3795
0.00068200	0.10321	7.3835
0.00068150	0.10317	7.3872
0.00068100	0.10301	7.3911
0.00068050	0.10299	7.3960
0.00068000	0.10289	7.4001
0.00067950	0.10277	7.4039
0.00067900	0.10274	7.4076
0.00067850	0.10268	7.4117
0.00067800	0.10256	7.4159
0.00067750	0.10244	7.4204
0.00067700	0.10243	7.4241
0.00067650	0.10226	7.4281
0.00067600	0.10224	7.4329
0.00067550	0.10210	7.4370
0.00067500	0.10205	7.4409
0.00067450	0.10196	7.4451
0.00067400	0.10186	7.4489
0.00067350	0.10183	7.4536
0.00067300	0.10176	7.4573
0.00067250	0.10161	7.4609
0.00067200	0.10158	7.4649
0.00067150	0.10145	7.4691
0.00067100	0.10138	7.4729
0.00067050	0.10132	7.4776
0.00067000	0.10119	7.4818
0.00066950	0.10117	7.4856
0.00066900	0.10109	7.4896
0.00066850	0.10096	7.4934
0.00066800	0.10090	7.4973
0.00066750	0.10083	7.5024
0.00066700	0.10070	7.5064
0.00066650	0.10068	7.5103
0.00066600	0.10053	7.5141
0.00066550	0.10048	7.5183
0.00066500	0.10041	7.5217
0.00066450	0.10036	7.5268
0.00066400	0.10020	7.5308
0.00066350	0.10017	7.5346
0.00066300	0.10008	7.5384
0.00066250	0.099961	7.5423
0.00066200	0.099944	7.5461
0.00066150	0.099795	7.5508
0.00066100	0.099778	7.5552
0.00066050	0.099685	7.5593
0.00066000	0.099624	7.5631
0.00065950	0.099469	7.5669
0.00065900	0.099411	7.5707
0.00065850	0.099352	7.5756
0.00065800	0.099220	7.5793
0.00065750	0.099208	7.5832
0.00065700	0.099055	7.5870
0.00065650	0.099023	7.5912
0.00065600	0.098898	7.5952
0.00065550	0.098871	7.6003
0.00065500	0.098746	7.6041
0.00065450	0.098679	7.6079
0.00065400	0.098628	7.6118
0.00065350	0.098484	7.6157
0.00065300	0.098476	7.6196
0.00065250	0.098320	7.6237
0.00065200	0.098273	7.6271
0.00065150	0.098187	7.6310
0.00065100	0.098136	7.6361
0.00065050	0.097996	7.6406
0.00065000	0.097986	7.6446
0.00064950	0.097862	7.6489
0.00064900	0.097778	7.6532
0.00064850	0.097746	7.6566
0.00064800	0.097610	7.6610
0.00064750	0.097594	7.6652
0.00064700	0.097433	7.6694
0.00064650	0.097401	7.6733
0.00064600	0.097291	7.6769
0.00064550	0.097200	7.6810
0.00064500	0.097182	7.6853
0.00064450	0.097075	7.6900
0.00064400	0.097025	7.6940
0.00064350	0.096872	7.6975
0.00064300	0.096864	7.7016
0.00064250	0.096736	7.7057
0.00064200	0.096649	7.7097
0.00064150	0.096608	7.7137
0.00064100	0.096461	7.7177
0.00064050	0.096455	7.7218
0.00064000	0.096353	7.7267
0.00063950	0.096281	7.7306
0.00063900	0.096151	7.7346
0.00063850	0.096143	7.7386
0.00063800	0.096000	7.7425
0.00063750	0.095935	7.7463
0.00063700	0.095894	7.7500
0.00063650	0.095825	7.7544
0.00063600	0.095719	7.7584
0.00063550	0.095604	7.7624
0.00063500	0.095588	7.7672
0.00063450	0.095434	7.7709
0.00063400	0.095397	7.7738
0.00063350	0.095314	7.7785
0.00063300	0.095199	7.7830
0.00063250	0.095187	7.7869
0.00063200	0.095028	7.7906
0.00063150	0.094974	7.7948
0.00063100	0.094920	7.7987
0.00063050	0.094843	7.8026
0.00063000	0.094742	7.8065
0.00062950	0.094701	7.8105
0.00062900	0.094557	7.8145
0.00062850	0.094552	7.8194
0.00062800	0.094423	7.8234
0.00062750	0.094352	7.8270
0.00062700	0.094245	7.8313
0.00062650	0.094238	7.8351
0.00062600	0.094088	7.8389
0.00062550	0.094070	7.8427
0.00062500	0.093931	7.8468
0.00062450	0.093891	7.8508
0.00062400	0.093827	7.8549
0.00062350	0.093688	7.8589
0.00062300	0.093647	7.8625
0.00062250	0.093571	7.8662
0.00062200	0.093526	7.8701
0.00062150	0.093375	7.8742
0.00062100	0.093366	7.8783
0.00062050	0.093235	7.8835
0.00062000	0.093186	7.8876
0.00061950	0.093112	7.8917
0.00061900	0.093063	7.8948
0.00061850	0.092928	7.8992
0.00061800	0.092858	7.9032
0.00061750	0.092818	7.9074
0.00061700	0.092669	7.9115
0.00061650	0.092651	7.9154
0.00061600	0.092542	7.9192
0.00061550	0.092443	7.9230
0.00061500	0.092431	7.9273
0.00061450	0.092345	7.9314
0.00061400	0.092248	7.9350
0.00061350	0.092142	7.9389
0.00061300	0.092120	7.9430
0.00061250	0.091969	7.9471
0.00061200	0.091950	7.9513
0.00061150	0.091827	7.9555
0.00061100	0.091776	7.9590
0.00061050	0.091710	7.9630
0.00061000	0.091599	7.9672
0.00060950	0.091518	7.9709
0.00060900	0.091494	7.9745
0.00060850	0.091378	7.9788
0.00060800	0.091303	7.9830
0.00060750	0.091267	7.9872
0.00060700	0.091178	7.9915
0.00060650	0.091077	7.9948
0.00060600	0.091018	7.9990
0.00060550	0.090888	8.0032
0.00060500	0.090880	8.0071
0.00060450	0.090782	8.0106
0.00060400	0.090707	8.0149
0.00060350	0.090587	8.0199
0.00060300	0.090576	8.0233
0.00060250	0.090436	8.0268
0.00060200	0.090388	8.0307
0.00060150	0.090298	8.0352
0.00060100	0.090226	8.0386
0.00060050	0.090154	8.0428
0.00060000	0.090075	8.0473
0.00059950	0.090000	8.0503
0.00059900	0.089933	8.0547
0.00059850	0.089843	8.0583
0.00059800	0.089780	8.0621
0.00059750	0.089681	8.0663
0.00059700	0.089606	8.0707
0.00059650	0.089558	8.0751
0.00059600	0.089435	8.0785
0.00059550	0.089374	8.0827
0.00059500	0.089320	8.0869
0.00059450	0.089271	8.0909
0.00059400	0.089127	8.0947
0.00059350	0.089115	8.0990
0.00059300	0.088965	8.1024
0.00059250	0.088961	8.1066
0.00059200	0.088818	8.1101
0.00059150	0.088809	8.1142
0.00059100	0.088668	8.1184
0.00059050	0.088656	8.1219
0.00059000	0.088515	8.1263
0.00058950	0.088454	8.1300
0.00058900	0.088413	8.1339
0.00058850	0.088329	8.1382
0.00058800	0.088223	8.1422
0.00058750	0.088193	8.1462
0.00058700	0.088053	8.1504
0.00058650	0.088025	8.1544
0.00058600	0.087963	8.1581
0.00058550	0.087825	8.1624
0.00058500	0.087793	8.1661
0.00058450	0.087693	8.1701
0.00058400	0.087677	8.1739
0.00058350	0.087532	8.1779
0.00058300	0.087502	8.1823
0.00058250	0.087423	8.1855
0.00058200	0.087301	8.1901
0.00058150	0.087287	8.1944
0.00058100	0.087191	8.1976
0.00058050	0.087155	8.2012
0.00058000	0.087064	8.2053
0.00057950	0.086926	8.2089
0.00057900	0.086918	8.2131
0.00057850	0.086783	8.2168
0.00057800	0.086733	8.2207
0.00057750	0.086674	8.2245
0.00057700	0.086541	8.2287
0.00057650	0.086519	8.2325
0.00057600	0.086422	8.2370
0.00057550	0.086373	8.2405
0.00057500	0.086285	8.2448
0.00057450	0.086180	8.2491
0.00057400	0.086166	8.2527
0.00057350	0.086042	8.2571
0.00057300	0.085967	8.2600
0.00057250	0.085934	8.2651
0.00057200	0.085792	8.2682
0.00057150	0.085782	8.2716
0.00057100	0.085680	8.2753
0.00057050	0.085650	8.2795
0.00057000	0.085508	8.2831
0.00056950	0.085460	8.2871
0.00056900	0.085418	8.2912
0.00056850	0.085272	8.2945
0.00056800	0.085262	8.2990
0.00056750	0.085158	8.3020
0.00056700	0.085068	8.3069
0.00056650	0.085044	8.3096
0.00056600	0.084908	8.3139
0.00056550	0.084878	8.3172
0.00056500	0.084758	8.3213
0.00056450	0.084731	8.3252
0.00056400	0.084641	8.3286
0.00056350	0.084531	8.3331
0.00056300	0.084523	8.3368
0.00056250	0.084384	8.3403
0.00056200	0.084341	8.3436
0.00056150	0.084279	8.3470
0.00056100	0.084237	8.3515
0.00056050	0.084092	8.3551
0.00056000	0.084061	8.3585
0.00055950	0.084002	8.3616
0.00055900	0.083863	8.3665
0.00055850	0.083854	8.3689
0.00055800	0.083721	8.3733
0.00055750	0.083689	8.3769
0.00055700	0.083620	8.3808
0.00055650	0.083570	8.3851
0.00055600	0.083443	8.3884
0.00055550	0.083398	8.3909
0.00055500	0.083328	8.3961
0.00055450	0.083203	8.3990
0.00055400	0.083180	8.4023
0.00055350	0.083096	8.4062
0.00055300	0.082977	8.4106
0.00055250	0.082972	8.4140
0.00055200	0.082879	8.4180
0.00055150	0.082823	8.4210
0.00055100	0.082686	8.4246
0.00055050	0.082681	8.4280
0.00055000	0.082547	8.4317
0.00054950	0.082500	8.4349
0.00054900	0.082442	8.4386
0.00054850	0.082389	8.4420
0.00054800	0.082284	8.4457
0.00054750	0.082189	8.4504
0.00054700	0.082165	8.4539
0.00054650	0.082036	8.4576
0.00054600	0.081977	8.4600
0.00054550	0.081948	8.4638
0.00054500	0.081809	8.4682
0.00054450	0.081782	8.4720
0.00054400	0.081671	8.4754
0.00054350	0.081656	8.4778
0.00054300	0.081517	8.4821
0.00054250	0.081489	8.4861
0.00054200	0.081415	8.4898
0.00054150	0.081295	8.4935
0.00054100	0.081286	8.4959
0.00054050	0.081198	8.4994
0.00054000	0.081146	8.5030
0.00053950	0.081010	8.5070
0.00053900	0.080992	8.5114
0.00053850	0.080886	8.5139
0.00053800	0.080802	8.5176
0.00053750	0.080771	8.5211
0.00053700	0.080640	8.5249
0.00053650	0.080615	8.5277
0.00053600	0.080502	8.5322
0.00053550	0.080496	8.5356
0.00053500	0.080368	8.5393
0.00053450	0.080315	8.5429
0.00053400	0.080271	8.5453
0.00053350	0.080133	8.5491
0.00053300	0.080126	8.5526
0.00053250	0.079997	8.5564
0.00053200	0.079966	8.5588
0.00053150	0.079863	8.5623
0.00053100	0.079846	8.5662
0.00053050	0.079707	8.5705
0.00053000	0.079688	8.5731
0.00052950	0.079579	8.5770
0.00052900	0.079505	8.5804
0.00052850	0.079478	8.5843
0.00052800	0.079401	8.5881
0.00052750	0.079299	8.5906
0.00052700	0.079221	8.5942
0.00052650	0.079195	8.5979
0.00052600	0.079058	8.6016
0.00052550	0.079032	8.6040
0.00052500	0.078967	8.6078
0.00052450	0.078916	8.6114
0.00052400	0.078785	8.6156
0.00052350	0.078729	8.6197
0.00052300	0.078689	8.6221
0.00052250	0.078552	8.6258
0.00052200	0.078547	8.6284
0.00052150	0.078432	8.6330
0.00052100	0.078363	8.6360
0.00052050	0.078326	8.6393
0.00052000	0.078194	8.6429
0.00051950	0.078166	8.6466
0.00051900	0.078074	8.6493
0.00051850	0.078046	8.6533
0.00051800	0.077917	8.6572
0.00051750	0.077869	8.6597
0.00051700	0.077828	8.6633
0.00051650	0.077698	8.6671
0.00051600	0.077662	8.6708
0.00051550	0.077601	8.6732
0.00051500	0.077480	8.6771
0.00051450	0.077444	8.6807
0.00051400	0.077354	8.6846
0.00051350	0.077336	8.6870
0.00051300	0.077198	8.6908
0.00051250	0.077173	8.6939
0.00051200	0.077087	8.6983
0.00051150	0.076996	8.7008
0.00051100	0.076978	8.7047
0.00051050	0.076860	8.7083
0.00051000	0.076839	8.7123
0.00050950	0.076708	8.7151
0.00050900	0.076664	8.7183
0.00050850	0.076611	8.7223
0.00050800	0.076485	8.7249
0.00050750	0.076467	8.7284
0.00050700	0.076378	8.7331
0.00050650	0.076294	8.7369
0.00050600	0.076212	8.7387
0.00050550	0.076203	8.7436
0.00050500	0.076093	8.7467
0.00050450	0.076009	8.7512
0.00050400	0.075965	8.7552
0.00050350	0.075850	8.7577
0.00050300	0.075843	8.7614
0.00050250	0.075770	8.7653
0.00050200	0.075662	8.7690
0.00050150	0.075598	8.7716
0.00050100	0.075553	8.7756
0.00050050	0.075428	8.7792
0.00050000	0.075404	8.7833
0.00049950	0.075312	8.7863
0.00049900	0.075230	8.7899
0.00049850	0.075209	8.7945
0.00049800	0.075075	8.7985
0.00049750	0.075056	8.8023
0.00049700	0.074947	8.8048
0.00049650	0.074912	8.8088
0.00049600	0.074836	8.8126
0.00049550	0.074734	8.8165
0.00049500	0.074717	8.8191
0.00049450	0.074601	8.8228
0.00049400	0.074539	8.8268
0.00049350	0.074453	8.8305
0.00049300	0.074443	8.8339
0.00049250	0.074331	8.8377
0.00049200	0.074265	8.8413
0.00049150	0.074232	8.8453
0.00049100	0.074099	8.8480
0.00049050	0.074077	8.8514
0.00049000	0.073984	8.8561
0.00048950	0.073890	8.8589
0.00048900	0.073877	8.8638
0.00048850	0.073815	8.8667
0.00048800	0.073693	8.8708
0.00048750	0.073646	8.8746
0.00048700	0.073584	8.8785
0.00048650	0.073472	8.8811
0.00048600	0.073463	8.8851
0.00048550	0.073325	8.8890
0.00048500	0.073307	8.8917
0.00048450	0.073203	8.8955
0.00048400	0.073189	8.8995
0.00048350	0.073051	8.9032
0.00048300	0.073045	8.9059
0.00048250	0.072919	8.9100
0.00048200	0.072871	8.9137
0.00048150	0.072827	8.9178
0.00048100	0.072704	8.9204
0.00048050	0.072696	8.9243
0.00048000	0.072561	8.9289
0.00047950	0.072545	8.9327
0.00047900	0.072452	8.9348
0.00047850	0.072424	8.9390
0.00047800	0.072290	8.9427
0.00047750	0.072275	8.9468
0.00047700	0.072181	8.9495
0.00047650	0.072097	8.9535
0.00047600	0.072076	8.9583
0.00047550	0.071943	8.9607
0.00047500	0.071920	8.9665
0.00047450	0.071818	8.9685
0.00047400	0.071798	8.9725
0.00047350	0.071690	8.9771
0.00047300	0.071622	8.9802
0.00047250	0.071583	8.9830
0.00047200	0.071458	8.9869
0.00047150	0.071456	8.9903
0.00047100	0.071336	8.9932
0.00047050	0.071322	8.9975
0.00047000	0.071190	9.0020
0.00046950	0.071165	9.0057
0.00046900	0.071075	9.0092
0.00046850	0.070998	9.0129
0.00046800	0.070972	9.0171
0.00046750	0.070843	9.0214
0.00046700	0.070821	9.0241
0.00046650	0.070735	9.0280
0.00046600	0.070662	9.0320
0.00046550	0.070573	9.0359
0.00046500	0.070567	9.0387
0.00046450	0.070445	9.0427
0.00046400	0.070399	9.0469
0.00046350	0.070353	9.0513
0.00046300	0.070228	9.0563
0.00046250	0.070207	9.0590
0.00046200	0.070117	9.0630
0.00046150	0.070034	9.0672
0.00046100	0.069962	9.0711
0.00046050	0.069931	9.0743
0.00046000	0.069862	9.0792
0.00045950	0.069761	9.0834
0.00045900	0.069746	9.0874
0.00045850	0.069613	9.0920
0.00045800	0.069596	9.0969
0.00045750	0.069503	9.0998
0.00045700	0.069429	9.1039
0.00045650	0.069407	9.1089
0.00045600	0.069271	9.1134
0.00045550	0.069230	9.1176
0.00045500	0.069154	9.1221
0.00045450	0.069135	9.1274
0.00045400	0.069004	9.1304
0.00045350	0.068982	9.1356
0.00045300	0.068908	9.1399
0.00045250	0.068805	9.1442
0.00045200	0.068796	9.1493
0.00045150	0.068705	9.1538
0.00045100	0.068656	9.1594
0.00045050	0.068531	9.1641
0.00045000	0.068504	9.1693
0.00044950	0.068439	9.1728
0.00044900	0.068328	9.1790
0.00044850	0.068316	9.1828
0.00044800	0.068211	9.1874
0.00044750	0.068156	9.1934
0.00044700	0.068071	9.1974
0.00044650	0.068058	9.2030
0.00044600	0.067945	9.2074
0.00044550	0.067884	9.2127
0.00044500	0.067850	9.2184
0.00044450	0.067725	9.2231
0.00044400	0.067691	9.2284
0.00044350	0.067632	9.2340
0.00044300	0.067594	9.2387
0.00044250	0.067465	9.2438
0.00044200	0.067432	9.2496
0.00044150	0.067377	9.2552
0.00044100	0.067253	9.2610
0.00044050	0.067241	9.2669
0.00044000	0.067144	9.2721
0.00043950	0.067076	9.2772
0.00043900	0.066998	9.2826
0.00043850	0.066971	9.2895
0.00043800	0.066898	9.2952
0.00043750	0.066806	9.3003
0.00043700	0.066788	9.3062
0.00043650	0.066655	9.3117
0.00043600	0.066643	9.3176
0.00043550	0.066542	9.3230
0.00043500	0.066473	9.3288
0.00043450	0.066451	9.3343
0.00043400	0.066385	9.3400
0.00043350	0.066299	9.3456
0.00043300	0.066205	9.3515
0.00043250	0.066193	9.3573
0.00043200	0.066062	9.3646
0.00043150	0.066044	9.3703
0.00043100	0.065973	9.3763
0.00043050	0.065868	9.3828
0.00043000	0.065858	9.3889
0.00042950	0.065789	9.3944
0.00042900	0.065711	9.4013
0.00042850	0.065623	9.4068
0.00042800	0.065600	9.4132
0.00042750	0.065473	9.4200
0.00042700	0.065453	9.4259
0.00042650	0.065370	9.4317
0.00042600	0.065272	9.4376
0.00042550	0.065267	9.4444
0.00042500	0.065181	9.4506
0.00042450	0.065134	9.4581
0.00042400	0.065017	9.4643
0.00042350	0.065004	9.4702
0.00042300	0.064899	9.4762
0.00042250	0.064846	9.4821
0.00042200	0.064806	9.4890
0.00042150	0.064740	9.4970
0.00042100	0.064669	9.5030
0.00042050	0.064569	9.5090
0.00042000	0.064552	9.5156
0.00041950	0.064429	9.5221
0.00041900	0.064405	9.5296
0.00041850	0.064341	9.5361
0.00041800	0.064235	9.5420
0.00041750	0.064228	9.5481
0.00041700	0.064140	9.5552
0.00041650	0.064097	9.5629
0.00041600	0.063977	9.5692
0.00041550	0.063952	9.5761
0.00041500	0.063884	9.5826
0.00041450	0.063781	9.5890
0.00041400	0.063772	9.5966
0.00041350	0.063676	9.6033
0.00041300	0.063602	9.6105
0.00041250	0.063538	9.6166
0.00041200	0.063502	9.6244
0.00041150	0.063445	9.6318
0.00041100	0.063331	9.6384
0.00041050	0.063314	9.6456
0.00041000	0.063232	9.6533
0.00040950	0.063154	9.6598
0.00040900	0.063130	9.6669
0.00040850	0.063010	9.6732
0.00040800	0.062972	9.6825
0.00040750	0.062908	9.6890
0.00040700	0.062880	9.6962
0.00040650	0.062765	9.7028
0.00040600	0.062714	9.7119
0.00040550	0.062677	9.7184
0.00040500	0.062563	9.7256
0.00040450	0.062547	9.7342
0.00040400	0.062452	9.7412
0.00040350	0.062440	9.7482
0.00040300	0.062322	9.7574
0.00040250	0.062290	9.7647
0.00040200	0.062222	9.7717
0.00040150	0.062123	9.7811
0.00040100	0.062117	9.7888
0.00040050	0.062008	9.7962
0.00040000	0.061986	9.8050
0.00039950	0.061875	9.8127
0.00039900	0.061869	9.8223
0.00039850	0.061755	9.8297
0.00039800	0.061704	9.8377
0.00039750	0.061675	9.8462
0.00039700	0.061555	9.8546
0.00039650	0.061539	9.8639
0.00039600	0.061446	9.8718
0.00039550	0.061433	9.8816
0.00039500	0.061317	9.8898
0.00039450	0.061280	9.8997
0.00039400	0.061230	9.9078
0.00039350	0.061122	9.9162
0.00039300	0.061117	9.9261
0.00039250	0.061008	9.9346
0.00039200	0.060993	9.9450
0.00039150	0.060874	9.9553
0.00039100	0.060856	9.9638
0.00039050	0.060779	9.9738
0.00039000	0.060691	9.9825
0.00038950	0.060681	9.9932
0.00038900	0.060575	10.002
0.00038850	0.060521	10.013
0.00038800	0.060490	10.022
0.00038750	0.060433	10.032
0.00038700	0.060370	10.043
0.00038650	0.060255	10.054
0.00038600	0.060244	10.064
0.00038550	0.060164	10.074
0.00038500	0.060079	10.086
0.00038450	0.060066	10.096
0.00038400	0.059961	10.107
0.00038350	0.059910	10.118
0.00038300	0.059874	10.128
0.00038250	0.059763	10.139
0.00038200	0.059725	10.151
0.00038150	0.059672	10.163
0.00038100	0.059638	10.175
0.00038050	0.059524	10.186
0.00038000	0.059510	10.197
0.00037950	0.059432	10.209
0.00037900	0.059349	10.221
0.00037850	0.059339	10.233
0.00037800	0.059221	10.246
0.00037750	0.059196	10.258
0.00037700	0.059145	10.270
0.00037650	0.059102	10.283
0.00037600	0.059018	10.296
0.00037550	0.058930	10.309
0.00037500	0.058920	10.323
0.00037450	0.058808	10.335
0.00037400	0.058770	10.349
0.00037350	0.058736	10.361
0.00037300	0.058621	10.376
0.00037250	0.058592	10.390
0.00037200	0.058553	10.403
0.00037150	0.058443	10.417
0.00037100	0.058423	10.431
0.00037050	0.058332	10.445
0.00037000	0.058324	10.460
0.00036950	0.058242	10.475
0.00036900	0.058156	10.490
0.00036850	0.058146	10.504
0.00036800	0.058041	10.519
0.00036750	0.057998	10.536
0.00036700	0.057964	10.551
0.00036650	0.057855	10.566
0.00036600	0.057843	10.583
0.00036550	0.057754	10.598
0.00036500	0.057745	10.614
0.00036450	0.057639	10.631
0.00036400	0.057590	10.647
0.00036350	0.057562	10.663
0.00036300	0.057450	10.682
0.00036250	0.057432	10.699
0.00036200	0.057367	10.717
0.00036150	0.057279	10.733
0.00036100	0.057275	10.752
0.00036050	0.057197	10.769
0.00036000	0.057165	10.788
0.00035950	0.057054	10.807
0.00035900	0.057040	10.826
0.00035850	0.056962	10.846
0.00035800	0.056882	10.865
0.00035750	0.056874	10.886
0.00035700	0.056774	10.906
0.00035650	0.056727	10.926
0.00035600	0.056660	10.947
0.00035550	0.056647	10.968
0.00035500	0.056579	10.989
0.00035450	0.056489	11.011
0.00035400	0.056479	11.032
0.00035350	0.056390	11.054
0.00035300	0.056370	11.094
0.00035250	0.056272	11.099
0.00035200	0.056227	11.114
0.00035150	0.056200	11.133
0.00035100	0.056097	11.156
0.00035050	0.056083	11.180
0.00035000	0.056003	11.204
0.00034950	0.055988	11.229
0.00034900	0.055883	11.254
0.00034850	0.055865	11.280
0.00034800	0.055796	11.305
0.00034750	0.055724	11.332
0.00034700	0.055711	11.359
0.00034650	0.055610	11.385
0.00034600	0.055586	11.412
0.00034550	0.055510	11.439
0.00034500	0.055502	11.467
0.00034450	0.055408	11.496
0.00034400	0.055357	11.525
0.00034350	0.055332	11.555
0.00034300	0.055231	11.585
0.00034250	0.055215	11.615
0.00034200	0.055163	11.646
0.00034150	0.055126	11.677
0.00034100	0.055048	11.709
0.00034050	0.054984	11.741
0.00034000	0.054968	11.775
0.00033950	0.054868	11.807
0.00033900	0.054849	11.840
0.00033850	0.054790	11.875
0.00033800	0.054712	11.910
0.00033750	0.054705	11.945
0.00033700	0.054624	11.981
0.00033650	0.054605	12.016
0.00033600	0.054509	12.052
0.00033550	0.054489	12.089
0.00033500	0.054435	12.126
0.00033450	0.054356	12.163
0.00033400	0.054345	12.203
0.00033350	0.054275	12.243
0.00033300	0.054211	12.283
0.00033250	0.054199	12.324
0.00033200	0.054113	12.364
0.00033150	0.054104	12.404
0.00033100	0.054011	12.445
0.00033050	0.053993	12.487
0.00033000	0.053940	12.530
0.00032950	0.053862	12.575
0.00032900	0.053852	12.619
0.00032850	0.053768	12.664
0.00032800	0.053726	12.709
0.00032750	0.053708	12.755
0.00032700	0.053654	12.802
0.00032650	0.053600	12.850
0.00032600	0.053524	12.896
0.00032550	0.053516	12.944
0.00032500	0.053443	12.993
0.00032450	0.053397	13.041
0.00032400	0.053367	13.092
0.00032350	0.053332	13.144
0.00032300	0.053269	13.195
0.00032250	0.053198	13.248
0.00032200	0.053191	13.301
0.00032150	0.053112	13.354
0.00032100	0.053068	13.407
0.00032050	0.053053	13.460
0.00032000	0.052971	13.514
0.00031950	0.052962	13.570
0.00031900	0.052877	13.627
0.00031850	0.052868	13.686
0.00031800	0.052807	13.744
0.00031750	0.052750	13.801
0.00031700	0.052737	13.859
0.00031650	0.052654	13.918
0.00031600	0.052634	13.977
0.00031550	0.052572	14.038
0.00031500	0.052567	14.098
0.00031450	0.052491	14.161
0.00031400	0.052443	14.224
0.00031350	0.052431	14.289
0.00031300	0.052357	14.353
0.00031250	0.052319	14.416
0.00031200	0.052301	14.479
0.00031150	0.052222	14.545
0.00031100	0.052203	14.610
0.00031050	0.052156	14.674
0.00031000	0.052137	14.742
0.00030950	0.052054	14.811
0.00030900	0.052047	14.879
0.00030850	0.051996	14.949
0.00030800	0.051932	15.018
0.00030750	0.051927	15.086
0.00030700	0.051864	15.156
0.00030650	0.051854	15.225
0.00030600	0.051777	15.295
0.00030550	0.051761	15.366
0.00030500	0.051720	15.440
0.00030450	0.051652	15.514
0.00030400	0.051648	15.586
0.00030350	0.051581	15.659
0.00030300	0.051542	15.731
0.00030250	0.051503	15.803
0.00030200	0.051485	15.878
0.00030150	0.051437	15.953
0.00030100	0.051396	16.027
0.00030050	0.051376	16.102
0.00030000	0.051303	16.178
0.00029950	0.051291	16.255
0.00029900	0.051252	16.332
0.00029850	0.051189	16.409
0.00029800	0.051165	16.485
0.00029750	0.051147	16.561
0.00029700	0.051097	16.637
0.00029650	0.051068	16.713
0.00029600	0.051026	16.790
0.00029550	0.050985	16.865
0.00029500	0.050952	16.944
0.00029450	0.050905	17.022
0.00029400	0.050889	17.100
0.00029350	0.050828	17.177
0.00029300	0.050795	17.252
0.00029250	0.050791	17.329
0.00029200	0.050723	17.404
0.00029150	0.050718	17.481
0.00029100	0.050654	17.561
0.00029050	0.050644	17.636
0.00029000	0.050584	17.713
0.00028950	0.050568	17.791
0.00028900	0.050519	17.866
0.00028850	0.050501	17.941
0.00028800	0.050457	18.017
0.00028750	0.050438	18.091
0.00028700	0.050381	18.165
0.00028650	0.050374	18.239
0.00028600	0.050309	18.311
0.00028550	0.050305	18.384
0.00028500	0.050239	18.458
0.00028450	0.050238	18.530
0.00028400	0.050179	18.600
0.00028350	0.050163	18.669
0.00028300	0.050116	18.738
0.00028250	0.050089	18.809
0.00028200	0.050077	18.879
0.00028150	0.050020	18.945
0.00028100	0.049991	19.014
0.00028050	0.049975	19.081
0.00028000	0.049917	19.147
0.00027950	0.049897	19.214
0.00027900	0.049874	19.278
0.00027850	0.049853	19.340
0.00027800	0.049815	19.403
0.00027750	0.049760	19.466
0.00027700	0.049752	19.524
0.00027650	0.049695	19.584
0.00027600	0.049690	19.643
0.00027550	0.049642	19.699
0.00027500	0.049604	19.759
0.00027450	0.049596	19.816
0.00027400	0.049541	19.871
0.00027350	0.049535	19.927
0.00027300	0.049479	19.981
0.00027250	0.049474	20.034
0.00027200	0.049425	20.086
0.00027150	0.049391	20.135
0.00027100	0.049381	20.185
0.00027050	0.049324	20.237
0.00027000	0.049307	20.285
0.00026950	0.049283	20.333
0.00026900	0.049231	20.381
0.00026850	0.049228	20.427
0.00026800	0.049188	20.470
0.00026750	0.049169	20.516
0.00026700	0.049112	20.559
0.00026650	0.049105	20.601
0.00026600	0.049068	20.645
0.00026550	0.049023	20.687
0.00026500	0.049019	20.728
0.00026450	0.048966	20.767
0.00026400	0.048951	20.806
0.00026350	0.048915	20.844
0.00026300	0.048904	20.881
0.00026250	0.048848	20.916
0.00026200	0.048843	20.954
0.00026150	0.048787	20.989
0.00026100	0.048781	21.023
0.00026050	0.048741	21.059
0.00026000	0.048703	21.090
0.00025950	0.048696	21.124
0.00025900	0.048646	21.157
0.00025850	0.048639	21.187
0.00025800	0.048586	21.216
0.00025750	0.048574	21.251
0.00025700	0.048545	21.279
0.00025650	0.048497	21.307
0.00025600	0.048492	21.337
0.00025550	0.048441	21.366
0.00025500	0.048420	21.393
0.00025450	0.048403	21.422
0.00025400	0.048351	21.447
0.00025350	0.048342	21.473
0.00025300	0.048299	21.500
0.00025250	0.048295	21.523
0.00025200	0.048244	21.549
0.00025150	0.048223	21.575
0.00025100	0.048193	21.598
0.00025050	0.048161	21.622
0.00025000	0.048143	21.647
0.00024950	0.048099	21.667
0.00024900	0.048070	21.691
0.00024850	0.048068	21.711
0.00024800	0.048014	21.734
0.00024750	0.048004	21.754
0.00024700	0.047974	21.773
0.00024650	0.047924	21.794
0.00024600	0.047922	21.812
0.00024550	0.047872	21.829
0.00024500	0.047849	21.846
0.00024450	0.047838	21.867
0.00024400	0.047806	21.884
0.00024350	0.047780	21.899
0.00024300	0.047729	21.917
0.00024250	0.047725	21.932
0.00024200	0.047685	21.947
0.00024150	0.047645	21.962
0.00024100	0.047639	21.978
0.00024050	0.047588	21.989
0.00024000	0.047584	22.006
0.00023950	0.047533	22.018
0.00023900	0.047527	22.029
0.00023850	0.047488	22.038
0.00023800	0.047453	22.050
0.00023750	0.047447	22.062
0.00023700	0.047401	22.074
0.00023650	0.047389	22.083
0.00023600	0.047336	22.084
0.00023550	0.047327	22.090
0.00023500	0.047297	22.098
0.00023450	0.047283	22.104
0.00023400	0.047231	22.111
0.00023350	0.047212	22.118
0.00023300	0.047189	22.122
0.00023250	0.047144	22.129
0.00023200	0.047139	22.134
0.00023150	0.047090	22.141
0.00023100	0.047065	22.145
0.00023050	0.047054	22.149
0.00023000	0.047029	22.153
0.00022950	0.046988	22.157
0.00022900	0.046953	22.158
0.00022850	0.046947	22.159
0.00022800	0.046892	22.161
0.00022750	0.046882	22.161
0.00022700	0.046852	22.163
0.00022650	0.046838	22.162
0.00022600	0.046784	22.165
0.00022550	0.046765	22.161
0.00022500	0.046748	22.161
0.00022450	0.046696	22.159
0.00022400	0.046691	22.159
0.00022350	0.046653	22.157
0.00022300	0.046640	22.151
0.00022250	0.046589	22.149
0.00022200	0.046581	22.145
0.00022150	0.046538	22.141
0.00022100	0.046512	22.134
0.00022050	0.046497	22.129
0.00022000	0.046446	22.122
0.00021950	0.046442	22.118
0.00021900	0.046405	22.111
0.00021850	0.046392	22.103
0.00021800	0.046340	22.096
0.00021750	0.046323	22.089
0.00021700	0.046300	22.079
0.00021650	0.046251	22.070
0.00021600	0.046246	22.061
0.00021550	0.046206	22.052
0.00021500	0.046170	22.039
0.00021450	0.046165	22.031
0.00021400	0.046133	22.018
0.00021350	0.046104	22.008
0.00021300	0.046058	21.995
0.00021250	0.046053	21.984
0.00021200	0.046013	21.971
0.00021150	0.045975	21.957
0.00021100	0.045969	21.944
0.00021050	0.045921	21.931
0.00021000	0.045895	21.917
0.00020950	0.045863	21.900
0.00020900	0.045856	21.886
0.00020850	0.045819	21.870
0.00020800	0.045778	21.854
0.00020750	0.045774	21.838
0.00020700	0.045722	21.822
0.00020650	0.045704	21.805
0.00020600	0.045684	21.786
0.00020550	0.045647	21.767
0.00020500	0.045630	21.750
0.00020450	0.045578	21.730
0.00020400	0.045571	21.711
0.00020350	0.045534	21.692
0.00020300	0.045496	21.671
0.00020250	0.045489	21.651
0.00020200	0.045438	21.631
0.00020150	0.045421	21.608
0.00020100	0.045380	21.585
0.00020050	0.045374	21.564
0.00020000	0.045332	21.542
0.00019950	0.045298	21.519
0.00019900	0.045291	21.497
0.00019850	0.045236	21.473
0.00019800	0.045221	21.447
0.00019750	0.045200	21.424
0.00019700	0.045147	21.399
0.00019650	0.045127	21.374
0.00019600	0.045101	21.349
0.00019550	0.045089	21.323
0.00019500	0.045033	21.297
0.00019450	0.045024	21.271
0.00019400	0.044997	21.246
0.00019350	0.044945	21.218
0.00019300	0.044935	21.190
0.00019250	0.044890	21.162
0.00019200	0.044885	21.132
0.00019150	0.044838	21.103
0.00019100	0.044808	21.074
0.00019050	0.044797	21.046
0.00019000	0.044744	21.016
0.00018950	0.044731	20.987
0.00018900	0.044688	20.956
0.00018850	0.044681	20.925
0.00018800	0.044631	20.895
0.00018750	0.044601	20.863
0.00018700	0.044590	20.831
0.00018650	0.044533	20.800
0.00018600	0.044527	20.765
0.00018550	0.044491	20.733
0.00018500	0.044447	20.699
0.00018450	0.044420	20.666
0.00018400	0.044399	20.632
0.00018350	0.044384	20.599
0.00018300	0.044325	20.564
0.00018250	0.044315	20.528
0.00018200	0.044283	20.494
0.00018150	0.044236	20.459
0.00018100	0.044232	20.422
0.00018050	0.044179	20.388
0.00018000	0.044173	20.352
0.00017950	0.044115	20.315
0.00017900	0.044111	20.278
0.00017850	0.044063	20.242
0.00017800	0.044032	20.204
0.00017750	0.044017	20.165
0.00017700	0.043960	20.128
0.00017650	0.043953	20.091
0.00017600	0.043911	20.052
0.00017550	0.043903	20.015
0.00017500	0.043845	19.977
0.00017450	0.043818	19.937
0.00017400	0.043805	19.897
0.00017350	0.043745	19.857
0.00017300	0.043736	19.816
0.00017250	0.043695	19.775
0.00017200	0.043651	19.733
0.00017150	0.043647	19.691
0.00017100	0.043605	19.651
0.00017050	0.043580	19.610
0.00017000	0.043526	19.568
0.00016950	0.043522	19.526
0.00016900	0.043472	19.484
0.00016850	0.043438	19.442
0.00016800	0.043426	19.399
0.00016750	0.043368	19.356
0.00016700	0.043361	19.312
0.00016650	0.043304	19.268
0.00016600	0.043299	19.225
0.00016550	0.043252	19.180
0.00016500	0.043207	19.136
0.00016450	0.043204	19.092
0.00016400	0.043146	19.046
0.00016350	0.043117	19.001
0.00016300	0.043101	18.955
0.00016250	0.043077	18.908
0.00016200	0.043018	18.862
0.00016150	0.042989	18.816
0.00016100	0.042971	18.768
0.00016050	0.042911	18.722
0.00016000	0.042906	18.676
0.00015950	0.042861	18.629
0.00015900	0.042815	18.583
0.00015850	0.042790	18.535
0.00015800	0.042760	18.486
0.00015750	0.042742	18.438
0.00015700	0.042677	18.388
0.00015650	0.042669	18.340
0.00015600	0.042630	18.290
0.00015550	0.042576	18.241
0.00015500	0.042573	18.191
0.00015450	0.042513	18.143
0.00015400	0.042495	18.092
0.00015350	0.042445	18.042
0.00015300	0.042440	17.992
0.00015250	0.042375	17.942
0.00015200	0.042358	17.890
0.00015150	0.042325	17.840
0.00015100	0.042268	17.790
0.00015050	0.042265	17.739
0.00015000	0.042199	17.687
0.00014950	0.042192	17.636
0.00014900	0.042140	17.584
0.00014850	0.042104	17.531
0.00014800	0.042087	17.478
0.00014750	0.042021	17.426
0.00014700	0.042011	17.373
0.00014650	0.041965	17.321
0.00014600	0.041917	17.268
0.00014550	0.041912	17.215
0.00014500	0.041867	17.165
0.00014450	0.041838	17.114
0.00014400	0.041771	17.060
0.00014350	0.041765	17.006
0.00014300	0.041721	16.951
0.00014250	0.041686	16.895
0.00014200	0.041622	16.841
0.00014150	0.041610	16.787
0.00014100	0.041556	16.732
0.00014050	0.041549	16.677
0.00014000	0.041476	16.622
0.00013950	0.041458	16.568
0.00013900	0.041406	16.512
0.00013850	0.041398	16.455
0.00013800	0.041324	16.398
0.00013750	0.041314	16.341
0.00013700	0.041260	16.286
0.00013650	0.041247	16.230
0.00013600	0.041173	16.174
0.00013550	0.041156	16.117
0.00013500	0.041102	16.061
0.00013450	0.041093	16.005
0.00013400	0.041052	15.871
0.00013350	0.040981	15.856
0.00013300	0.040961	15.820
0.00013250	0.040927	15.770
0.00013200	0.040861	15.718
0.00013150	0.040858	15.660
0.00013100	0.040783	15.603
0.00013050	0.040771	15.545
0.00013000	0.040707	15.487
0.00012950	0.040702	15.428
0.00012900	0.040624	15.369
0.00012850	0.040602	15.309
0.00012800	0.040569	15.251
0.00012750	0.040498	15.193
0.00012700	0.040496	15.134
0.00012650	0.040441	15.074
0.00012600	0.040409	15.015
0.00012550	0.040336	14.956
0.00012500	0.040329	14.896
0.00012450	0.040267	14.837
0.00012400	0.040210	14.775
0.00012350	0.040205	14.714
0.00012300	0.040144	14.653
0.00012250	0.040125	14.593
0.00012200	0.040049	14.533
0.00012150	0.040005	14.472
0.00012100	0.039994	14.411
0.00012050	0.039911	14.352
0.00012000	0.039898	14.291
0.00011950	0.039847	14.230
0.00011900	0.039824	14.169
0.00011850	0.039743	14.106
0.00011800	0.039709	14.043
0.00011750	0.039685	13.982
0.00011700	0.039601	13.921
0.00011650	0.039594	13.860
0.00011600	0.039521	13.800
0.00011550	0.039487	13.739
0.00011500	0.039429	13.678
0.00011450	0.039420	13.614
0.00011400	0.039338	13.550
0.00011350	0.039304	13.487
0.00011300	0.039275	13.425
0.00011250	0.039189	13.364
0.00011200	0.039180	13.301
0.00011150	0.039116	13.240
0.00011100	0.039058	13.178
0.00011050	0.039047	13.115
0.00011000	0.038959	13.054
0.00010950	0.038946	12.992
0.00010900	0.038862	12.929
0.00010850	0.038855	12.866
0.00010800	0.038774	12.802
0.00010750	0.038723	12.740
0.00010700	0.038707	12.677
0.00010650	0.038616	12.614
0.00010600	0.038592	12.551
0.00010550	0.038556	12.489
0.00010500	0.038518	12.426
0.00010450	0.038431	12.362
0.00010400	0.038380	12.299
0.00010350	0.038359	12.235
0.00010300	0.038261	12.171
0.00010250	0.038253	12.107
0.00010200	0.038183	12.043
0.00010150	0.038111	11.978
0.00010100	0.038105	11.915
0.00010050	0.038040	11.854
1.0000e-04	0.037984	11.676
		
1.0000e-04	0.037921	11.624
9.9800e-05	0.037915	11.634
9.9600e-05	0.037940	11.642
9.9400e-05	0.037886	11.634
9.9200e-05	0.037882	11.615
9.9000e-05	0.037874	11.593
9.8800e-05	0.037809	11.568
9.8600e-05	0.037833	11.543
9.8400e-05	0.037781	11.518
9.8200e-05	0.037753	11.493
9.8000e-05	0.037773	11.466
9.7800e-05	0.037735	11.440
9.7600e-05	0.037716	11.414
9.7400e-05	0.037657	11.389
9.7200e-05	0.037686	11.363
9.7000e-05	0.037629	11.337
9.6800e-05	0.037600	11.311
9.6600e-05	0.037618	11.285
9.6400e-05	0.037596	11.259
9.6200e-05	0.037547	11.233
9.6000e-05	0.037516	11.207
9.5800e-05	0.037533	11.180
9.5600e-05	0.037460	11.154
9.5400e-05	0.037468	11.129
9.5200e-05	0.037445	11.102
9.5000e-05	0.037392	11.077
9.4800e-05	0.037419	11.051
9.4600e-05	0.037367	11.025
9.4400e-05	0.037373	10.999
9.4200e-05	0.037301	10.973
9.4000e-05	0.037324	10.947
9.3800e-05	0.037276	10.921
9.3600e-05	0.037239	10.895
9.3400e-05	0.037264	10.869
9.3200e-05	0.037187	10.843
9.3000e-05	0.037196	10.817
9.2800e-05	0.037145	10.791
9.2600e-05	0.037174	10.764
9.2400e-05	0.037102	10.738
9.2200e-05	0.037101	10.712
9.2000e-05	0.037093	10.686
9.1800e-05	0.037025	10.660
9.1600e-05	0.037053	10.634
9.1400e-05	0.036993	10.607
9.1200e-05	0.036966	10.582
9.1000e-05	0.036938	10.556
9.0800e-05	0.036945	10.530
9.0600e-05	0.036923	10.504
9.0400e-05	0.036860	10.477
9.0200e-05	0.036886	10.451
9.0000e-05	0.036867	10.425
8.9800e-05	0.036822	10.399
8.9600e-05	0.036771	10.373
8.9400e-05	0.036798	10.346
8.9200e-05	0.036722	10.320
8.9000e-05	0.036732	10.294
8.8800e-05	0.036708	10.268
8.8600e-05	0.036643	10.242
8.8400e-05	0.036671	10.216
8.8200e-05	0.036619	10.191
8.8000e-05	0.036627	10.165
8.7800e-05	0.036547	10.139
8.7600e-05	0.036574	10.112
8.7400e-05	0.036523	10.085
8.7200e-05	0.036479	10.059
8.7000e-05	0.036505	10.033
8.6800e-05	0.036430	10.007
8.6600e-05	0.036424	9.9803
8.6400e-05	0.036424	9.9546
8.6200e-05	0.036408	9.9290
8.6000e-05	0.036340	9.9029
8.5800e-05	0.036313	9.8765
8.5600e-05	0.036333	9.8505
8.5400e-05	0.036256	9.8247
8.5200e-05	0.036241	9.7982
8.5000e-05	0.036254	9.7723
8.4800e-05	0.036171	9.7470
8.4600e-05	0.036196	9.7205
8.4400e-05	0.036146	9.6941
8.4200e-05	0.036159	9.6682
8.4000e-05	0.036077	9.6409
8.3800e-05	0.036077	9.6149
8.3600e-05	0.036069	9.5892
8.3400e-05	0.035989	9.5630
8.3200e-05	0.036019	9.5369
8.3000e-05	0.035967	9.5112
8.2800e-05	0.035927	9.4852
8.2600e-05	0.035941	9.4584
8.2400e-05	0.035859	9.4326
8.2200e-05	0.035867	9.4068
8.2000e-05	0.035809	9.3809
8.1800e-05	0.035833	9.3541
8.1600e-05	0.035785	9.3278
8.1400e-05	0.035729	9.3019
8.1200e-05	0.035764	9.2760
8.1000e-05	0.035684	9.2493
8.0800e-05	0.035658	9.2228
8.0600e-05	0.035682	9.1967
8.0400e-05	0.035593	9.1705
8.0200e-05	0.035604	9.1445
8.0000e-05	0.035539	9.1185
7.9800e-05	0.035575	9.0924
7.9600e-05	0.035495	9.0658
7.9400e-05	0.035471	9.0393
7.9200e-05	0.035486	9.0138
7.9000e-05	0.035399	8.9881
7.8800e-05	0.035422	8.9623
7.8600e-05	0.035380	8.9354
7.8400e-05	0.035318	8.9088
7.8200e-05	0.035295	8.8825
7.8000e-05	0.035291	8.8564
7.7800e-05	0.035287	8.8306
7.7600e-05	0.035202	8.8047
7.7400e-05	0.035237	8.7791
7.7200e-05	0.035158	8.7540
7.7000e-05	0.035138	8.7282
7.6800e-05	0.035090	8.7027
7.6600e-05	0.035120	8.6774
7.6400e-05	0.035056	8.6510
7.6200e-05	0.035012	8.6242
7.6000e-05	0.034976	8.5983
7.5800e-05	0.034995	8.5722
7.5600e-05	0.034947	8.5463
7.5400e-05	0.034891	8.5208
7.5200e-05	0.034861	8.4949
7.5000e-05	0.034873	8.4693
7.4800e-05	0.034843	8.4427
7.4600e-05	0.034766	8.4166
7.4400e-05	0.034799	8.3907
7.4200e-05	0.034726	8.3648
7.4000e-05	0.034751	8.3387
7.3800e-05	0.034649	8.3125
7.3600e-05	0.034660	8.2865
7.3400e-05	0.034592	8.2607
7.3200e-05	0.034629	8.2353
7.3000e-05	0.034541	8.2089
7.2800e-05	0.034527	8.1827
7.2600e-05	0.034468	8.1572
7.2400e-05	0.034492	8.1318
7.2200e-05	0.034444	8.0784
7.2000e-05	0.034435	8.0729
7.1800e-05	0.034341	8.0559
7.1600e-05	0.034363	8.0338
7.1400e-05	0.034331	8.0089
7.1200e-05	0.034248	7.9838
7.1000e-05	0.034289	7.9579
7.0800e-05	0.034221	7.9320
7.0600e-05	0.034217	7.9065
7.0400e-05	0.034124	7.8806
7.0200e-05	0.034167	7.8542
7.0000e-05	0.034074	7.8285
6.9800e-05	0.034059	7.8028
6.9600e-05	0.034060	7.7768
6.9400e-05	0.033960	7.7503
6.9200e-05	0.033959	7.7242
6.9000e-05	0.033911	7.6980
6.8800e-05	0.033944	7.6722
6.8600e-05	0.033844	7.6468
6.8400e-05	0.033843	7.6213
6.8200e-05	0.033833	7.5958
6.8000e-05	0.033731	7.5698
6.7800e-05	0.033770	7.5439
6.7600e-05	0.033692	7.5175
6.7400e-05	0.033708	7.4917
6.7200e-05	0.033602	7.4661
6.7000e-05	0.033621	7.4402
6.6800e-05	0.033572	7.4146
6.6600e-05	0.033503	7.3892
6.6400e-05	0.033544	7.3635
6.6200e-05	0.033443	7.3369
6.6000e-05	0.033438	7.3110
6.5800e-05	0.033365	7.2858
6.5600e-05	0.033411	7.2603
6.5400e-05	0.033317	7.2342
6.5200e-05	0.033275	7.2089
6.5000e-05	0.033300	7.1831
6.4800e-05	0.033188	7.1574
6.4600e-05	0.033220	7.1316
6.4400e-05	0.033150	7.1062
6.4200e-05	0.033170	7.0801
6.4000e-05	0.033053	7.0543
6.3800e-05	0.033060	7.0291
6.3600e-05	0.033049	7.0029
6.3400e-05	0.032938	6.9776
6.3200e-05	0.032978	6.9526
6.3000e-05	0.032895	6.9270
6.2800e-05	0.032848	6.9012
6.2600e-05	0.032800	6.8760
6.2400e-05	0.032826	6.8503
6.2200e-05	0.032774	6.8248
6.2000e-05	0.032686	6.7993
6.1800e-05	0.032728	6.7743
6.1600e-05	0.032636	6.7486
6.1400e-05	0.032597	6.7228
6.1200e-05	0.032542	6.6972
6.1000e-05	0.032566	6.6720
6.0800e-05	0.032512	6.6467
6.0600e-05	0.032425	6.6210
6.0400e-05	0.032475	6.5959
6.0200e-05	0.032365	6.5704
6.0000e-05	0.032337	6.5448
5.9800e-05	0.032359	6.5193
5.9600e-05	0.032313	6.4939
5.9400e-05	0.032246	6.4685
5.9200e-05	0.032155	6.4425
5.9000e-05	0.032206	6.4172
5.8800e-05	0.032086	6.3918
5.8600e-05	0.032086	6.3664
5.8400e-05	0.032056	6.3412
5.8200e-05	0.031961	6.3156
5.8000e-05	0.032010	6.2907
5.7800e-05	0.031923	6.2657
5.7600e-05	0.031925	6.2405
5.7400e-05	0.031795	6.2151
5.7200e-05	0.031819	6.1892
5.7000e-05	0.031746	6.1640
5.6800e-05	0.031694	6.1391
5.6600e-05	0.031722	6.1143
5.6400e-05	0.031588	6.0891
5.6200e-05	0.031565	6.0634
5.6000e-05	0.031565	6.0382
5.5800e-05	0.031522	6.0130
5.5600e-05	0.031436	5.9880
5.5400e-05	0.031470	5.9628
5.5200e-05	0.031337	5.9370
5.5000e-05	0.031397	5.9121
5.4800e-05	0.031256	5.8870
5.4600e-05	0.031285	5.8619
5.4400e-05	0.031187	5.8369
5.4200e-05	0.031212	5.8122
5.4000e-05	0.031083	5.7873
5.3800e-05	0.031105	5.7618
5.3600e-05	0.031051	5.7371
5.3400e-05	0.030955	5.7125
5.3200e-05	0.031009	5.6874
5.3000e-05	0.030868	5.6627
5.2800e-05	0.030855	5.6377
5.2600e-05	0.030776	5.6129
5.2400e-05	0.030829	5.5876
5.2200e-05	0.030724	5.5626
5.2000e-05	0.030645	5.5376
5.1800e-05	0.030697	5.5124
5.1600e-05	0.030553	5.4869
5.1400e-05	0.030539	5.4620
5.1200e-05	0.030556	5.4375
5.1000e-05	0.030402	5.4131
5.0800e-05	0.030441	5.3885
5.0600e-05	0.030321	5.3636
5.0400e-05	0.030376	5.3389
5.0200e-05	0.030251	5.3144
5.0000e-05	0.030192	5.2896
4.9800e-05	0.030226	5.2643
4.9600e-05	0.030074	5.2394
4.9400e-05	0.030082	5.2148
4.9200e-05	0.030073	5.1905
4.9000e-05	0.029924	5.1658
4.8800e-05	0.029925	5.1411
4.8600e-05	0.029851	5.1164
4.8400e-05	0.029896	5.0919
4.8200e-05	0.029743	5.0674
4.8000e-05	0.029708	5.0422
4.7800e-05	0.029741	5.0178
4.7600e-05	0.029575	4.9932
4.7400e-05	0.029623	4.9687
4.7200e-05	0.029509	4.9445
4.7000e-05	0.029533	4.9201
4.6800e-05	0.029374	4.8955
4.6600e-05	0.029443	4.8709
4.6400e-05	0.029278	4.8461
4.6200e-05	0.029288	4.8217
4.6000e-05	0.029254	4.7966
4.5800e-05	0.029112	4.7726
4.5600e-05	0.029176	4.7487
4.5400e-05	0.029070	4.7247
4.5200e-05	0.029059	4.7004
4.5000e-05	0.028893	4.6755
4.4800e-05	0.028924	4.6510
4.4600e-05	0.028872	4.6263
4.4400e-05	0.028732	4.6018
4.4200e-05	0.028803	4.5778
4.4000e-05	0.028655	4.5533
4.3800e-05	0.028591	4.5288
4.3600e-05	0.028719	4.5198
4.3400e-05	0.028617	4.5152
4.3200e-05	0.028613	4.5003
4.3000e-05	0.028485	4.4799
4.2800e-05	0.028466	4.4577
4.2600e-05	0.028421	4.4347
4.2400e-05	0.028332	4.4103
4.2200e-05	0.028334	4.3862
4.2000e-05	0.028197	4.3623
4.1800e-05	0.028182	4.3381
4.1600e-05	0.028135	4.3146
4.1400e-05	0.028111	4.2913
4.1200e-05	0.028010	4.2676
4.1000e-05	0.027928	4.2438
4.0800e-05	0.027898	4.2198
4.0600e-05	0.027808	4.1958
4.0400e-05	0.027727	4.1718
4.0200e-05	0.027756	4.1477
4.0000e-05	0.027605	4.1240
3.9800e-05	0.027622	4.1001
3.9600e-05	0.027482	4.0762
3.9400e-05	0.027499	4.0523
3.9200e-05	0.027350	4.0283
3.9000e-05	0.027376	4.0040
3.8800e-05	0.027226	3.9806
3.8600e-05	0.027206	3.9570
3.8400e-05	0.027138	3.9334
3.8200e-05	0.027097	3.9096
3.8000e-05	0.026981	3.8861
3.7800e-05	0.026986	3.8631
3.7600e-05	0.026840	3.8393
3.7400e-05	0.026865	3.8153
3.7200e-05	0.026702	3.7916
3.7000e-05	0.026736	3.7678
3.6800e-05	0.026606	3.7440
3.6600e-05	0.026588	3.7203
3.6400e-05	0.026443	3.6969
3.6200e-05	0.026461	3.6735
3.6000e-05	0.026302	3.6503
3.5800e-05	0.026322	3.6268
3.5600e-05	0.026156	3.6029
3.5400e-05	0.026191	3.5796
3.5200e-05	0.026112	3.5562
3.5000e-05	0.025985	3.5327
3.4800e-05	0.025917	3.5091
3.4600e-05	0.025870	3.4859
3.4400e-05	0.025735	3.4622
3.4200e-05	0.025758	3.4382
3.4000e-05	0.025579	3.4151
3.3800e-05	0.025595	3.3921
3.3600e-05	0.025490	3.3691
3.3400e-05	0.025478	3.3457
3.3200e-05	0.025284	3.3224
3.3000e-05	0.025322	3.2990
3.2800e-05	0.025132	3.2759
3.2600e-05	0.025160	3.2528
3.2400e-05	0.024966	3.2290
3.2200e-05	0.024925	3.2061
3.2000e-05	0.024880	3.1835
3.1800e-05	0.024813	3.1609
3.1600e-05	0.024661	3.1380
3.1400e-05	0.024693	3.1148
3.1200e-05	0.024485	3.0919
3.1000e-05	0.024529	3.0691
3.0800e-05	0.024329	3.0463
3.0600e-05	0.024340	3.0233
3.0400e-05	0.024156	3.0004
3.0200e-05	0.024182	2.9772
3.0000e-05	0.024053	2.9544
2.9800e-05	0.023898	2.9314
2.9600e-05	0.023937	2.9087
2.9400e-05	0.023724	2.8853
2.9200e-05	0.023761	2.8627
2.9000e-05	0.023757	2.8344
2.8800e-05	0.023592	2.8294
2.8600e-05	0.023573	2.8155
2.8400e-05	0.023413	2.7966
2.8200e-05	0.023385	2.7756
2.8000e-05	0.023267	2.7534
2.7800e-05	0.023139	2.7311
2.7600e-05	0.023127	2.7089
2.7400e-05	0.022950	2.6865
2.7200e-05	0.022887	2.6645
2.7000e-05	0.022765	2.6418
2.6800e-05	0.022753	2.6191
2.6600e-05	0.022603	2.5964
2.6400e-05	0.022476	2.5736
2.6200e-05	0.022460	2.5509
2.6000e-05	0.022263	2.5289
2.5800e-05	0.022232	2.5062
2.5600e-05	0.022110	2.4823
2.5400e-05	0.022072	2.4583
2.5200e-05	0.021870	2.4342
2.5000e-05	0.021783	2.4101
2.4800e-05	0.021728	2.3865
2.4600e-05	0.021537	2.3638
2.4400e-05	0.021529	2.3415
2.4200e-05	0.021342	2.3185
2.4000e-05	0.021259	2.2963
2.3800e-05	0.021113	2.2751
2.3600e-05	0.021082	2.2541
2.3400e-05	0.020940	2.2330
2.3200e-05	0.020779	2.2121
2.3000e-05	0.020757	2.1918
2.2800e-05	0.020533	2.1715
2.2600e-05	0.020517	2.1517
2.2400e-05	0.020351	2.1316
2.2200e-05	0.020193	2.1113
2.2000e-05	0.020077	2.0902
2.1800e-05	0.020004	2.0714
2.1600e-05	0.019927	2.0522
2.1400e-05	0.019698	2.0328
2.1200e-05	0.019676	2.0142
2.1000e-05	0.019492	1.9960
2.0800e-05	0.019337	1.9773
2.0600e-05	0.019304	1.9583
2.0400e-05	0.019062	1.9401
2.0200e-05	0.019020	1.9216
2.0000e-05	0.018810	1.9046
1.9800e-05	0.018782	1.8873
1.9600e-05	0.018566	1.8695
1.9400e-05	0.018434	1.8517
1.9200e-05	0.018332	1.8350
1.9000e-05	0.018125	1.8183
1.8800e-05	0.018096	1.7893
1.8600e-05	0.017995	1.7861
1.8400e-05	0.017836	1.7762
1.8200e-05	0.017738	1.7619
1.8000e-05	0.017537	1.7459
1.7800e-05	0.017462	1.7293
1.7600e-05	0.017236	1.7125
1.7400e-05	0.017149	1.6955
1.7200e-05	0.016966	1.6788
1.7000e-05	0.016887	1.6623
1.6800e-05	0.016641	1.6457
1.6600e-05	0.016566	1.6289
1.6400e-05	0.016392	1.6125
1.6200e-05	0.016282	1.5963
1.6000e-05	0.016066	1.5804
1.5800e-05	0.015868	1.5641
1.5600e-05	0.015786	1.5476
1.5400e-05	0.015550	1.5313
1.5200e-05	0.015408	1.5151
1.5000e-05	0.015293	1.4996
1.4800e-05	0.015049	1.4847
1.4600e-05	0.014908	1.4696
1.4400e-05	0.014730	1.4547
1.4200e-05	0.014618	1.4403
1.4000e-05	0.014387	1.4263
1.3800e-05	0.014248	1.4127
1.3600e-05	0.014057	1.3994
1.3400e-05	0.013876	1.3861
1.3200e-05	0.013668	1.3729
1.3000e-05	0.013531	1.3606
1.2800e-05	0.013266	1.3483
1.2600e-05	0.013166	1.3362
1.2400e-05	0.013010	1.3246
1.2200e-05	0.012722	1.3133
1.2000e-05	0.012637	1.3025
1.1800e-05	0.012317	1.2919
1.1600e-05	0.012244	1.2819
1.1400e-05	0.011924	1.2723
1.1200e-05	0.011851	1.2629
1.1000e-05	0.011536	1.2537
1.0800e-05	0.011406	1.2452
1.0600e-05	0.011175	1.2371
1.0400e-05	0.011051	1.2291
1.0200e-05	0.010745	1.2216
		
1.0000e-05	0.010549	1.2050
9.9000e-06	0.010522	1.2041
9.8000e-06	0.010348	1.2021
9.7000e-06	0.010317	1.1994
9.6000e-06	0.010130	1.1962
9.5000e-06	0.010103	1.1929
9.4000e-06	0.0099351	1.1898
9.3000e-06	0.0099265	1.1868
9.2000e-06	0.0097062	1.1838
9.1000e-06	0.0096941	1.1745
9.0000e-06	0.0095514	1.1742
8.9000e-06	0.0094997	1.1727
8.8000e-06	0.0094061	1.1706
8.7000e-06	0.0092226	1.1682
8.6000e-06	0.0091684	1.1658
8.5000e-06	0.0090854	1.1632
8.4000e-06	0.0089052	1.1610
8.3000e-06	0.0088426	1.1589
8.2000e-06	0.0087404	1.1568
8.1000e-06	0.0085826	1.1548
8.0000e-06	0.0085271	1.1531
7.9000e-06	0.0084111	1.1515
7.8000e-06	0.0083260	1.1498
7.7000e-06	0.0081940	1.1482
7.6000e-06	0.0081117	1.1465
7.5000e-06	0.0079558	1.1449
7.4000e-06	0.0078859	1.1432
7.3000e-06	0.0077371	1.1414
7.2000e-06	0.0076705	1.1389
7.1000e-06	0.0075232	1.1363
7.0000e-06	0.0073931	1.1341
6.9000e-06	0.0073185	1.1329
6.8000e-06	0.0071493	1.1308
6.7000e-06	0.0070406	1.1297
6.6000e-06	0.0068462	1.1308
6.5000e-06	0.0067654	1.1341
6.4000e-06	0.0066348	1.1378
6.3000e-06	0.0064878	1.1411
6.2000e-06	0.0064327	1.1460
6.1000e-06	0.0062575	1.1506
6.0000e-06	0.0062028	1.1555
5.9000e-06	0.0060548	1.1596
5.8000e-06	0.0060009	1.1621
5.7000e-06	0.0058176	1.1652
5.6000e-06	0.0057778	1.1674
5.5000e-06	0.0056047	1.1693
5.4000e-06	0.0055272	1.1672
5.3000e-06	0.0053945	1.1592
5.2000e-06	0.0052712	1.1500
5.1000e-06	0.0051881	1.1398
5.0000e-06	0.0050088	1.1316
4.9000e-06	0.0049534	1.1257
4.8000e-06	0.0048203	1.1216
4.7000e-06	0.0047790	1.1187
4.6000e-06	0.0045876	1.1167
4.5000e-06	0.0045091	1.1157
4.4000e-06	0.0044447	1.1152
4.3000e-06	0.0042537	1.1153
4.2000e-06	0.0042002	1.1158
4.1000e-06	0.0041129	1.1168
4.0000e-06	0.0040272	1.1182
3.9000e-06	0.0038803	1.1200
3.8000e-06	0.0037337	1.1218
3.7000e-06	0.0037023	1.1237
3.6000e-06	0.0035104	1.1247
3.5000e-06	0.0034179	1.1181
3.4000e-06	0.0031352	1.0648
3.3000e-06	0.0028838	0.97921
3.2000e-06	0.0028302	0.92285
3.1000e-06	0.0023756	0.89354
3.0000e-06	0.0023050	0.87964
2.9000e-06	0.0022721	0.87404
2.8000e-06	0.0021305	0.87424
2.7000e-06	0.0021239	0.87902
2.6000e-06	0.0019671	0.88792
2.5000e-06	0.0019474	0.90014
2.4000e-06	0.0019001	0.91611
2.3000e-06	0.0017741	0.93542
2.2000e-06	0.0016863	0.96025
2.1000e-06	0.0015568	0.99078
2.0000e-06	0.0015217	1.0250
1.9000e-06	0.0013510	1.0602
1.8000e-06	0.0013489	1.0970
1.7000e-06	0.0012273	1.1361
1.6000e-06	0.0011815	1.2455
1.5000e-06	0.0010466	1.2596
1.4000e-06	0.0010228	1.2990
1.3000e-06	0.00092541	1.4503
1.2000e-06	0.00086489	1.4735
1.1000e-06	0.00072852	1.5376
1.0000e-06	0.0011491	1.8018
9.0000e-07	0.00098806	1.8177
8.0000e-07	0.0010069	1.8604
7.0000e-07	0.00088306	1.9205
6.0000e-07	0.00088482	1.9918


==> Fig6_65K.TXT <==
I	V	dIdV_65K
0.00083500	0.13129	6.1772
0.00083450	0.13129	6.1777
0.00083400	0.13110	6.1797
0.00083350	0.13105	6.1834
0.00083300	0.13098	6.1866
0.00083250	0.13080	6.1897
0.00083200	0.13078	6.1936
0.00083150	0.13063	6.1972
0.00083100	0.13060	6.2009
0.00083050	0.13041	6.2050
0.00083000	0.13035	6.2081
0.00082950	0.13029	6.2119
0.00082900	0.13010	6.2158
0.00082850	0.13008	6.2193
0.00082800	0.12992	6.2225
0.00082750	0.12985	6.2266
0.00082700	0.12976	6.2299
0.00082650	0.12971	6.2338
0.00082600	0.12951	6.2381
0.00082550	0.12949	6.2416
0.00082500	0.12933	6.2454
0.00082450	0.12924	6.2490
0.00082400	0.12915	6.2530
0.00082350	0.12905	6.2565
0.00082300	0.12897	6.2605
0.00082250	0.12885	6.2637
0.00082200	0.12878	6.2678
0.00082150	0.12861	6.2719
0.00082100	0.12857	6.2753
0.00082050	0.12846	6.2794
0.00082000	0.12839	6.2827
0.00081950	0.12824	6.2868
0.00081900	0.12821	6.2902
0.00081850	0.12803	6.2941
0.00081800	0.12802	6.2977
0.00081750	0.12782	6.3017
0.00081700	0.12776	6.3050
0.00081650	0.12764	6.3092
0.00081600	0.12763	6.3124
0.00081550	0.12744	6.3164
0.00081500	0.12740	6.3198
0.00081450	0.12727	6.3237
0.00081400	0.12719	6.3277
0.00081350	0.12708	6.3314
0.00081300	0.12697	6.3354
0.00081250	0.12695	6.3390
0.00081200	0.12675	6.3424
0.00081150	0.12674	6.3464
0.00081100	0.12660	6.3498
0.00081050	0.12647	6.3537
0.00081000	0.12645	6.3570
0.00080950	0.12627	6.3613
0.00080900	0.12623	6.3648
0.00080850	0.12609	6.3685
0.00080800	0.12608	6.3728
0.00080750	0.12589	6.3762
0.00080700	0.12582	6.3802
0.00080650	0.12577	6.3837
0.00080600	0.12559	6.3874
0.00080550	0.12558	6.3912
0.00080500	0.12541	6.3946
0.00080450	0.12538	6.3987
0.00080400	0.12526	6.4021
0.00080350	0.12518	6.4062
0.00080300	0.12505	6.4096
0.00080250	0.12496	6.4138
0.00080200	0.12486	6.4171
0.00080150	0.12476	6.4214
0.00080100	0.12467	6.4249
0.00080050	0.12456	6.4292
0.00080000	0.12447	6.4333
0.00079950	0.12438	6.4367
0.00079900	0.12434	6.4405
0.00079850	0.12415	6.4442
0.00079800	0.12414	6.4477
0.00079750	0.12395	6.4517
0.00079700	0.12393	6.4553
0.00079650	0.12376	6.4593
0.00079600	0.12372	6.4626
0.00079550	0.12360	6.4669
0.00079500	0.12357	6.4707
0.00079450	0.12338	6.4746
0.00079400	0.12336	6.4783
0.00079350	0.12324	6.4825
0.00079300	0.12310	6.4858
0.00079250	0.12308	6.4901
0.00079200	0.12290	6.4937
0.00079150	0.12287	6.4978
0.00079100	0.12273	6.5013
0.00079050	0.12271	6.5049
0.00079000	0.12252	6.5088
0.00078950	0.12252	6.5130
0.00078900	0.12233	6.5163
0.00078850	0.12232	6.5195
0.00078800	0.12214	6.5237
0.00078750	0.12213	6.5273
0.00078700	0.12195	6.5317
0.00078650	0.12194	6.5352
0.00078600	0.12180	6.5390
0.00078550	0.12173	6.5428
0.00078500	0.12158	6.5463
0.00078450	0.12156	6.5504
0.00078400	0.12140	6.5541
0.00078350	0.12135	6.5582
0.00078300	0.12119	6.5617
0.00078250	0.12112	6.5661
0.00078200	0.12106	6.5698
0.00078150	0.12099	6.5740
0.00078100	0.12082	6.5775
0.00078050	0.12081	6.5818
0.00078000	0.12065	6.5855
0.00077950	0.12060	6.5893
0.00077900	0.12047	6.5932
0.00077850	0.12039	6.5971
0.00077800	0.12026	6.6010
0.00077750	0.12025	6.6046
0.00077700	0.12010	6.6086
0.00077650	0.12002	6.6122
0.00077600	0.11995	6.6165
0.00077550	0.11980	6.6199
0.00077500	0.11978	6.6238
0.00077450	0.11962	6.6281
0.00077400	0.11959	6.6315
0.00077350	0.11943	6.6358
0.00077300	0.11941	6.6398
0.00077250	0.11923	6.6438
0.00077200	0.11921	6.6473
0.00077150	0.11909	6.6510
0.00077100	0.11895	6.6553
0.00077050	0.11894	6.6584
0.00077000	0.11876	6.6628
0.00076950	0.11875	6.6663
0.00076900	0.11862	6.6700
0.00076850	0.11857	6.6744
0.00076800	0.11840	6.6781
0.00076750	0.11839	6.6824
0.00076700	0.11822	6.6860
0.00076650	0.11819	6.6898
0.00076600	0.11805	6.6937
0.00076550	0.11797	6.6974
0.00076500	0.11792	6.7017
0.00076450	0.11785	6.7050
0.00076400	0.11772	6.7091
0.00076350	0.11761	6.7132
0.00076300	0.11752	6.7171
0.00076250	0.11739	6.7212
0.00076200	0.11737	6.7248
0.00076150	0.11719	6.7285
0.00076100	0.11719	6.7324
0.00076050	0.11704	6.7361
0.00076000	0.11695	6.7402
0.00075950	0.11690	6.7437
0.00075900	0.11683	6.7474
0.00075850	0.11667	6.7520
0.00075800	0.11659	6.7556
0.00075750	0.11655	6.7601
0.00075700	0.11638	6.7632
0.00075650	0.11635	6.7671
0.00075600	0.11622	6.7715
0.00075550	0.11614	6.7754
0.00075500	0.11603	6.7798
0.00075450	0.11599	6.7830
0.00075400	0.11588	6.7868
0.00075350	0.11576	6.7913
0.00075300	0.11571	6.7948
0.00075250	0.11558	6.7991
0.00075200	0.11553	6.8029
0.00075150	0.11538	6.8062
0.00075100	0.11536	6.8105
0.00075050	0.11519	6.8141
0.00075000	0.11515	6.8175
0.00074950	0.11507	6.8221
0.00074900	0.11496	6.8259
0.00074850	0.11484	6.8305
0.00074800	0.11482	6.8339
0.00074750	0.11464	6.8376
0.00074700	0.11462	6.8422
0.00074650	0.11452	6.8460
0.00074600	0.11446	6.8499
0.00074550	0.11430	6.8541
0.00074500	0.11428	6.8577
0.00074450	0.11411	6.8617
0.00074400	0.11408	6.8656
0.00074350	0.11395	6.8693
0.00074300	0.11389	6.8724
0.00074250	0.11377	6.8766
0.00074200	0.11372	6.8808
0.00074150	0.11357	6.8847
0.00074100	0.11355	6.8889
0.00074050	0.11347	6.8927
0.00074000	0.11334	6.8965
0.00073950	0.11325	6.9006
0.00073900	0.11315	6.9045
0.00073850	0.11305	6.9085
0.00073800	0.11302	6.9124
0.00073750	0.11284	6.9162
0.00073700	0.11283	6.9203
0.00073650	0.11269	6.9242
0.00073600	0.11265	6.9276
0.00073550	0.11253	6.9321
0.00073500	0.11246	6.9358
0.00073450	0.11231	6.9393
0.00073400	0.11230	6.9441
0.00073350	0.11216	6.9476
0.00073300	0.11211	6.9511
0.00073250	0.11195	6.9553
0.00073200	0.11195	6.9593
0.00073150	0.11185	6.9632
0.00073100	0.11170	6.9670
0.00073050	0.11168	6.9713
0.00073000	0.11154	6.9747
0.00072950	0.11148	6.9786
0.00072900	0.11135	6.9830
0.00072850	0.11132	6.9867
0.00072800	0.11116	6.9908
0.00072750	0.11114	6.9949
0.00072700	0.11101	6.9991
0.00072650	0.11097	7.0031
0.00072600	0.11085	7.0074
0.00072550	0.11077	7.0113
0.00072500	0.11066	7.0151
0.00072450	0.11060	7.0194
0.00072400	0.11049	7.0227
0.00072350	0.11039	7.0269
0.00072300	0.11031	7.0310
0.00072250	0.11022	7.0351
0.00072200	0.11016	7.0388
0.00072150	0.11004	7.0424
0.00072100	0.11000	7.0467
0.00072050	0.10985	7.0507
0.00072000	0.10983	7.0541
0.00071950	0.10966	7.0589
0.00071900	0.10964	7.0629
0.00071850	0.10949	7.0666
0.00071800	0.10943	7.0706
0.00071750	0.10937	7.0749
0.00071700	0.10932	7.0786
0.00071650	0.10916	7.0822
0.00071600	0.10912	7.0858
0.00071550	0.10903	7.0906
0.00071500	0.10887	7.0941
0.00071450	0.10887	7.0981
0.00071400	0.10870	7.1023
0.00071350	0.10869	7.1064
0.00071300	0.10853	7.1099
0.00071250	0.10852	7.1146
0.00071200	0.10835	7.1183
0.00071150	0.10828	7.1218
0.00071100	0.10827	7.1257
0.00071050	0.10811	7.1301
0.00071000	0.10809	7.1342
0.00070950	0.10792	7.1379
0.00070900	0.10791	7.1417
0.00070850	0.10775	7.1460
0.00070800	0.10774	7.1502
0.00070750	0.10759	7.1542
0.00070700	0.10757	7.1587
0.00070650	0.10741	7.1621
0.00070600	0.10740	7.1659
0.00070550	0.10723	7.1696
0.00070500	0.10722	7.1732
0.00070450	0.10708	7.1783
0.00070400	0.10703	7.1816
0.00070350	0.10698	7.1854
0.00070300	0.10681	7.1899
0.00070250	0.10677	7.1936
0.00070200	0.10666	7.1979
0.00070150	0.10657	7.2015
0.00070100	0.10654	7.2061
0.00070050	0.10638	7.2100
0.00070000	0.10632	7.2136
0.00069950	0.10626	7.2176
0.00069900	0.10620	7.2222
0.00069850	0.10604	7.2261
0.00069800	0.10598	7.2297
0.00069750	0.10593	7.2335
0.00069700	0.10577	7.2382
0.00069650	0.10577	7.2419
0.00069600	0.10561	7.2462
0.00069550	0.10557	7.2498
0.00069500	0.10546	7.2543
0.00069450	0.10543	7.2585
0.00069400	0.10526	7.2620
0.00069350	0.10523	7.2661
0.00069300	0.10516	7.2707
0.00069250	0.10501	7.2743
0.00069200	0.10500	7.2784
0.00069150	0.10484	7.2820
0.00069100	0.10482	7.2855
0.00069050	0.10468	7.2904
0.00069000	0.10467	7.2943
0.00068950	0.10450	7.2982
0.00068900	0.10445	7.3030
0.00068850	0.10438	7.3066
0.00068800	0.10425	7.3105
0.00068750	0.10423	7.3146
0.00068700	0.10408	7.3184
0.00068650	0.10403	7.3228
0.00068600	0.10392	7.3269
0.00068550	0.10390	7.3304
0.00068500	0.10374	7.3354
0.00068450	0.10370	7.3393
0.00068400	0.10364	7.3430
0.00068350	0.10348	7.3466
0.00068300	0.10348	7.3505
0.00068250	0.10331	7.3544
0.00068200	0.10326	7.3590
0.00068150	0.10321	7.3630
0.00068100	0.10309	7.3668
0.00068050	0.10305	7.3705
0.00068000	0.10291	7.3743
0.00067950	0.10289	7.3794
0.00067900	0.10273	7.3830
0.00067850	0.10271	7.3867
0.00067800	0.10261	7.3910
0.00067750	0.10253	7.3957
0.00067700	0.10240	7.3993
0.00067650	0.10239	7.4030
0.00067600	0.10225	7.4068
0.00067550	0.10220	7.4113
0.00067500	0.10210	7.4150
0.00067450	0.10202	7.4198
0.00067400	0.10190	7.4238
0.00067350	0.10189	7.4276
0.00067300	0.10172	7.4314
0.00067250	0.10167	7.4351
0.00067200	0.10164	7.4388
0.00067150	0.10148	7.4436
0.00067100	0.10147	7.4478
0.00067050	0.10131	7.4513
0.00067000	0.10130	7.4554
0.00066950	0.10116	7.4592
0.00066900	0.10114	7.4628
0.00066850	0.10099	7.4677
0.00066800	0.10098	7.4716
0.00066750	0.10084	7.4756
0.00066700	0.10077	7.4795
0.00066650	0.10071	7.4833
0.00066600	0.10057	7.4881
0.00066550	0.10056	7.4926
0.00066500	0.10047	7.4964
0.00066450	0.10037	7.5001
0.00066400	0.10025	7.5038
0.00066350	0.10023	7.5076
0.00066300	0.10008	7.5119
0.00066250	0.10007	7.5168
0.00066200	0.099915	7.5206
0.00066150	0.099895	7.5243
0.00066100	0.099750	7.5282
0.00066050	0.099737	7.5320
0.00066000	0.099647	7.5357
0.00065950	0.099523	7.5404
0.00065900	0.099467	7.5444
0.00065850	0.099402	7.5484
0.00065800	0.099252	7.5524
0.00065750	0.099231	7.5562
0.00065700	0.099128	7.5600
0.00065650	0.099016	7.5642
0.00065600	0.098947	7.5687
0.00065550	0.098902	7.5726
0.00065500	0.098796	7.5763
0.00065450	0.098713	7.5801
0.00065400	0.098671	7.5841
0.00065350	0.098518	7.5878
0.00065300	0.098502	7.5919
0.00065250	0.098393	7.5966
0.00065200	0.098292	7.6009
0.00065150	0.098200	7.6048
0.00065100	0.098185	7.6088
0.00065050	0.098065	7.6126
0.00065000	0.097972	7.6165
0.00064950	0.097938	7.6204
0.00064900	0.097787	7.6253
0.00064850	0.097769	7.6292
0.00064800	0.097670	7.6331
0.00064750	0.097556	7.6372
0.00064700	0.097479	7.6412
0.00064650	0.097449	7.6454
0.00064600	0.097325	7.6503
0.00064550	0.097245	7.6542
0.00064500	0.097194	7.6582
0.00064450	0.097067	7.6621
0.00064400	0.097055	7.6660
0.00064350	0.096915	7.6699
0.00064300	0.096844	7.6738
0.00064250	0.096811	7.6776
0.00064200	0.096662	7.6816
0.00064150	0.096631	7.6855
0.00064100	0.096499	7.6904
0.00064050	0.096491	7.6948
0.00064000	0.096352	7.6985
0.00063950	0.096274	7.7024
0.00063900	0.096241	7.7061
0.00063850	0.096091	7.7103
0.00063800	0.096051	7.7151
0.00063750	0.095959	7.7192
0.00063700	0.095900	7.7229
0.00063650	0.095781	7.7275
0.00063600	0.095769	7.7315
0.00063550	0.095614	7.7352
0.00063500	0.095583	7.7395
0.00063450	0.095509	7.7434
0.00063400	0.095385	7.7474
0.00063350	0.095368	7.7524
0.00063300	0.095290	7.7564
0.00063250	0.095171	7.7603
0.00063200	0.095073	7.7643
0.00063150	0.095047	7.7683
0.00063100	0.094898	7.7723
0.00063050	0.094890	7.7763
0.00063000	0.094759	7.7803
0.00062950	0.094693	7.7841
0.00062900	0.094645	7.7879
0.00062850	0.094508	7.7917
0.00062800	0.094438	7.7953
0.00062750	0.094405	7.7993
0.00062700	0.094268	7.8044
0.00062650	0.094251	7.8084
0.00062600	0.094109	7.8125
0.00062550	0.094085	7.8165
0.00062500	0.093955	7.8204
0.00062450	0.093932	7.8245
0.00062400	0.093802	7.8285
0.00062350	0.093776	7.8324
0.00062300	0.093682	7.8366
0.00062250	0.093614	7.8401
0.00062200	0.093487	7.8438
0.00062150	0.093469	7.8479
0.00062100	0.093314	7.8518
0.00062050	0.093308	7.8569
0.00062000	0.093169	7.8609
0.00061950	0.093137	7.8641
0.00061900	0.093011	7.8673
0.00061850	0.093007	7.8724
0.00061800	0.092859	7.8763
0.00061750	0.092833	7.8804
0.00061700	0.092734	7.8845
0.00061650	0.092633	7.8886
0.00061600	0.092590	7.8927
0.00061550	0.092453	7.8968
0.00061500	0.092441	7.9005
0.00061450	0.092301	7.9044
0.00061400	0.092261	7.9086
0.00061350	0.092200	7.9126
0.00061300	0.092147	7.9168
0.00061250	0.092007	7.9209
0.00061200	0.091954	7.9257
0.00061150	0.091843	7.9292
0.00061100	0.091814	7.9324
0.00061050	0.091695	7.9377
0.00061000	0.091610	7.9419
0.00060950	0.091588	7.9449
0.00060900	0.091442	7.9484
0.00060850	0.091426	7.9535
0.00060800	0.091341	7.9577
0.00060750	0.091238	7.9620
0.00060700	0.091196	7.9661
0.00060650	0.091059	7.9695
0.00060600	0.091022	7.9736
0.00060550	0.090925	7.9779
0.00060500	0.090856	7.9820
0.00060450	0.090774	7.9859
0.00060400	0.090742	7.9894
0.00060350	0.090597	7.9936
0.00060300	0.090590	7.9978
0.00060250	0.090443	8.0019
0.00060200	0.090392	8.0058
0.00060150	0.090349	8.0097
0.00060100	0.090208	8.0139
0.00060050	0.090161	8.0182
0.00060000	0.090084	8.0213
0.00059950	0.090053	8.0257
0.00059900	0.089921	8.0296
0.00059850	0.089866	8.0334
0.00059800	0.089802	8.0378
0.00059750	0.089676	8.0418
0.00059700	0.089649	8.0461
0.00059650	0.089510	8.0495
0.00059600	0.089491	8.0535
0.00059550	0.089368	8.0575
0.00059500	0.089348	8.0613
0.00059450	0.089285	8.0656
0.00059400	0.089136	8.0698
0.00059350	0.089107	8.0733
0.00059300	0.088987	8.0774
0.00059250	0.088937	8.0817
0.00059200	0.088860	8.0858
0.00059150	0.088774	8.0894
0.00059100	0.088706	8.0935
0.00059050	0.088606	8.0969
0.00059000	0.088562	8.1012
0.00058950	0.088434	8.1055
0.00058900	0.088369	8.1094
0.00058850	0.088364	8.1133
0.00058800	0.088206	8.1176
0.00058750	0.088203	8.1217
0.00058700	0.088053	8.1253
0.00058650	0.088049	8.1295
0.00058600	0.087901	8.1332
0.00058550	0.087842	8.1373
0.00058500	0.087807	8.1416
0.00058450	0.087708	8.1454
0.00058400	0.087629	8.1492
0.00058350	0.087586	8.1535
0.00058300	0.087444	8.1572
0.00058250	0.087411	8.1619
0.00058200	0.087318	8.1659
0.00058150	0.087297	8.1702
0.00058100	0.087150	8.1736
0.00058050	0.087140	8.1779
0.00058000	0.087024	8.1816
0.00057950	0.086936	8.1845
0.00057900	0.086915	8.1896
0.00057850	0.086784	8.1926
0.00057800	0.086711	8.1969
0.00057750	0.086626	8.2009
0.00057700	0.086606	8.2046
0.00057650	0.086478	8.2090
0.00057600	0.086414	8.2127
0.00057550	0.086371	8.2167
0.00057500	0.086241	8.2208
0.00057450	0.086232	8.2246
0.00057400	0.086111	8.2292
0.00057350	0.086078	8.2330
0.00057300	0.085943	8.2371
0.00057250	0.085935	8.2414
0.00057200	0.085811	8.2452
0.00057150	0.085729	8.2493
0.00057100	0.085711	8.2537
0.00057050	0.085568	8.2572
0.00057000	0.085537	8.2613
0.00056950	0.085474	8.2650
0.00056900	0.085342	8.2696
0.00056850	0.085291	8.2731
0.00056800	0.085213	8.2775
0.00056750	0.085188	8.2821
0.00056700	0.085059	8.2844
0.00056650	0.084984	8.2886
0.00056600	0.084958	8.2922
0.00056550	0.084819	8.2968
0.00056500	0.084799	8.3003
0.00056450	0.084690	8.3048
0.00056400	0.084672	8.3081
0.00056350	0.084526	8.3126
0.00056300	0.084504	8.3170
0.00056250	0.084379	8.3207
0.00056200	0.084354	8.3248
0.00056150	0.084243	8.3286
0.00056100	0.084176	8.3320
0.00056050	0.084086	8.3368
0.00056000	0.084079	8.3394
0.00055950	0.083930	8.3436
0.00055900	0.083922	8.3470
0.00055850	0.083788	8.3516
0.00055800	0.083749	8.3558
0.00055750	0.083655	8.3598
0.00055700	0.083633	8.3642
0.00055650	0.083491	8.3677
0.00055600	0.083477	8.3720
0.00055550	0.083338	8.3759
0.00055500	0.083329	8.3785
0.00055450	0.083213	8.3838
0.00055400	0.083133	8.3867
0.00055350	0.083093	8.3908
0.00055300	0.082967	8.3950
0.00055250	0.082905	8.3988
0.00055200	0.082871	8.4024
0.00055150	0.082809	8.4062
0.00055100	0.082674	8.4107
0.00055050	0.082665	8.4142
0.00055000	0.082562	8.4186
0.00054950	0.082458	8.4210
0.00054900	0.082445	8.4259
0.00054850	0.082311	8.4293
0.00054800	0.082286	8.4330
0.00054750	0.082167	8.4374
0.00054700	0.082156	8.4410
0.00054650	0.082028	8.4445
0.00054600	0.081963	8.4491
0.00054550	0.081933	8.4516
0.00054500	0.081793	8.4570
0.00054450	0.081769	8.4600
0.00054400	0.081652	8.4636
0.00054350	0.081643	8.4682
0.00054300	0.081514	8.4720
0.00054250	0.081454	8.4767
0.00054200	0.081424	8.4802
0.00054150	0.081298	8.4832
0.00054100	0.081246	8.4886
0.00054050	0.081190	8.4910
0.00054000	0.081137	8.4948
0.00053950	0.081026	8.4993
0.00053900	0.080929	8.5031
0.00053850	0.080916	8.5072
0.00053800	0.080773	8.5113
0.00053750	0.080760	8.5139
0.00053700	0.080672	8.5196
0.00053650	0.080558	8.5225
0.00053600	0.080554	8.5262
0.00053550	0.080451	8.5307
0.00053500	0.080411	8.5346
0.00053450	0.080271	8.5381
0.00053400	0.080255	8.5414
0.00053350	0.080147	8.5451
0.00053300	0.080077	8.5491
0.00053250	0.080031	8.5526
0.00053200	0.079907	8.5569
0.00053150	0.079902	8.5613
0.00053100	0.079827	8.5637
0.00053050	0.079723	8.5672
0.00053000	0.079653	8.5717
0.00052950	0.079589	8.5759
0.00052900	0.079479	8.5794
0.00052850	0.079467	8.5843
0.00052800	0.079339	8.5881
0.00052750	0.079299	8.5907
0.00052700	0.079233	8.5942
0.00052650	0.079117	8.5981
0.00052600	0.079108	8.6021
0.00052550	0.079002	8.6065
0.00052500	0.078974	8.6089
0.00052450	0.078829	8.6128
0.00052400	0.078817	8.6174
0.00052350	0.078694	8.6213
0.00052300	0.078640	8.6251
0.00052250	0.078569	8.6296
0.00052200	0.078512	8.6329
0.00052150	0.078417	8.6362
0.00052100	0.078388	8.6398
0.00052050	0.078298	8.6435
0.00052000	0.078240	8.6473
0.00051950	0.078111	8.6510
0.00051900	0.078106	8.6548
0.00051850	0.077966	8.6584
0.00051800	0.077962	8.6622
0.00051750	0.077824	8.6659
0.00051700	0.077821	8.6695
0.00051650	0.077685	8.6729
0.00051600	0.077679	8.6769
0.00051550	0.077610	8.6808
0.00051500	0.077481	8.6847
0.00051450	0.077465	8.6872
0.00051400	0.077336	8.6909
0.00051350	0.077321	8.6951
0.00051300	0.077184	8.6997
0.00051250	0.077180	8.7033
0.00051200	0.077042	8.7059
0.00051150	0.077026	8.7097
0.00051100	0.076935	8.7134
0.00051050	0.076894	8.7173
0.00051000	0.076778	8.7203
0.00050950	0.076743	8.7247
0.00050900	0.076621	8.7284
0.00050850	0.076604	8.7325
0.00050800	0.076473	8.7361
0.00050750	0.076472	8.7386
0.00050700	0.076334	8.7441
0.00050650	0.076327	8.7470
0.00050600	0.076246	8.7506
0.00050550	0.076170	8.7552
0.00050500	0.076083	8.7577
0.00050450	0.076014	8.7615
0.00050400	0.075934	8.7654
0.00050350	0.075889	8.7691
0.00050300	0.075768	8.7718
0.00050250	0.075754	8.7764
0.00050200	0.075649	8.7800
0.00050150	0.075635	8.7844
0.00050100	0.075504	8.7884
0.00050050	0.075466	8.7908
0.00050000	0.075394	8.7946
0.00049950	0.075282	8.7985
0.00049900	0.075272	8.8024
0.00049850	0.075157	8.8049
0.00049800	0.075097	8.8091
0.00049750	0.075048	8.8126
0.00049700	0.074986	8.8169
0.00049650	0.074892	8.8201
0.00049600	0.074804	8.8229
0.00049550	0.074772	8.8274
0.00049500	0.074670	8.8316
0.00049450	0.074612	8.8358
0.00049400	0.074549	8.8384
0.00049350	0.074469	8.8423
0.00049300	0.074443	8.8461
0.00049250	0.074304	8.8501
0.00049200	0.074293	8.8527
0.00049150	0.074196	8.8567
0.00049100	0.074106	8.8611
0.00049050	0.074078	8.8651
0.00049000	0.073946	8.8695
0.00048950	0.073934	8.8720
0.00048900	0.073829	8.8761
0.00048850	0.073813	8.8799
0.00048800	0.073679	8.8840
0.00048750	0.073643	8.8867
0.00048700	0.073580	8.8904
0.00048650	0.073462	8.8944
0.00048600	0.073446	8.8981
0.00048550	0.073334	8.9008
0.00048500	0.073275	8.9049
0.00048450	0.073247	8.9086
0.00048400	0.073117	8.9127
0.00048350	0.073098	8.9160
0.00048300	0.072989	8.9201
0.00048250	0.072976	8.9243
0.00048200	0.072845	8.9285
0.00048150	0.072799	8.9323
0.00048100	0.072747	8.9349
0.00048050	0.072626	8.9390
0.00048000	0.072622	8.9435
0.00047950	0.072512	8.9480
0.00047900	0.072493	8.9512
0.00047850	0.072372	8.9540
0.00047800	0.072338	8.9586
0.00047750	0.072244	8.9624
0.00047700	0.072157	8.9666
0.00047650	0.072144	8.9694
0.00047600	0.072010	8.9733
0.00047550	0.071995	8.9773
0.00047500	0.071897	8.9815
0.00047450	0.071873	8.9841
0.00047400	0.071744	8.9880
0.00047350	0.071712	8.9924
0.00047300	0.071647	8.9958
0.00047250	0.071527	9.0014
0.00047200	0.071514	9.0039
0.00047150	0.071428	9.0081
0.00047100	0.071329	9.0120
0.00047050	0.071315	9.0161
0.00047000	0.071239	9.0188
0.00046950	0.071162	9.0227
0.00046900	0.071062	9.0270
0.00046850	0.071044	9.0297
0.00046800	0.070928	9.0359
0.00046750	0.070864	9.0388
0.00046700	0.070836	9.0429
0.00046650	0.070706	9.0468
0.00046600	0.070701	9.0510
0.00046550	0.070594	9.0536
0.00046500	0.070514	9.0581
0.00046450	0.070494	9.0625
0.00046400	0.070362	9.0669
0.00046350	0.070348	9.0711
0.00046300	0.070252	9.0738
0.00046250	0.070232	9.0780
0.00046200	0.070098	9.0819
0.00046150	0.070072	9.0861
0.00046100	0.070008	9.0898
0.00046050	0.069884	9.0943
0.00046000	0.069871	9.0982
0.00045950	0.069776	9.1025
0.00045900	0.069697	9.1066
0.00045850	0.069624	9.1094
0.00045800	0.069609	9.1137
0.00045750	0.069503	9.1185
0.00045700	0.069443	9.1232
0.00045650	0.069406	9.1275
0.00045600	0.069274	9.1304
0.00045550	0.069268	9.1343
0.00045500	0.069146	9.1386
0.00045450	0.069122	9.1431
0.00045400	0.069032	9.1465
0.00045350	0.069000	9.1506
0.00045300	0.068882	9.1553
0.00045250	0.068865	9.1594
0.00045200	0.068741	9.1637
0.00045150	0.068725	9.1664
0.00045100	0.068604	9.1706
0.00045050	0.068596	9.1753
0.00045000	0.068466	9.1804
0.00044950	0.068411	9.1845
0.00044900	0.068399	9.1874
0.00044850	0.068271	9.1918
0.00044800	0.068261	9.1958
0.00044750	0.068135	9.2003
0.00044700	0.068116	9.2050
0.00044650	0.068037	9.2084
0.00044600	0.067933	9.2127
0.00044550	0.067923	9.2171
0.00044500	0.067845	9.2213
0.00044450	0.067771	9.2260
0.00044400	0.067665	9.2312
0.00044350	0.067648	9.2340
0.00044300	0.067557	9.2382
0.00044250	0.067476	9.2426
0.00044200	0.067455	9.2466
0.00044150	0.067326	9.2517
0.00044100	0.067322	9.2552
0.00044050	0.067194	9.2600
0.00044000	0.067168	9.2650
0.00043950	0.067077	9.2694
0.00043900	0.067060	9.2739
0.00043850	0.066930	9.2769
0.00043800	0.066925	9.2820
0.00043750	0.066794	9.2867
0.00043700	0.066793	9.2912
0.00043650	0.066659	9.2954
0.00043600	0.066654	9.3010
0.00043550	0.066528	9.3055
0.00043500	0.066520	9.3107
0.00043450	0.066460	9.3142
0.00043400	0.066341	9.3187
0.00043350	0.066321	9.3234
0.00043300	0.066207	9.3285
0.00043250	0.066184	9.3329
0.00043200	0.066063	9.3385
0.00043150	0.066044	9.3429
0.00043100	0.065939	9.3486
0.00043050	0.065915	9.3517
0.00043000	0.065830	9.3575
0.00042950	0.065787	9.3617
0.00042900	0.065687	9.3673
0.00042850	0.065637	9.3719
0.00042800	0.065571	9.3778
0.00042750	0.065498	9.3833
0.00042700	0.065429	9.3880
0.00042650	0.065379	9.3936
0.00042600	0.065336	9.3993
0.00042550	0.065213	9.4041
0.00042500	0.065205	9.4100
0.00042450	0.065098	9.4153
0.00042400	0.065048	9.4200
0.00042350	0.064990	9.4259
0.00042300	0.064894	9.4317
0.00042250	0.064874	9.4373
0.00042200	0.064749	9.4434
0.00042150	0.064717	9.4493
0.00042100	0.064633	9.4558
0.00042050	0.064613	9.4610
0.00042000	0.064486	9.4665
0.00041950	0.064468	9.4724
0.00041900	0.064383	9.4792
0.00041850	0.064308	9.4850
0.00041800	0.064280	9.4911
0.00041750	0.064160	9.4970
0.00041700	0.064125	9.5029
0.00041650	0.064051	9.5097
0.00041600	0.064025	9.5163
0.00041550	0.063909	9.5231
0.00041500	0.063897	9.5291
0.00041450	0.063774	9.5357
0.00041400	0.063760	9.5421
0.00041350	0.063648	9.5484
0.00041300	0.063632	9.5557
0.00041250	0.063527	9.5631
0.00041200	0.063485	9.5693
0.00041150	0.063439	9.5757
0.00041100	0.063330	9.5829
0.00041050	0.063309	9.5891
0.00041000	0.063195	9.5973
0.00040950	0.063188	9.6042
0.00040900	0.063062	9.6112
0.00040850	0.063060	9.6187
0.00040800	0.062935	9.6258
0.00040750	0.062928	9.6322
0.00040700	0.062803	9.6394
0.00040650	0.062758	9.6480
0.00040600	0.062732	9.6548
0.00040550	0.062628	9.6623
0.00040500	0.062597	9.6693
0.00040450	0.062502	9.6781
0.00040400	0.062471	9.6847
0.00040350	0.062379	9.6935
0.00040300	0.062346	9.7006
0.00040250	0.062235	9.7079
0.00040200	0.062220	9.7167
0.00040150	0.062145	9.7245
0.00040100	0.062068	9.7322
0.00040050	0.062017	9.7403
0.00040000	0.061941	9.7475
0.00039950	0.061877	9.7547
0.00039900	0.061823	9.7637
0.00039850	0.061761	9.7715
0.00039800	0.061686	9.7801
0.00039750	0.061628	9.7881
0.00039700	0.061561	9.7960
0.00039650	0.061528	9.8048
0.00039600	0.061431	9.8127
0.00039550	0.061395	9.8221
0.00039500	0.061294	9.8298
0.00039450	0.061262	9.8382
0.00039400	0.061179	9.8465
0.00039350	0.061131	9.8546
0.00039300	0.061057	9.8639
0.00039250	0.060979	9.8719
0.00039200	0.060968	9.8817
0.00039150	0.060857	9.8900
0.00039100	0.060835	9.8997
0.00039050	0.060730	9.9077
0.00039000	0.060707	9.9166
0.00038950	0.060606	9.9259
0.00038900	0.060580	9.9340
0.00038850	0.060488	9.9440
0.00038800	0.060457	9.9523
0.00038750	0.060369	9.9626
0.00038700	0.060321	9.9722
0.00038650	0.060249	9.9813
0.00038600	0.060196	9.9903
0.00038550	0.060117	9.9999
0.00038500	0.060095	10.010
0.00038450	0.059981	10.019
0.00038400	0.059957	10.029
0.00038350	0.059898	10.037
0.00038300	0.059794	10.047
0.00038250	0.059744	10.057
0.00038200	0.059710	10.067
0.00038150	0.059652	10.076
0.00038100	0.059551	10.087
0.00038050	0.059544	10.098
0.00038000	0.059432	10.107
0.00037950	0.059396	10.118
0.00037900	0.059348	10.127
0.00037850	0.059248	10.137
0.00037800	0.059187	10.147
0.00037750	0.059183	10.158
0.00037700	0.059063	10.169
0.00037650	0.059058	10.179
0.00037600	0.058939	10.190
0.00037550	0.058936	10.201
0.00037500	0.058819	10.213
0.00037450	0.058815	10.223
0.00037400	0.058698	10.234
0.00037350	0.058695	10.244
0.00037300	0.058577	10.256
0.00037250	0.058570	10.267
0.00037200	0.058503	10.279
0.00037150	0.058415	10.291
0.00037100	0.058374	10.302
0.00037050	0.058303	10.313
0.00037000	0.058245	10.325
0.00036950	0.058189	10.337
0.00036900	0.058121	10.349
0.00036850	0.058057	10.360
0.00036800	0.058035	10.373
0.00036750	0.057927	10.386
0.00036700	0.057910	10.398
0.00036650	0.057805	10.411
0.00036600	0.057793	10.424
0.00036550	0.057688	10.436
0.00036500	0.057675	10.449
0.00036450	0.057567	10.463
0.00036400	0.057558	10.475
0.00036350	0.057508	10.489
0.00036300	0.057390	10.501
0.00036250	0.057386	10.515
0.00036200	0.057270	10.530
0.00036150	0.057268	10.543
0.00036100	0.057153	10.557
0.00036050	0.057151	10.570
0.00036000	0.057037	10.585
0.00035950	0.057005	10.599
0.00035900	0.056955	10.613
0.00035850	0.056898	10.628
0.00035800	0.056825	10.643
0.00035750	0.056786	10.657
0.00035700	0.056701	10.674
0.00035650	0.056677	10.689
0.00035600	0.056578	10.704
0.00035550	0.056565	10.719
0.00035500	0.056465	10.733
0.00035450	0.056409	10.750
0.00035400	0.056402	10.766
0.00035350	0.056290	10.782
0.00035300	0.056280	10.800
0.00035250	0.056181	10.816
0.00035200	0.056162	10.833
0.00035150	0.056062	10.850
0.00035100	0.056054	10.868
0.00035050	0.055952	10.884
0.00035000	0.055923	10.903
0.00034950	0.055871	10.920
0.00034900	0.055803	10.937
0.00034850	0.055744	10.957
0.00034800	0.055697	10.974
0.00034750	0.055626	10.994
0.00034700	0.055582	11.014
0.00034650	0.055521	11.032
0.00034600	0.055471	11.051
0.00034550	0.055404	11.081
0.00034500	0.055366	11.087
0.00034450	0.055290	11.099
0.00034400	0.055274	11.116
0.00034350	0.055163	11.136
0.00034300	0.055158	11.156
0.00034250	0.055051	11.178
0.00034200	0.055047	11.199
0.00034150	0.054946	11.220
0.00034100	0.054916	11.242
0.00034050	0.054873	11.264
0.00034000	0.054826	11.286
0.00033950	0.054729	11.309
0.00033900	0.054718	11.332
0.00033850	0.054637	11.356
0.00033800	0.054573	11.379
0.00033750	0.054514	11.403
0.00033700	0.054508	11.427
0.00033650	0.054404	11.451
0.00033600	0.054397	11.475
0.00033550	0.054296	11.500
0.00033500	0.054287	11.525
0.00033450	0.054192	11.551
0.00033400	0.054179	11.578
0.00033350	0.054080	11.604
0.00033300	0.054061	11.631
0.00033250	0.053985	11.658
0.00033200	0.053974	11.685
0.00033150	0.053872	11.713
0.00033100	0.053869	11.741
0.00033050	0.053767	11.770
0.00033000	0.053764	11.799
0.00032950	0.053663	11.828
0.00032900	0.053656	11.858
0.00032850	0.053560	11.888
0.00032800	0.053531	11.918
0.00032750	0.053488	11.949
0.00032700	0.053424	11.980
0.00032650	0.053388	12.012
0.00032600	0.053312	12.044
0.00032550	0.053282	12.076
0.00032500	0.053225	12.108
0.00032450	0.053181	12.141
0.00032400	0.053118	12.176
0.00032350	0.053065	12.210
0.00032300	0.053005	12.245
0.00032250	0.053000	12.279
0.00032200	0.052901	12.314
0.00032150	0.052898	12.350
0.00032100	0.052800	12.387
0.00032050	0.052798	12.423
0.00032000	0.052702	12.460
0.00031950	0.052696	12.499
0.00031900	0.052601	12.539
0.00031850	0.052600	12.578
0.00031800	0.052547	12.617
0.00031750	0.052488	12.656
0.00031700	0.052430	12.695
0.00031650	0.052395	12.736
0.00031600	0.052328	12.777
0.00031550	0.052301	12.819
0.00031500	0.052222	12.860
0.00031450	0.052213	12.903
0.00031400	0.052121	12.948
0.00031350	0.052117	12.993
0.00031300	0.052064	13.037
0.00031250	0.051998	13.081
0.00031200	0.051966	13.126
0.00031150	0.051910	13.172
0.00031100	0.051869	13.218
0.00031050	0.051825	13.265
0.00031000	0.051765	13.312
0.00030950	0.051730	13.361
0.00030900	0.051666	13.410
0.00030850	0.051647	13.460
0.00030800	0.051614	13.510
0.00030750	0.051525	13.560
0.00030700	0.051520	13.611
0.00030650	0.051433	13.661
0.00030600	0.051430	13.712
0.00030550	0.051343	13.765
0.00030500	0.051337	13.817
0.00030450	0.051253	13.873
0.00030400	0.051247	13.927
0.00030350	0.051166	13.983
0.00030300	0.051161	14.038
0.00030250	0.051123	14.093
0.00030200	0.051039	14.150
0.00030150	0.051034	14.206
0.00030100	0.050952	14.265
0.00030050	0.050943	14.322
0.00030000	0.050866	14.380
0.00029950	0.050858	14.441
0.00029900	0.050781	14.502
0.00029850	0.050771	14.561
0.00029800	0.050694	14.622
0.00029750	0.050678	14.682
0.00029700	0.050640	14.744
0.00029650	0.050589	14.806
0.00029600	0.050552	14.868
0.00029550	0.050509	14.930
0.00029500	0.050464	14.994
0.00029450	0.050431	15.061
0.00029400	0.050375	15.125
0.00029350	0.050351	15.190
0.00029300	0.050297	15.257
0.00029250	0.050270	15.324
0.00029200	0.050246	15.389
0.00029150	0.050168	15.457
0.00029100	0.050164	15.525
0.00029050	0.050093	15.591
0.00029000	0.050081	15.660
0.00028950	0.050008	15.732
0.00028900	0.050004	15.801
0.00028850	0.049931	15.871
0.00028800	0.049927	15.938
0.00028750	0.049855	16.009
0.00028700	0.049831	16.079
0.00028650	0.049808	16.151
0.00028600	0.049759	16.222
0.00028550	0.049727	16.293
0.00028500	0.049678	16.366
0.00028450	0.049648	16.439
0.00028400	0.049611	16.511
0.00028350	0.049575	16.584
0.00028300	0.049536	16.655
0.00028250	0.049494	16.728
0.00028200	0.049471	16.799
0.00028150	0.049411	16.870
0.00028100	0.049397	16.944
0.00028050	0.049370	17.018
0.00028000	0.049303	17.092
0.00027950	0.049295	17.165
0.00027900	0.049229	17.239
0.00027850	0.049224	17.312
0.00027800	0.049155	17.386
0.00027750	0.049155	17.459
0.00027700	0.049086	17.532
0.00027650	0.049078	17.604
0.00027600	0.049040	17.677
0.00027550	0.049018	17.750
0.00027500	0.048957	17.823
0.00027450	0.048935	17.898
0.00027400	0.048896	17.970
0.00027350	0.048858	18.040
0.00027300	0.048834	18.111
0.00027250	0.048784	18.183
0.00027200	0.048772	18.251
0.00027150	0.048713	18.320
0.00027100	0.048686	18.390
0.00027050	0.048657	18.463
0.00027000	0.048642	18.532
0.00026950	0.048580	18.598
0.00026900	0.048565	18.665
0.00026850	0.048538	18.732
0.00026800	0.048478	18.797
0.00026750	0.048469	18.862
0.00026700	0.048429	18.926
0.00026650	0.048417	18.990
0.00026600	0.048357	19.053
0.00026550	0.048328	19.119
0.00026500	0.048309	19.181
0.00026450	0.048256	19.242
0.00026400	0.048251	19.305
0.00026350	0.048189	19.364
0.00026300	0.048181	19.420
0.00026250	0.048145	19.477
0.00026200	0.048096	19.533
0.00026150	0.048075	19.588
0.00026100	0.048042	19.644
0.00026050	0.048031	19.697
0.00026000	0.047973	19.749
0.00025950	0.047953	19.803
0.00025900	0.047933	19.853
0.00025850	0.047875	19.903
0.00025800	0.047870	19.952
0.00025750	0.047831	19.999
0.00025700	0.047817	20.045
0.00025650	0.047756	20.090
0.00025600	0.047751	20.136
0.00025550	0.047700	20.178
0.00025500	0.047672	20.222
0.00025450	0.047655	20.263
0.00025400	0.047600	20.302
0.00025350	0.047592	20.341
0.00025300	0.047556	20.379
0.00025250	0.047514	20.417
0.00025200	0.047487	20.454
0.00025150	0.047474	20.488
0.00025100	0.047437	20.522
0.00025050	0.047404	20.557
0.00025000	0.047376	20.591
0.00024950	0.047344	20.622
0.00024900	0.047308	20.651
0.00024850	0.047292	20.682
0.00024800	0.047252	20.710
0.00024750	0.047236	20.738
0.00024700	0.047190	20.764
0.00024650	0.047173	20.792
0.00024600	0.047133	20.818
0.00024550	0.047109	20.842
0.00024500	0.047069	20.866
0.00024450	0.047061	20.889
0.00024400	0.047005	20.913
0.00024350	0.047003	20.933
0.00024300	0.046972	20.956
0.00024250	0.046930	20.977
0.00024200	0.046899	20.996
0.00024150	0.046885	21.018
0.00024100	0.046828	21.035
0.00024050	0.046819	21.051
0.00024000	0.046787	21.073
0.00023950	0.046743	21.088
0.00023900	0.046718	21.104
0.00023850	0.046705	21.120
0.00023800	0.046677	21.135
0.00023750	0.046627	21.153
0.00023700	0.046623	21.167
0.00023650	0.046567	21.179
0.00023600	0.046563	21.191
0.00023550	0.046507	21.209
0.00023500	0.046493	21.219
0.00023450	0.046468	21.230
0.00023400	0.046437	21.242
0.00023350	0.046405	21.256
0.00023300	0.046379	21.267
0.00023250	0.046348	21.275
0.00023200	0.046320	21.283
0.00023150	0.046305	21.294
0.00023100	0.046251	21.306
0.00023050	0.046245	21.311
0.00023000	0.046190	21.320
0.00022950	0.046186	21.328
0.00022900	0.046135	21.335
0.00022850	0.046126	21.343
0.00022800	0.046077	21.350
0.00022750	0.046049	21.354
0.00022700	0.046046	21.362
0.00022650	0.045991	21.365
0.00022600	0.045985	21.369
0.00022550	0.045931	21.373
0.00022500	0.045928	21.377
0.00022450	0.045875	21.380
0.00022400	0.045868	21.380
0.00022350	0.045820	21.384
0.00022300	0.045805	21.384
0.00022250	0.045764	21.390
0.00022200	0.045746	21.385
0.00022150	0.045711	21.391
0.00022100	0.045690	21.392
0.00022050	0.045647	21.389
0.00022000	0.045638	21.384
0.00021950	0.045589	21.384
0.00021900	0.045580	21.384
0.00021850	0.045528	21.380
0.00021800	0.045525	21.380
0.00021750	0.045496	21.377
0.00021700	0.045449	21.369
0.00021650	0.045432	21.365
0.00021600	0.045392	21.361
0.00021550	0.045374	21.357
0.00021500	0.045332	21.352
0.00021450	0.045316	21.347
0.00021400	0.045276	21.339
0.00021350	0.045256	21.328
0.00021300	0.045220	21.324
0.00021250	0.045207	21.313
0.00021200	0.045155	21.310
0.00021150	0.045149	21.298
0.00021100	0.045095	21.287
0.00021050	0.045092	21.280
0.00021000	0.045035	21.268
0.00020950	0.045033	21.257
0.00020900	0.044978	21.250
0.00020850	0.044959	21.236
0.00020800	0.044945	21.224
0.00020750	0.044900	21.212
0.00020700	0.044882	21.198
0.00020650	0.044838	21.186
0.00020600	0.044824	21.172
0.00020550	0.044784	21.159
0.00020500	0.044749	21.145
0.00020450	0.044743	21.131
0.00020400	0.044688	21.114
0.00020350	0.044682	21.095
0.00020300	0.044632	21.080
0.00020250	0.044626	21.064
0.00020200	0.044579	21.047
0.00020150	0.044545	21.027
0.00020100	0.044538	21.011
0.00020050	0.044481	20.993
0.00020000	0.044468	20.973
0.00019950	0.044446	20.954
0.00019900	0.044393	20.936
0.00019850	0.044385	20.915
0.00019800	0.044338	20.894
0.00019750	0.044333	20.874
0.00019700	0.044283	20.851
0.00019650	0.044251	20.831
0.00019600	0.044244	20.808
0.00019550	0.044185	20.785
0.00019500	0.044184	20.763
0.00019450	0.044130	20.741
0.00019400	0.044114	20.716
0.00019350	0.044082	20.692
0.00019300	0.044059	20.666
0.00019250	0.044008	20.643
0.00019200	0.044006	20.618
0.00019150	0.043952	20.594
0.00019100	0.043925	20.567
0.00019050	0.043913	20.539
0.00019000	0.043857	20.515
0.00018950	0.043852	20.485
0.00018900	0.043807	20.458
0.00018850	0.043798	20.431
0.00018800	0.043741	20.403
0.00018750	0.043718	20.374
0.00018700	0.043702	20.343
0.00018650	0.043644	20.314
0.00018600	0.043632	20.285
0.00018550	0.043608	20.254
0.00018500	0.043584	20.226
0.00018450	0.043540	20.196
0.00018400	0.043498	20.163
0.00018350	0.043492	20.133
0.00018300	0.043441	20.101
0.00018250	0.043406	20.069
0.00018200	0.043396	20.037
0.00018150	0.043337	20.004
0.00018100	0.043332	19.972
0.00018050	0.043281	19.938
0.00018000	0.043269	19.904
0.00017950	0.043237	19.868
0.00017900	0.043187	19.834
0.00017850	0.043182	19.802
0.00017800	0.043128	19.766
0.00017750	0.043100	19.729
0.00017700	0.043075	19.695
0.00017650	0.043042	19.660
0.00017600	0.043001	19.624
0.00017550	0.042996	19.588
0.00017500	0.042936	19.553
0.00017450	0.042931	19.516
0.00017400	0.042869	19.478
0.00017350	0.042868	19.440
0.00017300	0.042804	19.403
0.00017250	0.042803	19.363
0.00017200	0.042744	19.324
0.00017150	0.042728	19.286
0.00017100	0.042698	19.247
0.00017050	0.042661	19.207
0.00017000	0.042642	19.167
0.00016950	0.042584	19.127
0.00016900	0.042574	19.086
0.00016850	0.042519	19.046
0.00016800	0.042509	19.005
0.00016750	0.042465	18.962
0.00016700	0.042446	18.920
0.00016650	0.042392	18.876
0.00016600	0.042385	18.835
0.00016550	0.042328	18.791
0.00016500	0.042297	18.750
0.00016450	0.042284	18.708
0.00016400	0.042220	18.665
0.00016350	0.042213	18.621
0.00016300	0.042165	18.577
0.00016250	0.042155	18.532
0.00016200	0.042091	18.486
0.00016150	0.042079	18.442
0.00016100	0.042040	18.398
0.00016050	0.041987	18.351
0.00016000	0.041983	18.305
0.00015950	0.041925	18.260
0.00015900	0.041911	18.216
0.00015850	0.041863	18.170
0.00015800	0.041834	18.121
0.00015750	0.041803	18.074
0.00015700	0.041773	18.027
0.00015650	0.041715	17.979
0.00015600	0.041712	17.933
0.00015550	0.041651	17.886
0.00015500	0.041639	17.837
0.00015450	0.041585	17.789
0.00015400	0.041576	17.739
0.00015350	0.041506	17.690
0.00015300	0.041494	17.640
0.00015250	0.041442	17.590
0.00015200	0.041426	17.541
0.00015150	0.041380	17.491
0.00015100	0.041368	17.439
0.00015050	0.041298	17.389
0.00015000	0.041290	17.339
0.00014950	0.041243	17.290
0.00014900	0.041190	17.238
0.00014850	0.041183	17.186
0.00014800	0.041113	17.135
0.00014750	0.041109	17.083
0.00014700	0.041043	17.029
0.00014650	0.041025	16.977
0.00014600	0.040972	16.925
0.00014550	0.040968	16.872
0.00014500	0.040902	16.820
0.00014450	0.040886	16.769
0.00014400	0.040831	16.715
0.00014350	0.040803	16.660
0.00014300	0.040766	16.608
0.00014250	0.040719	16.555
0.00014200	0.040705	16.501
0.00014150	0.040665	16.447
0.00014100	0.040636	16.392
0.00014050	0.040570	16.337
0.00014000	0.040536	16.282
0.00013950	0.040519	16.229
0.00013900	0.040445	16.174
0.00013850	0.040427	16.118
0.00013800	0.040389	16.062
0.00013750	0.040338	16.007
0.00013700	0.040294	15.952
0.00013650	0.040290	15.895
0.00013600	0.040222	15.839
0.00013550	0.040181	15.782
0.00013500	0.040170	15.726
0.00013450	0.040098	15.669
0.00013400	0.040072	15.613
0.00013350	0.040018	15.555
0.00013300	0.040010	15.497
0.00013250	0.039953	15.439
0.00013200	0.039901	15.383
0.00013150	0.039891	15.325
0.00013100	0.039818	15.266
0.00013050	0.039784	15.208
0.00013000	0.039768	15.151
0.00012950	0.039691	15.094
0.00012900	0.039687	15.034
0.00012850	0.039612	14.975
0.00012800	0.039606	14.918
0.00012750	0.039524	14.860
0.00012700	0.039520	14.800
0.00012650	0.039441	14.742
0.00012600	0.039435	14.685
0.00012550	0.039358	14.628
0.00012500	0.039352	14.569
0.00012450	0.039270	14.511
0.00012400	0.039232	14.452
0.00012350	0.039226	14.391
0.00012300	0.039146	14.332
0.00012250	0.039118	14.273
0.00012200	0.039084	14.214
0.00012150	0.039008	14.154
0.00012100	0.039004	14.096
0.00012050	0.038946	14.037
0.00012000	0.038917	13.976
0.00011950	0.038832	13.916
0.00011900	0.038827	13.853
0.00011850	0.038751	13.794
0.00011800	0.038709	13.733
0.00011750	0.038693	13.674
0.00011700	0.038609	13.614
0.00011650	0.038600	13.553
0.00011600	0.038518	13.493
0.00011550	0.038511	13.431
0.00011500	0.038440	13.370
0.00011450	0.038386	13.309
0.00011400	0.038370	13.246
0.00011350	0.038284	13.184
0.00011300	0.038252	13.121
0.00011250	0.038221	13.059
0.00011200	0.038187	12.999
0.00011150	0.038110	12.938
0.00011100	0.038051	12.876
0.00011050	0.038040	12.814
0.00011000	0.037947	12.751
0.00010950	0.037935	12.689
0.00010900	0.037859	12.625
0.00010850	0.037845	12.561
0.00010800	0.037749	12.496
0.00010750	0.037746	12.434
0.00010700	0.037647	12.372
0.00010650	0.037644	12.309
0.00010600	0.037545	12.246
0.00010550	0.037539	12.183
0.00010500	0.037446	12.120
0.00010450	0.037421	12.055
0.00010400	0.037359	11.991
0.00010350	0.037325	11.927
0.00010300	0.037251	11.864
0.00010250	0.037218	11.800
0.00010200	0.037140	11.737
0.00010150	0.037117	11.673
0.00010100	0.037028	11.611
0.00010050	0.037016	11.549
1.0000e-04	0.036903	11.379
		
1.0000e-04	0.036871	11.321
9.9800e-05	0.036891	11.330
9.9600e-05	0.036872	11.338
9.9400e-05	0.036838	11.330
9.9200e-05	0.036855	11.312
9.9000e-05	0.036792	11.289
9.8800e-05	0.036821	11.264
9.8600e-05	0.036745	11.239
9.8400e-05	0.036737	11.214
9.8200e-05	0.036733	11.188
9.8000e-05	0.036715	11.163
9.7800e-05	0.036658	11.138
9.7600e-05	0.036688	11.112
9.7400e-05	0.036618	11.086
9.7200e-05	0.036612	11.061
9.7000e-05	0.036619	11.036
9.6800e-05	0.036591	11.010
9.6600e-05	0.036579	10.984
9.6400e-05	0.036502	10.959
9.6200e-05	0.036523	10.933
9.6000e-05	0.036486	10.907
9.5800e-05	0.036439	10.881
9.5600e-05	0.036463	10.855
9.5400e-05	0.036389	10.830
9.5200e-05	0.036400	10.804
9.5000e-05	0.036366	10.779
9.4800e-05	0.036375	10.753
9.4600e-05	0.036296	10.727
9.4400e-05	0.036325	10.702
9.4200e-05	0.036257	10.676
9.4000e-05	0.036247	10.650
9.3800e-05	0.036244	10.625
9.3600e-05	0.036176	10.600
9.3400e-05	0.036199	10.574
9.3200e-05	0.036165	10.548
9.3000e-05	0.036107	10.522
9.2800e-05	0.036137	10.496
9.2600e-05	0.036086	10.470
9.2400e-05	0.036090	10.444
9.2200e-05	0.036011	10.419
9.2000e-05	0.036037	10.394
9.1800e-05	0.035971	10.368
9.1600e-05	0.035985	10.342
9.1400e-05	0.035923	10.317
9.1200e-05	0.035927	10.290
9.1000e-05	0.035873	10.264
9.0800e-05	0.035903	10.239
9.0600e-05	0.035831	10.213
9.0400e-05	0.035811	10.187
9.0200e-05	0.035827	10.162
9.0000e-05	0.035750	10.136
8.9800e-05	0.035747	10.109
8.9600e-05	0.035749	10.084
8.9400e-05	0.035671	10.058
8.9200e-05	0.035682	10.032
8.9000e-05	0.035625	10.006
8.8800e-05	0.035658	9.9803
8.8600e-05	0.035575	9.9544
8.8400e-05	0.035574	9.9283
8.8200e-05	0.035576	9.9030
8.8000e-05	0.035497	9.8775
8.7800e-05	0.035531	9.8517
8.7600e-05	0.035447	9.8260
8.7400e-05	0.035479	9.8004
8.7200e-05	0.035395	9.7744
8.7000e-05	0.035379	9.7490
8.6800e-05	0.035390	9.7230
8.6600e-05	0.035344	9.6971
8.6400e-05	0.035326	9.6713
8.6200e-05	0.035295	9.6455
8.6000e-05	0.035267	9.6197
8.5800e-05	0.035264	9.5939
8.5600e-05	0.035196	9.5677
8.5400e-05	0.035219	9.5423
8.5200e-05	0.035143	9.5158
8.5000e-05	0.035114	9.4904
8.4800e-05	0.035143	9.4649
8.4600e-05	0.035066	9.4392
8.4400e-05	0.035081	9.4140
8.4200e-05	0.035019	9.3887
8.4000e-05	0.035021	9.3629
8.3800e-05	0.034965	9.3367
8.3600e-05	0.034962	9.3104
8.3400e-05	0.034922	9.2844
8.3200e-05	0.034907	9.2580
8.3000e-05	0.034873	9.2322
8.2800e-05	0.034881	9.2070
8.2600e-05	0.034793	9.1811
8.2400e-05	0.034821	9.1553
8.2200e-05	0.034748	9.1295
8.2000e-05	0.034749	9.1043
8.1800e-05	0.034704	9.0788
8.1600e-05	0.034681	9.0532
8.1400e-05	0.034670	9.0276
8.1200e-05	0.034608	9.0018
8.1000e-05	0.034631	8.9753
8.0800e-05	0.034611	8.9498
8.0600e-05	0.034519	8.9237
8.0400e-05	0.034549	8.8979
8.0200e-05	0.034462	8.8723
8.0000e-05	0.034487	8.8471
7.9800e-05	0.034416	8.8215
7.9600e-05	0.034424	8.7962
7.9400e-05	0.034369	8.7705
7.9200e-05	0.034367	8.7451
7.9000e-05	0.034316	8.7203
7.8800e-05	0.034300	8.6952
7.8600e-05	0.034261	8.6697
7.8400e-05	0.034236	8.6437
7.8200e-05	0.034242	8.6180
7.8000e-05	0.034148	8.5923
7.7800e-05	0.034184	8.5670
7.7600e-05	0.034089	8.5417
7.7400e-05	0.034104	8.5167
7.7200e-05	0.034030	8.4905
7.7000e-05	0.034061	8.4650
7.6800e-05	0.033988	8.4393
7.6600e-05	0.034009	8.4137
7.6400e-05	0.033913	8.3882
7.6200e-05	0.033923	8.3626
7.6000e-05	0.033909	8.3366
7.5800e-05	0.033890	8.3112
7.5600e-05	0.033821	8.2858
7.5400e-05	0.033767	8.2607
7.5200e-05	0.033744	8.2351
7.5000e-05	0.033735	8.2091
7.4800e-05	0.033728	8.1836
7.4600e-05	0.033637	8.1587
7.4400e-05	0.033678	8.1324
7.4200e-05	0.033625	8.0822
7.4000e-05	0.033587	8.0752
7.3800e-05	0.033519	8.0587
7.3600e-05	0.033557	8.0368
7.3400e-05	0.033455	8.0131
7.3200e-05	0.033468	7.9887
7.3000e-05	0.033394	7.9633
7.2800e-05	0.033431	7.9376
7.2600e-05	0.033351	7.9125
7.2400e-05	0.033318	7.8874
7.2200e-05	0.033337	7.8614
7.2000e-05	0.033236	7.8361
7.1800e-05	0.033252	7.8104
7.1600e-05	0.033219	7.7848
7.1400e-05	0.033213	7.7594
7.1200e-05	0.033120	7.7340
7.1000e-05	0.033101	7.7079
7.0800e-05	0.033113	7.6826
7.0600e-05	0.033009	7.6579
7.0400e-05	0.033010	7.6327
7.0200e-05	0.032994	7.6073
7.0000e-05	0.032905	7.5818
6.9800e-05	0.032944	7.5567
6.9600e-05	0.032877	7.5308
6.9400e-05	0.032888	7.5057
6.9200e-05	0.032778	7.4806
6.9000e-05	0.032793	7.4557
6.8800e-05	0.032767	7.4306
6.8600e-05	0.032674	7.4057
6.8400e-05	0.032714	7.3804
6.8200e-05	0.032630	7.3544
6.8000e-05	0.032654	7.3288
6.7800e-05	0.032556	7.3036
6.7600e-05	0.032527	7.2784
6.7400e-05	0.032549	7.2536
6.7200e-05	0.032434	7.2283
6.7000e-05	0.032455	7.2024
6.6800e-05	0.032421	7.1771
6.6600e-05	0.032329	7.1518
6.6400e-05	0.032374	7.1272
6.6200e-05	0.032311	7.1019
6.6000e-05	0.032310	7.0764
6.5800e-05	0.032190	7.0515
6.5600e-05	0.032202	7.0258
6.5400e-05	0.032159	7.0000
6.5200e-05	0.032097	6.9757
6.5000e-05	0.032121	6.9507
6.4800e-05	0.032010	6.9260
6.4600e-05	0.032021	6.9005
6.4400e-05	0.031938	6.8754
6.4200e-05	0.031918	6.8501
6.4000e-05	0.031947	6.8246
6.3800e-05	0.031824	6.8001
6.3600e-05	0.031863	6.7759
6.3400e-05	0.031780	6.7508
6.3200e-05	0.031730	6.7260
6.3000e-05	0.031764	6.7011
6.2800e-05	0.031640	6.6760
6.2600e-05	0.031658	6.6511
6.2400e-05	0.031569	6.6264
6.2200e-05	0.031615	6.6013
6.2000e-05	0.031519	6.5765
6.1800e-05	0.031458	6.5517
6.1600e-05	0.031501	6.5265
6.1400e-05	0.031384	6.5016
6.1200e-05	0.031416	6.4770
6.1000e-05	0.031294	6.4520
6.0800e-05	0.031318	6.4269
6.0600e-05	0.031260	6.4019
6.0400e-05	0.031222	6.3772
6.0200e-05	0.031162	6.3520
6.0000e-05	0.031154	6.3272
5.9800e-05	0.031071	6.3028
5.9600e-05	0.031080	6.2774
5.9400e-05	0.031002	6.2528
5.9200e-05	0.031021	6.2280
5.9000e-05	0.030910	6.2034
5.8800e-05	0.030942	6.1784
5.8600e-05	0.030823	6.1539
5.8400e-05	0.030843	6.1294
5.8200e-05	0.030762	6.1050
5.8000e-05	0.030742	6.0804
5.7800e-05	0.030689	6.0561
5.7600e-05	0.030628	6.0316
5.7400e-05	0.030657	6.0062
5.7200e-05	0.030525	5.9814
5.7000e-05	0.030584	5.9571
5.6800e-05	0.030439	5.9321
5.6600e-05	0.030496	5.9074
5.6400e-05	0.030353	5.8833
5.6200e-05	0.030409	5.8590
5.6000e-05	0.030265	5.8342
5.5800e-05	0.030319	5.8097
5.5600e-05	0.030188	5.7850
5.5400e-05	0.030232	5.7603
5.5200e-05	0.030201	5.7359
5.5000e-05	0.030051	5.7119
5.4800e-05	0.030106	5.6877
5.4600e-05	0.029965	5.6634
5.4400e-05	0.030008	5.6387
5.4200e-05	0.029881	5.6140
5.4000e-05	0.029909	5.5896
5.3800e-05	0.029785	5.5651
5.3600e-05	0.029799	5.5409
5.3400e-05	0.029728	5.5158
5.3200e-05	0.029725	5.4913
5.3000e-05	0.029617	5.4673
5.2800e-05	0.029646	5.4433
5.2600e-05	0.029516	5.4190
5.2400e-05	0.029558	5.3947
5.2200e-05	0.029411	5.3707
5.2000e-05	0.029473	5.3460
5.1800e-05	0.029316	5.3218
5.1600e-05	0.029297	5.2980
5.1400e-05	0.029289	5.2738
5.1200e-05	0.029243	5.2493
5.1000e-05	0.029140	5.2250
5.0800e-05	0.029184	5.2007
5.0600e-05	0.029030	5.1758
5.0400e-05	0.029093	5.1521
5.0200e-05	0.028928	5.1284
5.0000e-05	0.028995	5.1042
4.9800e-05	0.028858	5.0801
4.9600e-05	0.028815	5.0563
4.9400e-05	0.028739	5.0324
4.9200e-05	0.028774	5.0084
4.9000e-05	0.028723	4.9843
4.8800e-05	0.028576	4.9597
4.8600e-05	0.028617	4.9359
4.8400e-05	0.028556	4.9116
4.8200e-05	0.028425	4.8883
4.8000e-05	0.028495	4.8644
4.7800e-05	0.028342	4.8404
4.7600e-05	0.028377	4.8165
4.7400e-05	0.028217	4.7926
4.7200e-05	0.028252	4.7682
4.7000e-05	0.028191	4.7441
4.6800e-05	0.028058	4.7208
4.6600e-05	0.028128	4.6970
4.6400e-05	0.028063	4.6728
4.6200e-05	0.028018	4.6488
4.6000e-05	0.027846	4.6254
4.5800e-05	0.027911	4.6018
4.5600e-05	0.027744	4.5777
4.5400e-05	0.027739	4.5544
4.5200e-05	0.027722	4.5308
4.5000e-05	0.027778	4.5199
4.4800e-05	0.027652	4.5156
4.4600e-05	0.027613	4.5010
4.4400e-05	0.027594	4.4810
4.4200e-05	0.027557	4.4596
4.4000e-05	0.027451	4.4368
4.3800e-05	0.027374	4.4131
4.3600e-05	0.027384	4.3899
4.3400e-05	0.027246	4.3665
4.3200e-05	0.027232	4.3427
4.3000e-05	0.027195	4.3196
4.2800e-05	0.027067	4.2964
4.2600e-05	0.027057	4.2731
4.2400e-05	0.026981	4.2496
4.2200e-05	0.026971	4.2261
4.2000e-05	0.026833	4.2030
4.1800e-05	0.026856	4.1799
4.1600e-05	0.026743	4.1560
4.1400e-05	0.026667	4.1330
4.1200e-05	0.026682	4.1102
4.1000e-05	0.026540	4.0871
4.0800e-05	0.026550	4.0640
4.0600e-05	0.026412	4.0408
4.0400e-05	0.026439	4.0174
4.0200e-05	0.026289	3.9940
4.0000e-05	0.026251	3.9706
3.9800e-05	0.026241	3.9473
3.9600e-05	0.026087	3.9234
3.9400e-05	0.026103	3.9006
3.9200e-05	0.025988	3.8783
3.9000e-05	0.025993	3.8554
3.8800e-05	0.025831	3.8322
3.8600e-05	0.025861	3.8090
3.8400e-05	0.025727	3.7860
3.8200e-05	0.025647	3.7629
3.8000e-05	0.025657	3.7400
3.7800e-05	0.025492	3.7172
3.7600e-05	0.025482	3.6941
3.7400e-05	0.025388	3.6711
3.7200e-05	0.025395	3.6480
3.7000e-05	0.025231	3.6247
3.6800e-05	0.025191	3.6021
3.6600e-05	0.025101	3.5796
3.6400e-05	0.025044	3.5562
3.6200e-05	0.024940	3.5335
3.6000e-05	0.024959	3.5112
3.5800e-05	0.024837	3.4885
3.5600e-05	0.024727	3.4655
3.5400e-05	0.024737	3.4431
3.5200e-05	0.024581	3.4201
3.5000e-05	0.024602	3.3972
3.4800e-05	0.024420	3.3750
3.4600e-05	0.024408	3.3530
3.4400e-05	0.024285	3.3307
3.4200e-05	0.024309	3.3081
3.4000e-05	0.024155	3.2857
3.3800e-05	0.024060	3.2634
3.3600e-05	0.024052	3.2412
3.3400e-05	0.023882	3.2186
3.3200e-05	0.023912	3.1963
3.3000e-05	0.023776	3.1734
3.2800e-05	0.023775	3.1510
3.2600e-05	0.023575	3.1290
3.2400e-05	0.023551	3.1070
3.2200e-05	0.023488	3.0850
3.2000e-05	0.023316	3.0630
3.1800e-05	0.023330	3.0407
3.1600e-05	0.023246	3.0183
3.1400e-05	0.023064	2.9965
3.1200e-05	0.023038	2.9747
3.1000e-05	0.022917	2.9530
3.0800e-05	0.022936	2.9312
3.0600e-05	0.022726	2.9096
3.0400e-05	0.022713	2.8881
3.0200e-05	0.022639	2.8661
3.0000e-05	0.022647	2.8350
2.9800e-05	0.022495	2.8304
2.9600e-05	0.022456	2.8171
2.9400e-05	0.022332	2.7990
2.9200e-05	0.022314	2.7792
2.9000e-05	0.022177	2.7585
2.8800e-05	0.022070	2.7372
2.8600e-05	0.022039	2.7161
2.8400e-05	0.021867	2.6947
2.8200e-05	0.021800	2.6731
2.8000e-05	0.021760	2.6524
2.7800e-05	0.021639	2.6321
2.7600e-05	0.021562	2.6114
2.7400e-05	0.021386	2.5905
2.7200e-05	0.021360	2.5695
2.7000e-05	0.021246	2.5485
2.6800e-05	0.021086	2.5274
2.6600e-05	0.021073	2.5064
2.6400e-05	0.020903	2.4861
2.6200e-05	0.020886	2.4656
2.6000e-05	0.020686	2.4451
2.5800e-05	0.020680	2.4243
2.5600e-05	0.020483	2.4041
2.5400e-05	0.020431	2.3832
2.5200e-05	0.020336	2.3633
2.5000e-05	0.020150	2.3437
2.4800e-05	0.020137	2.3242
2.4600e-05	0.019992	2.3045
2.4400e-05	0.019932	2.2847
2.4200e-05	0.019717	2.2648
2.4000e-05	0.019695	2.2451
2.3800e-05	0.019526	2.2255
2.3600e-05	0.019399	2.2049
2.3400e-05	0.019367	2.1835
2.3200e-05	0.019152	2.1626
2.3000e-05	0.019126	2.1418
2.2800e-05	0.018910	2.1207
2.2600e-05	0.018900	2.0999
2.2400e-05	0.018663	2.0798
2.2200e-05	0.018650	2.0598
2.2000e-05	0.018436	2.0390
2.1800e-05	0.018363	2.0207
2.1600e-05	0.018226	2.0027
2.1400e-05	0.018086	1.9849
2.1200e-05	0.017994	1.9670
2.1000e-05	0.017840	1.9492
2.0800e-05	0.017697	1.9321
2.0600e-05	0.017649	1.9155
2.0400e-05	0.017412	1.8988
2.0200e-05	0.017390	1.8815
2.0000e-05	0.017138	1.8652
1.9800e-05	0.017125	1.8494
1.9600e-05	0.016856	1.8335
1.9400e-05	0.016878	1.7831
1.9200e-05	0.016714	1.7798
1.9000e-05	0.016588	1.7708
1.8800e-05	0.016422	1.7587
1.8600e-05	0.016326	1.7456
1.8400e-05	0.016123	1.7319
1.8200e-05	0.015981	1.7183
1.8000e-05	0.015929	1.7052
1.7800e-05	0.015687	1.6924
1.7600e-05	0.015630	1.6804
1.7400e-05	0.015408	1.6695
1.7200e-05	0.015306	1.6586
1.7000e-05	0.015134	1.6479
1.6800e-05	0.014957	1.6371
1.6600e-05	0.014863	1.6259
1.6400e-05	0.014740	1.6151
1.6200e-05	0.014506	1.6040
1.6000e-05	0.014389	1.5923
1.5800e-05	0.014204	1.5801
1.5600e-05	0.014045	1.5679
1.5400e-05	0.013904	1.5556
1.5200e-05	0.013712	1.5436
1.5000e-05	0.013569	1.5321
1.4800e-05	0.013368	1.5208
1.4600e-05	0.013288	1.5095
1.4400e-05	0.013026	1.4984
1.4200e-05	0.012911	1.4882
1.4000e-05	0.012744	1.4781
1.3800e-05	0.012610	1.4681
1.3600e-05	0.012355	1.4586
1.3400e-05	0.012278	1.4491
1.3200e-05	0.012034	1.4404
1.3000e-05	0.011876	1.4321
1.2800e-05	0.011741	1.4238
1.2600e-05	0.011504	1.4160
1.2400e-05	0.011413	1.4088
1.2200e-05	0.011218	1.4019
1.2000e-05	0.011045	1.3952
1.1800e-05	0.010803	1.3887
1.1600e-05	0.010714	1.3824
1.1400e-05	0.010455	1.3764
1.1200e-05	0.010305	1.3706
1.1000e-05	0.010157	1.3651
1.0800e-05	0.0098727	1.3598
1.0600e-05	0.0098027	1.3549
1.0400e-05	0.0095703	1.3500
1.0200e-05	0.0094604	1.3456
		
1.0000e-05	0.0091399	1.3366
9.9000e-06	0.0091600	1.3362
9.8000e-06	0.0089859	1.3351
9.7000e-06	0.0089913	1.3339
9.6000e-06	0.0088084	1.3326
9.5000e-06	0.0087392	1.3312
9.4000e-06	0.0086767	1.3298
9.3000e-06	0.0085202	1.3285
9.2000e-06	0.0085167	1.3272
9.1000e-06	0.0083180	1.3260
9.0000e-06	0.0083294	1.3247
8.9000e-06	0.0081216	1.3235
8.8000e-06	0.0080764	1.3222
8.7000e-06	0.0080042	1.3206
8.6000e-06	0.0078933	1.3177
8.5000e-06	0.0077768	1.3120
8.4000e-06	0.0076981	1.3038
8.3000e-06	0.0075517	1.2960
8.2000e-06	0.0075245	1.2902
8.1000e-06	0.0073399	1.2859
8.0000e-06	0.0073512	1.2825
7.9000e-06	0.0072525	1.2798
7.8000e-06	0.0071192	1.2779
7.7000e-06	0.0069887	1.2765
7.6000e-06	0.0069496	1.2753
7.5000e-06	0.0067620	1.2746
7.4000e-06	0.0067852	1.2742
7.3000e-06	0.0065693	1.2739
7.2000e-06	0.0065806	1.2737
7.1000e-06	0.0064553	1.2735
7.0000e-06	0.0063513	1.2737
6.9000e-06	0.0062043	1.2740
6.8000e-06	0.0062061	1.2745
6.7000e-06	0.0060193	1.2752
6.6000e-06	0.0060082	1.2760
6.5000e-06	0.0058116	1.2768
6.4000e-06	0.0058315	1.2758
6.3000e-06	0.0056872	1.2710
6.2000e-06	0.0055902	1.2651
6.1000e-06	0.0054309	1.2606
6.0000e-06	0.0054243	1.2577
5.9000e-06	0.0052068	1.2565
5.8000e-06	0.0052349	1.2560
5.7000e-06	0.0050202	1.2560
5.6000e-06	0.0050334	1.2564
5.5000e-06	0.0048178	1.2577
5.4000e-06	0.0047532	1.2589
5.3000e-06	0.0047193	1.2607
5.2000e-06	0.0045947	1.2625
5.1000e-06	0.0045145	1.2646
5.0000e-06	0.0043880	1.2670
4.9000e-06	0.0042940	1.2702
4.8000e-06	0.0042259	1.2728
4.7000e-06	0.0041810	1.2757
4.6000e-06	0.0039650	1.2761
4.5000e-06	0.0039022	1.2612
4.4000e-06	0.0035908	1.2121
4.3000e-06	0.0036072	1.1707
4.2000e-06	0.0035894	1.2957
4.1000e-06	0.0035259	1.2965
4.0000e-06	0.0034688	1.2976
3.9000e-06	0.0032962	1.2989
3.8000e-06	0.0032772	1.3003
3.7000e-06	0.0031083	1.3010
3.6000e-06	0.0030606	1.2943
3.5000e-06	0.0028415	1.2340
3.4000e-06	0.0024959	1.1361
3.3000e-06	0.0023981	1.0726
3.2000e-06	0.0022831	1.0363
3.1000e-06	0.0022611	1.0167
3.0000e-06	0.0021066	1.0074
2.9000e-06	0.0020912	1.0048
2.8000e-06	0.0019684	1.0072
2.7000e-06	0.0018858	1.0137
2.6000e-06	0.0018021	1.0243
2.5000e-06	0.0017310	1.0396
2.4000e-06	0.0016672	1.0587
2.3000e-06	0.0014956	1.0813
2.2000e-06	0.0014882	1.1094
2.1000e-06	0.0013330	1.1461
2.0000e-06	0.0012940	1.1872
1.9000e-06	0.0012090	1.2285
1.8000e-06	0.0011614	1.3306
1.7000e-06	0.0010199	1.3436
1.6000e-06	0.0010165	1.3770
1.5000e-06	0.00090373	1.4254
1.4000e-06	0.00088889	1.4862
1.3000e-06	0.00078818	1.5581
1.2000e-06	0.0010325	1.9157
1.1000e-06	0.0010473	1.9362
1.0000e-06	0.00093453	1.9877
9.0000e-07	0.00091935	2.0581
8.0000e-07	0.00080201	2.1358
7.0000e-07	0.00081514	2.2173
6.0000e-07	0.00072056	2.3031


==> Fig6_67_5K.TXT <==
I	V	dIdV_67.5K
0.00083500	0.13152	6.1639
0.00083450	0.13133	6.1651
0.00083400	0.13129	6.1673
0.00083350	0.13117	6.1702
0.00083300	0.13105	6.1734
0.00083250	0.13101	6.1772
0.00083200	0.13082	6.1810
0.00083150	0.13074	6.1846
0.00083100	0.13072	6.1885
0.00083050	0.13052	6.1918
0.00083000	0.13052	6.1958
0.00082950	0.13033	6.1993
0.00082900	0.13031	6.2029
0.00082850	0.13018	6.2062
0.00082800	0.13007	6.2102
0.00082750	0.12999	6.2139
0.00082700	0.12992	6.2176
0.00082650	0.12974	6.2215
0.00082600	0.12972	6.2247
0.00082550	0.12954	6.2285
0.00082500	0.12951	6.2324
0.00082450	0.12933	6.2361
0.00082400	0.12932	6.2394
0.00082350	0.12914	6.2434
0.00082300	0.12913	6.2466
0.00082250	0.12904	6.2507
0.00082200	0.12884	6.2551
0.00082150	0.12884	6.2584
0.00082100	0.12864	6.2623
0.00082050	0.12863	6.2657
0.00082000	0.12844	6.2696
0.00081950	0.12844	6.2729
0.00081900	0.12824	6.2768
0.00081850	0.12824	6.2802
0.00081800	0.12814	6.2842
0.00081750	0.12797	6.2875
0.00081700	0.12793	6.2913
0.00081650	0.12777	6.2950
0.00081600	0.12772	6.2990
0.00081550	0.12759	6.3026
0.00081500	0.12748	6.3065
0.00081450	0.12743	6.3100
0.00081400	0.12737	6.3138
0.00081350	0.12718	6.3177
0.00081300	0.12717	6.3213
0.00081250	0.12697	6.3245
0.00081200	0.12697	6.3288
0.00081150	0.12677	6.3322
0.00081100	0.12676	6.3362
0.00081050	0.12658	6.3396
0.00081000	0.12657	6.3436
0.00080950	0.12648	6.3471
0.00080900	0.12631	6.3510
0.00080850	0.12626	6.3547
0.00080800	0.12613	6.3584
0.00080750	0.12605	6.3617
0.00080700	0.12591	6.3657
0.00080650	0.12588	6.3694
0.00080600	0.12571	6.3732
0.00080550	0.12570	6.3766
0.00080500	0.12559	6.3809
0.00080450	0.12546	6.3841
0.00080400	0.12538	6.3880
0.00080350	0.12528	6.3916
0.00080300	0.12514	6.3960
0.00080250	0.12509	6.3994
0.00080200	0.12495	6.4032
0.00080150	0.12489	6.4065
0.00080100	0.12477	6.4109
0.00080050	0.12469	6.4144
0.00080000	0.12457	6.4184
0.00079950	0.12453	6.4220
0.00079900	0.12443	6.4259
0.00079850	0.12432	6.4293
0.00079800	0.12416	6.4336
0.00079750	0.12415	6.4369
0.00079700	0.12399	6.4410
0.00079650	0.12390	6.4444
0.00079600	0.12386	6.4484
0.00079550	0.12368	6.4526
0.00079500	0.12364	6.4566
0.00079450	0.12355	6.4599
0.00079400	0.12349	6.4630
0.00079350	0.12333	6.4672
0.00079300	0.12326	6.4706
0.00079250	0.12318	6.4747
0.00079200	0.12301	6.4785
0.00079150	0.12299	6.4826
0.00079100	0.12286	6.4858
0.00079050	0.12274	6.4901
0.00079000	0.12272	6.4936
0.00078950	0.12254	6.4977
0.00078900	0.12250	6.5011
0.00078850	0.12241	6.5051
0.00078800	0.12234	6.5087
0.00078750	0.12219	6.5126
0.00078700	0.12214	6.5164
0.00078650	0.12197	6.5201
0.00078600	0.12195	6.5242
0.00078550	0.12179	6.5275
0.00078500	0.12176	6.5315
0.00078450	0.12163	6.5348
0.00078400	0.12154	6.5384
0.00078350	0.12142	6.5426
0.00078300	0.12140	6.5461
0.00078250	0.12122	6.5504
0.00078200	0.12121	6.5539
0.00078150	0.12103	6.5582
0.00078100	0.12100	6.5616
0.00078050	0.12086	6.5650
0.00078000	0.12075	6.5690
0.00077950	0.12073	6.5726
0.00077900	0.12055	6.5768
0.00077850	0.12051	6.5802
0.00077800	0.12039	6.5845
0.00077750	0.12036	6.5883
0.00077700	0.12018	6.5922
0.00077650	0.12013	6.5957
0.00077600	0.12005	6.5991
0.00077550	0.11990	6.6034
0.00077500	0.11988	6.6071
0.00077450	0.11971	6.6114
0.00077400	0.11969	6.6150
0.00077350	0.11962	6.6190
0.00077300	0.11945	6.6227
0.00077250	0.11939	6.6261
0.00077200	0.11929	6.6304
0.00077150	0.11917	6.6339
0.00077100	0.11911	6.6381
0.00077050	0.11896	6.6417
0.00077000	0.11895	6.6456
0.00076950	0.11877	6.6497
0.00076900	0.11877	6.6530
0.00076850	0.11867	6.6574
0.00076800	0.11851	6.6608
0.00076750	0.11848	6.6648
0.00076700	0.11833	6.6685
0.00076650	0.11827	6.6721
0.00076600	0.11818	6.6763
0.00076550	0.11804	6.6797
0.00076500	0.11800	6.6833
0.00076450	0.11788	6.6871
0.00076400	0.11777	6.6911
0.00076350	0.11775	6.6952
0.00076300	0.11757	6.6992
0.00076250	0.11756	6.7030
0.00076200	0.11738	6.7070
0.00076150	0.11737	6.7107
0.00076100	0.11720	6.7143
0.00076050	0.11719	6.7181
0.00076000	0.11711	6.7219
0.00075950	0.11694	6.7264
0.00075900	0.11691	6.7295
0.00075850	0.11674	6.7331
0.00075800	0.11673	6.7376
0.00075750	0.11656	6.7412
0.00075700	0.11653	6.7447
0.00075650	0.11641	6.7490
0.00075600	0.11632	6.7526
0.00075550	0.11624	6.7566
0.00075500	0.11613	6.7602
0.00075450	0.11607	6.7640
0.00075400	0.11596	6.7684
0.00075350	0.11584	6.7718
0.00075300	0.11580	6.7754
0.00075250	0.11565	6.7800
0.00075200	0.11563	6.7836
0.00075150	0.11547	6.7870
0.00075100	0.11545	6.7915
0.00075050	0.11528	6.7951
0.00075000	0.11523	6.7994
0.00074950	0.11515	6.8030
0.00074900	0.11505	6.8068
0.00074850	0.11494	6.8110
0.00074800	0.11487	6.8145
0.00074750	0.11474	6.8191
0.00074700	0.11472	6.8227
0.00074650	0.11455	6.8260
0.00074600	0.11454	6.8305
0.00074550	0.11438	6.8343
0.00074500	0.11432	6.8380
0.00074450	0.11428	6.8421
0.00074400	0.11410	6.8458
0.00074350	0.11409	6.8500
0.00074300	0.11394	6.8539
0.00074250	0.11388	6.8577
0.00074200	0.11379	6.8621
0.00074150	0.11368	6.8655
0.00074100	0.11363	6.8692
0.00074050	0.11349	6.8725
0.00074000	0.11345	6.8769
0.00073950	0.11330	6.8806
0.00073900	0.11327	6.8846
0.00073850	0.11311	6.8889
0.00073800	0.11311	6.8926
0.00073750	0.11293	6.8966
0.00073700	0.11292	6.9005
0.00073650	0.11276	6.9037
0.00073600	0.11274	6.9075
0.00073550	0.11257	6.9118
0.00073500	0.11256	6.9156
0.00073450	0.11247	6.9195
0.00073400	0.11231	6.9235
0.00073350	0.11230	6.9274
0.00073300	0.11213	6.9320
0.00073250	0.11212	6.9353
0.00073200	0.11195	6.9392
0.00073150	0.11194	6.9425
0.00073100	0.11177	6.9472
0.00073050	0.11176	6.9508
0.00073000	0.11159	6.9544
0.00072950	0.11158	6.9583
0.00072900	0.11149	6.9624
0.00072850	0.11134	6.9665
0.00072800	0.11131	6.9699
0.00072750	0.11116	6.9746
0.00072700	0.11115	6.9780
0.00072650	0.11098	6.9827
0.00072600	0.11097	6.9865
0.00072550	0.11080	6.9901
0.00072500	0.11079	6.9949
0.00072450	0.11062	6.9981
0.00072400	0.11056	7.0022
0.00072350	0.11050	7.0061
0.00072300	0.11041	7.0105
0.00072250	0.11031	7.0141
0.00072200	0.11023	7.0177
0.00072150	0.11013	7.0213
0.00072100	0.11006	7.0258
0.00072050	0.10996	7.0292
0.00072000	0.10986	7.0331
0.00071950	0.10980	7.0375
0.00071900	0.10967	7.0416
0.00071850	0.10965	7.0456
0.00071800	0.10949	7.0499
0.00071750	0.10947	7.0537
0.00071700	0.10930	7.0573
0.00071650	0.10927	7.0610
0.00071600	0.10914	7.0653
0.00071550	0.10910	7.0689
0.00071500	0.10895	7.0730
0.00071450	0.10891	7.0768
0.00071400	0.10879	7.0815
0.00071350	0.10878	7.0850
0.00071300	0.10860	7.0891
0.00071250	0.10859	7.0931
0.00071200	0.10844	7.0965
0.00071150	0.10838	7.1005
0.00071100	0.10830	7.1042
0.00071050	0.10820	7.1086
0.00071000	0.10812	7.1123
0.00070950	0.10807	7.1162
0.00070900	0.10792	7.1200
0.00070850	0.10788	7.1247
0.00070800	0.10776	7.1284
0.00070750	0.10769	7.1327
0.00070700	0.10760	7.1367
0.00070650	0.10751	7.1401
0.00070600	0.10744	7.1437
0.00070550	0.10731	7.1476
0.00070500	0.10728	7.1516
0.00070450	0.10717	7.1561
0.00070400	0.10709	7.1596
0.00070350	0.10700	7.1637
0.00070300	0.10691	7.1681
0.00070250	0.10683	7.1722
0.00070200	0.10675	7.1757
0.00070150	0.10662	7.1793
0.00070100	0.10659	7.1831
0.00070050	0.10653	7.1876
0.00070000	0.10635	7.1914
0.00069950	0.10634	7.1953
0.00069900	0.10618	7.2000
0.00069850	0.10617	7.2039
0.00069800	0.10601	7.2074
0.00069750	0.10599	7.2110
0.00069700	0.10586	7.2157
0.00069650	0.10581	7.2195
0.00069600	0.10571	7.2238
0.00069550	0.10559	7.2273
0.00069500	0.10558	7.2309
0.00069450	0.10541	7.2354
0.00069400	0.10540	7.2394
0.00069350	0.10524	7.2435
0.00069300	0.10523	7.2481
0.00069250	0.10507	7.2517
0.00069200	0.10506	7.2557
0.00069150	0.10490	7.2593
0.00069100	0.10489	7.2628
0.00069050	0.10477	7.2675
0.00069000	0.10472	7.2715
0.00068950	0.10456	7.2750
0.00068900	0.10455	7.2792
0.00068850	0.10438	7.2833
0.00068800	0.10438	7.2872
0.00068750	0.10421	7.2909
0.00068700	0.10421	7.2946
0.00068650	0.10404	7.2986
0.00068600	0.10404	7.3031
0.00068550	0.10388	7.3070
0.00068500	0.10384	7.3110
0.00068450	0.10373	7.3146
0.00068400	0.10370	7.3184
0.00068350	0.10354	7.3225
0.00068300	0.10353	7.3269
0.00068250	0.10338	7.3304
0.00068200	0.10337	7.3340
0.00068150	0.10321	7.3382
0.00068100	0.10316	7.3428
0.00068050	0.10305	7.3466
0.00068000	0.10302	7.3505
0.00067950	0.10288	7.3543
0.00067900	0.10286	7.3588
0.00067850	0.10271	7.3624
0.00067800	0.10265	7.3660
0.00067750	0.10259	7.3700
0.00067700	0.10246	7.3738
0.00067650	0.10244	7.3776
0.00067600	0.10235	7.3822
0.00067550	0.10224	7.3858
0.00067500	0.10212	7.3899
0.00067450	0.10211	7.3938
0.00067400	0.10196	7.3974
0.00067350	0.10188	7.4011
0.00067300	0.10186	7.4057
0.00067250	0.10169	7.4094
0.00067200	0.10169	7.4131
0.00067150	0.10159	7.4170
0.00067100	0.10150	7.4213
0.00067050	0.10140	7.4249
0.00067000	0.10131	7.4296
0.00066950	0.10123	7.4335
0.00066900	0.10114	7.4375
0.00066850	0.10106	7.4412
0.00066800	0.10101	7.4450
0.00066750	0.10088	7.4488
0.00066700	0.10083	7.4536
0.00066650	0.10074	7.4575
0.00066600	0.10067	7.4615
0.00066550	0.10061	7.4653
0.00066500	0.10046	7.4691
0.00066450	0.10045	7.4729
0.00066400	0.10029	7.4777
0.00066350	0.10028	7.4814
0.00066300	0.10012	7.4855
0.00066250	0.10011	7.4895
0.00066200	0.099950	7.4934
0.00066150	0.099931	7.4972
0.00066100	0.099796	7.5019
0.00066050	0.099712	7.5056
0.00066000	0.099704	7.5094
0.00065950	0.099546	7.5132
0.00065900	0.099542	7.5170
0.00065850	0.099391	7.5208
0.00065800	0.099373	7.5252
0.00065750	0.099217	7.5292
0.00065700	0.099198	7.5331
0.00065650	0.099049	7.5371
0.00065600	0.098977	7.5414
0.00065550	0.098970	7.5452
0.00065500	0.098818	7.5489
0.00065450	0.098797	7.5527
0.00065400	0.098639	7.5569
0.00065350	0.098631	7.5604
0.00065300	0.098480	7.5650
0.00065250	0.098472	7.5687
0.00065200	0.098312	7.5726
0.00065150	0.098305	7.5765
0.00065100	0.098222	7.5802
0.00065050	0.098104	7.5843
0.00065000	0.098029	7.5883
0.00064950	0.097960	7.5925
0.00064900	0.097827	7.5972
0.00064850	0.097818	7.6011
0.00064800	0.097664	7.6050
0.00064750	0.097640	7.6088
0.00064700	0.097544	7.6125
0.00064650	0.097431	7.6165
0.00064600	0.097403	7.6206
0.00064550	0.097335	7.6255
0.00064500	0.097212	7.6295
0.00064450	0.097100	7.6335
0.00064400	0.097086	7.6374
0.00064350	0.096950	7.6415
0.00064300	0.096891	7.6453
0.00064250	0.096844	7.6502
0.00064200	0.096691	7.6542
0.00064150	0.096668	7.6581
0.00064100	0.096543	7.6620
0.00064050	0.096517	7.6659
0.00064000	0.096376	7.6698
0.00063950	0.096368	7.6737
0.00063900	0.096205	7.6779
0.00063850	0.096194	7.6815
0.00063800	0.096081	7.6854
0.00063750	0.095989	7.6902
0.00063700	0.095953	7.6942
0.00063650	0.095802	7.6981
0.00063600	0.095768	7.7020
0.00063550	0.095662	7.7059
0.00063500	0.095644	7.7099
0.00063450	0.095488	7.7138
0.00063400	0.095456	7.7180
0.00063350	0.095370	7.7222
0.00063300	0.095244	7.7268
0.00063250	0.095239	7.7307
0.00063200	0.095097	7.7346
0.00063150	0.095059	7.7386
0.00063100	0.094931	7.7426
0.00063050	0.094923	7.7465
0.00063000	0.094776	7.7505
0.00062950	0.094724	7.7544
0.00062900	0.094655	7.7584
0.00062850	0.094524	7.7624
0.00062800	0.094516	7.7672
0.00062750	0.094385	7.7711
0.00062700	0.094343	7.7751
0.00062650	0.094230	7.7789
0.00062600	0.094203	7.7828
0.00062550	0.094051	7.7872
0.00062500	0.094032	7.7912
0.00062450	0.093927	7.7950
0.00062400	0.093820	7.7991
0.00062350	0.093808	7.8042
0.00062300	0.093662	7.8079
0.00062250	0.093639	7.8113
0.00062200	0.093517	7.8148
0.00062150	0.093482	7.8194
0.00062100	0.093342	7.8234
0.00062050	0.093332	7.8274
0.00062000	0.093182	7.8313
0.00061950	0.093149	7.8355
0.00061900	0.093075	7.8396
0.00061850	0.092942	7.8433
0.00061800	0.092939	7.8471
0.00061750	0.092790	7.8509
0.00061700	0.092766	7.8550
0.00061650	0.092633	7.8590
0.00061600	0.092628	7.8631
0.00061550	0.092470	7.8671
0.00061500	0.092462	7.8721
0.00061450	0.092311	7.8761
0.00061400	0.092304	7.8787
0.00061350	0.092167	7.8835
0.00061300	0.092135	7.8876
0.00061250	0.091999	7.8918
0.00061200	0.091976	7.8958
0.00061150	0.091865	7.8998
0.00061100	0.091818	7.9035
0.00061050	0.091691	7.9073
0.00061000	0.091679	7.9115
0.00060950	0.091532	7.9155
0.00060900	0.091512	7.9189
0.00060850	0.091414	7.9230
0.00060800	0.091305	7.9272
0.00060750	0.091226	7.9313
0.00060700	0.091174	7.9356
0.00060650	0.091136	7.9397
0.00060600	0.090988	7.9433
0.00060550	0.090979	7.9470
0.00060500	0.090836	7.9512
0.00060450	0.090813	7.9554
0.00060400	0.090690	7.9588
0.00060350	0.090644	7.9629
0.00060300	0.090577	7.9668
0.00060250	0.090440	7.9706
0.00060200	0.090413	7.9747
0.00060150	0.090318	7.9787
0.00060100	0.090227	7.9828
0.00060050	0.090140	7.9871
0.00060000	0.090135	7.9913
0.00059950	0.089983	7.9947
0.00059900	0.089955	7.9988
0.00059850	0.089881	8.0030
0.00059800	0.089750	8.0071
0.00059750	0.089737	8.0106
0.00059700	0.089589	8.0150
0.00059650	0.089576	8.0203
0.00059600	0.089457	8.0245
0.00059550	0.089438	8.0271
0.00059500	0.089311	8.0309
0.00059450	0.089254	8.0348
0.00059400	0.089180	8.0385
0.00059350	0.089085	8.0428
0.00059300	0.089018	8.0482
0.00059250	0.088914	8.0522
0.00059200	0.088831	8.0564
0.00059150	0.088813	8.0601
0.00059100	0.088703	8.0642
0.00059050	0.088611	8.0684
0.00059000	0.088589	8.0713
0.00058950	0.088442	8.0762
0.00058900	0.088400	8.0799
0.00058850	0.088335	8.0830
0.00058800	0.088208	8.0870
0.00058750	0.088143	8.0924
0.00058700	0.088086	8.0960
0.00058650	0.088050	8.0990
0.00058600	0.087905	8.1043
0.00058550	0.087896	8.1074
0.00058500	0.087775	8.1110
0.00058450	0.087705	8.1153
0.00058400	0.087616	8.1197
0.00058350	0.087601	8.1233
0.00058300	0.087453	8.1275
0.00058250	0.087428	8.1328
0.00058200	0.087318	8.1369
0.00058150	0.087240	8.1395
0.00058100	0.087213	8.1437
0.00058050	0.087074	8.1471
0.00058000	0.087047	8.1513
0.00057950	0.086932	8.1556
0.00057900	0.086918	8.1601
0.00057850	0.086768	8.1634
0.00057800	0.086756	8.1678
0.00057750	0.086640	8.1718
0.00057700	0.086556	8.1760
0.00057650	0.086530	8.1799
0.00057600	0.086386	8.1839
0.00057550	0.086342	8.1879
0.00057500	0.086298	8.1920
0.00057450	0.086191	8.1959
0.00057400	0.086122	8.2000
0.00057350	0.086058	8.2044
0.00057300	0.085950	8.2085
0.00057250	0.085916	8.2123
0.00057200	0.085783	8.2168
0.00057150	0.085719	8.2203
0.00057100	0.085694	8.2245
0.00057050	0.085578	8.2287
0.00057000	0.085537	8.2325
0.00056950	0.085417	8.2370
0.00056900	0.085385	8.2411
0.00056850	0.085276	8.2447
0.00056800	0.085220	8.2492
0.00056750	0.085172	8.2527
0.00056700	0.085033	8.2571
0.00056650	0.085028	8.2616
0.00056600	0.084890	8.2654
0.00056550	0.084870	8.2695
0.00056500	0.084770	8.2720
0.00056450	0.084673	8.2775
0.00056400	0.084658	8.2818
0.00056350	0.084516	8.2843
0.00056300	0.084475	8.2888
0.00056250	0.084416	8.2921
0.00056200	0.084286	8.2966
0.00056150	0.084238	8.3004
0.00056100	0.084161	8.3047
0.00056050	0.084134	8.3086
0.00056000	0.083993	8.3125
0.00055950	0.083971	8.3163
0.00055900	0.083865	8.3207
0.00055850	0.083790	8.3244
0.00055800	0.083742	8.3285
0.00055750	0.083626	8.3330
0.00055700	0.083611	8.3366
0.00055650	0.083526	8.3412
0.00055600	0.083435	8.3443
0.00055550	0.083359	8.3481
0.00055500	0.083281	8.3516
0.00055450	0.083188	8.3560
0.00055400	0.083156	8.3596
0.00055350	0.083033	8.3643
0.00055300	0.083021	8.3676
0.00055250	0.082887	8.3718
0.00055200	0.082818	8.3757
0.00055150	0.082781	8.3803
0.00055100	0.082730	8.3837
0.00055050	0.082596	8.3883
0.00055000	0.082577	8.3907
0.00054950	0.082445	8.3961
0.00054900	0.082426	8.3988
0.00054850	0.082285	8.4035
0.00054800	0.082282	8.4070
0.00054750	0.082141	8.4116
0.00054700	0.082137	8.4152
0.00054650	0.082073	8.4190
0.00054600	0.081937	8.4232
0.00054550	0.081892	8.4269
0.00054500	0.081835	8.4315
0.00054450	0.081703	8.4339
0.00054400	0.081689	8.4386
0.00054350	0.081581	8.4421
0.00054300	0.081507	8.4465
0.00054250	0.081418	8.4504
0.00054200	0.081407	8.4546
0.00054150	0.081266	8.4586
0.00054100	0.081249	8.4626
0.00054050	0.081131	8.4671
0.00054000	0.081101	8.4695
0.00053950	0.080985	8.4744
0.00053900	0.080954	8.4778
0.00053850	0.080878	8.4825
0.00053800	0.080788	8.4863
0.00053750	0.080732	8.4906
0.00053700	0.080636	8.4946
0.00053650	0.080575	8.4983
0.00053600	0.080508	8.5018
0.00053550	0.080407	8.5066
0.00053500	0.080364	8.5093
0.00053450	0.080257	8.5137
0.00053400	0.080228	8.5176
0.00053350	0.080176	8.5214
0.00053300	0.080032	8.5259
0.00053250	0.080026	8.5298
0.00053200	0.079884	8.5344
0.00053150	0.079879	8.5380
0.00053100	0.079737	8.5420
0.00053050	0.079735	8.5452
0.00053000	0.079596	8.5490
0.00052950	0.079579	8.5532
0.00052900	0.079495	8.5575
0.00052850	0.079434	8.5617
0.00052800	0.079316	8.5661
0.00052750	0.079297	8.5696
0.00052700	0.079173	8.5726
0.00052650	0.079157	8.5769
0.00052600	0.079019	8.5806
0.00052550	0.079011	8.5850
0.00052500	0.078873	8.5892
0.00052450	0.078859	8.5930
0.00052400	0.078771	8.5976
0.00052350	0.078711	8.6015
0.00052300	0.078595	8.6041
0.00052250	0.078578	8.6088
0.00052200	0.078450	8.6126
0.00052150	0.078424	8.6166
0.00052100	0.078306	8.6209
0.00052050	0.078280	8.6250
0.00052000	0.078163	8.6289
0.00051950	0.078149	8.6327
0.00051900	0.078078	8.6360
0.00051850	0.077963	8.6398
0.00051800	0.077896	8.6446
0.00051750	0.077848	8.6484
0.00051700	0.077741	8.6525
0.00051650	0.077714	8.6562
0.00051600	0.077593	8.6596
0.00051550	0.077549	8.6632
0.00051500	0.077465	8.6675
0.00051450	0.077377	8.6721
0.00051400	0.077366	8.6757
0.00051350	0.077226	8.6798
0.00051300	0.077222	8.6847
0.00051250	0.077081	8.6870
0.00051200	0.077078	8.6908
0.00051150	0.076949	8.6952
0.00051100	0.076926	8.6997
0.00051050	0.076821	8.7033
0.00051000	0.076766	8.7080
0.00050950	0.076664	8.7123
0.00050900	0.076656	8.7153
0.00050850	0.076523	8.7195
0.00050800	0.076497	8.7233
0.00050750	0.076404	8.7272
0.00050700	0.076334	8.7310
0.00050650	0.076274	8.7354
0.00050600	0.076187	8.7385
0.00050550	0.076102	8.7424
0.00050500	0.076093	8.7463
0.00050450	0.075955	8.7510
0.00050400	0.075944	8.7551
0.00050350	0.075810	8.7585
0.00050300	0.075803	8.7638
0.00050250	0.075665	8.7664
0.00050200	0.075612	8.7702
0.00050150	0.075598	8.7753
0.00050100	0.075468	8.7792
0.00050050	0.075439	8.7832
0.00050000	0.075353	8.7862
0.00049950	0.075278	8.7907
0.00049900	0.075196	8.7944
0.00049850	0.075125	8.7984
0.00049800	0.075044	8.8022
0.00049750	0.075039	8.8055
0.00049700	0.074898	8.8111
0.00049650	0.074890	8.8139
0.00049600	0.074762	8.8179
0.00049550	0.074747	8.8224
0.00049500	0.074616	8.8268
0.00049450	0.074580	8.8305
0.00049400	0.074495	8.8338
0.00049350	0.074470	8.8382
0.00049300	0.074345	8.8421
0.00049250	0.074294	8.8460
0.00049200	0.074253	8.8500
0.00049150	0.074123	8.8533
0.00049100	0.074105	8.8576
0.00049050	0.074023	8.8616
0.00049000	0.073958	8.8656
0.00048950	0.073894	8.8698
0.00048900	0.073800	8.8745
0.00048850	0.073751	8.8785
0.00048800	0.073650	8.8812
0.00048750	0.073616	8.8851
0.00048700	0.073534	8.8895
0.00048650	0.073503	8.8931
0.00048600	0.073380	8.8979
0.00048550	0.073314	8.9006
0.00048500	0.073283	8.9046
0.00048450	0.073156	8.9091
0.00048400	0.073123	8.9131
0.00048350	0.073058	8.9174
0.00048300	0.072944	8.9204
0.00048250	0.072939	8.9242
0.00048200	0.072839	8.9285
0.00048150	0.072801	8.9324
0.00048100	0.072670	8.9363
0.00048050	0.072662	8.9401
0.00048000	0.072542	8.9441
0.00047950	0.072468	8.9480
0.00047900	0.072454	8.9521
0.00047850	0.072322	8.9548
0.00047800	0.072300	8.9588
0.00047750	0.072198	8.9638
0.00047700	0.072168	8.9679
0.00047650	0.072046	8.9718
0.00047600	0.072042	8.9745
0.00047550	0.071907	8.9795
0.00047500	0.071890	8.9838
0.00047450	0.071799	8.9878
0.00047400	0.071725	8.9920
0.00047350	0.071676	8.9946
0.00047300	0.071631	8.9990
0.00047250	0.071500	9.0031
0.00047200	0.071498	9.0077
0.00047150	0.071365	9.0119
0.00047100	0.071342	9.0160
0.00047050	0.071230	9.0188
0.00047000	0.071196	9.0226
0.00046950	0.071097	9.0267
0.00046900	0.071059	9.0295
0.00046850	0.070976	9.0346
0.00046800	0.070933	9.0387
0.00046750	0.070828	9.0429
0.00046700	0.070799	9.0468
0.00046650	0.070680	9.0510
0.00046600	0.070665	9.0536
0.00046550	0.070540	9.0577
0.00046500	0.070530	9.0620
0.00046450	0.070468	9.0671
0.00046400	0.070346	9.0711
0.00046350	0.070324	9.0738
0.00046300	0.070205	9.0781
0.00046250	0.070183	9.0820
0.00046200	0.070083	9.0861
0.00046150	0.070034	9.0902
0.00046100	0.069951	9.0944
0.00046050	0.069890	9.0983
0.00046000	0.069799	9.1026
0.00045950	0.069791	9.1066
0.00045900	0.069660	9.1095
0.00045850	0.069632	9.1140
0.00045800	0.069572	9.1183
0.00045750	0.069455	9.1229
0.00045700	0.069447	9.1275
0.00045650	0.069327	9.1303
0.00045600	0.069278	9.1343
0.00045550	0.069187	9.1389
0.00045500	0.069181	9.1441
0.00045450	0.069052	9.1483
0.00045400	0.069022	9.1510
0.00045350	0.068948	9.1562
0.00045300	0.068859	9.1603
0.00045250	0.068818	9.1642
0.00045200	0.068740	9.1689
0.00045150	0.068664	9.1721
0.00045100	0.068640	9.1762
0.00045050	0.068511	9.1805
0.00045000	0.068493	9.1846
0.00044950	0.068381	9.1883
0.00044900	0.068364	9.1945
0.00044850	0.068249	9.1974
0.00044800	0.068233	9.2014
0.00044750	0.068108	9.2057
0.00044700	0.068068	9.2094
0.00044650	0.068018	9.2155
0.00044600	0.067936	9.2184
0.00044550	0.067864	9.2228
0.00044500	0.067805	9.2272
0.00044450	0.067722	9.2319
0.00044400	0.067685	9.2369
0.00044350	0.067576	9.2397
0.00044300	0.067561	9.2442
0.00044250	0.067433	9.2496
0.00044200	0.067387	9.2540
0.00044150	0.067348	9.2581
0.00044100	0.067254	9.2623
0.00044050	0.067207	9.2683
0.00044000	0.067121	9.2711
0.00043950	0.067052	9.2752
0.00043900	0.067003	9.2807
0.00043850	0.066913	9.2853
0.00043800	0.066886	9.2896
0.00043750	0.066839	9.2924
0.00043700	0.066712	9.2978
0.00043650	0.066695	9.3026
0.00043600	0.066576	9.3069
0.00043550	0.066550	9.3118
0.00043500	0.066448	9.3170
0.00043450	0.066391	9.3199
0.00043400	0.066339	9.3243
0.00043350	0.066270	9.3298
0.00043300	0.066192	9.3343
0.00043250	0.066167	9.3385
0.00043200	0.066048	9.3442
0.00043150	0.066027	9.3487
0.00043100	0.065919	9.3531
0.00043050	0.065890	9.3574
0.00043000	0.065771	9.3616
0.00042950	0.065754	9.3668
0.00042900	0.065679	9.3720
0.00042850	0.065649	9.3765
0.00042800	0.065517	9.3820
0.00042750	0.065511	9.3866
0.00042700	0.065380	9.3923
0.00042650	0.065370	9.3953
0.00042600	0.065245	9.4005
0.00042550	0.065238	9.4054
0.00042500	0.065122	9.4102
0.00042450	0.065100	9.4157
0.00042400	0.064991	9.4199
0.00042350	0.064953	9.4258
0.00042300	0.064909	9.4304
0.00042250	0.064797	9.4352
0.00042200	0.064775	9.4405
0.00042150	0.064658	9.4446
0.00042100	0.064649	9.4494
0.00042050	0.064524	9.4560
0.00042000	0.064522	9.4600
0.00041950	0.064402	9.4654
0.00041900	0.064374	9.4701
0.00041850	0.064298	9.4758
0.00041800	0.064227	9.4806
0.00041750	0.064178	9.4863
0.00041700	0.064098	9.4910
0.00041650	0.064039	9.4968
0.00041600	0.063969	9.5020
0.00041550	0.063904	9.5075
0.00041500	0.063849	9.5123
0.00041450	0.063759	9.5180
0.00041400	0.063723	9.5228
0.00041350	0.063635	9.5270
0.00041300	0.063558	9.5338
0.00041250	0.063555	9.5377
0.00041200	0.063421	9.5438
0.00041150	0.063417	9.5489
0.00041100	0.063296	9.5542
0.00041050	0.063251	9.5602
0.00041000	0.063207	9.5652
0.00040950	0.063113	9.5708
0.00040900	0.063084	9.5763
0.00040850	0.063040	9.5813
0.00040800	0.062912	9.5875
0.00040750	0.062903	9.5931
0.00040700	0.062774	9.5991
0.00040650	0.062771	9.6044
0.00040600	0.062645	9.6106
0.00040550	0.062643	9.6164
0.00040500	0.062516	9.6219
0.00040450	0.062473	9.6272
0.00040400	0.062450	9.6334
0.00040350	0.062351	9.6395
0.00040300	0.062290	9.6456
0.00040250	0.062255	9.6517
0.00040200	0.062133	9.6568
0.00040150	0.062116	9.6626
0.00040100	0.062034	9.6688
0.00040050	0.061948	9.6763
0.00040000	0.061938	9.6826
0.00039950	0.061831	9.6888
0.00039900	0.061820	9.6950
0.00039850	0.061695	9.7012
0.00039800	0.061666	9.7075
0.00039750	0.061600	9.7137
0.00039700	0.061498	9.7200
0.00039650	0.061493	9.7261
0.00039600	0.061369	9.7344
0.00039550	0.061366	9.7408
0.00039500	0.061247	9.7474
0.00039450	0.061229	9.7542
0.00039400	0.061148	9.7606
0.00039350	0.061112	9.7669
0.00039300	0.060993	9.7749
0.00039250	0.060978	9.7821
0.00039200	0.060882	9.7889
0.00039150	0.060827	9.7962
0.00039100	0.060787	9.8039
0.00039050	0.060672	9.8111
0.00039000	0.060671	9.8180
0.00038950	0.060603	9.8251
0.00038900	0.060513	9.8318
0.00038850	0.060466	9.8407
0.00038800	0.060392	9.8478
0.00038750	0.060314	9.8562
0.00038700	0.060279	9.8640
0.00038650	0.060181	9.8719
0.00038600	0.060161	9.8799
0.00038550	0.060053	9.8882
0.00038500	0.060039	9.8965
0.00038450	0.059992	9.9049
0.00038400	0.059868	9.9132
0.00038350	0.059860	9.9210
0.00038300	0.059738	9.9308
0.00038250	0.059732	9.9391
0.00038200	0.059614	9.9478
0.00038150	0.059606	9.9563
0.00038100	0.059493	9.9650
0.00038050	0.059473	9.9741
0.00038000	0.059392	9.9824
0.00037950	0.059357	9.9922
0.00037900	0.059260	10.001
0.00037850	0.059227	10.011
0.00037800	0.059132	10.019
0.00037750	0.059106	10.030
0.00037700	0.059001	10.039
0.00037650	0.058988	10.049
0.00037600	0.058874	10.058
0.00037550	0.058824	10.068
0.00037500	0.058799	10.078
0.00037450	0.058729	10.088
0.00037400	0.058650	10.098
0.00037350	0.058616	10.107
0.00037300	0.058505	10.119
0.00037250	0.058498	10.128
0.00037200	0.058389	10.139
0.00037150	0.058368	10.149
0.00037100	0.058294	10.160
0.00037050	0.058210	10.170
0.00037000	0.058153	10.181
0.00036950	0.058121	10.191
0.00036900	0.058063	10.202
0.00036850	0.057968	10.214
0.00036800	0.057954	10.224
0.00036750	0.057839	10.236
0.00036700	0.057817	10.248
0.00036650	0.057731	10.259
0.00036600	0.057718	10.271
0.00036550	0.057605	10.281
0.00036500	0.057598	10.293
0.00036450	0.057481	10.305
0.00036400	0.057478	10.317
0.00036350	0.057357	10.329
0.00036300	0.057355	10.341
0.00036250	0.057240	10.352
0.00036200	0.057209	10.364
0.00036150	0.057156	10.377
0.00036100	0.057092	10.390
0.00036050	0.057030	10.402
0.00036000	0.056978	10.414
0.00035950	0.056908	10.425
0.00035900	0.056861	10.438
0.00035850	0.056823	10.451
0.00035800	0.056715	10.464
0.00035750	0.056705	10.477
0.00035700	0.056590	10.491
0.00035650	0.056587	10.504
0.00035600	0.056472	10.517
0.00035550	0.056467	10.530
0.00035500	0.056361	10.543
0.00035450	0.056350	10.556
0.00035400	0.056252	10.569
0.00035350	0.056220	10.584
0.00035300	0.056148	10.597
0.00035250	0.056100	10.611
0.00035200	0.056016	10.625
0.00035150	0.055993	10.639
0.00035100	0.055896	10.653
0.00035050	0.055878	10.667
0.00035000	0.055838	10.681
0.00034950	0.055723	10.696
0.00034900	0.055719	10.710
0.00034850	0.055605	10.724
0.00034800	0.055573	10.739
0.00034750	0.055532	10.753
0.00034700	0.055428	10.768
0.00034650	0.055423	10.783
0.00034600	0.055342	10.799
0.00034550	0.055314	10.814
0.00034500	0.055204	10.831
0.00034450	0.055203	10.846
0.00034400	0.055088	10.861
0.00034350	0.055083	10.878
0.00034300	0.054974	10.893
0.00034250	0.054967	10.910
0.00034200	0.054870	10.926
0.00034150	0.054844	10.942
0.00034100	0.054775	10.959
0.00034050	0.054733	10.975
0.00034000	0.054660	10.994
0.00033950	0.054616	11.010
0.00033900	0.054542	11.027
0.00033850	0.054509	11.046
0.00033800	0.054451	11.070
0.00033750	0.054374	11.075
0.00033700	0.054338	11.086
0.00033650	0.054273	11.101
0.00033600	0.054248	11.117
0.00033550	0.054151	11.136
0.00033500	0.054136	11.154
0.00033450	0.054032	11.172
0.00033400	0.054023	11.192
0.00033350	0.053915	11.211
0.00033300	0.053914	11.231
0.00033250	0.053805	11.250
0.00033200	0.053804	11.269
0.00033150	0.053702	11.289
0.00033100	0.053692	11.308
0.00033050	0.053596	11.329
0.00033000	0.053569	11.350
0.00032950	0.053521	11.370
0.00032900	0.053476	11.391
0.00032850	0.053377	11.412
0.00032800	0.053372	11.432
0.00032750	0.053267	11.454
0.00032700	0.053258	11.476
0.00032650	0.053164	11.497
0.00032600	0.053153	11.518
0.00032550	0.053057	11.540
0.00032500	0.053047	11.562
0.00032450	0.052982	11.585
0.00032400	0.052930	11.608
0.00032350	0.052853	11.632
0.00032300	0.052833	11.656
0.00032250	0.052733	11.680
0.00032200	0.052729	11.704
0.00032150	0.052643	11.729
0.00032100	0.052601	11.753
0.00032050	0.052567	11.778
0.00032000	0.052474	11.802
0.00031950	0.052449	11.827
0.00031900	0.052382	11.853
0.00031850	0.052367	11.880
0.00031800	0.052267	11.906
0.00031750	0.052259	11.933
0.00031700	0.052170	11.958
0.00031650	0.052154	11.985
0.00031600	0.052065	12.012
0.00031550	0.052049	12.039
0.00031500	0.051979	12.067
0.00031450	0.051949	12.095
0.00031400	0.051866	12.124
0.00031350	0.051846	12.153
0.00031300	0.051764	12.182
0.00031250	0.051749	12.211
0.00031200	0.051656	12.241
0.00031150	0.051613	12.271
0.00031100	0.051609	12.302
0.00031050	0.051511	12.333
0.00031000	0.051505	12.364
0.00030950	0.051414	12.395
0.00030900	0.051394	12.428
0.00030850	0.051319	12.461
0.00030800	0.051290	12.493
0.00030750	0.051229	12.525
0.00030700	0.051181	12.559
0.00030650	0.051138	12.593
0.00030600	0.051115	12.626
0.00030550	0.051021	12.661
0.00030500	0.051013	12.695
0.00030450	0.050918	12.732
0.00030400	0.050915	12.768
0.00030350	0.050820	12.804
0.00030300	0.050817	12.840
0.00030250	0.050728	12.877
0.00030200	0.050721	12.914
0.00030150	0.050638	12.952
0.00030100	0.050617	12.991
0.00030050	0.050549	13.029
0.00030000	0.050536	13.067
0.00029950	0.050444	13.106
0.00029900	0.050441	13.146
0.00029850	0.050349	13.187
0.00029800	0.050346	13.227
0.00029750	0.050264	13.269
0.00029700	0.050248	13.310
0.00029650	0.050172	13.352
0.00029600	0.050166	13.394
0.00029550	0.050086	13.437
0.00029500	0.050048	13.482
0.00029450	0.050019	13.526
0.00029400	0.049937	13.571
0.00029350	0.049933	13.616
0.00029300	0.049857	13.661
0.00029250	0.049850	13.706
0.00029200	0.049765	13.753
0.00029150	0.049741	13.800
0.00029100	0.049703	13.846
0.00029050	0.049628	13.893
0.00029000	0.049622	13.944
0.00028950	0.049548	13.995
0.00028900	0.049536	14.043
0.00028850	0.049453	14.093
0.00028800	0.049448	14.143
0.00028750	0.049379	14.194
0.00028700	0.049336	14.246
0.00028650	0.049310	14.297
0.00028600	0.049243	14.349
0.00028550	0.049224	14.401
0.00028500	0.049158	14.455
0.00028450	0.049143	14.510
0.00028400	0.049111	14.564
0.00028350	0.049028	14.618
0.00028300	0.049025	14.674
0.00028250	0.048944	14.729
0.00028200	0.048938	14.782
0.00028150	0.048862	14.839
0.00028100	0.048846	14.895
0.00028050	0.048787	14.953
0.00028000	0.048779	15.011
0.00027950	0.048696	15.070
0.00027900	0.048693	15.131
0.00027850	0.048623	15.189
0.00027800	0.048601	15.249
0.00027750	0.048548	15.308
0.00027700	0.048507	15.368
0.00027650	0.048487	15.429
0.00027600	0.048415	15.493
0.00027550	0.048390	15.556
0.00027500	0.048354	15.618
0.00027450	0.048325	15.681
0.00027400	0.048270	15.743
0.00027350	0.048248	15.804
0.00027300	0.048189	15.868
0.00027250	0.048170	15.932
0.00027200	0.048110	15.995
0.00027150	0.048071	16.059
0.00027100	0.048059	16.126
0.00027050	0.048021	16.191
0.00027000	0.047960	16.257
0.00026950	0.047949	16.322
0.00026900	0.047877	16.387
0.00026850	0.047874	16.452
0.00026800	0.047802	16.518
0.00026750	0.047799	16.584
0.00026700	0.047752	16.651
0.00026650	0.047722	16.717
0.00026600	0.047660	16.785
0.00026550	0.047651	16.855
0.00026500	0.047582	16.923
0.00026450	0.047579	16.988
0.00026400	0.047509	17.054
0.00026350	0.047508	17.120
0.00026300	0.047438	17.189
0.00026250	0.047438	17.255
0.00026200	0.047369	17.321
0.00026150	0.047362	17.387
0.00026100	0.047304	17.455
0.00026050	0.047292	17.524
0.00026000	0.047229	17.591
0.00025950	0.047225	17.659
0.00025900	0.047157	17.726
0.00025850	0.047156	17.791
0.00025800	0.047089	17.857
0.00025750	0.047068	17.923
0.00025700	0.047039	17.988
0.00025650	0.047019	18.051
0.00025600	0.046951	18.116
0.00025550	0.046948	18.182
0.00025500	0.046896	18.246
0.00025450	0.046861	18.309
0.00025400	0.046848	18.373
0.00025350	0.046818	18.435
0.00025300	0.046768	18.496
0.00025250	0.046731	18.557
0.00025200	0.046717	18.617
0.00025150	0.046653	18.676
0.00025100	0.046644	18.737
0.00025050	0.046602	18.796
0.00025000	0.046590	18.855
0.00024950	0.046525	18.915
0.00024900	0.046514	18.971
0.00024850	0.046484	19.026
0.00024800	0.046426	19.081
0.00024750	0.046423	19.133
0.00024700	0.046371	19.186
0.00024650	0.046339	19.238
0.00024600	0.046299	19.289
0.00024550	0.046292	19.341
0.00024500	0.046253	19.391
0.00024450	0.046206	19.439
0.00024400	0.046201	19.485
0.00024350	0.046142	19.532
0.00024300	0.046126	19.576
0.00024250	0.046099	19.619
0.00024200	0.046047	19.662
0.00024150	0.046028	19.706
0.00024100	0.045993	19.746
0.00024050	0.045982	19.785
0.00024000	0.045922	19.824
0.00023950	0.045913	19.861
0.00023900	0.045874	19.898
0.00023850	0.045833	19.931
0.00023800	0.045826	19.964
0.00023750	0.045768	19.996
0.00023700	0.045757	20.026
0.00023650	0.045709	20.059
0.00023600	0.045705	20.086
0.00023550	0.045646	20.114
0.00023500	0.045632	20.142
0.00023450	0.045603	20.165
0.00023400	0.045552	20.188
0.00023350	0.045550	20.212
0.00023300	0.045496	20.234
0.00023250	0.045488	20.253
0.00023200	0.045434	20.274
0.00023150	0.045428	20.291
0.00023100	0.045376	20.310
0.00023050	0.045362	20.325
0.00023000	0.045329	20.340
0.00022950	0.045278	20.354
0.00022900	0.045274	20.367
0.00022850	0.045228	20.381
0.00022800	0.045219	20.393
0.00022750	0.045162	20.405
0.00022700	0.045153	20.415
0.00022650	0.045108	20.426
0.00022600	0.045089	20.433
0.00022550	0.045044	20.440
0.00022500	0.045025	20.447
0.00022450	0.044984	20.454
0.00022400	0.044971	20.457
0.00022350	0.044925	20.463
0.00022300	0.044911	20.467
0.00022250	0.044866	20.470
0.00022200	0.044853	20.471
0.00022150	0.044796	20.477
0.00022100	0.044794	20.477
0.00022050	0.044735	20.477
0.00022000	0.044734	20.479
0.00021950	0.044678	20.477
0.00021900	0.044672	20.477
0.00021850	0.044634	20.477
0.00021800	0.044605	20.477
0.00021750	0.044570	20.471
0.00021700	0.044546	20.470
0.00021650	0.044495	20.470
0.00021600	0.044493	20.467
0.00021550	0.044440	20.464
0.00021500	0.044420	20.457
0.00021450	0.044397	20.454
0.00021400	0.044377	20.454
0.00021350	0.044325	20.447
0.00021300	0.044300	20.440
0.00021250	0.044280	20.433
0.00021200	0.044222	20.429
0.00021150	0.044220	20.419
0.00021100	0.044173	20.415
0.00021050	0.044143	20.405
0.00021000	0.044108	20.401
0.00020950	0.044104	20.392
0.00020900	0.044055	20.381
0.00020850	0.044024	20.374
0.00020800	0.044011	20.364
0.00020750	0.043953	20.353
0.00020700	0.043946	20.343
0.00020650	0.043899	20.336
0.00020600	0.043870	20.325
0.00020550	0.043835	20.312
0.00020500	0.043828	20.302
0.00020450	0.043786	20.289
0.00020400	0.043744	20.278
0.00020350	0.043740	20.264
0.00020300	0.043679	20.251
0.00020250	0.043676	20.239
0.00020200	0.043642	20.226
0.00020150	0.043601	20.212
0.00020100	0.043575	20.197
0.00020050	0.043538	20.180
0.00020000	0.043508	20.166
0.00019950	0.043492	20.152
0.00019900	0.043435	20.136
0.00019850	0.043431	20.121
0.00019800	0.043386	20.102
0.00019750	0.043373	20.087
0.00019700	0.043315	20.070
0.00019650	0.043313	20.051
0.00019600	0.043251	20.034
0.00019550	0.043249	20.014
0.00019500	0.043193	19.994
0.00019450	0.043172	19.974
0.00019400	0.043150	19.955
0.00019350	0.043099	19.936
0.00019300	0.043074	19.915
0.00019250	0.043055	19.895
0.00019200	0.043028	19.875
0.00019150	0.042973	19.852
0.00019100	0.042968	19.829
0.00019050	0.042921	19.806
0.00019000	0.042886	19.783
0.00018950	0.042873	19.761
0.00018900	0.042818	19.737
0.00018850	0.042815	19.715
0.00018800	0.042782	19.691
0.00018750	0.042730	19.664
0.00018700	0.042716	19.641
0.00018650	0.042674	19.614
0.00018600	0.042648	19.589
0.00018550	0.042604	19.564
0.00018500	0.042585	19.539
0.00018450	0.042544	19.513
0.00018400	0.042525	19.485
0.00018350	0.042486	19.458
0.00018300	0.042467	19.430
0.00018250	0.042412	19.401
0.00018200	0.042405	19.371
0.00018150	0.042343	19.343
0.00018100	0.042341	19.314
0.00018050	0.042278	19.287
0.00018000	0.042278	19.256
0.00017950	0.042215	19.227
0.00017900	0.042192	19.196
0.00017850	0.042182	19.164
0.00017800	0.042121	19.131
0.00017750	0.042114	19.098
0.00017700	0.042063	19.066
0.00017650	0.042036	19.034
0.00017600	0.042006	19.002
0.00017550	0.041960	18.968
0.00017500	0.041952	18.934
0.00017450	0.041925	18.899
0.00017400	0.041862	18.865
0.00017350	0.041860	18.832
0.00017300	0.041795	18.797
0.00017250	0.041781	18.760
0.00017200	0.041740	18.723
0.00017150	0.041709	18.688
0.00017100	0.041684	18.649
0.00017050	0.041632	18.615
0.00017000	0.041623	18.579
0.00016950	0.041564	18.541
0.00016900	0.041533	18.505
0.00016850	0.041529	18.466
0.00016800	0.041471	18.427
0.00016750	0.041447	18.389
0.00016700	0.041408	18.349
0.00016650	0.041366	18.310
0.00016600	0.041344	18.269
0.00016550	0.041297	18.229
0.00016500	0.041262	18.189
0.00016450	0.041260	18.150
0.00016400	0.041191	18.110
0.00016350	0.041188	18.069
0.00016300	0.041120	18.027
0.00016250	0.041118	17.984
0.00016200	0.041051	17.940
0.00016150	0.041049	17.898
0.00016100	0.041014	17.855
0.00016050	0.040956	17.812
0.00016000	0.040947	17.770
0.00015950	0.040882	17.726
0.00015900	0.040878	17.680
0.00015850	0.040808	17.636
0.00015800	0.040806	17.591
0.00015750	0.040739	17.545
0.00015700	0.040734	17.500
0.00015650	0.040668	17.455
0.00015600	0.040663	17.410
0.00015550	0.040619	17.366
0.00015500	0.040581	17.320
0.00015450	0.040532	17.274
0.00015400	0.040517	17.228
0.00015350	0.040459	17.179
0.00015300	0.040437	17.131
0.00015250	0.040389	17.083
0.00015200	0.040376	17.037
0.00015150	0.040348	16.990
0.00015100	0.040280	16.941
0.00015050	0.040262	16.892
0.00015000	0.040212	16.844
0.00014950	0.040185	16.796
0.00014900	0.040141	16.748
0.00014850	0.040100	16.697
0.00014800	0.040079	16.647
0.00014750	0.040020	16.597
0.00014700	0.039980	16.547
0.00014650	0.039977	16.498
0.00014600	0.039903	16.447
0.00014550	0.039896	16.396
0.00014500	0.039835	16.344
0.00014450	0.039812	16.295
0.00014400	0.039762	16.244
0.00014350	0.039731	16.193
0.00014300	0.039689	16.141
0.00014250	0.039667	16.090
0.00014200	0.039601	16.038
0.00014150	0.039592	15.986
0.00014100	0.039518	15.934
0.00014050	0.039517	15.881
0.00014000	0.039440	15.828
0.00013950	0.039439	15.775
0.00013900	0.039360	15.720
0.00013850	0.039359	15.667
0.00013800	0.039321	15.615
0.00013750	0.039251	15.562
0.00013700	0.039235	15.508
0.00013650	0.039172	15.455
0.00013600	0.039154	15.401
0.00013550	0.039095	15.346
0.00013500	0.039055	15.292
0.00013450	0.039031	15.237
0.00013400	0.039003	15.181
0.00013350	0.038921	15.124
0.00013300	0.038919	15.070
0.00013250	0.038837	15.016
0.00013200	0.038834	14.961
0.00013150	0.038760	14.907
0.00013100	0.038739	14.851
0.00013050	0.038694	14.796
0.00013000	0.038628	14.740
0.00012950	0.038618	14.684
0.00012900	0.038546	14.627
0.00012850	0.038540	14.568
0.00012800	0.038459	14.512
0.00012750	0.038452	14.456
0.00012700	0.038389	14.399
0.00012650	0.038331	14.341
0.00012600	0.038328	14.285
0.00012550	0.038245	14.229
0.00012500	0.038223	14.170
0.00012450	0.038162	14.113
0.00012400	0.038155	14.055
0.00012350	0.038073	13.996
0.00012300	0.038036	13.938
0.00012250	0.038014	13.879
0.00012200	0.037930	13.821
0.00012150	0.037921	13.763
0.00012100	0.037869	13.704
0.00012050	0.037823	13.645
0.00012000	0.037761	13.586
0.00011950	0.037742	13.527
0.00011900	0.037660	13.467
0.00011850	0.037651	13.406
0.00011800	0.037565	13.347
0.00011750	0.037563	13.288
0.00011700	0.037474	13.227
0.00011650	0.037456	13.167
0.00011600	0.037383	13.108
0.00011550	0.037377	13.049
0.00011500	0.037291	12.988
0.00011450	0.037255	12.927
0.00011400	0.037216	12.865
0.00011350	0.037138	12.803
0.00011300	0.037133	12.743
0.00011250	0.037039	12.684
0.00011200	0.036999	12.624
0.00011150	0.036988	12.563
0.00011100	0.036905	12.501
0.00011050	0.036876	12.439
0.00011000	0.036812	12.379
0.00010950	0.036748	12.318
0.00010900	0.036734	12.256
0.00010850	0.036637	12.192
0.00010800	0.036626	12.131
0.00010750	0.036554	12.070
0.00010700	0.036537	12.009
0.00010650	0.036435	11.948
0.00010600	0.036422	11.887
0.00010550	0.036360	11.824
0.00010500	0.036280	11.763
0.00010450	0.036271	11.700
0.00010400	0.036169	11.638
0.00010350	0.036148	11.573
0.00010300	0.036088	11.510
0.00010250	0.036063	11.449
0.00010200	0.035963	11.387
0.00010150	0.035929	11.326
0.00010100	0.035880	11.263
0.00010050	0.035790	11.202
1.0000e-04	0.035752	11.040
		
1.0000e-04	0.035672	10.979
9.9800e-05	0.035745	10.989
9.9600e-05	0.035669	10.996
9.9400e-05	0.035703	10.988
9.9200e-05	0.035624	10.971
9.9000e-05	0.035654	10.948
9.8800e-05	0.035588	10.924
9.8600e-05	0.035614	10.899
9.8400e-05	0.035537	10.874
9.8200e-05	0.035556	10.849
9.8000e-05	0.035527	10.824
9.7800e-05	0.035469	10.799
9.7600e-05	0.035499	10.774
9.7400e-05	0.035423	10.749
9.7200e-05	0.035428	10.724
9.7000e-05	0.035418	10.699
9.6800e-05	0.035350	10.674
9.6600e-05	0.035340	10.648
9.6400e-05	0.035332	10.623
9.6200e-05	0.035321	10.598
9.6000e-05	0.035258	10.573
9.5800e-05	0.035291	10.548
9.5600e-05	0.035212	10.523
9.5400e-05	0.035219	10.498
9.5200e-05	0.035196	10.473
9.5000e-05	0.035144	10.448
9.4800e-05	0.035121	10.423
9.4600e-05	0.035120	10.397
9.4400e-05	0.035115	10.372
9.4200e-05	0.035042	10.348
9.4000e-05	0.035074	10.322
9.3800e-05	0.035014	10.296
9.3600e-05	0.034986	10.272
9.3400e-05	0.034999	10.247
9.3200e-05	0.034920	10.222
9.3000e-05	0.034952	10.196
9.2800e-05	0.034874	10.171
9.2600e-05	0.034897	10.146
9.2400e-05	0.034860	10.121
9.2200e-05	0.034800	10.096
9.2000e-05	0.034834	10.071
9.1800e-05	0.034757	10.045
9.1600e-05	0.034760	10.020
9.1400e-05	0.034705	9.9952
9.1200e-05	0.034735	9.9693
9.1000e-05	0.034669	9.9442
9.0800e-05	0.034644	9.9194
9.0600e-05	0.034661	9.8941
9.0400e-05	0.034575	9.8685
9.0200e-05	0.034598	9.8438
9.0000e-05	0.034548	9.8189
8.9800e-05	0.034514	9.7936
8.9600e-05	0.034476	9.7687
8.9400e-05	0.034506	9.7428
8.9200e-05	0.034444	9.7178
8.9000e-05	0.034415	9.6924
8.8800e-05	0.034430	9.6676
8.8600e-05	0.034345	9.6422
8.8400e-05	0.034368	9.6170
8.8200e-05	0.034329	9.5918
8.8000e-05	0.034268	9.5662
8.7800e-05	0.034302	9.5410
8.7600e-05	0.034245	9.5161
8.7400e-05	0.034244	9.4910
8.7200e-05	0.034163	9.4662
8.7000e-05	0.034190	9.4411
8.6800e-05	0.034135	9.4160
8.6600e-05	0.034105	9.3910
8.6400e-05	0.034115	9.3660
8.6200e-05	0.034030	9.3410
8.6000e-05	0.034070	9.3148
8.5800e-05	0.034006	9.2895
8.5600e-05	0.034013	9.2642
8.5400e-05	0.033923	9.2389
8.5200e-05	0.033953	9.2140
8.5000e-05	0.033891	9.1888
8.4800e-05	0.033862	9.1636
8.4600e-05	0.033875	9.1385
8.4400e-05	0.033788	9.1134
8.4200e-05	0.033802	9.0884
8.4000e-05	0.033743	9.0637
8.3800e-05	0.033774	9.0385
8.3600e-05	0.033686	9.0132
8.3400e-05	0.033688	8.9878
8.3200e-05	0.033667	8.9624
8.3000e-05	0.033600	8.9364
8.2800e-05	0.033635	8.9116
8.2600e-05	0.033550	8.8867
8.2400e-05	0.033540	8.8615
8.2200e-05	0.033487	8.8363
8.2000e-05	0.033524	8.8115
8.1800e-05	0.033436	8.7857
8.1600e-05	0.033439	8.7622
8.1400e-05	0.033417	8.7384
8.1200e-05	0.033344	8.7140
8.1000e-05	0.033324	8.6891
8.0800e-05	0.033312	8.6645
8.0600e-05	0.033316	8.6394
8.0400e-05	0.033224	8.6145
8.0200e-05	0.033217	8.5889
8.0000e-05	0.033189	8.5637
7.9800e-05	0.033208	8.5386
7.9600e-05	0.033113	8.5136
7.9400e-05	0.033130	8.4888
7.9200e-05	0.033056	8.4638
7.9000e-05	0.033092	8.4385
7.8800e-05	0.032990	8.4141
7.8600e-05	0.032979	8.3895
7.8400e-05	0.032964	8.3645
7.8200e-05	0.032936	8.3394
7.8000e-05	0.032947	8.3145
7.7800e-05	0.032848	8.2886
7.7600e-05	0.032862	8.2635
7.7400e-05	0.032823	8.2391
7.7200e-05	0.032829	8.2146
7.7000e-05	0.032746	8.1900
7.6800e-05	0.032715	8.1648
7.6600e-05	0.032663	8.1396
7.6400e-05	0.032691	8.0899
7.6200e-05	0.032612	8.0834
7.6000e-05	0.032573	8.0680
7.5800e-05	0.032597	8.0470
7.5600e-05	0.032532	8.0229
7.5400e-05	0.032519	7.9988
7.5200e-05	0.032481	7.9742
7.5000e-05	0.032430	7.9491
7.4800e-05	0.032432	7.9243
7.4600e-05	0.032369	7.8993
7.4400e-05	0.032376	7.8746
7.4200e-05	0.032291	7.8498
7.4000e-05	0.032315	7.8246
7.3800e-05	0.032235	7.7996
7.3600e-05	0.032256	7.7749
7.3400e-05	0.032159	7.7497
7.3200e-05	0.032191	7.7248
7.3000e-05	0.032099	7.7003
7.2800e-05	0.032128	7.6756
7.2600e-05	0.032031	7.6513
7.2400e-05	0.031996	7.6262
7.2200e-05	0.032044	7.6013
7.2000e-05	0.031931	7.5768
7.1800e-05	0.031970	7.5521
7.1600e-05	0.031871	7.5264
7.1400e-05	0.031900	7.5016
7.1200e-05	0.031794	7.4777
7.1000e-05	0.031836	7.4533
7.0800e-05	0.031813	7.4287
7.0600e-05	0.031695	7.4043
7.0400e-05	0.031744	7.3795
7.0200e-05	0.031625	7.3541
7.0000e-05	0.031676	7.3295
6.9800e-05	0.031555	7.3050
6.9600e-05	0.031605	7.2797
6.9400e-05	0.031492	7.2548
6.9200e-05	0.031535	7.2305
6.9000e-05	0.031506	7.2061
6.8800e-05	0.031392	7.1818
6.8600e-05	0.031407	7.1576
6.8400e-05	0.031381	7.1328
6.8200e-05	0.031283	7.1078
6.8000e-05	0.031329	7.0831
6.7800e-05	0.031232	7.0585
6.7600e-05	0.031203	7.0336
6.7400e-05	0.031214	7.0088
6.7200e-05	0.031180	6.9847
6.7000e-05	0.031096	6.9603
6.6800e-05	0.031052	6.9360
6.6600e-05	0.031083	6.9114
6.6400e-05	0.030957	6.8871
6.6200e-05	0.030989	6.8622
6.6000e-05	0.030921	6.8374
6.5800e-05	0.030851	6.8132
6.5600e-05	0.030900	6.7889
6.5400e-05	0.030778	6.7645
6.5200e-05	0.030802	6.7403
6.5000e-05	0.030700	6.7155
6.4800e-05	0.030753	6.6912
6.4600e-05	0.030658	6.6667
6.4400e-05	0.030606	6.6428
6.4200e-05	0.030632	6.6182
6.4000e-05	0.030509	6.5939
6.3800e-05	0.030561	6.5695
6.3600e-05	0.030458	6.5450
6.3400e-05	0.030420	6.5208
6.3200e-05	0.030452	6.4967
6.3000e-05	0.030331	6.4724
6.2800e-05	0.030377	6.4476
6.2600e-05	0.030246	6.4236
6.2400e-05	0.030241	6.3997
6.2200e-05	0.030258	6.3752
6.2000e-05	0.030141	6.3507
6.1800e-05	0.030125	6.3265
6.1600e-05	0.030115	6.3017
6.1400e-05	0.030002	6.2778
6.1200e-05	0.030048	6.2542
6.1000e-05	0.029953	6.2301
6.0800e-05	0.029983	6.2055
6.0600e-05	0.029847	6.1812
6.0400e-05	0.029856	6.1577
6.0200e-05	0.029840	6.1335
6.0000e-05	0.029718	6.1094
5.9800e-05	0.029776	6.0852
5.9600e-05	0.029680	6.0615
5.9400e-05	0.029620	6.0376
5.9200e-05	0.029556	6.0131
5.9000e-05	0.029541	5.9892
5.8800e-05	0.029567	5.9648
5.8600e-05	0.029426	5.9407
5.8400e-05	0.029482	5.9166
5.8200e-05	0.029346	5.8929
5.8000e-05	0.029404	5.8693
5.7800e-05	0.029259	5.8452
5.7600e-05	0.029306	5.8213
5.7400e-05	0.029180	5.7978
5.7200e-05	0.029169	5.7738
5.7000e-05	0.029122	5.7500
5.6800e-05	0.029091	5.7263
5.6600e-05	0.029015	5.7024
5.6400e-05	0.029059	5.6786
5.6200e-05	0.028911	5.6538
5.6000e-05	0.028912	5.6302
5.5800e-05	0.028894	5.6063
5.5600e-05	0.028884	5.5827
5.5400e-05	0.028739	5.5591
5.5200e-05	0.028727	5.5350
5.5000e-05	0.028741	5.5113
5.4800e-05	0.028605	5.4875
5.4600e-05	0.028589	5.4636
5.4400e-05	0.028580	5.4397
5.4200e-05	0.028453	5.4162
5.4000e-05	0.028506	5.3925
5.3800e-05	0.028380	5.3692
5.3600e-05	0.028423	5.3455
5.3400e-05	0.028264	5.3218
5.3200e-05	0.028312	5.2982
5.3000e-05	0.028188	5.2746
5.2800e-05	0.028151	5.2510
5.2600e-05	0.028169	5.2272
5.2400e-05	0.028143	5.2035
5.2200e-05	0.028062	5.1800
5.2000e-05	0.028043	5.1566
5.1800e-05	0.027887	5.1328
5.1600e-05	0.027916	5.1093
5.1400e-05	0.027817	5.0857
5.1200e-05	0.027834	5.0616
5.1000e-05	0.027697	5.0383
5.0800e-05	0.027735	5.0146
5.0600e-05	0.027580	4.9915
5.0400e-05	0.027649	4.9679
5.0200e-05	0.027472	4.9448
5.0000e-05	0.027547	4.9217
4.9800e-05	0.027369	4.8978
4.9600e-05	0.027431	4.8746
4.9400e-05	0.027283	4.8509
4.9200e-05	0.027281	4.8276
4.9000e-05	0.027192	4.8040
4.8800e-05	0.027182	4.7808
4.8600e-05	0.027136	4.7574
4.8400e-05	0.027053	4.7347
4.8200e-05	0.026996	4.7117
4.8000e-05	0.026975	4.6879
4.7800e-05	0.026895	4.6644
4.7600e-05	0.026870	4.6413
4.7400e-05	0.026756	4.6177
4.7200e-05	0.026754	4.5946
4.7000e-05	0.026756	4.5717
4.6800e-05	0.026571	4.5488
4.6600e-05	0.026643	4.5258
4.6400e-05	0.026670	4.5152
4.6200e-05	0.026535	4.5106
4.6000e-05	0.026561	4.4966
4.5800e-05	0.026420	4.4769
4.5600e-05	0.026448	4.4554
4.5400e-05	0.026311	4.4334
4.5200e-05	0.026334	4.4106
4.5000e-05	0.026200	4.3873
4.4800e-05	0.026160	4.3644
4.4600e-05	0.026140	4.3418
4.4400e-05	0.026052	4.3190
4.4200e-05	0.026038	4.2966
4.4000e-05	0.025915	4.2735
4.3800e-05	0.025921	4.2507
4.3600e-05	0.025796	4.2274
4.3400e-05	0.025810	4.2050
4.3200e-05	0.025669	4.1829
4.3000e-05	0.025648	4.1601
4.2800e-05	0.025627	4.1376
4.2600e-05	0.025489	4.1148
4.2400e-05	0.025519	4.0922
4.2200e-05	0.025361	4.0694
4.2000e-05	0.025394	4.0466
4.1800e-05	0.025245	4.0241
4.1600e-05	0.025240	4.0014
4.1400e-05	0.025152	3.9789
4.1200e-05	0.025053	3.9563
4.1000e-05	0.025067	3.9338
4.0800e-05	0.024922	3.9118
4.0600e-05	0.024937	3.8899
4.0400e-05	0.024827	3.8673
4.0200e-05	0.024747	3.8451
4.0000e-05	0.024755	3.8231
3.9800e-05	0.024592	3.8008
3.9600e-05	0.024618	3.7783
3.9400e-05	0.024569	3.7562
3.9200e-05	0.024409	3.7339
3.9000e-05	0.024400	3.7119
3.8800e-05	0.024289	3.6897
3.8600e-05	0.024242	3.6675
3.8400e-05	0.024187	3.6457
3.8200e-05	0.024047	3.6237
3.8000e-05	0.024067	3.6021
3.7800e-05	0.023921	3.5795
3.7600e-05	0.023843	3.5576
3.7400e-05	0.023882	3.5360
3.7200e-05	0.023713	3.5141
3.7000e-05	0.023654	3.4920
3.6800e-05	0.023660	3.4701
3.6600e-05	0.023476	3.4484
3.6400e-05	0.023497	3.4267
3.6200e-05	0.023387	3.4046
3.6000e-05	0.023286	3.3828
3.5800e-05	0.023226	3.3611
3.5600e-05	0.023225	3.3393
3.5400e-05	0.023031	3.3179
3.5200e-05	0.023041	3.2967
3.5000e-05	0.022948	3.2754
3.4800e-05	0.022812	3.2538
3.4600e-05	0.022826	3.2327
3.4400e-05	0.022668	3.2112
3.4200e-05	0.022658	3.1894
3.4000e-05	0.022551	3.1683
3.3800e-05	0.022415	3.1475
3.3600e-05	0.022440	3.1269
3.3400e-05	0.022243	3.1057
3.3200e-05	0.022287	3.0847
3.3000e-05	0.022078	3.0636
3.2800e-05	0.022098	3.0423
3.2600e-05	0.021937	3.0216
3.2400e-05	0.021845	3.0011
3.2200e-05	0.021815	2.9803
3.2000e-05	0.021735	2.9594
3.1800e-05	0.021613	2.9386
3.1600e-05	0.021593	2.9181
3.1400e-05	0.021417	2.8976
3.1200e-05	0.021410	2.8770
3.1000e-05	0.021402	2.8454
3.0800e-05	0.021271	2.8411
3.0600e-05	0.021221	2.8285
3.0400e-05	0.021139	2.8108
3.0200e-05	0.021021	2.7918
3.0000e-05	0.020965	2.7719
2.9800e-05	0.020810	2.7522
2.9600e-05	0.020788	2.7323
2.9400e-05	0.020639	2.7120
2.9200e-05	0.020603	2.6922
2.9000e-05	0.020444	2.6723
2.8800e-05	0.020423	2.6524
2.8600e-05	0.020306	2.6327
2.8400e-05	0.020193	2.6131
2.8200e-05	0.020111	2.5938
2.8000e-05	0.020000	2.5745
2.7800e-05	0.019921	2.5555
2.7600e-05	0.019805	2.5365
2.7400e-05	0.019702	2.5176
2.7200e-05	0.019616	2.4987
2.7000e-05	0.019523	2.4800
2.6800e-05	0.019395	2.4609
2.6600e-05	0.019317	2.4420
2.6400e-05	0.019221	2.4236
2.6200e-05	0.019063	2.4054
2.6000e-05	0.019012	2.3869
2.5800e-05	0.018865	2.3689
2.5600e-05	0.018819	2.3507
2.5400e-05	0.018634	2.3327
2.5200e-05	0.018594	2.3150
2.5000e-05	0.018426	2.2974
2.4800e-05	0.018370	2.2800
2.4600e-05	0.018219	2.2627
2.4400e-05	0.018148	2.2453
2.4200e-05	0.018029	2.2279
2.4000e-05	0.017873	2.2106
2.3800e-05	0.017834	2.1937
2.3600e-05	0.017643	2.1765
2.3400e-05	0.017582	2.1594
2.3200e-05	0.017415	2.1430
2.3000e-05	0.017384	2.1267
2.2800e-05	0.017163	2.1101
2.2600e-05	0.017154	2.0940
2.2400e-05	0.016914	2.0781
2.2200e-05	0.016901	2.0622
2.2000e-05	0.016663	2.0462
2.1800e-05	0.016660	2.0301
2.1600e-05	0.016413	2.0141
2.1400e-05	0.016402	1.9981
2.1200e-05	0.016185	1.9820
2.1000e-05	0.016132	1.9660
2.0800e-05	0.015967	1.9497
2.0600e-05	0.015867	1.9333
2.0400e-05	0.015664	1.9180
2.0200e-05	0.015645	1.9031
2.0000e-05	0.015385	1.8888
1.9800e-05	0.015358	1.8744
1.9600e-05	0.015151	1.8607
1.9400e-05	0.015040	1.8476
1.9200e-05	0.014946	1.8352
1.9000e-05	0.014865	1.8233
1.8800e-05	0.014682	1.7706
1.8600e-05	0.014550	1.7673
1.8400e-05	0.014460	1.7592
1.8200e-05	0.014264	1.7488
1.8000e-05	0.014154	1.7378
1.7800e-05	0.013992	1.7276
1.7600e-05	0.013864	1.7183
1.7400e-05	0.013702	1.7090
1.7200e-05	0.013579	1.7003
1.7000e-05	0.013404	1.6915
1.6800e-05	0.013293	1.6826
1.6600e-05	0.013112	1.6740
1.6400e-05	0.012956	1.6657
1.6200e-05	0.012888	1.6574
1.6000e-05	0.012648	1.6498
1.5800e-05	0.012584	1.6425
1.5600e-05	0.012342	1.6355
1.5400e-05	0.012275	1.6286
1.5200e-05	0.012051	1.6221
1.5000e-05	0.011944	1.6168
1.4800e-05	0.011754	1.6120
1.4600e-05	0.011614	1.6074
1.4400e-05	0.011444	1.6026
1.4200e-05	0.011284	1.5980
1.4000e-05	0.011215	1.5933
1.3800e-05	0.010977	1.5885
1.3600e-05	0.010885	1.5834
1.3400e-05	0.010675	1.5783
1.3200e-05	0.010554	1.5733
1.3000e-05	0.010336	1.5686
1.2800e-05	0.010251	1.5639
1.2600e-05	0.010021	1.5595
1.2400e-05	0.0099395	1.5553
1.2200e-05	0.0096940	1.5513
1.2000e-05	0.0095509	1.5473
1.1800e-05	0.0094884	1.5437
1.1600e-05	0.0092282	1.5403
1.1400e-05	0.0091575	1.5369
1.1200e-05	0.0088965	1.5339
1.1000e-05	0.0088286	1.5313
1.0800e-05	0.0085668	1.5291
1.0600e-05	0.0084963	1.5271
1.0400e-05	0.0082721	1.5254
1.0200e-05	0.0081836	1.5236
		
1.0000e-05	0.0080240	1.5197
9.9000e-06	0.0078515	1.5195
9.8000e-06	0.0078456	1.5190
9.7000e-06	0.0077243	1.5184
9.6000e-06	0.0076492	1.5177
9.5000e-06	0.0075930	1.5171
9.4000e-06	0.0074386	1.5165
9.3000e-06	0.0074566	1.5160
9.2000e-06	0.0072715	1.5155
9.1000e-06	0.0072340	1.5151
9.0000e-06	0.0071795	1.5148
8.9000e-06	0.0071028	1.5143
8.8000e-06	0.0069830	1.5138
8.7000e-06	0.0069338	1.5126
8.6000e-06	0.0067785	1.5077
8.5000e-06	0.0067833	1.4999
8.4000e-06	0.0066974	1.4927
8.3000e-06	0.0065912	1.4871
8.2000e-06	0.0064385	1.4827
8.1000e-06	0.0064541	1.4795
8.0000e-06	0.0062818	1.4769
7.9000e-06	0.0062677	1.4751
7.8000e-06	0.0061375	1.4739
7.7000e-06	0.0060442	1.4729
7.6000e-06	0.0060291	1.4719
7.5000e-06	0.0058470	1.4713
7.4000e-06	0.0058070	1.4708
7.3000e-06	0.0057437	1.4705
7.2000e-06	0.0056905	1.4705
7.1000e-06	0.0055250	1.4707
7.0000e-06	0.0055451	1.4709
6.9000e-06	0.0053605	1.4714
6.8000e-06	0.0053468	1.4722
6.7000e-06	0.0052400	1.4728
6.6000e-06	0.0052179	1.4735
6.5000e-06	0.0050379	1.4737
6.4000e-06	0.0050426	1.4697
6.3000e-06	0.0048482	1.4630
6.2000e-06	0.0048706	1.4569
6.1000e-06	0.0046765	1.4525
6.0000e-06	0.0046896	1.4496
5.9000e-06	0.0045168	1.4478
5.8000e-06	0.0044959	1.4468
5.7000e-06	0.0043698	1.4465
5.6000e-06	0.0043681	1.4467
5.5000e-06	0.0041783	1.4473
5.4000e-06	0.0041979	1.4483
5.3000e-06	0.0040292	1.4496
5.2000e-06	0.0039885	1.4513
5.1000e-06	0.0039218	1.4531
5.0000e-06	0.0037905	1.4549
4.9000e-06	0.0037705	1.4570
4.8000e-06	0.0036085	1.4590
4.7000e-06	0.0035231	1.4595
4.6000e-06	0.0035172	1.4517
4.5000e-06	0.0032304	1.4101
4.4000e-06	0.0032253	1.3593
4.3000e-06	0.0030232	1.3239
4.2000e-06	0.0030056	1.3016
4.1000e-06	0.0028390	1.2888
4.0000e-06	0.0024068	1.2821
3.9000e-06	0.0024241	1.2800
3.8000e-06	0.0022790	1.2813
3.7000e-06	0.0022682	1.2853
3.6000e-06	0.0022369	1.2924
3.5000e-06	0.0021224	1.3025
3.4000e-06	0.0021062	1.3160
3.3000e-06	0.0020691	1.3321
3.2000e-06	0.0020470	1.3484
3.1000e-06	0.0019305	1.3644
3.0000e-06	0.0019675	1.3809
2.9000e-06	0.0018793	1.3988
2.8000e-06	0.0017852	1.4181
2.7000e-06	0.0018125	1.4391
2.6000e-06	0.0017160	1.4630
2.5000e-06	0.0016429	1.4885
2.4000e-06	0.0016240	1.5161
2.3000e-06	0.0015754	1.5454
2.2000e-06	0.0014601	1.5782
2.1000e-06	0.0014668	1.6134
2.0000e-06	0.0013275	1.6502
1.9000e-06	0.0013473	1.6904
1.8000e-06	0.0012108	1.7985
1.7000e-06	0.0012317	1.8112
1.6000e-06	0.0010901	1.8444
1.5000e-06	0.0011169	1.8940
1.4000e-06	0.0010671	1.9504
1.3000e-06	0.00098471	2.0151
1.2000e-06	0.00093169	2.0901
1.1000e-06	0.00088130	2.3086
1.0000e-06	0.00078778	2.3284
9.0000e-07	0.00072954	2.3810
8.0000e-07	0.00074186	2.5716
7.0000e-07	0.00071823	2.6600
6.0000e-07	0.00052395	2.3335


==> Fig6_70K.TXT <==
I	V	dIdV_70K
0.00083500	0.13156	6.1476
0.00083450	0.13152	6.1488
0.00083400	0.13147	6.1512
0.00083350	0.13127	6.1542
0.00083300	0.13125	6.1571
0.00083250	0.13107	6.1609
0.00083200	0.13104	6.1644
0.00083150	0.13088	6.1681
0.00083100	0.13081	6.1721
0.00083050	0.13069	6.1751
0.00083000	0.13059	6.1791
0.00082950	0.13047	6.1826
0.00082900	0.13046	6.1864
0.00082850	0.13028	6.1897
0.00082800	0.13024	6.1935
0.00082750	0.13010	6.1967
0.00082700	0.12999	6.2006
0.00082650	0.12993	6.2045
0.00082600	0.12977	6.2080
0.00082550	0.12975	6.2117
0.00082500	0.12967	6.2149
0.00082450	0.12949	6.2188
0.00082400	0.12946	6.2220
0.00082350	0.12928	6.2259
0.00082300	0.12925	6.2294
0.00082250	0.12909	6.2336
0.00082200	0.12900	6.2371
0.00082150	0.12893	6.2409
0.00082100	0.12879	6.2441
0.00082050	0.12874	6.2482
0.00082000	0.12858	6.2520
0.00081950	0.12848	6.2555
0.00081900	0.12848	6.2589
0.00081850	0.12828	6.2627
0.00081800	0.12826	6.2666
0.00081750	0.12808	6.2701
0.00081700	0.12806	6.2737
0.00081650	0.12789	6.2774
0.00081600	0.12785	6.2806
0.00081550	0.12771	6.2849
0.00081500	0.12769	6.2892
0.00081450	0.12750	6.2924
0.00081400	0.12749	6.2964
0.00081350	0.12729	6.2998
0.00081300	0.12729	6.3038
0.00081250	0.12709	6.3069
0.00081200	0.12709	6.3110
0.00081150	0.12689	6.3143
0.00081100	0.12689	6.3184
0.00081050	0.12670	6.3220
0.00081000	0.12670	6.3254
0.00080950	0.12658	6.3291
0.00080900	0.12644	6.3326
0.00080850	0.12637	6.3362
0.00080800	0.12624	6.3398
0.00080750	0.12617	6.3436
0.00080700	0.12605	6.3470
0.00080650	0.12596	6.3514
0.00080600	0.12587	6.3553
0.00080550	0.12583	6.3588
0.00080500	0.12563	6.3628
0.00080450	0.12563	6.3662
0.00080400	0.12544	6.3699
0.00080350	0.12544	6.3734
0.00080300	0.12524	6.3768
0.00080250	0.12523	6.3811
0.00080200	0.12505	6.3844
0.00080150	0.12498	6.3885
0.00080100	0.12491	6.3919
0.00080050	0.12480	6.3960
0.00080000	0.12472	6.3993
0.00079950	0.12459	6.4033
0.00079900	0.12454	6.4068
0.00079850	0.12441	6.4109
0.00079800	0.12432	6.4142
0.00079750	0.12423	6.4183
0.00079700	0.12411	6.4218
0.00079650	0.12401	6.4258
0.00079600	0.12399	6.4288
0.00079550	0.12380	6.4325
0.00079500	0.12379	6.4366
0.00079450	0.12361	6.4403
0.00079400	0.12360	6.4442
0.00079350	0.12342	6.4475
0.00079300	0.12340	6.4513
0.00079250	0.12333	6.4550
0.00079200	0.12313	6.4590
0.00079150	0.12313	6.4623
0.00079100	0.12294	6.4662
0.00079050	0.12293	6.4702
0.00079000	0.12275	6.4741
0.00078950	0.12274	6.4778
0.00078900	0.12255	6.4811
0.00078850	0.12255	6.4854
0.00078800	0.12243	6.4891
0.00078750	0.12232	6.4929
0.00078700	0.12222	6.4964
0.00078650	0.12213	6.5005
0.00078600	0.12203	6.5040
0.00078550	0.12192	6.5080
0.00078500	0.12186	6.5115
0.00078450	0.12175	6.5153
0.00078400	0.12166	6.5188
0.00078350	0.12152	6.5226
0.00078300	0.12148	6.5266
0.00078250	0.12135	6.5301
0.00078200	0.12129	6.5342
0.00078150	0.12118	6.5377
0.00078100	0.12107	6.5418
0.00078050	0.12100	6.5454
0.00078000	0.12087	6.5496
0.00077950	0.12080	6.5530
0.00077900	0.12068	6.5563
0.00077850	0.12065	6.5603
0.00077800	0.12047	6.5641
0.00077750	0.12046	6.5682
0.00077700	0.12029	6.5716
0.00077650	0.12027	6.5751
0.00077600	0.12009	6.5792
0.00077550	0.12007	6.5827
0.00077500	0.11991	6.5869
0.00077450	0.11990	6.5904
0.00077400	0.11972	6.5941
0.00077350	0.11964	6.5984
0.00077300	0.11962	6.6018
0.00077250	0.11945	6.6063
0.00077200	0.11941	6.6099
0.00077150	0.11929	6.6133
0.00077100	0.11921	6.6173
0.00077050	0.11909	6.6209
0.00077000	0.11905	6.6250
0.00076950	0.11888	6.6286
0.00076900	0.11882	6.6319
0.00076850	0.11875	6.6362
0.00076800	0.11865	6.6398
0.00076750	0.11856	6.6442
0.00076700	0.11843	6.6475
0.00076650	0.11840	6.6509
0.00076600	0.11822	6.6553
0.00076550	0.11822	6.6586
0.00076500	0.11812	6.6626
0.00076450	0.11798	6.6662
0.00076400	0.11794	6.6700
0.00076350	0.11779	6.6744
0.00076300	0.11771	6.6779
0.00076250	0.11761	6.6823
0.00076200	0.11752	6.6855
0.00076150	0.11746	6.6893
0.00076100	0.11732	6.6934
0.00076050	0.11727	6.6969
0.00076000	0.11713	6.7011
0.00075950	0.11711	6.7047
0.00075900	0.11703	6.7082
0.00075850	0.11684	6.7125
0.00075800	0.11684	6.7159
0.00075750	0.11665	6.7204
0.00075700	0.11665	6.7237
0.00075650	0.11647	6.7271
0.00075600	0.11647	6.7315
0.00075550	0.11628	6.7353
0.00075500	0.11629	6.7389
0.00075450	0.11610	6.7429
0.00075400	0.11602	6.7464
0.00075350	0.11598	6.7507
0.00075300	0.11586	6.7541
0.00075250	0.11580	6.7577
0.00075200	0.11565	6.7614
0.00075150	0.11564	6.7655
0.00075100	0.11546	6.7692
0.00075050	0.11546	6.7730
0.00075000	0.11538	6.7769
0.00074950	0.11520	6.7807
0.00074900	0.11518	6.7843
0.00074850	0.11501	6.7885
0.00074800	0.11500	6.7921
0.00074750	0.11482	6.7966
0.00074700	0.11481	6.8002
0.00074650	0.11465	6.8037
0.00074600	0.11462	6.8079
0.00074550	0.11448	6.8114
0.00074500	0.11438	6.8151
0.00074450	0.11437	6.8193
0.00074400	0.11423	6.8231
0.00074350	0.11412	6.8267
0.00074300	0.11409	6.8312
0.00074250	0.11392	6.8348
0.00074200	0.11391	6.8391
0.00074150	0.11374	6.8427
0.00074100	0.11370	6.8463
0.00074050	0.11362	6.8505
0.00074000	0.11353	6.8538
0.00073950	0.11341	6.8576
0.00073900	0.11337	6.8617
0.00073850	0.11320	6.8656
0.00073800	0.11318	6.8692
0.00073750	0.11304	6.8735
0.00073700	0.11299	6.8771
0.00073650	0.11287	6.8808
0.00073600	0.11283	6.8842
0.00073550	0.11269	6.8885
0.00073500	0.11260	6.8924
0.00073450	0.11254	6.8961
0.00073400	0.11240	6.9005
0.00073350	0.11236	6.9044
0.00073300	0.11222	6.9076
0.00073250	0.11218	6.9117
0.00073200	0.11206	6.9156
0.00073150	0.11202	6.9200
0.00073100	0.11188	6.9234
0.00073050	0.11181	6.9272
0.00073000	0.11173	6.9305
0.00072950	0.11159	6.9352
0.00072900	0.11158	6.9388
0.00072850	0.11142	6.9428
0.00072800	0.11135	6.9470
0.00072750	0.11131	6.9504
0.00072700	0.11117	6.9541
0.00072650	0.11114	6.9575
0.00072600	0.11097	6.9619
0.00072550	0.11097	6.9656
0.00072500	0.11080	6.9692
0.00072450	0.11074	6.9736
0.00072400	0.11066	6.9773
0.00072350	0.11055	6.9810
0.00072300	0.11052	6.9850
0.00072250	0.11036	6.9891
0.00072200	0.11034	6.9925
0.00072150	0.11018	6.9964
0.00072100	0.11016	7.0007
0.00072050	0.11002	7.0046
0.00072000	0.10994	7.0083
0.00071950	0.10985	7.0121
0.00071900	0.10974	7.0166
0.00071850	0.10973	7.0202
0.00071800	0.10957	7.0237
0.00071750	0.10955	7.0283
0.00071700	0.10939	7.0320
0.00071650	0.10937	7.0357
0.00071600	0.10921	7.0392
0.00071550	0.10920	7.0436
0.00071500	0.10902	7.0474
0.00071450	0.10902	7.0514
0.00071400	0.10894	7.0548
0.00071350	0.10877	7.0594
0.00071300	0.10876	7.0631
0.00071250	0.10859	7.0676
0.00071200	0.10858	7.0714
0.00071150	0.10842	7.0752
0.00071100	0.10841	7.0787
0.00071050	0.10824	7.0821
0.00071000	0.10823	7.0862
0.00070950	0.10816	7.0905
0.00070900	0.10799	7.0942
0.00070850	0.10798	7.0980
0.00070800	0.10781	7.1023
0.00070750	0.10780	7.1058
0.00070700	0.10763	7.1097
0.00070650	0.10763	7.1137
0.00070600	0.10747	7.1183
0.00070550	0.10745	7.1216
0.00070500	0.10730	7.1257
0.00070450	0.10726	7.1291
0.00070400	0.10720	7.1337
0.00070350	0.10703	7.1373
0.00070300	0.10702	7.1408
0.00070250	0.10685	7.1448
0.00070200	0.10684	7.1492
0.00070150	0.10668	7.1532
0.00070100	0.10667	7.1568
0.00070050	0.10652	7.1604
0.00070000	0.10649	7.1647
0.00069950	0.10643	7.1689
0.00069900	0.10626	7.1723
0.00069850	0.10625	7.1771
0.00069800	0.10607	7.1808
0.00069750	0.10606	7.1846
0.00069700	0.10594	7.1882
0.00069650	0.10585	7.1917
0.00069600	0.10579	7.1953
0.00069550	0.10566	7.2002
0.00069500	0.10564	7.2039
0.00069450	0.10556	7.2078
0.00069400	0.10540	7.2125
0.00069350	0.10537	7.2159
0.00069300	0.10525	7.2196
0.00069250	0.10517	7.2231
0.00069200	0.10508	7.2270
0.00069150	0.10499	7.2306
0.00069100	0.10495	7.2352
0.00069050	0.10478	7.2393
0.00069000	0.10478	7.2430
0.00068950	0.10470	7.2468
0.00068900	0.10458	7.2512
0.00068850	0.10447	7.2551
0.00068800	0.10444	7.2592
0.00068750	0.10428	7.2627
0.00068700	0.10427	7.2678
0.00068650	0.10412	7.2714
0.00068600	0.10410	7.2750
0.00068550	0.10395	7.2786
0.00068500	0.10391	7.2834
0.00068450	0.10380	7.2871
0.00068400	0.10376	7.2907
0.00068350	0.10361	7.2942
0.00068300	0.10359	7.2977
0.00068250	0.10343	7.3018
0.00068200	0.10343	7.3063
0.00068150	0.10326	7.3101
0.00068100	0.10326	7.3139
0.00068050	0.10309	7.3180
0.00068000	0.10308	7.3216
0.00067950	0.10300	7.3259
0.00067900	0.10287	7.3295
0.00067850	0.10281	7.3338
0.00067800	0.10272	7.3375
0.00067750	0.10261	7.3410
0.00067700	0.10258	7.3452
0.00067650	0.10243	7.3499
0.00067600	0.10240	7.3536
0.00067550	0.10226	7.3571
0.00067500	0.10218	7.3607
0.00067450	0.10217	7.3649
0.00067400	0.10200	7.3692
0.00067350	0.10200	7.3731
0.00067300	0.10183	7.3767
0.00067250	0.10183	7.3803
0.00067200	0.10167	7.3840
0.00067150	0.10166	7.3879
0.00067100	0.10151	7.3929
0.00067050	0.10148	7.3965
0.00067000	0.10134	7.4005
0.00066950	0.10125	7.4054
0.00066900	0.10125	7.4090
0.00066850	0.10109	7.4124
0.00066800	0.10108	7.4164
0.00066750	0.10092	7.4203
0.00066700	0.10090	7.4240
0.00066650	0.10076	7.4278
0.00066600	0.10072	7.4315
0.00066550	0.10061	7.4358
0.00066500	0.10057	7.4396
0.00066450	0.10050	7.4440
0.00066400	0.10035	7.4479
0.00066350	0.10033	7.4517
0.00066300	0.10018	7.4555
0.00066250	0.10015	7.4598
0.00066200	0.10003	7.4642
0.00066150	0.099972	7.4681
0.00066100	0.099849	7.4720
0.00066050	0.099829	7.4757
0.00066000	0.099673	7.4795
0.00065950	0.099629	7.4832
0.00065900	0.099552	7.4869
0.00065850	0.099462	7.4916
0.00065800	0.099382	7.4954
0.00065750	0.099296	7.4990
0.00065700	0.099228	7.5033
0.00065650	0.099117	7.5074
0.00065600	0.099056	7.5112
0.00065550	0.098938	7.5155
0.00065500	0.098890	7.5193
0.00065450	0.098815	7.5232
0.00065400	0.098734	7.5271
0.00065350	0.098627	7.5309
0.00065300	0.098588	7.5349
0.00065250	0.098454	7.5386
0.00065200	0.098430	7.5421
0.00065150	0.098284	7.5463
0.00065100	0.098262	7.5510
0.00065050	0.098199	7.5548
0.00065000	0.098032	7.5586
0.00064950	0.098025	7.5626
0.00064900	0.097868	7.5666
0.00064850	0.097865	7.5703
0.00064800	0.097703	7.5743
0.00064750	0.097699	7.5788
0.00064700	0.097549	7.5825
0.00064650	0.097509	7.5861
0.00064600	0.097411	7.5903
0.00064550	0.097333	7.5939
0.00064500	0.097278	7.5978
0.00064450	0.097163	7.6020
0.00064400	0.097108	7.6060
0.00064350	0.096989	7.6098
0.00064300	0.096966	7.6144
0.00064250	0.096807	7.6183
0.00064200	0.096807	7.6221
0.00064150	0.096731	7.6259
0.00064100	0.096569	7.6298
0.00064050	0.096568	7.6339
0.00064000	0.096410	7.6377
0.00063950	0.096388	7.6414
0.00063900	0.096251	7.6459
0.00063850	0.096232	7.6505
0.00063800	0.096089	7.6541
0.00063750	0.096068	7.6581
0.00063700	0.095918	7.6620
0.00063650	0.095851	7.6658
0.00063600	0.095830	7.6697
0.00063550	0.095703	7.6736
0.00063500	0.095646	7.6776
0.00063450	0.095560	7.6815
0.00063400	0.095473	7.6853
0.00063350	0.095404	7.6902
0.00063300	0.095364	7.6941
0.00063250	0.095205	7.6980
0.00063200	0.095197	7.7019
0.00063150	0.095040	7.7058
0.00063100	0.095029	7.7098
0.00063050	0.094893	7.7137
0.00063000	0.094839	7.7176
0.00062950	0.094741	7.7216
0.00062900	0.094695	7.7265
0.00062850	0.094580	7.7299
0.00062800	0.094520	7.7339
0.00062750	0.094423	7.7381
0.00062700	0.094323	7.7419
0.00062650	0.094311	7.7457
0.00062600	0.094163	7.7496
0.00062550	0.094157	7.7533
0.00062500	0.093998	7.7572
0.00062450	0.093994	7.7612
0.00062400	0.093839	7.7651
0.00062350	0.093833	7.7691
0.00062300	0.093767	7.7731
0.00062250	0.093609	7.7782
0.00062200	0.093600	7.7822
0.00062150	0.093438	7.7862
0.00062100	0.093438	7.7898
0.00062050	0.093285	7.7938
0.00062000	0.093271	7.7972
0.00061950	0.093126	7.8013
0.00061900	0.093059	7.8052
0.00061850	0.093044	7.8093
0.00061800	0.092900	7.8133
0.00061750	0.092871	7.8172
0.00061700	0.092751	7.8210
0.00061650	0.092691	7.8248
0.00061600	0.092584	7.8284
0.00061550	0.092563	7.8324
0.00061500	0.092416	7.8366
0.00061450	0.092377	7.8406
0.00061400	0.092305	7.8450
0.00061350	0.092202	7.8488
0.00061300	0.092180	7.8520
0.00061250	0.092016	7.8568
0.00061200	0.092017	7.8609
0.00061150	0.091864	7.8644
0.00061100	0.091857	7.8688
0.00061050	0.091712	7.8727
0.00061000	0.091640	7.8761
0.00060950	0.091634	7.8802
0.00060900	0.091473	7.8843
0.00060850	0.091464	7.8884
0.00060800	0.091334	7.8919
0.00060750	0.091287	7.8958
0.00060700	0.091187	7.9000
0.00060650	0.091111	7.9042
0.00060600	0.091064	7.9084
0.00060550	0.090960	7.9124
0.00060500	0.090903	7.9157
0.00060450	0.090800	7.9198
0.00060400	0.090745	7.9239
0.00060350	0.090637	7.9281
0.00060300	0.090578	7.9320
0.00060250	0.090509	7.9357
0.00060200	0.090401	7.9397
0.00060150	0.090371	7.9439
0.00060100	0.090282	7.9479
0.00060050	0.090165	7.9522
0.00060000	0.090133	7.9555
0.00059950	0.090009	7.9597
0.00059900	0.089976	7.9650
0.00059850	0.089856	7.9677
0.00059800	0.089834	7.9714
0.00059750	0.089676	7.9756
0.00059700	0.089679	7.9806
0.00059650	0.089524	7.9835
0.00059600	0.089456	7.9872
0.00059550	0.089444	7.9925
0.00059500	0.089306	7.9961
0.00059450	0.089269	7.9996
0.00059400	0.089161	8.0032
0.00059350	0.089113	8.0084
0.00059300	0.088998	8.0119
0.00059250	0.088954	8.0152
0.00059200	0.088850	8.0203
0.00059150	0.088763	8.0245
0.00059100	0.088754	8.0280
0.00059050	0.088611	8.0312
0.00059000	0.088598	8.0363
0.00058950	0.088446	8.0405
0.00058900	0.088446	8.0431
0.00058850	0.088292	8.0481
0.00058800	0.088288	8.0522
0.00058750	0.088135	8.0556
0.00058700	0.088136	8.0600
0.00058650	0.088057	8.0642
0.00058600	0.087925	8.0685
0.00058550	0.087902	8.0721
0.00058500	0.087772	8.0762
0.00058450	0.087748	8.0802
0.00058400	0.087639	8.0830
0.00058350	0.087586	8.0870
0.00058300	0.087452	8.0923
0.00058250	0.087447	8.0955
0.00058200	0.087301	8.0988
0.00058150	0.087289	8.1042
0.00058100	0.087227	8.1066
0.00058050	0.087080	8.1109
0.00058000	0.087072	8.1147
0.00057950	0.086925	8.1184
0.00057900	0.086914	8.1228
0.00057850	0.086774	8.1262
0.00057800	0.086760	8.1305
0.00057750	0.086611	8.1350
0.00057700	0.086570	8.1389
0.00057650	0.086510	8.1426
0.00057600	0.086417	8.1470
0.00057550	0.086366	8.1507
0.00057500	0.086251	8.1547
0.00057450	0.086204	8.1591
0.00057400	0.086109	8.1627
0.00057350	0.086057	8.1667
0.00057300	0.085939	8.1711
0.00057250	0.085926	8.1752
0.00057200	0.085788	8.1790
0.00057150	0.085762	8.1833
0.00057100	0.085661	8.1872
0.00057050	0.085621	8.1911
0.00057000	0.085507	8.1955
0.00056950	0.085453	8.1991
0.00056900	0.085364	8.2033
0.00056850	0.085298	8.2067
0.00056800	0.085195	8.2111
0.00056750	0.085154	8.2155
0.00056700	0.085071	8.2199
0.00056650	0.084981	8.2235
0.00056600	0.084944	8.2279
0.00056550	0.084821	8.2309
0.00056500	0.084798	8.2357
0.00056450	0.084680	8.2401
0.00056400	0.084638	8.2424
0.00056350	0.084510	8.2481
0.00056300	0.084490	8.2505
0.00056250	0.084436	8.2544
0.00056200	0.084288	8.2590
0.00056150	0.084275	8.2627
0.00056100	0.084135	8.2671
0.00056050	0.084128	8.2711
0.00056000	0.083981	8.2747
0.00055950	0.083982	8.2794
0.00055900	0.083835	8.2830
0.00055850	0.083828	8.2874
0.00055800	0.083755	8.2914
0.00055750	0.083637	8.2955
0.00055700	0.083592	8.2996
0.00055650	0.083478	8.3034
0.00055600	0.083450	8.3072
0.00055550	0.083321	8.3114
0.00055500	0.083290	8.3160
0.00055450	0.083181	8.3190
0.00055400	0.083140	8.3217
0.00055350	0.083041	8.3263
0.00055300	0.083001	8.3307
0.00055250	0.082897	8.3365
0.00055200	0.082854	8.3389
0.00055150	0.082749	8.3422
0.00055100	0.082694	8.3468
0.00055050	0.082589	8.3504
0.00055000	0.082535	8.3545
0.00054950	0.082497	8.3589
0.00054900	0.082366	8.3640
0.00054850	0.082325	8.3675
0.00054800	0.082219	8.3711
0.00054750	0.082189	8.3734
0.00054700	0.082076	8.3776
0.00054650	0.082030	8.3819
0.00054600	0.081936	8.3873
0.00054550	0.081883	8.3913
0.00054500	0.081841	8.3966
0.00054450	0.081702	8.3990
0.00054400	0.081672	8.4022
0.00054350	0.081556	8.4060
0.00054300	0.081523	8.4105
0.00054250	0.081412	8.4146
0.00054200	0.081373	8.4184
0.00054150	0.081252	8.4221
0.00054100	0.081180	8.4277
0.00054050	0.081179	8.4320
0.00054000	0.081032	8.4362
0.00053950	0.081030	8.4406
0.00053900	0.080879	8.4444
0.00053850	0.080874	8.4467
0.00053800	0.080734	8.4513
0.00053750	0.080722	8.4552
0.00053700	0.080589	8.4590
0.00053650	0.080577	8.4634
0.00053600	0.080519	8.4671
0.00053550	0.080373	8.4712
0.00053500	0.080367	8.4754
0.00053450	0.080219	8.4785
0.00053400	0.080219	8.4826
0.00053350	0.080073	8.4865
0.00053300	0.080064	8.4911
0.00053250	0.079930	8.4954
0.00053200	0.079875	8.4983
0.00053150	0.079862	8.5006
0.00053100	0.079716	8.5051
0.00053050	0.079715	8.5100
0.00053000	0.079571	8.5147
0.00052950	0.079563	8.5199
0.00052900	0.079420	8.5224
0.00052850	0.079420	8.5255
0.00052800	0.079277	8.5296
0.00052750	0.079276	8.5321
0.00052700	0.079189	8.5380
0.00052650	0.079098	8.5404
0.00052600	0.079047	8.5445
0.00052550	0.078934	8.5490
0.00052500	0.078909	8.5526
0.00052450	0.078772	8.5565
0.00052400	0.078756	8.5612
0.00052350	0.078646	8.5661
0.00052300	0.078622	8.5709
0.00052250	0.078536	8.5751
0.00052200	0.078439	8.5794
0.00052150	0.078392	8.5832
0.00052100	0.078284	8.5857
0.00052050	0.078261	8.5902
0.00052000	0.078141	8.5949
0.00051950	0.078105	8.5991
0.00051900	0.077992	8.6040
0.00051850	0.077976	8.6069
0.00051800	0.077838	8.6089
0.00051750	0.077786	8.6128
0.00051700	0.077753	8.6177
0.00051650	0.077634	8.6226
0.00051600	0.077618	8.6272
0.00051550	0.077487	8.6312
0.00051500	0.077467	8.6347
0.00051450	0.077343	8.6374
0.00051400	0.077316	8.6407
0.00051350	0.077198	8.6448
0.00051300	0.077171	8.6484
0.00051250	0.077083	8.6533
0.00051200	0.077017	8.6583
0.00051150	0.076949	8.6631
0.00051100	0.076863	8.6671
0.00051050	0.076808	8.6709
0.00051000	0.076719	8.6733
0.00050950	0.076655	8.6771
0.00050900	0.076577	8.6808
0.00050850	0.076510	8.6851
0.00050800	0.076439	8.6899
0.00050750	0.076405	8.6947
0.00050700	0.076292	8.6997
0.00050650	0.076248	8.7033
0.00050600	0.076167	8.7058
0.00050550	0.076073	8.7094
0.00050500	0.076032	8.7136
0.00050450	0.075925	8.7182
0.00050400	0.075881	8.7225
0.00050350	0.075805	8.7252
0.00050300	0.075752	8.7309
0.00050250	0.075656	8.7360
0.00050200	0.075602	8.7385
0.00050150	0.075517	8.7424
0.00050100	0.075472	8.7469
0.00050050	0.075368	8.7506
0.00050000	0.075324	8.7551
0.00049950	0.075224	8.7601
0.00049900	0.075182	8.7638
0.00049850	0.075140	8.7664
0.00049800	0.075005	8.7702
0.00049750	0.074990	8.7740
0.00049700	0.074863	8.7791
0.00049650	0.074844	8.7831
0.00049600	0.074719	8.7882
0.00049550	0.074711	8.7907
0.00049500	0.074651	8.7949
0.00049450	0.074512	8.7989
0.00049400	0.074502	8.8037
0.00049350	0.074366	8.8074
0.00049300	0.074361	8.8113
0.00049250	0.074223	8.8164
0.00049200	0.074220	8.8190
0.00049150	0.074084	8.8237
0.00049100	0.074078	8.8277
0.00049050	0.074014	8.8318
0.00049000	0.073879	8.8356
0.00048950	0.073874	8.8407
0.00048900	0.073733	8.8448
0.00048850	0.073731	8.8475
0.00048800	0.073592	8.8524
0.00048750	0.073590	8.8563
0.00048700	0.073452	8.8603
0.00048650	0.073453	8.8653
0.00048600	0.073373	8.8694
0.00048550	0.073280	8.8719
0.00048500	0.073203	8.8760
0.00048450	0.073142	8.8809
0.00048400	0.073074	8.8851
0.00048350	0.073015	8.8897
0.00048300	0.072909	8.8942
0.00048250	0.072880	8.8981
0.00048200	0.072836	8.9007
0.00048150	0.072695	8.9049
0.00048100	0.072693	8.9094
0.00048050	0.072550	8.9136
0.00048000	0.072549	8.9178
0.00047950	0.072411	8.9226
0.00047900	0.072407	8.9256
0.00047850	0.072274	8.9294
0.00047800	0.072237	8.9338
0.00047750	0.072182	8.9382
0.00047700	0.072117	8.9426
0.00047650	0.072039	8.9466
0.00047600	0.071953	8.9514
0.00047550	0.071895	8.9546
0.00047500	0.071815	8.9586
0.00047450	0.071774	8.9631
0.00047400	0.071658	8.9679
0.00047350	0.071632	8.9718
0.00047300	0.071545	8.9745
0.00047250	0.071508	8.9789
0.00047200	0.071398	8.9833
0.00047150	0.071370	8.9877
0.00047100	0.071259	8.9919
0.00047050	0.071225	8.9957
0.00047000	0.071122	9.0011
0.00046950	0.071091	9.0038
0.00046900	0.070969	9.0079
0.00046850	0.070955	9.0127
0.00046800	0.070907	9.0172
0.00046750	0.070767	9.0212
0.00046700	0.070763	9.0240
0.00046650	0.070625	9.0291
0.00046600	0.070620	9.0332
0.00046550	0.070488	9.0373
0.00046500	0.070478	9.0413
0.00046450	0.070402	9.0457
0.00046400	0.070305	9.0508
0.00046350	0.070267	9.0535
0.00046300	0.070161	9.0574
0.00046250	0.070144	9.0623
0.00046200	0.070014	9.0670
0.00046150	0.070010	9.0709
0.00046100	0.069870	9.0736
0.00046050	0.069871	9.0782
0.00046000	0.069805	9.0830
0.00045950	0.069674	9.0873
0.00045900	0.069669	9.0917
0.00045850	0.069535	9.0969
0.00045800	0.069534	9.0997
0.00045750	0.069400	9.1038
0.00045700	0.069395	9.1080
0.00045650	0.069265	9.1125
0.00045600	0.069228	9.1175
0.00045550	0.069169	9.1219
0.00045500	0.069081	9.1247
0.00045450	0.069050	9.1289
0.00045400	0.068934	9.1341
0.00045350	0.068913	9.1384
0.00045300	0.068798	9.1426
0.00045250	0.068780	9.1468
0.00045200	0.068663	9.1508
0.00045150	0.068647	9.1552
0.00045100	0.068518	9.1592
0.00045050	0.068464	9.1640
0.00045000	0.068455	9.1692
0.00044950	0.068321	9.1720
0.00044900	0.068318	9.1761
0.00044850	0.068185	9.1809
0.00044800	0.068182	9.1860
0.00044750	0.068049	9.1900
0.00044700	0.068049	9.1945
0.00044650	0.067977	9.1982
0.00044600	0.067856	9.2028
0.00044550	0.067850	9.2069
0.00044500	0.067720	9.2113
0.00044450	0.067703	9.2164
0.00044400	0.067595	9.2211
0.00044350	0.067570	9.2240
0.00044300	0.067448	9.2283
0.00044250	0.067445	9.2329
0.00044200	0.067317	9.2381
0.00044150	0.067308	9.2425
0.00044100	0.067177	9.2456
0.00044050	0.067138	9.2521
0.00044000	0.067084	9.2552
0.00043950	0.066995	9.2596
0.00043900	0.066975	9.2641
0.00043850	0.066846	9.2693
0.00043800	0.066841	9.2738
0.00043750	0.066735	9.2767
0.00043700	0.066675	9.2809
0.00043650	0.066628	9.2862
0.00043600	0.066515	9.2911
0.00043550	0.066473	9.2953
0.00043500	0.066451	9.2998
0.00043450	0.066319	9.3054
0.00043400	0.066297	9.3082
0.00043350	0.066234	9.3125
0.00043300	0.066117	9.3172
0.00043250	0.066114	9.3225
0.00043200	0.065987	9.3268
0.00043150	0.065956	9.3312
0.00043100	0.065900	9.3355
0.00043050	0.065839	9.3400
0.00043000	0.065721	9.3456
0.00042950	0.065717	9.3499
0.00042900	0.065593	9.3544
0.00042850	0.065575	9.3579
0.00042800	0.065480	9.3642
0.00042750	0.065408	9.3674
0.00042700	0.065381	9.3722
0.00042650	0.065253	9.3778
0.00042600	0.065203	9.3824
0.00042550	0.065195	9.3878
0.00042500	0.065069	9.3923
0.00042450	0.065042	9.3955
0.00042400	0.064956	9.4022
0.00042350	0.064876	9.4054
0.00042300	0.064863	9.4100
0.00042250	0.064741	9.4157
0.00042200	0.064700	9.4203
0.00042150	0.064647	9.4258
0.00042100	0.064574	9.4305
0.00042050	0.064492	9.4352
0.00042000	0.064470	9.4406
0.00041950	0.064341	9.4446
0.00041900	0.064333	9.4495
0.00041850	0.064223	9.4552
0.00041800	0.064185	9.4600
0.00041750	0.064125	9.4643
0.00041700	0.064012	9.4701
0.00041650	0.064008	9.4748
0.00041600	0.063954	9.4806
0.00041550	0.063826	9.4850
0.00041500	0.063814	9.4908
0.00041450	0.063713	9.4956
0.00041400	0.063651	9.5007
0.00041350	0.063616	9.5045
0.00041300	0.063494	9.5101
0.00041250	0.063492	9.5150
0.00041200	0.063361	9.5207
0.00041150	0.063359	9.5257
0.00041100	0.063294	9.5315
0.00041050	0.063185	9.5361
0.00041000	0.063158	9.5421
0.00040950	0.063055	9.5471
0.00040900	0.063030	9.5527
0.00040850	0.062923	9.5583
0.00040800	0.062894	9.5632
0.00040750	0.062802	9.5690
0.00040700	0.062770	9.5739
0.00040650	0.062683	9.5799
0.00040600	0.062630	9.5849
0.00040550	0.062546	9.5891
0.00040500	0.062511	9.5965
0.00040450	0.062413	9.6018
0.00040400	0.062362	9.6064
0.00040350	0.062316	9.6135
0.00040300	0.062203	9.6193
0.00040250	0.062149	9.6229
0.00040200	0.062140	9.6287
0.00040150	0.062016	9.6357
0.00040100	0.061999	9.6403
0.00040050	0.061901	9.6455
0.00040000	0.061842	9.6533
0.00039950	0.061800	9.6576
0.00039900	0.061697	9.6625
0.00039850	0.061691	9.6686
0.00039800	0.061572	9.6751
0.00039750	0.061509	9.6798
0.00039700	0.061483	9.6858
0.00039650	0.061410	9.6934
0.00039600	0.061315	9.6996
0.00039550	0.061306	9.7046
0.00039500	0.061181	9.7097
0.00039450	0.061172	9.7167
0.00039400	0.061078	9.7229
0.00039350	0.061005	9.7292
0.00039300	0.060962	9.7355
0.00039250	0.060922	9.7414
0.00039200	0.060810	9.7475
0.00039150	0.060801	9.7531
0.00039100	0.060680	9.7592
0.00039050	0.060647	9.7653
0.00039000	0.060585	9.7716
0.00038950	0.060488	9.7779
0.00038900	0.060482	9.7843
0.00038850	0.060379	9.7903
0.00038800	0.060325	9.7977
0.00038750	0.060281	9.8046
0.00038700	0.060198	9.8110
0.00038650	0.060123	9.8174
0.00038600	0.060102	9.8235
0.00038550	0.059979	9.8301
0.00038500	0.059971	9.8364
0.00038450	0.059879	9.8428
0.00038400	0.059818	9.8492
0.00038350	0.059772	9.8573
0.00038300	0.059715	9.8638
0.00038250	0.059608	9.8703
0.00038200	0.059603	9.8768
0.00038150	0.059494	9.8833
0.00038100	0.059449	9.8900
0.00038050	0.059401	9.8967
0.00038000	0.059296	9.9043
0.00037950	0.059248	9.9116
0.00037900	0.059229	9.9184
0.00037850	0.059112	9.9258
0.00037800	0.059105	9.9325
0.00037750	0.058984	9.9391
0.00037700	0.058965	9.9465
0.00037650	0.058885	9.9542
0.00037600	0.058804	9.9620
0.00037550	0.058767	9.9689
0.00037500	0.058726	9.9756
0.00037450	0.058615	9.9834
0.00037400	0.058612	9.9920
0.00037350	0.058495	9.9988
0.00037300	0.058456	10.006
0.00037250	0.058402	10.014
0.00037200	0.058306	10.022
0.00037150	0.058301	10.030
0.00037100	0.058224	10.037
0.00037050	0.058155	10.045
0.00037000	0.058084	10.054
0.00036950	0.058037	10.061
0.00036900	0.057947	10.069
0.00036850	0.057924	10.077
0.00036800	0.057814	10.086
0.00036750	0.057808	10.094
0.00036700	0.057688	10.101
0.00036650	0.057646	10.110
0.00036600	0.057618	10.118
0.00036550	0.057533	10.127
0.00036500	0.057484	10.136
0.00036450	0.057421	10.144
0.00036400	0.057345	10.152
0.00036350	0.057310	10.162
0.00036300	0.057210	10.170
0.00036250	0.057195	10.179
0.00036200	0.057081	10.189
0.00036150	0.057029	10.197
0.00036100	0.057025	10.207
0.00036050	0.056905	10.216
0.00036000	0.056894	10.225
0.00035950	0.056804	10.234
0.00035900	0.056747	10.245
0.00035850	0.056700	10.254
0.00035800	0.056605	10.265
0.00035750	0.056561	10.273
0.00035700	0.056542	10.284
0.00035650	0.056424	10.293
0.00035600	0.056413	10.304
0.00035550	0.056331	10.313
0.00035500	0.056256	10.324
0.00035450	0.056236	10.333
0.00035400	0.056132	10.344
0.00035350	0.056106	10.355
0.00035300	0.056001	10.365
0.00035250	0.055968	10.377
0.00035200	0.055935	10.388
0.00035150	0.055842	10.398
0.00035100	0.055818	10.410
0.00035050	0.055706	10.422
0.00035000	0.055695	10.432
0.00034950	0.055612	10.444
0.00034900	0.055548	10.455
0.00034850	0.055505	10.466
0.00034800	0.055464	10.478
0.00034750	0.055354	10.491
0.00034700	0.055348	10.503
0.00034650	0.055250	10.514
0.00034600	0.055221	10.527
0.00034550	0.055145	10.538
0.00034500	0.055079	10.551
0.00034450	0.055056	10.564
0.00034400	0.054993	10.577
0.00034350	0.054892	10.589
0.00034300	0.054885	10.602
0.00034250	0.054778	10.614
0.00034200	0.054760	10.627
0.00034150	0.054670	10.641
0.00034100	0.054629	10.654
0.00034050	0.054566	10.668
0.00034000	0.054503	10.682
0.00033950	0.054465	10.695
0.00033900	0.054425	10.709
0.00033850	0.054311	10.723
0.00033800	0.054306	10.737
0.00033750	0.054195	10.751
0.00033700	0.054181	10.765
0.00033650	0.054088	10.780
0.00033600	0.054061	10.794
0.00033550	0.053985	10.809
0.00033500	0.053917	10.824
0.00033450	0.053910	10.839
0.00033400	0.053799	10.854
0.00033350	0.053783	10.870
0.00033300	0.053688	10.885
0.00033250	0.053664	10.902
0.00033200	0.053577	10.917
0.00033150	0.053549	10.933
0.00033100	0.053478	10.949
0.00033050	0.053412	10.965
0.00033000	0.053370	10.980
0.00032950	0.053336	10.997
0.00032900	0.053237	11.015
0.00032850	0.053226	11.031
0.00032800	0.053118	11.047
0.00032750	0.053068	11.072
0.00032700	0.053056	11.076
0.00032650	0.052954	11.087
0.00032600	0.052938	11.102
0.00032550	0.052853	11.118
0.00032500	0.052834	11.135
0.00032450	0.052791	11.153
0.00032400	0.052682	11.171
0.00032350	0.052675	11.189
0.00032300	0.052572	11.207
0.00032250	0.052567	11.225
0.00032200	0.052457	11.244
0.00032150	0.052457	11.263
0.00032100	0.052348	11.282
0.00032050	0.052348	11.301
0.00032000	0.052239	11.320
0.00031950	0.052236	11.339
0.00031900	0.052130	11.359
0.00031850	0.052124	11.378
0.00031800	0.052028	11.398
0.00031750	0.052026	11.418
0.00031700	0.051917	11.437
0.00031650	0.051916	11.458
0.00031600	0.051808	11.478
0.00031550	0.051807	11.498
0.00031500	0.051703	11.519
0.00031450	0.051698	11.540
0.00031400	0.051594	11.561
0.00031350	0.051569	11.583
0.00031300	0.051515	11.604
0.00031250	0.051481	11.626
0.00031200	0.051386	11.648
0.00031150	0.051383	11.670
0.00031100	0.051278	11.692
0.00031050	0.051267	11.714
0.00031000	0.051203	11.737
0.00030950	0.051131	11.760
0.00030900	0.051075	11.783
0.00030850	0.051063	11.806
0.00030800	0.050993	11.830
0.00030750	0.050941	11.853
0.00030700	0.050883	11.876
0.00030650	0.050829	11.901
0.00030600	0.050795	11.924
0.00030550	0.050717	11.948
0.00030500	0.050704	11.973
0.00030450	0.050654	11.998
0.00030400	0.050566	12.023
0.00030350	0.050541	12.049
0.00030300	0.050470	12.075
0.00030250	0.050416	12.100
0.00030200	0.050397	12.126
0.00030150	0.050300	12.151
0.00030100	0.050299	12.177
0.00030050	0.050209	12.204
0.00030000	0.050179	12.231
0.00029950	0.050102	12.259
0.00029900	0.050093	12.286
0.00029850	0.050006	12.313
0.00029800	0.049997	12.340
0.00029750	0.049902	12.368
0.00029700	0.049898	12.396
0.00029650	0.049801	12.425
0.00029600	0.049800	12.453
0.00029550	0.049754	12.483
0.00029500	0.049657	12.513
0.00029450	0.049650	12.544
0.00029400	0.049555	12.574
0.00029350	0.049555	12.604
0.00029300	0.049457	12.634
0.00029250	0.049448	12.664
0.00029200	0.049376	12.696
0.00029150	0.049333	12.726
0.00029100	0.049295	12.757
0.00029050	0.049228	12.788
0.00029000	0.049211	12.821
0.00028950	0.049119	12.855
0.00028900	0.049089	12.887
0.00028850	0.049060	12.920
0.00028800	0.048998	12.953
0.00028750	0.048955	12.986
0.00028700	0.048913	13.019
0.00028650	0.048849	13.053
0.00028600	0.048829	13.087
0.00028550	0.048741	13.122
0.00028500	0.048741	13.157
0.00028450	0.048648	13.193
0.00028400	0.048622	13.228
0.00028350	0.048594	13.264
0.00028300	0.048521	13.301
0.00028250	0.048498	13.338
0.00028200	0.048449	13.374
0.00028150	0.048385	13.411
0.00028100	0.048365	13.448
0.00028050	0.048297	13.486
0.00028000	0.048269	13.525
0.00027950	0.048241	13.564
0.00027900	0.048150	13.604
0.00027850	0.048149	13.643
0.00027800	0.048058	13.683
0.00027750	0.048058	13.722
0.00027700	0.047968	13.762
0.00027650	0.047967	13.803
0.00027600	0.047882	13.843
0.00027550	0.047856	13.884
0.00027500	0.047823	13.927
0.00027450	0.047765	13.970
0.00027400	0.047735	14.014
0.00027350	0.047668	14.057
0.00027300	0.047657	14.101
0.00027250	0.047573	14.146
0.00027200	0.047564	14.189
0.00027150	0.047505	14.233
0.00027100	0.047459	14.277
0.00027050	0.047435	14.324
0.00027000	0.047375	14.369
0.00026950	0.047333	14.416
0.00026900	0.047294	14.463
0.00026850	0.047258	14.511
0.00026800	0.047203	14.557
0.00026750	0.047186	14.603
0.00026700	0.047105	14.650
0.00026650	0.047081	14.698
0.00026600	0.047048	14.747
0.00026550	0.047017	14.798
0.00026500	0.046940	14.848
0.00026450	0.046938	14.899
0.00026400	0.046858	14.949
0.00026350	0.046849	14.998
0.00026300	0.046789	15.049
0.00026250	0.046769	15.100
0.00026200	0.046702	15.152
0.00026150	0.046698	15.203
0.00026100	0.046615	15.257
0.00026050	0.046611	15.310
0.00026000	0.046544	15.364
0.00025950	0.046520	15.417
0.00025900	0.046483	15.471
0.00025850	0.046424	15.525
0.00025800	0.046414	15.581
0.00025750	0.046371	15.635
0.00025700	0.046314	15.690
0.00025650	0.046301	15.743
0.00025600	0.046221	15.800
0.00025550	0.046218	15.858
0.00025500	0.046152	15.914
0.00025450	0.046124	15.970
0.00025400	0.046097	16.027
0.00025350	0.046029	16.083
0.00025300	0.046028	16.139
0.00025250	0.045959	16.197
0.00025200	0.045922	16.254
0.00025150	0.045913	16.311
0.00025100	0.045858	16.369
0.00025050	0.045816	16.427
0.00025000	0.045798	16.485
0.00024950	0.045732	16.543
0.00024900	0.045722	16.602
0.00024850	0.045658	16.661
0.00024800	0.045636	16.719
0.00024750	0.045619	16.777
0.00024700	0.045554	16.834
0.00024650	0.045547	16.892
0.00024600	0.045479	16.952
0.00024550	0.045462	17.011
0.00024500	0.045412	17.069
0.00024450	0.045383	17.125
0.00024400	0.045351	17.184
0.00024350	0.045301	17.243
0.00024300	0.045263	17.300
0.00024250	0.045262	17.358
0.00024200	0.045195	17.415
0.00024150	0.045175	17.472
0.00024100	0.045136	17.531
0.00024050	0.045097	17.589
0.00024000	0.045074	17.647
0.00023950	0.045016	17.703
0.00023900	0.045013	17.761
0.00023850	0.044946	17.817
0.00023800	0.044936	17.871
0.00023750	0.044887	17.925
0.00023700	0.044875	17.979
0.00023650	0.044808	18.034
0.00023600	0.044806	18.088
0.00023550	0.044744	18.142
0.00023500	0.044725	18.194
0.00023450	0.044691	18.246
0.00023400	0.044676	18.298
0.00023350	0.044608	18.348
0.00023300	0.044607	18.398
0.00023250	0.044548	18.447
0.00023200	0.044526	18.496
0.00023150	0.044488	18.546
0.00023100	0.044453	18.593
0.00023050	0.044425	18.638
0.00023000	0.044409	18.685
0.00022950	0.044344	18.729
0.00022900	0.044340	18.773
0.00022850	0.044281	18.817
0.00022800	0.044262	18.858
0.00022750	0.044235	18.897
0.00022700	0.044180	18.938
0.00022650	0.044177	18.979
0.00022600	0.044142	19.016
0.00022550	0.044100	19.053
0.00022500	0.044061	19.092
0.00022450	0.044043	19.127
0.00022400	0.043986	19.160
0.00022350	0.043983	19.193
0.00022300	0.043922	19.222
0.00022250	0.043921	19.253
0.00022200	0.043878	19.283
0.00022150	0.043839	19.311
0.00022100	0.043810	19.337
0.00022050	0.043788	19.364
0.00022000	0.043729	19.387
0.00021950	0.043727	19.407
0.00021900	0.043667	19.430
0.00021850	0.043664	19.449
0.00021800	0.043605	19.469
0.00021750	0.043592	19.485
0.00021700	0.043543	19.499
0.00021650	0.043540	19.518
0.00021600	0.043480	19.531
0.00021550	0.043473	19.543
0.00021500	0.043413	19.552
0.00021450	0.043412	19.565
0.00021400	0.043350	19.572
0.00021350	0.043328	19.581
0.00021300	0.043313	19.587
0.00021250	0.043270	19.590
0.00021200	0.043238	19.597
0.00021150	0.043216	19.600
0.00021100	0.043166	19.600
0.00021050	0.043160	19.603
0.00021000	0.043098	19.600
0.00020950	0.043094	19.600
0.00020900	0.043051	19.600
0.00020850	0.043037	19.597
0.00020800	0.042977	19.590
0.00020750	0.042975	19.587
0.00020700	0.042909	19.578
0.00020650	0.042907	19.575
0.00020600	0.042851	19.564
0.00020550	0.042841	19.556
0.00020500	0.042791	19.546
0.00020450	0.042772	19.533
0.00020400	0.042733	19.526
0.00020350	0.042716	19.514
0.00020300	0.042667	19.503
0.00020250	0.042642	19.487
0.00020200	0.042618	19.474
0.00020150	0.042561	19.462
0.00020100	0.042562	19.446
0.00020050	0.042499	19.433
0.00020000	0.042495	19.416
0.00019950	0.042471	19.399
0.00019900	0.042425	19.381
0.00019850	0.042393	19.368
0.00019800	0.042348	19.346
0.00019750	0.042328	19.331
0.00019700	0.042293	19.312
0.00019650	0.042255	19.290
0.00019600	0.042241	19.273
0.00019550	0.042215	19.254
0.00019500	0.042154	19.232
0.00019450	0.042147	19.214
0.00019400	0.042087	19.195
0.00019350	0.042085	19.172
0.00019300	0.042020	19.152
0.00019250	0.042019	19.130
0.00019200	0.041989	19.104
0.00019150	0.041930	19.082
0.00019100	0.041924	19.062
0.00019050	0.041859	19.039
0.00019000	0.041860	19.012
0.00018950	0.041796	18.991
0.00018900	0.041794	18.968
0.00018850	0.041728	18.940
0.00018800	0.041729	18.918
0.00018750	0.041688	18.892
0.00018700	0.041654	18.865
0.00018650	0.041605	18.841
0.00018600	0.041594	18.815
0.00018550	0.041540	18.789
0.00018500	0.041529	18.762
0.00018450	0.041469	18.736
0.00018400	0.041461	18.711
0.00018350	0.041437	18.683
0.00018300	0.041373	18.657
0.00018250	0.041368	18.627
0.00018200	0.041306	18.596
0.00018150	0.041301	18.572
0.00018100	0.041235	18.542
0.00018050	0.041235	18.510
0.00018000	0.041168	18.485
0.00017950	0.041169	18.454
0.00017900	0.041134	18.421
0.00017850	0.041074	18.393
0.00017800	0.041067	18.366
0.00017750	0.041003	18.334
0.00017700	0.040995	18.300
0.00017650	0.040935	18.266
0.00017600	0.040933	18.232
0.00017550	0.040865	18.201
0.00017500	0.040860	18.171
0.00017450	0.040817	18.142
0.00017400	0.040789	18.112
0.00017350	0.040743	18.081
0.00017300	0.040712	18.047
0.00017250	0.040677	18.011
0.00017200	0.040639	17.974
0.00017150	0.040618	17.936
0.00017100	0.040567	17.899
0.00017050	0.040549	17.864
0.00017000	0.040509	17.829
0.00016950	0.040476	17.793
0.00016900	0.040440	17.758
0.00016850	0.040402	17.722
0.00016800	0.040368	17.685
0.00016750	0.040334	17.647
0.00016700	0.040292	17.610
0.00016650	0.040250	17.572
0.00016600	0.040248	17.534
0.00016550	0.040177	17.496
0.00016500	0.040176	17.458
0.00016450	0.040104	17.419
0.00016400	0.040104	17.380
0.00016350	0.040031	17.341
0.00016300	0.040031	17.302
0.00016250	0.039960	17.261
0.00016200	0.039952	17.220
0.00016150	0.039901	17.181
0.00016100	0.039881	17.141
0.00016050	0.039825	17.102
0.00016000	0.039814	17.061
0.00015950	0.039748	17.021
0.00015900	0.039744	16.979
0.00015850	0.039671	16.936
0.00015800	0.039671	16.893
0.00015750	0.039629	16.853
0.00015700	0.039570	16.813
0.00015650	0.039557	16.775
0.00015600	0.039499	16.735
0.00015550	0.039476	16.692
0.00015500	0.039423	16.648
0.00015450	0.039407	16.602
0.00015400	0.039342	16.556
0.00015350	0.039336	16.508
0.00015300	0.039293	16.463
0.00015250	0.039242	16.419
0.00015200	0.039218	16.375
0.00015150	0.039160	16.333
0.00015100	0.039142	16.290
0.00015050	0.039079	16.247
0.00015000	0.039073	16.203
0.00014950	0.039000	16.155
0.00014900	0.038969	16.106
0.00014850	0.038961	16.060
0.00014800	0.038887	16.017
0.00014750	0.038882	15.971
0.00014700	0.038807	15.923
0.00014650	0.038807	15.875
0.00014600	0.038730	15.826
0.00014550	0.038724	15.779
0.00014500	0.038663	15.734
0.00014450	0.038619	15.691
0.00014400	0.038608	15.644
0.00014350	0.038545	15.591
0.00014300	0.038512	15.540
0.00014250	0.038471	15.493
0.00014200	0.038424	15.447
0.00014150	0.038404	15.397
0.00014100	0.038347	15.348
0.00014050	0.038327	15.300
0.00014000	0.038272	15.249
0.00013950	0.038232	15.200
0.00013900	0.038193	15.150
0.00013850	0.038144	15.097
0.00013800	0.038118	15.048
0.00013750	0.038048	14.996
0.00013700	0.038044	14.945
0.00013650	0.037997	14.895
0.00013600	0.037938	14.841
0.00013550	0.037907	14.792
0.00013500	0.037858	14.743
0.00013450	0.037808	14.690
0.00013400	0.037782	14.639
0.00013350	0.037718	14.586
0.00013300	0.037702	14.532
0.00013250	0.037628	14.481
0.00013200	0.037586	14.429
0.00013150	0.037584	14.374
0.00013100	0.037500	14.323
0.00013050	0.037488	14.268
0.00013000	0.037416	14.214
0.00012950	0.037393	14.164
0.00012900	0.037327	14.110
0.00012850	0.037316	14.054
0.00012800	0.037275	14.001
0.00012750	0.037193	13.945
0.00012700	0.037190	13.890
0.00012650	0.037099	13.837
0.00012600	0.037099	13.782
0.00012550	0.037010	13.725
0.00012500	0.037006	13.672
0.00012450	0.036922	13.618
0.00012400	0.036879	13.559
0.00012350	0.036847	13.502
0.00012300	0.036826	13.449
0.00012250	0.036735	13.393
0.00012200	0.036722	13.336
0.00012150	0.036688	13.282
0.00012100	0.036612	13.225
0.00012050	0.036577	13.169
0.00012000	0.036519	13.112
0.00011950	0.036483	13.055
0.00011900	0.036417	12.997
0.00011850	0.036391	12.940
0.00011800	0.036317	12.882
0.00011750	0.036298	12.826
0.00011700	0.036213	12.769
0.00011650	0.036175	12.711
0.00011600	0.036162	12.655
0.00011550	0.036071	12.595
0.00011500	0.036068	12.538
0.00011450	0.035967	12.480
0.00011400	0.035949	12.421
0.00011350	0.035878	12.363
0.00011300	0.035848	12.306
0.00011250	0.035821	12.246
0.00011200	0.035723	12.187
0.00011150	0.035713	12.128
0.00011100	0.035616	12.071
0.00011050	0.035611	12.013
0.00011000	0.035525	11.954
0.00010950	0.035475	11.892
0.00010900	0.035440	11.833
0.00010850	0.035354	11.774
0.00010800	0.035347	11.714
0.00010750	0.035271	11.655
0.00010700	0.035214	11.595
0.00010650	0.035187	11.535
0.00010600	0.035086	11.476
0.00010550	0.035083	11.417
0.00010500	0.034975	11.358
0.00010450	0.034970	11.298
0.00010400	0.034860	11.237
0.00010350	0.034861	11.176
0.00010300	0.034750	11.116
0.00010250	0.034750	11.057
0.00010200	0.034698	10.997
0.00010150	0.034590	10.937
0.00010100	0.034586	10.878
0.00010050	0.034470	10.818
1.0000e-04	0.034423	10.654
		
1.0000e-04	0.034363	10.603
9.9800e-05	0.034383	10.612
9.9600e-05	0.034396	10.619
9.9400e-05	0.034326	10.612
9.9200e-05	0.034360	10.594
9.9000e-05	0.034284	10.573
9.8800e-05	0.034301	10.549
9.8600e-05	0.034254	10.525
9.8400e-05	0.034264	10.501
9.8200e-05	0.034185	10.476
9.8000e-05	0.034219	10.452
9.7800e-05	0.034142	10.428
9.7600e-05	0.034149	10.404
9.7400e-05	0.034120	10.381
9.7200e-05	0.034109	10.356
9.7000e-05	0.034044	10.332
9.6800e-05	0.034075	10.307
9.6600e-05	0.033991	10.283
9.6400e-05	0.033970	10.259
9.6200e-05	0.034001	10.235
9.6000e-05	0.033935	10.211
9.5800e-05	0.033923	10.186
9.5600e-05	0.033918	10.163
9.5400e-05	0.033854	10.139
9.5200e-05	0.033882	10.113
9.5000e-05	0.033796	10.089
9.4800e-05	0.033823	10.065
9.4600e-05	0.033773	10.041
9.4400e-05	0.033776	10.016
9.4200e-05	0.033708	9.9914
9.4000e-05	0.033729	9.9676
9.3800e-05	0.033654	9.9437
9.3600e-05	0.033686	9.9195
9.3400e-05	0.033599	9.8949
9.3200e-05	0.033622	9.8708
9.3000e-05	0.033566	9.8468
9.2800e-05	0.033544	9.8221
9.2600e-05	0.033542	9.7977
9.2400e-05	0.033479	9.7740
9.2200e-05	0.033450	9.7502
9.2000e-05	0.033476	9.7259
9.1800e-05	0.033414	9.7015
9.1600e-05	0.033401	9.6773
9.1400e-05	0.033376	9.6527
9.1200e-05	0.033330	9.6277
9.1000e-05	0.033355	9.6035
9.0800e-05	0.033266	9.5799
9.0600e-05	0.033256	9.5556
9.0400e-05	0.033250	9.5310
9.0200e-05	0.033237	9.5065
9.0000e-05	0.033172	9.4822
8.9800e-05	0.033199	9.4573
8.9600e-05	0.033110	9.4332
8.9400e-05	0.033149	9.4096
8.9200e-05	0.033057	9.3856
8.9000e-05	0.033094	9.3611
8.8800e-05	0.033051	9.3367
8.8600e-05	0.033002	9.3122
8.8400e-05	0.033008	9.2881
8.8200e-05	0.032926	9.2638
8.8000e-05	0.032965	9.2394
8.7800e-05	0.032869	9.2152
8.7600e-05	0.032903	9.1913
8.7400e-05	0.032822	9.1667
8.7200e-05	0.032848	9.1418
8.7000e-05	0.032831	9.1175
8.6800e-05	0.032738	9.0938
8.6600e-05	0.032772	9.0693
8.6400e-05	0.032695	9.0447
8.6200e-05	0.032682	9.0207
8.6000e-05	0.032664	8.9966
8.5800e-05	0.032610	8.9721
8.5600e-05	0.032630	8.9470
8.5400e-05	0.032558	8.9227
8.5200e-05	0.032529	8.8985
8.5000e-05	0.032530	8.8743
8.4800e-05	0.032497	8.8502
8.4600e-05	0.032441	8.8256
8.4400e-05	0.032466	8.8008
8.4200e-05	0.032376	8.7770
8.4000e-05	0.032400	8.7538
8.3800e-05	0.032321	8.7303
8.3600e-05	0.032307	8.7067
8.3400e-05	0.032302	8.6831
8.3200e-05	0.032256	8.6588
8.3000e-05	0.032236	8.6344
8.2800e-05	0.032186	8.6105
8.2600e-05	0.032185	8.5865
8.2400e-05	0.032153	8.5617
8.2200e-05	0.032098	8.5376
8.2000e-05	0.032073	8.5134
8.1800e-05	0.032093	8.4891
8.1600e-05	0.032001	8.4651
8.1400e-05	0.032030	8.4409
8.1200e-05	0.031993	8.4165
8.1000e-05	0.031923	8.3922
8.0800e-05	0.031947	8.3682
8.0600e-05	0.031909	8.3440
8.0400e-05	0.031821	8.3195
8.0200e-05	0.031863	8.2953
8.0000e-05	0.031773	8.2712
7.9800e-05	0.031737	8.2470
7.9600e-05	0.031757	8.2230
7.9400e-05	0.031695	8.1986
7.9200e-05	0.031653	8.1747
7.9000e-05	0.031656	8.1506
7.8800e-05	0.031578	8.1035
7.8600e-05	0.031548	8.0976
7.8400e-05	0.031595	8.0823
7.8200e-05	0.031487	8.0618
7.8000e-05	0.031525	8.0383
7.7800e-05	0.031420	8.0141
7.7600e-05	0.031466	7.9904
7.7400e-05	0.031359	7.9664
7.7200e-05	0.031401	7.9426
7.7000e-05	0.031299	7.9186
7.6800e-05	0.031279	7.8947
7.6600e-05	0.031297	7.8708
7.6400e-05	0.031214	7.8465
7.6200e-05	0.031220	7.8219
7.6000e-05	0.031161	7.7974
7.5800e-05	0.031141	7.7731
7.5600e-05	0.031134	7.7486
7.5400e-05	0.031053	7.7250
7.5200e-05	0.031080	7.7014
7.5000e-05	0.031061	7.6776
7.4800e-05	0.030944	7.6535
7.4600e-05	0.030992	7.6297
7.4400e-05	0.030896	7.6055
7.4200e-05	0.030872	7.5816
7.4000e-05	0.030866	7.5577
7.3800e-05	0.030806	7.5332
7.3600e-05	0.030754	7.5086
7.3400e-05	0.030787	7.4846
7.3200e-05	0.030687	7.4609
7.3000e-05	0.030711	7.4369
7.2800e-05	0.030638	7.4129
7.2600e-05	0.030625	7.3891
7.2400e-05	0.030590	7.3642
7.2200e-05	0.030538	7.3406
7.2000e-05	0.030534	7.3170
7.1800e-05	0.030460	7.2929
7.1600e-05	0.030446	7.2692
7.1400e-05	0.030376	7.2455
7.1200e-05	0.030427	7.2216
7.1000e-05	0.030302	7.1976
7.0800e-05	0.030346	7.1735
7.0600e-05	0.030251	7.1499
7.0400e-05	0.030234	7.1255
7.0200e-05	0.030240	7.1014
7.0000e-05	0.030130	7.0772
6.9800e-05	0.030099	7.0537
6.9600e-05	0.030141	7.0304
6.9400e-05	0.030062	7.0067
6.9200e-05	0.030020	6.9831
6.9000e-05	0.030023	6.9592
6.8800e-05	0.029915	6.9349
6.8600e-05	0.029936	6.9111
6.8400e-05	0.029859	6.8874
6.8200e-05	0.029888	6.8637
6.8000e-05	0.029775	6.8399
6.7800e-05	0.029819	6.8163
6.7600e-05	0.029708	6.7921
6.7400e-05	0.029682	6.7684
6.7200e-05	0.029694	6.7450
6.7000e-05	0.029580	6.7212
6.6800e-05	0.029628	6.6970
6.6600e-05	0.029553	6.6732
6.6400e-05	0.029569	6.6499
6.6200e-05	0.029451	6.6267
6.6000e-05	0.029444	6.6025
6.5800e-05	0.029429	6.5791
6.5600e-05	0.029318	6.5555
6.5400e-05	0.029376	6.5320
6.5200e-05	0.029268	6.5086
6.5000e-05	0.029222	6.4846
6.4800e-05	0.029169	6.4613
6.4600e-05	0.029211	6.4373
6.4400e-05	0.029133	6.4138
6.4200e-05	0.029058	6.3906
6.4000e-05	0.029100	6.3671
6.3800e-05	0.028972	6.3432
6.3600e-05	0.029004	6.3193
6.3400e-05	0.028921	6.2959
6.3200e-05	0.028889	6.2729
6.3000e-05	0.028839	6.2491
6.2800e-05	0.028827	6.2252
6.2600e-05	0.028788	6.2015
6.2400e-05	0.028773	6.1787
6.2200e-05	0.028647	6.1554
6.2000e-05	0.028706	6.1323
6.1800e-05	0.028572	6.1091
6.1600e-05	0.028609	6.0855
6.1400e-05	0.028498	6.0618
6.1200e-05	0.028445	6.0384
6.1000e-05	0.028508	6.0150
6.0800e-05	0.028359	5.9909
6.0600e-05	0.028422	5.9674
6.0400e-05	0.028280	5.9442
6.0200e-05	0.028299	5.9209
6.0000e-05	0.028260	5.8977
5.9800e-05	0.028144	5.8749
5.9600e-05	0.028199	5.8515
5.9400e-05	0.028076	5.8277
5.9200e-05	0.028120	5.8041
5.9000e-05	0.028100	5.7815
5.8800e-05	0.028037	5.7587
5.8600e-05	0.027884	5.7351
5.8400e-05	0.027948	5.7122
5.8200e-05	0.027795	5.6890
5.8000e-05	0.027865	5.6651
5.7800e-05	0.027805	5.6416
5.7600e-05	0.027684	5.6188
5.7400e-05	0.027704	5.5959
5.7200e-05	0.027597	5.5726
5.7000e-05	0.027611	5.5498
5.6800e-05	0.027509	5.5263
5.6600e-05	0.027510	5.5028
5.6400e-05	0.027427	5.4798
5.6200e-05	0.027412	5.4564
5.6000e-05	0.027332	5.4331
5.5800e-05	0.027333	5.4101
5.5600e-05	0.027250	5.3875
5.5400e-05	0.027239	5.3647
5.5200e-05	0.027175	5.3414
5.5000e-05	0.027113	5.3191
5.4800e-05	0.027067	5.2961
5.4600e-05	0.027032	5.2730
5.4400e-05	0.026960	5.2498
5.4200e-05	0.026941	5.2269
5.4000e-05	0.026858	5.2040
5.3800e-05	0.026866	5.1806
5.3600e-05	0.026751	5.1581
5.3400e-05	0.026687	5.1354
5.3200e-05	0.026756	5.1124
5.3000e-05	0.026582	5.0898
5.2800e-05	0.026657	5.0669
5.2600e-05	0.026480	5.0436
5.2400e-05	0.026558	5.0209
5.2200e-05	0.026379	4.9984
5.2000e-05	0.026453	4.9759
5.1800e-05	0.026278	4.9534
5.1600e-05	0.026270	4.9310
5.1400e-05	0.026262	4.9081
5.1200e-05	0.026170	4.8850
5.1000e-05	0.026117	4.8623
5.0800e-05	0.026098	4.8394
5.0600e-05	0.025999	4.8169
5.0400e-05	0.026009	4.7938
5.0200e-05	0.025914	4.7714
5.0000e-05	0.025899	4.7492
4.9800e-05	0.025795	4.7262
4.9600e-05	0.025711	4.7039
4.9400e-05	0.025780	4.6810
4.9200e-05	0.025601	4.6586
4.9000e-05	0.025675	4.6364
4.8800e-05	0.025486	4.6142
4.8600e-05	0.025569	4.5922
4.8400e-05	0.025375	4.5696
4.8200e-05	0.025456	4.5472
4.8000e-05	0.025263	4.5245
4.7800e-05	0.025346	4.5114
4.7600e-05	0.025333	4.5076
4.7400e-05	0.025291	4.4943
4.7200e-05	0.025201	4.4754
4.7000e-05	0.025172	4.4542
4.6800e-05	0.025090	4.4326
4.6600e-05	0.025065	4.4107
4.6400e-05	0.024980	4.3884
4.6200e-05	0.024943	4.3662
4.6000e-05	0.024868	4.3442
4.5800e-05	0.024869	4.3226
4.5600e-05	0.024718	4.3007
4.5400e-05	0.024751	4.2788
4.5200e-05	0.024597	4.2570
4.5000e-05	0.024633	4.2350
4.4800e-05	0.024478	4.2134
4.4600e-05	0.024437	4.1915
4.4400e-05	0.024452	4.1695
4.4200e-05	0.024311	4.1473
4.4000e-05	0.024321	4.1253
4.3800e-05	0.024189	4.1034
4.3600e-05	0.024193	4.0819
4.3400e-05	0.024087	4.0608
4.3200e-05	0.024054	4.0389
4.3000e-05	0.023965	4.0171
4.2800e-05	0.023942	3.9959
4.2600e-05	0.023853	3.9746
4.2400e-05	0.023776	3.9529
4.2200e-05	0.023736	3.9314
4.2000e-05	0.023647	3.9098
4.1800e-05	0.023604	3.8885
4.1600e-05	0.023521	3.8667
4.1400e-05	0.023497	3.8457
4.1200e-05	0.023407	3.8242
4.1000e-05	0.023357	3.8024
4.0800e-05	0.023272	3.7812
4.0600e-05	0.023200	3.7600
4.0400e-05	0.023136	3.7387
4.0200e-05	0.023074	3.7175
4.0000e-05	0.022980	3.6966
3.9800e-05	0.022935	3.6757
3.9600e-05	0.022858	3.6547
3.9400e-05	0.022767	3.6336
3.9200e-05	0.022779	3.6124
3.9000e-05	0.022611	3.5914
3.8800e-05	0.022643	3.5708
3.8600e-05	0.022478	3.5502
3.8400e-05	0.022487	3.5296
3.8200e-05	0.022351	3.5091
3.8000e-05	0.022338	3.4887
3.7800e-05	0.022196	3.4678
3.7600e-05	0.022114	3.4470
3.7400e-05	0.022157	3.4267
3.7200e-05	0.021962	3.4063
3.7000e-05	0.021998	3.3856
3.6800e-05	0.021811	3.3649
3.6600e-05	0.021848	3.3446
3.6400e-05	0.021658	3.3243
3.6200e-05	0.021702	3.3040
3.6000e-05	0.021510	3.2842
3.5800e-05	0.021439	3.2644
3.5600e-05	0.021482	3.2431
3.5400e-05	0.021318	3.2237
3.5200e-05	0.021272	3.2038
3.5000e-05	0.021163	3.1840
3.4800e-05	0.021114	3.1640
3.4600e-05	0.021003	3.1443
3.4400e-05	0.020936	3.1246
3.4200e-05	0.020850	3.1051
3.4000e-05	0.020830	3.0856
3.3800e-05	0.020653	3.0658
3.3600e-05	0.020665	3.0457
3.3400e-05	0.020482	3.0266
3.3200e-05	0.020478	3.0077
3.3000e-05	0.020329	2.9883
3.2800e-05	0.020308	2.9691
3.2600e-05	0.020148	2.9502
3.2400e-05	0.020111	2.9310
3.2200e-05	0.020042	2.9122
3.2000e-05	0.019893	2.8938
3.1800e-05	0.019861	2.8755
3.1600e-05	0.019823	2.8419
3.1400e-05	0.019796	2.8379
3.1200e-05	0.019650	2.8265
3.1000e-05	0.019624	2.8113
3.0800e-05	0.019466	2.7938
3.0600e-05	0.019423	2.7758
3.0400e-05	0.019311	2.7574
3.0200e-05	0.019229	2.7395
3.0000e-05	0.019149	2.7218
2.9800e-05	0.019052	2.7040
2.9600e-05	0.018966	2.6861
2.9400e-05	0.018850	2.6684
2.9200e-05	0.018783	2.6510
2.9000e-05	0.018669	2.6335
2.8800e-05	0.018551	2.6159
2.8600e-05	0.018498	2.5987
2.8400e-05	0.018344	2.5812
2.8200e-05	0.018325	2.5636
2.8000e-05	0.018206	2.5468
2.7800e-05	0.018076	2.5301
2.7600e-05	0.018031	2.5134
2.7400e-05	0.017855	2.4967
2.7200e-05	0.017822	2.4802
2.7000e-05	0.017662	2.4642
2.6800e-05	0.017625	2.4481
2.6600e-05	0.017451	2.4317
2.6400e-05	0.017423	2.4156
2.6200e-05	0.017233	2.3997
2.6000e-05	0.017225	2.3840
2.5800e-05	0.017039	2.3686
2.5600e-05	0.017003	2.3532
2.5400e-05	0.016840	2.3382
2.5200e-05	0.016764	2.3233
2.5000e-05	0.016619	2.3084
2.4800e-05	0.016547	2.2936
2.4600e-05	0.016447	2.2786
2.4400e-05	0.016294	2.2642
2.4200e-05	0.016259	2.2500
2.4000e-05	0.016063	2.2359
2.3800e-05	0.016032	2.2217
2.3600e-05	0.015820	2.2074
2.3400e-05	0.015810	2.1937
2.3200e-05	0.015589	2.1800
2.3000e-05	0.015581	2.1665
2.2800e-05	0.015357	2.1531
2.2600e-05	0.015299	2.1399
2.2400e-05	0.015136	2.1271
2.2200e-05	0.015113	2.1144
2.2000e-05	0.014906	2.1019
2.1800e-05	0.014873	2.0896
2.1600e-05	0.014661	2.0773
2.1400e-05	0.014616	2.0653
2.1200e-05	0.014440	2.0537
2.1000e-05	0.014377	2.0420
2.0800e-05	0.014289	2.0303
2.0600e-05	0.014061	2.0191
2.0400e-05	0.014039	2.0084
2.0200e-05	0.013806	1.9977
2.0000e-05	0.013786	1.9870
1.9800e-05	0.013543	1.9763
1.9600e-05	0.013539	1.9654
1.9400e-05	0.013285	1.9548
1.9200e-05	0.013283	1.9444
1.9000e-05	0.013133	1.9343
1.8800e-05	0.012962	1.9242
1.8600e-05	0.012854	1.9140
1.8400e-05	0.012692	1.9043
1.8200e-05	0.012585	1.8946
1.8000e-05	0.012403	1.8853
1.7800e-05	0.012366	1.8767
1.7600e-05	0.012119	1.8686
1.7400e-05	0.012108	1.8608
1.7200e-05	0.011849	1.8532
1.7000e-05	0.011777	1.8460
1.6800e-05	0.011671	1.8390
1.6600e-05	0.011530	1.8324
1.6400e-05	0.011421	1.7984
1.6200e-05	0.011257	1.7973
1.6000e-05	0.011122	1.7937
1.5800e-05	0.010995	1.7888
1.5600e-05	0.010855	1.7838
1.5400e-05	0.010754	1.7789
1.5200e-05	0.010557	1.7741
1.5000e-05	0.010452	1.7698
1.4800e-05	0.010344	1.7660
1.4600e-05	0.010136	1.7624
1.4400e-05	0.010078	1.7590
1.4200e-05	0.0098475	1.7559
1.4000e-05	0.0097997	1.7530
1.3800e-05	0.0095647	1.7497
1.3600e-05	0.0095160	1.7468
1.3400e-05	0.0092859	1.7447
1.3200e-05	0.0092238	1.7437
1.3000e-05	0.0091154	1.7437
1.2800e-05	0.0088736	1.7443
1.2600e-05	0.0088142	1.7451
1.2400e-05	0.0085782	1.7460
1.2200e-05	0.0085114	1.7470
1.2000e-05	0.0083115	1.7473
1.1800e-05	0.0082048	1.7472
1.1600e-05	0.0080458	1.7466
1.1400e-05	0.0079422	1.7459
1.1200e-05	0.0077524	1.7451
1.1000e-05	0.0076539	1.7443
1.0800e-05	0.0075524	1.7435
1.0600e-05	0.0073185	1.7429
1.0400e-05	0.0072592	1.7424
1.0200e-05	0.0070246	1.7421
		
1.0000e-05	0.0069220	1.7417
9.9000e-06	0.0068525	1.7419
9.8000e-06	0.0068105	1.7418
9.7000e-06	0.0066788	1.7419
9.6000e-06	0.0066831	1.7419
9.5000e-06	0.0066339	1.7419
9.4000e-06	0.0065151	1.7421
9.3000e-06	0.0064526	1.7423
9.2000e-06	0.0063367	1.7423
9.1000e-06	0.0063395	1.7427
9.0000e-06	0.0061791	1.7426
8.9000e-06	0.0061949	1.7428
8.8000e-06	0.0060309	1.7426
8.7000e-06	0.0060547	1.7422
8.6000e-06	0.0059762	1.7388
8.5000e-06	0.0058143	1.7313
8.4000e-06	0.0058248	1.7234
8.3000e-06	0.0056616	1.7166
8.2000e-06	0.0056794	1.7115
8.1000e-06	0.0055123	1.7078
8.0000e-06	0.0055285	1.7049
7.9000e-06	0.0054766	1.7027
7.8000e-06	0.0053048	1.7008
7.7000e-06	0.0053184	1.6994
7.6000e-06	0.0051660	1.6984
7.5000e-06	0.0051586	1.6976
7.4000e-06	0.0050356	1.6969
7.3000e-06	0.0049874	1.6964
7.2000e-06	0.0049101	1.6962
7.1000e-06	0.0048436	1.6962
7.0000e-06	0.0047642	1.6962
6.9000e-06	0.0046813	1.6964
6.8000e-06	0.0046731	1.6969
6.7000e-06	0.0045292	1.6974
6.6000e-06	0.0045256	1.6980
6.5000e-06	0.0043910	1.6980
6.4000e-06	0.0043614	1.6953
6.3000e-06	0.0042448	1.6889
6.2000e-06	0.0042068	1.6821
6.1000e-06	0.0041742	1.6765
6.0000e-06	0.0039963	1.6726
5.9000e-06	0.0040200	1.6701
5.8000e-06	0.0038455	1.6686
5.7000e-06	0.0038732	1.6679
5.6000e-06	0.0037017	1.6679
5.5000e-06	0.0037255	1.6682
5.4000e-06	0.0035572	1.6687
5.3000e-06	0.0035008	1.6698
5.2000e-06	0.0035102	1.6709
5.1000e-06	0.0033414	1.6722
5.0000e-06	0.0033671	1.6737
4.9000e-06	0.0031974	1.6751
4.8000e-06	0.0031447	1.6757
4.7000e-06	0.0031358	1.6717
4.6000e-06	0.0029578	1.6519
4.5000e-06	0.0029073	1.6069
4.4000e-06	0.0028038	1.5594
4.3000e-06	0.0024978	1.5235
4.2000e-06	0.0024508	1.5002
4.1000e-06	0.0023151	1.4857
4.0000e-06	0.0022649	1.4781
3.9000e-06	0.0022712	1.4752
3.8000e-06	0.0021483	1.4764
3.7000e-06	0.0020836	1.4809
3.6000e-06	0.0020991	1.4885
3.5000e-06	0.0020010	1.4994
3.4000e-06	0.0019344	1.5133
3.3000e-06	0.0019711	1.5314
3.2000e-06	0.0019223	1.5518
3.1000e-06	0.0017630	1.5712
3.0000e-06	0.0017938	1.5904
2.9000e-06	0.0016524	1.6106
2.8000e-06	0.0016681	1.6321
2.7000e-06	0.0015559	1.6558
2.6000e-06	0.0015356	1.6822
2.5000e-06	0.0014765	1.7112
2.4000e-06	0.0014072	1.7427
2.3000e-06	0.0013192	1.7759
2.2000e-06	0.0013410	1.8117
2.1000e-06	0.0012827	1.9091
2.0000e-06	0.0011602	1.9202
1.9000e-06	0.0011809	1.9491
1.8000e-06	0.0010612	1.9912
1.7000e-06	0.0010783	2.0412
1.6000e-06	0.00095494	2.0968
1.5000e-06	0.00093263	2.1576
1.4000e-06	0.00093248	2.2248
1.3000e-06	0.00081373	2.2990
1.2000e-06	0.00082762	2.3830
1.1000e-06	0.00085780	2.0873
1.0000e-06	0.00067420	2.0868
9.0000e-07	0.00071211	2.0870
8.0000e-07	0.00055854	2.0894
7.0000e-07	0.00057477	2.0898
6.0000e-07	0.00041532	2.0909


==> Fig6_72_5K.TXT <==
I	V	dIdV_72.5K
0.00083500	0.13179	6.1351
0.00083450	0.13159	6.1356
0.00083400	0.13159	6.1381
0.00083350	0.13139	6.1411
0.00083300	0.13139	6.1445
0.00083250	0.13119	6.1481
0.00083200	0.13119	6.1519
0.00083150	0.13107	6.1556
0.00083100	0.13092	6.1588
0.00083050	0.13085	6.1625
0.00083000	0.13072	6.1657
0.00082950	0.13062	6.1696
0.00082900	0.13056	6.1727
0.00082850	0.13044	6.1765
0.00082800	0.13035	6.1800
0.00082750	0.13024	6.1839
0.00082700	0.13009	6.1871
0.00082650	0.13009	6.1909
0.00082600	0.12989	6.1941
0.00082550	0.12989	6.1979
0.00082500	0.12969	6.2014
0.00082450	0.12969	6.2051
0.00082400	0.12950	6.2090
0.00082350	0.12948	6.2121
0.00082300	0.12932	6.2162
0.00082250	0.12927	6.2194
0.00082200	0.12910	6.2229
0.00082150	0.12900	6.2266
0.00082100	0.12895	6.2301
0.00082050	0.12884	6.2339
0.00082000	0.12876	6.2370
0.00081950	0.12866	6.2409
0.00081900	0.12854	6.2444
0.00081850	0.12843	6.2481
0.00081800	0.12838	6.2517
0.00081750	0.12821	6.2554
0.00081700	0.12818	6.2593
0.00081650	0.12802	6.2629
0.00081600	0.12801	6.2670
0.00081550	0.12782	6.2701
0.00081500	0.12781	6.2735
0.00081450	0.12761	6.2776
0.00081400	0.12761	6.2812
0.00081350	0.12742	6.2846
0.00081300	0.12742	6.2880
0.00081250	0.12730	6.2919
0.00081200	0.12717	6.2959
0.00081150	0.12704	6.2994
0.00081100	0.12701	6.3032
0.00081050	0.12683	6.3066
0.00081000	0.12683	6.3105
0.00080950	0.12672	6.3136
0.00080900	0.12656	6.3170
0.00080850	0.12651	6.3209
0.00080800	0.12638	6.3241
0.00080750	0.12631	6.3282
0.00080700	0.12617	6.3318
0.00080650	0.12610	6.3359
0.00080600	0.12600	6.3394
0.00080550	0.12589	6.3434
0.00080500	0.12577	6.3467
0.00080450	0.12576	6.3505
0.00080400	0.12556	6.3540
0.00080350	0.12556	6.3579
0.00080300	0.12536	6.3614
0.00080250	0.12536	6.3654
0.00080200	0.12517	6.3690
0.00080150	0.12516	6.3729
0.00080100	0.12498	6.3762
0.00080050	0.12493	6.3801
0.00080000	0.12485	6.3832
0.00079950	0.12470	6.3872
0.00079900	0.12468	6.3909
0.00079850	0.12449	6.3940
0.00079800	0.12449	6.3984
0.00079750	0.12429	6.4019
0.00079700	0.12430	6.4059
0.00079650	0.12410	6.4094
0.00079600	0.12410	6.4134
0.00079550	0.12401	6.4165
0.00079500	0.12383	6.4199
0.00079450	0.12379	6.4239
0.00079400	0.12364	6.4272
0.00079350	0.12362	6.4313
0.00079300	0.12344	6.4350
0.00079250	0.12343	6.4387
0.00079200	0.12324	6.4428
0.00079150	0.12324	6.4465
0.00079100	0.12315	6.4497
0.00079050	0.12296	6.4536
0.00079000	0.12296	6.4570
0.00078950	0.12276	6.4612
0.00078900	0.12276	6.4647
0.00078850	0.12258	6.4684
0.00078800	0.12256	6.4723
0.00078750	0.12249	6.4759
0.00078700	0.12229	6.4796
0.00078650	0.12229	6.4831
0.00078600	0.12210	6.4871
0.00078550	0.12209	6.4906
0.00078500	0.12192	6.4947
0.00078450	0.12190	6.4979
0.00078400	0.12172	6.5010
0.00078350	0.12165	6.5052
0.00078300	0.12160	6.5087
0.00078250	0.12147	6.5130
0.00078200	0.12138	6.5164
0.00078150	0.12129	6.5199
0.00078100	0.12120	6.5240
0.00078050	0.12109	6.5274
0.00078000	0.12103	6.5316
0.00077950	0.12089	6.5348
0.00077900	0.12084	6.5382
0.00077850	0.12074	6.5424
0.00077800	0.12059	6.5459
0.00077750	0.12056	6.5501
0.00077700	0.12043	6.5533
0.00077650	0.12033	6.5574
0.00077600	0.12025	6.5610
0.00077550	0.12020	6.5643
0.00077500	0.12003	6.5685
0.00077450	0.12002	6.5721
0.00077400	0.11983	6.5763
0.00077350	0.11982	6.5797
0.00077300	0.11964	6.5830
0.00077250	0.11964	6.5873
0.00077200	0.11945	6.5908
0.00077150	0.11945	6.5946
0.00077100	0.11927	6.5982
0.00077050	0.11923	6.6017
0.00077000	0.11913	6.6061
0.00076950	0.11903	6.6097
0.00076900	0.11898	6.6138
0.00076850	0.11880	6.6175
0.00076800	0.11880	6.6210
0.00076750	0.11861	6.6250
0.00076700	0.11858	6.6284
0.00076650	0.11844	6.6325
0.00076600	0.11834	6.6364
0.00076550	0.11830	6.6400
0.00076500	0.11821	6.6440
0.00076450	0.11812	6.6477
0.00076400	0.11801	6.6512
0.00076350	0.11790	6.6551
0.00076300	0.11782	6.6587
0.00076250	0.11772	6.6631
0.00076200	0.11761	6.6666
0.00076150	0.11757	6.6699
0.00076100	0.11744	6.6742
0.00076050	0.11742	6.6777
0.00076000	0.11722	6.6817
0.00075950	0.11722	6.6853
0.00075900	0.11703	6.6890
0.00075850	0.11703	6.6930
0.00075800	0.11685	6.6966
0.00075750	0.11685	6.7009
0.00075700	0.11666	6.7041
0.00075650	0.11666	6.7076
0.00075600	0.11658	6.7121
0.00075550	0.11641	6.7157
0.00075500	0.11640	6.7193
0.00075450	0.11621	6.7233
0.00075400	0.11620	6.7265
0.00075350	0.11602	6.7302
0.00075300	0.11602	6.7344
0.00075250	0.11584	6.7378
0.00075200	0.11578	6.7414
0.00075150	0.11574	6.7457
0.00075100	0.11560	6.7493
0.00075050	0.11553	6.7528
0.00075000	0.11542	6.7570
0.00074950	0.11535	6.7602
0.00074900	0.11524	6.7638
0.00074850	0.11515	6.7684
0.00074800	0.11508	6.7721
0.00074750	0.11494	6.7766
0.00074700	0.11492	6.7800
0.00074650	0.11484	6.7835
0.00074600	0.11467	6.7874
0.00074550	0.11464	6.7913
0.00074500	0.11449	6.7947
0.00074450	0.11445	6.7989
0.00074400	0.11431	6.8026
0.00074350	0.11426	6.8061
0.00074300	0.11410	6.8103
0.00074250	0.11411	6.8142
0.00074200	0.11393	6.8188
0.00074150	0.11384	6.8221
0.00074100	0.11384	6.8257
0.00074050	0.11369	6.8296
0.00074000	0.11360	6.8335
0.00073950	0.11356	6.8373
0.00073900	0.11338	6.8412
0.00073850	0.11337	6.8452
0.00073800	0.11323	6.8489
0.00073750	0.11316	6.8525
0.00073700	0.11306	6.8566
0.00073650	0.11297	6.8600
0.00073600	0.11291	6.8637
0.00073550	0.11281	6.8684
0.00073500	0.11274	6.8715
0.00073450	0.11261	6.8749
0.00073400	0.11254	6.8793
0.00073350	0.11244	6.8829
0.00073300	0.11235	6.8862
0.00073250	0.11226	6.8906
0.00073200	0.11217	6.8944
0.00073150	0.11208	6.8980
0.00073100	0.11196	6.9011
0.00073050	0.11192	6.9056
0.00073000	0.11183	6.9093
0.00072950	0.11171	6.9129
0.00072900	0.11167	6.9176
0.00072850	0.11150	6.9211
0.00072800	0.11150	6.9248
0.00072750	0.11133	6.9279
0.00072700	0.11131	6.9322
0.00072650	0.11115	6.9358
0.00072600	0.11114	6.9399
0.00072550	0.11106	6.9438
0.00072500	0.11088	6.9477
0.00072450	0.11087	6.9509
0.00072400	0.11072	6.9555
0.00072350	0.11067	6.9590
0.00072300	0.11055	6.9629
0.00072250	0.11048	6.9673
0.00072200	0.11039	6.9712
0.00072150	0.11030	6.9744
0.00072100	0.11024	6.9782
0.00072050	0.11014	6.9825
0.00072000	0.11002	6.9865
0.00071950	0.10995	6.9899
0.00071900	0.10985	6.9947
0.00071850	0.10980	6.9979
0.00071800	0.10964	7.0019
0.00071750	0.10962	7.0053
0.00071700	0.10946	7.0086
0.00071650	0.10939	7.0135
0.00071600	0.10937	7.0170
0.00071550	0.10921	7.0208
0.00071500	0.10920	7.0252
0.00071450	0.10902	7.0290
0.00071400	0.10902	7.0328
0.00071350	0.10885	7.0369
0.00071300	0.10883	7.0406
0.00071250	0.10868	7.0445
0.00071200	0.10859	7.0480
0.00071150	0.10859	7.0514
0.00071100	0.10842	7.0552
0.00071050	0.10841	7.0597
0.00071000	0.10824	7.0630
0.00070950	0.10823	7.0680
0.00070900	0.10807	7.0716
0.00070850	0.10798	7.0750
0.00070800	0.10797	7.0787
0.00070750	0.10783	7.0829
0.00070700	0.10777	7.0870
0.00070650	0.10767	7.0906
0.00070600	0.10756	7.0939
0.00070550	0.10751	7.0975
0.00070500	0.10737	7.1021
0.00070450	0.10735	7.1063
0.00070400	0.10725	7.1096
0.00070350	0.10713	7.1142
0.00070300	0.10709	7.1181
0.00070250	0.10694	7.1217
0.00070200	0.10693	7.1255
0.00070150	0.10676	7.1289
0.00070100	0.10675	7.1339
0.00070050	0.10658	7.1372
0.00070000	0.10658	7.1407
0.00069950	0.10640	7.1445
0.00069900	0.10634	7.1491
0.00069850	0.10631	7.1525
0.00069800	0.10617	7.1561
0.00069750	0.10614	7.1603
0.00069700	0.10600	7.1636
0.00069650	0.10595	7.1679
0.00069600	0.10581	7.1718
0.00069550	0.10579	7.1755
0.00069500	0.10568	7.1803
0.00069450	0.10558	7.1840
0.00069400	0.10552	7.1875
0.00069350	0.10542	7.1911
0.00069300	0.10534	7.1948
0.00069250	0.10524	7.1993
0.00069200	0.10519	7.2030
0.00069150	0.10503	7.2068
0.00069100	0.10503	7.2106
0.00069050	0.10495	7.2151
0.00069000	0.10478	7.2191
0.00068950	0.10478	7.2227
0.00068900	0.10461	7.2261
0.00068850	0.10458	7.2302
0.00068800	0.10448	7.2348
0.00068750	0.10437	7.2384
0.00068700	0.10433	7.2424
0.00068650	0.10421	7.2460
0.00068600	0.10417	7.2493
0.00068550	0.10403	7.2528
0.00068500	0.10396	7.2574
0.00068450	0.10387	7.2617
0.00068400	0.10381	7.2650
0.00068350	0.10369	7.2687
0.00068300	0.10363	7.2723
0.00068250	0.10352	7.2766
0.00068200	0.10346	7.2808
0.00068150	0.10342	7.2844
0.00068100	0.10327	7.2889
0.00068050	0.10322	7.2932
0.00068000	0.10309	7.2967
0.00067950	0.10303	7.3002
0.00067900	0.10293	7.3038
0.00067850	0.10285	7.3077
0.00067800	0.10280	7.3125
0.00067750	0.10265	7.3164
0.00067700	0.10260	7.3199
0.00067650	0.10256	7.3231
0.00067600	0.10242	7.3269
0.00067550	0.10236	7.3311
0.00067500	0.10224	7.3356
0.00067450	0.10221	7.3391
0.00067400	0.10207	7.3426
0.00067350	0.10204	7.3463
0.00067300	0.10192	7.3505
0.00067250	0.10189	7.3540
0.00067200	0.10175	7.3586
0.00067150	0.10169	7.3623
0.00067100	0.10161	7.3664
0.00067050	0.10149	7.3699
0.00067000	0.10146	7.3734
0.00066950	0.10131	7.3770
0.00066900	0.10130	7.3817
0.00066850	0.10114	7.3855
0.00066800	0.10107	7.3890
0.00066750	0.10105	7.3929
0.00066700	0.10089	7.3972
0.00066650	0.10089	7.4009
0.00066600	0.10072	7.4055
0.00066550	0.10072	7.4092
0.00066500	0.10065	7.4128
0.00066450	0.10051	7.4165
0.00066400	0.10044	7.4204
0.00066350	0.10036	7.4240
0.00066300	0.10025	7.4280
0.00066250	0.10020	7.4326
0.00066200	0.10007	7.4366
0.00066150	0.099988	7.4403
0.00066100	0.099959	7.4439
0.00066050	0.099824	7.4477
0.00066000	0.099795	7.4514
0.00065950	0.099662	7.4551
0.00065900	0.099614	7.4589
0.00065850	0.099532	7.4626
0.00065800	0.099417	7.4674
0.00065750	0.099379	7.4716
0.00065700	0.099239	7.4754
0.00065650	0.099175	7.4793
0.00065600	0.099138	7.4829
0.00065550	0.098984	7.4867
0.00065500	0.098980	7.4908
0.00065450	0.098816	7.4949
0.00065400	0.098809	7.4988
0.00065350	0.098652	7.5025
0.00065300	0.098651	7.5064
0.00065250	0.098485	7.5103
0.00065200	0.098428	7.5149
0.00065150	0.098400	7.5183
0.00065100	0.098248	7.5221
0.00065050	0.098238	7.5263
0.00065000	0.098078	7.5302
0.00064950	0.098076	7.5340
0.00064900	0.097915	7.5373
0.00064850	0.097898	7.5411
0.00064800	0.097755	7.5449
0.00064750	0.097703	7.5487
0.00064700	0.097658	7.5526
0.00064650	0.097509	7.5577
0.00064600	0.097500	7.5619
0.00064550	0.097344	7.5657
0.00064500	0.097342	7.5696
0.00064450	0.097177	7.5729
0.00064400	0.097174	7.5762
0.00064350	0.097021	7.5804
0.00064300	0.097014	7.5843
0.00064250	0.096948	7.5875
0.00064200	0.096781	7.5913
0.00064150	0.096773	7.5951
0.00064100	0.096609	7.6000
0.00064050	0.096588	7.6039
0.00064000	0.096454	7.6077
0.00063950	0.096435	7.6115
0.00063900	0.096302	7.6157
0.00063850	0.096218	7.6197
0.00063800	0.096205	7.6239
0.00063750	0.096058	7.6269
0.00063700	0.096023	7.6308
0.00063650	0.095885	7.6346
0.00063600	0.095867	7.6394
0.00063550	0.095748	7.6433
0.00063500	0.095673	7.6471
0.00063450	0.095600	7.6513
0.00063400	0.095502	7.6558
0.00063350	0.095467	7.6595
0.00063300	0.095344	7.6628
0.00063250	0.095307	7.6666
0.00063200	0.095178	7.6704
0.00063150	0.095106	7.6754
0.00063100	0.095043	7.6793
0.00063050	0.094935	7.6833
0.00063000	0.094874	7.6872
0.00062950	0.094766	7.6911
0.00062900	0.094744	7.6949
0.00062850	0.094659	7.6984
0.00062800	0.094539	7.7019
0.00062750	0.094506	7.7062
0.00062700	0.094380	7.7103
0.00062650	0.094333	7.7154
0.00062600	0.094195	7.7195
0.00062550	0.094188	7.7234
0.00062500	0.094037	7.7271
0.00062450	0.094028	7.7308
0.00062400	0.093868	7.7345
0.00062350	0.093818	7.7387
0.00062300	0.093772	7.7423
0.00062250	0.093646	7.7463
0.00062200	0.093607	7.7502
0.00062150	0.093502	7.7539
0.00062100	0.093430	7.7580
0.00062050	0.093350	7.7621
0.00062000	0.093280	7.7658
0.00061950	0.093189	7.7694
0.00061900	0.093131	7.7733
0.00061850	0.093014	7.7781
0.00061800	0.092975	7.7820
0.00061750	0.092848	7.7857
0.00061700	0.092817	7.7890
0.00061650	0.092702	7.7931
0.00061600	0.092660	7.7975
0.00061550	0.092607	7.8017
0.00061500	0.092445	7.8051
0.00061450	0.092439	7.8091
0.00061400	0.092289	7.8131
0.00061350	0.092274	7.8169
0.00061300	0.092152	7.8207
0.00061250	0.092067	7.8247
0.00061200	0.092024	7.8283
0.00061150	0.091901	7.8322
0.00061100	0.091881	7.8363
0.00061050	0.091747	7.8404
0.00061000	0.091707	7.8454
0.00060950	0.091586	7.8477
0.00060900	0.091565	7.8516
0.00060850	0.091438	7.8566
0.00060800	0.091395	7.8599
0.00060750	0.091295	7.8635
0.00060700	0.091197	7.8668
0.00060650	0.091121	7.8718
0.00060600	0.091093	7.8759
0.00060550	0.090946	7.8798
0.00060500	0.090940	7.8839
0.00060450	0.090787	7.8873
0.00060400	0.090788	7.8914
0.00060350	0.090721	7.8955
0.00060300	0.090562	7.8997
0.00060250	0.090551	7.9036
0.00060200	0.090401	7.9079
0.00060150	0.090393	7.9116
0.00060100	0.090240	7.9154
0.00060050	0.090238	7.9188
0.00060000	0.090083	7.9229
0.00059950	0.090085	7.9270
0.00059900	0.089932	7.9308
0.00059850	0.089880	7.9342
0.00059800	0.089844	7.9384
0.00059750	0.089721	7.9425
0.00059700	0.089678	7.9465
0.00059650	0.089569	7.9500
0.00059600	0.089519	7.9542
0.00059550	0.089420	7.9584
0.00059500	0.089366	7.9619
0.00059450	0.089250	7.9661
0.00059400	0.089208	7.9700
0.00059350	0.089129	7.9737
0.00059300	0.089046	7.9775
0.00059250	0.088955	7.9816
0.00059200	0.088865	7.9859
0.00059150	0.088833	7.9900
0.00059100	0.088702	7.9935
0.00059050	0.088689	7.9975
0.00059000	0.088617	8.0017
0.00058950	0.088503	8.0059
0.00058900	0.088440	8.0093
0.00058850	0.088349	8.0135
0.00058800	0.088267	8.0171
0.00058750	0.088194	8.0210
0.00058700	0.088080	8.0253
0.00058650	0.088036	8.0293
0.00058600	0.088005	8.0328
0.00058550	0.087852	8.0372
0.00058500	0.087842	8.0414
0.00058450	0.087696	8.0450
0.00058400	0.087689	8.0487
0.00058350	0.087548	8.0527
0.00058300	0.087491	8.0564
0.00058250	0.087428	8.0608
0.00058200	0.087344	8.0646
0.00058150	0.087312	8.0682
0.00058100	0.087175	8.0725
0.00058050	0.087137	8.0767
0.00058000	0.087031	8.0802
0.00057950	0.086971	8.0845
0.00057900	0.086871	8.0872
0.00057850	0.086823	8.0921
0.00057800	0.086710	8.0963
0.00057750	0.086665	8.0994
0.00057700	0.086620	8.1041
0.00057650	0.086485	8.1079
0.00057600	0.086436	8.1107
0.00057550	0.086362	8.1150
0.00057500	0.086270	8.1200
0.00057450	0.086226	8.1236
0.00057400	0.086092	8.1269
0.00057350	0.086084	8.1325
0.00057300	0.085934	8.1352
0.00057250	0.085900	8.1390
0.00057200	0.085845	8.1431
0.00057150	0.085729	8.1467
0.00057100	0.085705	8.1511
0.00057050	0.085565	8.1552
0.00057000	0.085541	8.1589
0.00056950	0.085413	8.1632
0.00056900	0.085409	8.1676
0.00056850	0.085253	8.1708
0.00056800	0.085186	8.1749
0.00056750	0.085186	8.1787
0.00056700	0.085040	8.1831
0.00056650	0.085015	8.1870
0.00056600	0.084901	8.1909
0.00056550	0.084874	8.1944
0.00056500	0.084728	8.1986
0.00056450	0.084728	8.2018
0.00056400	0.084663	8.2064
0.00056350	0.084508	8.2108
0.00056300	0.084501	8.2131
0.00056250	0.084352	8.2188
0.00056200	0.084343	8.2232
0.00056150	0.084201	8.2256
0.00056100	0.084203	8.2299
0.00056050	0.084052	8.2342
0.00056000	0.083985	8.2377
0.00055950	0.083984	8.2418
0.00055900	0.083831	8.2456
0.00055850	0.083822	8.2495
0.00055800	0.083687	8.2535
0.00055750	0.083662	8.2578
0.00055700	0.083534	8.2617
0.00055650	0.083510	8.2659
0.00055600	0.083462	8.2692
0.00055550	0.083308	8.2736
0.00055500	0.083302	8.2776
0.00055450	0.083176	8.2817
0.00055400	0.083124	8.2856
0.00055350	0.083035	8.2884
0.00055300	0.082982	8.2940
0.00055250	0.082930	8.2984
0.00055200	0.082798	8.3010
0.00055150	0.082763	8.3065
0.00055100	0.082666	8.3089
0.00055050	0.082594	8.3130
0.00055000	0.082540	8.3168
0.00054950	0.082419	8.3214
0.00054900	0.082388	8.3249
0.00054850	0.082295	8.3294
0.00054800	0.082253	8.3331
0.00054750	0.082138	8.3374
0.00054700	0.082095	8.3413
0.00054650	0.081981	8.3456
0.00054600	0.081946	8.3480
0.00054550	0.081845	8.3531
0.00054500	0.081770	8.3558
0.00054450	0.081709	8.3603
0.00054400	0.081608	8.3645
0.00054350	0.081589	8.3685
0.00054300	0.081469	8.3719
0.00054250	0.081432	8.3764
0.00054200	0.081311	8.3800
0.00054150	0.081285	8.3846
0.00054100	0.081166	8.3881
0.00054050	0.081130	8.3926
0.00054000	0.081085	8.3963
0.00053950	0.080944	8.4001
0.00053900	0.080935	8.4032
0.00053850	0.080796	8.4071
0.00053800	0.080786	8.4113
0.00053750	0.080658	8.4152
0.00053700	0.080612	8.4196
0.00053650	0.080524	8.4230
0.00053600	0.080441	8.4277
0.00053550	0.080428	8.4316
0.00053500	0.080294	8.4359
0.00053450	0.080265	8.4382
0.00053400	0.080145	8.4437
0.00053350	0.080114	8.4464
0.00053300	0.080009	8.4507
0.00053250	0.079935	8.4548
0.00053200	0.079901	8.4590
0.00053150	0.079824	8.4631
0.00053100	0.079710	8.4672
0.00053050	0.079679	8.4715
0.00053000	0.079567	8.4755
0.00052950	0.079535	8.4799
0.00052900	0.079406	8.4832
0.00052850	0.079396	8.4883
0.00052800	0.079253	8.4907
0.00052750	0.079192	8.4948
0.00052700	0.079188	8.4990
0.00052650	0.079044	8.5033
0.00052600	0.079042	8.5076
0.00052550	0.078899	8.5112
0.00052500	0.078886	8.5158
0.00052450	0.078751	8.5196
0.00052400	0.078743	8.5236
0.00052350	0.078669	8.5270
0.00052300	0.078570	8.5315
0.00052250	0.078506	8.5352
0.00052200	0.078410	8.5390
0.00052150	0.078374	8.5437
0.00052100	0.078247	8.5474
0.00052050	0.078239	8.5517
0.00052000	0.078098	8.5561
0.00051950	0.078094	8.5584
0.00051900	0.077956	8.5630
0.00051850	0.077889	8.5668
0.00051800	0.077877	8.5707
0.00051750	0.077758	8.5755
0.00051700	0.077719	8.5791
0.00051650	0.077624	8.5835
0.00051600	0.077559	8.5877
0.00051550	0.077493	8.5902
0.00051500	0.077413	8.5950
0.00051450	0.077355	8.5988
0.00051400	0.077243	8.6032
0.00051350	0.077227	8.6075
0.00051300	0.077120	8.6111
0.00051250	0.077070	8.6158
0.00051200	0.076985	8.6198
0.00051150	0.076903	8.6230
0.00051100	0.076871	8.6272
0.00051050	0.076738	8.6309
0.00051000	0.076730	8.6353
0.00050950	0.076594	8.6395
0.00050900	0.076590	8.6437
0.00050850	0.076445	8.6480
0.00050800	0.076393	8.6520
0.00050750	0.076368	8.6548
0.00050700	0.076255	8.6593
0.00050650	0.076218	8.6629
0.00050600	0.076106	8.6670
0.00050550	0.076094	8.6717
0.00050500	0.075948	8.6755
0.00050450	0.075948	8.6796
0.00050400	0.075869	8.6843
0.00050350	0.075756	8.6868
0.00050300	0.075735	8.6908
0.00050250	0.075609	8.6954
0.00050200	0.075590	8.6992
0.00050150	0.075458	8.7035
0.00050100	0.075443	8.7080
0.00050050	0.075328	8.7119
0.00050000	0.075295	8.7166
0.00049950	0.075220	8.7193
0.00049900	0.075120	8.7238
0.00049850	0.075086	8.7280
0.00049800	0.074986	8.7320
0.00049750	0.074939	8.7360
0.00049700	0.074842	8.7406
0.00049650	0.074784	8.7446
0.00049600	0.074688	8.7491
0.00049550	0.074664	8.7522
0.00049500	0.074539	8.7560
0.00049450	0.074520	8.7605
0.00049400	0.074429	8.7649
0.00049350	0.074386	8.7687
0.00049300	0.074270	8.7737
0.00049250	0.074255	8.7776
0.00049200	0.074115	8.7827
0.00049150	0.074106	8.7853
0.00049100	0.073982	8.7890
0.00049050	0.073951	8.7937
0.00049000	0.073848	8.7980
0.00048950	0.073812	8.8023
0.00048900	0.073703	8.8071
0.00048850	0.073653	8.8110
0.00048800	0.073625	8.8136
0.00048750	0.073490	8.8182
0.00048700	0.073481	8.8225
0.00048650	0.073344	8.8265
0.00048600	0.073340	8.8314
0.00048550	0.073207	8.8353
0.00048500	0.073196	8.8384
0.00048450	0.073059	8.8446
0.00048400	0.073001	8.8471
0.00048350	0.072996	8.8508
0.00048300	0.072856	8.8557
0.00048250	0.072851	8.8600
0.00048200	0.072719	8.8639
0.00048150	0.072707	8.8677
0.00048100	0.072578	8.8715
0.00048050	0.072571	8.8757
0.00048000	0.072430	8.8807
0.00047950	0.072433	8.8847
0.00047900	0.072294	8.8888
0.00047850	0.072247	8.8929
0.00047800	0.072219	8.8976
0.00047750	0.072106	8.9003
0.00047700	0.072064	8.9053
0.00047650	0.071972	8.9097
0.00047600	0.071933	8.9135
0.00047550	0.071818	8.9184
0.00047500	0.071805	8.9227
0.00047450	0.071673	8.9253
0.00047400	0.071672	8.9317
0.00047350	0.071597	8.9344
0.00047300	0.071499	8.9388
0.00047250	0.071454	8.9434
0.00047200	0.071340	8.9477
0.00047150	0.071324	8.9517
0.00047100	0.071190	8.9553
0.00047050	0.071185	8.9596
0.00047000	0.071054	8.9635
0.00046950	0.071048	8.9676
0.00046900	0.070920	8.9726
0.00046850	0.070911	8.9768
0.00046800	0.070837	8.9810
0.00046750	0.070721	8.9836
0.00046700	0.070709	8.9886
0.00046650	0.070586	8.9928
0.00046600	0.070563	8.9970
0.00046550	0.070436	9.0024
0.00046500	0.070430	9.0061
0.00046450	0.070297	9.0093
0.00046400	0.070294	9.0155
0.00046350	0.070164	9.0183
0.00046300	0.070130	9.0221
0.00046250	0.070062	9.0263
0.00046200	0.069991	9.0309
0.00046150	0.069921	9.0356
0.00046100	0.069845	9.0383
0.00046050	0.069787	9.0432
0.00046000	0.069716	9.0477
0.00045950	0.069652	9.0518
0.00045900	0.069576	9.0559
0.00045850	0.069527	9.0599
0.00045800	0.069434	9.0640
0.00045750	0.069387	9.0681
0.00045700	0.069305	9.0726
0.00045650	0.069249	9.0771
0.00045600	0.069154	9.0815
0.00045550	0.069111	9.0858
0.00045500	0.069034	9.0908
0.00045450	0.068951	9.0939
0.00045400	0.068929	9.0982
0.00045350	0.068820	9.1032
0.00045300	0.068791	9.1076
0.00045250	0.068684	9.1116
0.00045200	0.068630	9.1144
0.00045150	0.068556	9.1199
0.00045100	0.068489	9.1243
0.00045050	0.068440	9.1283
0.00045000	0.068358	9.1332
0.00044950	0.068301	9.1382
0.00044900	0.068218	9.1422
0.00044850	0.068154	9.1449
0.00044800	0.068093	9.1500
0.00044750	0.068010	9.1549
0.00044700	0.067965	9.1590
0.00044650	0.067872	9.1638
0.00044600	0.067852	9.1688
0.00044550	0.067731	9.1716
0.00044500	0.067713	9.1762
0.00044450	0.067585	9.1811
0.00044400	0.067584	9.1857
0.00044350	0.067452	9.1898
0.00044300	0.067443	9.1948
0.00044250	0.067327	9.1997
0.00044200	0.067261	9.2026
0.00044150	0.067237	9.2067
0.00044100	0.067124	9.2120
0.00044050	0.067111	9.2167
0.00044000	0.066985	9.2208
0.00043950	0.066968	9.2263
0.00043900	0.066865	9.2308
0.00043850	0.066836	9.2336
0.00043800	0.066790	9.2385
0.00043750	0.066652	9.2435
0.00043700	0.066653	9.2479
0.00043650	0.066513	9.2519
0.00043600	0.066512	9.2574
0.00043550	0.066378	9.2605
0.00043500	0.066379	9.2657
0.00043450	0.066245	9.2700
0.00043400	0.066241	9.2748
0.00043350	0.066120	9.2792
0.00043300	0.066097	9.2822
0.00043250	0.066056	9.2887
0.00043200	0.065918	9.2920
0.00043150	0.065911	9.2964
0.00043100	0.065787	9.3020
0.00043050	0.065776	9.3065
0.00043000	0.065646	9.3113
0.00042950	0.065647	9.3166
0.00042900	0.065514	9.3194
0.00042850	0.065490	9.3238
0.00042800	0.065430	9.3289
0.00042750	0.065357	9.3338
0.00042700	0.065282	9.3384
0.00042650	0.065220	9.3438
0.00042600	0.065151	9.3483
0.00042550	0.065090	9.3512
0.00042500	0.065021	9.3566
0.00042450	0.064952	9.3610
0.00042400	0.064915	9.3660
0.00042350	0.064805	9.3715
0.00042300	0.064782	9.3757
0.00042250	0.064665	9.3803
0.00042200	0.064646	9.3859
0.00042150	0.064542	9.3889
0.00042100	0.064512	9.3946
0.00042050	0.064412	9.3991
0.00042000	0.064337	9.4042
0.00041950	0.064335	9.4096
0.00041900	0.064202	9.4142
0.00041850	0.064203	9.4196
0.00041800	0.064070	9.4240
0.00041750	0.064070	9.4288
0.00041700	0.063935	9.4330
0.00041650	0.063933	9.4387
0.00041600	0.063874	9.4431
0.00041550	0.063752	9.4479
0.00041500	0.063741	9.4537
0.00041450	0.063619	9.4580
0.00041400	0.063609	9.4637
0.00041350	0.063481	9.4684
0.00041300	0.063483	9.4721
0.00041250	0.063352	9.4787
0.00041200	0.063297	9.4822
0.00041150	0.063291	9.4877
0.00041100	0.063158	9.4923
0.00041050	0.063159	9.4975
0.00041000	0.063026	9.5025
0.00040950	0.063026	9.5079
0.00040900	0.062896	9.5133
0.00040850	0.062898	9.5184
0.00040800	0.062767	9.5235
0.00040750	0.062719	9.5275
0.00040700	0.062704	9.5341
0.00040650	0.062573	9.5381
0.00040600	0.062573	9.5433
0.00040550	0.062445	9.5485
0.00040500	0.062435	9.5536
0.00040450	0.062327	9.5593
0.00040400	0.062302	9.5644
0.00040350	0.062198	9.5690
0.00040300	0.062129	9.5747
0.00040250	0.062121	9.5799
0.00040200	0.061999	9.5856
0.00040150	0.061988	9.5917
0.00040100	0.061872	9.5963
0.00040050	0.061858	9.6022
0.00040000	0.061741	9.6054
0.00039950	0.061731	9.6131
0.00039900	0.061679	9.6166
0.00039850	0.061550	9.6224
0.00039800	0.061538	9.6271
0.00039750	0.061437	9.6329
0.00039700	0.061384	9.6385
0.00039650	0.061319	9.6437
0.00039600	0.061241	9.6497
0.00039550	0.061208	9.6550
0.00039500	0.061112	9.6604
0.00039450	0.061071	9.6665
0.00039400	0.060987	9.6715
0.00039350	0.060951	9.6775
0.00039300	0.060872	9.6830
0.00039250	0.060807	9.6883
0.00039200	0.060752	9.6944
0.00039150	0.060673	9.6997
0.00039100	0.060625	9.7055
0.00039050	0.060547	9.7115
0.00039000	0.060496	9.7168
0.00038950	0.060410	9.7225
0.00038900	0.060385	9.7288
0.00038850	0.060311	9.7345
0.00038800	0.060226	9.7399
0.00038750	0.060196	9.7462
0.00038700	0.060081	9.7524
0.00038650	0.060075	9.7580
0.00038600	0.059953	9.7633
0.00038550	0.059949	9.7697
0.00038500	0.059825	9.7748
0.00038450	0.059826	9.7807
0.00038400	0.059725	9.7870
0.00038350	0.059683	9.7932
0.00038300	0.059601	9.7991
0.00038250	0.059536	9.8049
0.00038200	0.059492	9.8109
0.00038150	0.059382	9.8169
0.00038100	0.059383	9.8233
0.00038050	0.059257	9.8296
0.00038000	0.059257	9.8356
0.00037950	0.059204	9.8412
0.00037900	0.059082	9.8474
0.00037850	0.059068	9.8538
0.00037800	0.058974	9.8601
0.00037750	0.058904	9.8666
0.00037700	0.058877	9.8732
0.00037650	0.058761	9.8810
0.00037600	0.058760	9.8868
0.00037550	0.058638	9.8919
0.00037500	0.058625	9.8996
0.00037450	0.058536	9.9058
0.00037400	0.058470	9.9126
0.00037350	0.058448	9.9189
0.00037300	0.058350	9.9255
0.00037250	0.058276	9.9321
0.00037200	0.058259	9.9391
0.00037150	0.058136	9.9452
0.00037100	0.058120	9.9521
0.00037050	0.058049	9.9584
0.00037000	0.057960	9.9666
0.00036950	0.057950	9.9732
0.00036900	0.057895	9.9798
0.00036850	0.057771	9.9869
0.00036800	0.057763	9.9938
0.00036750	0.057659	10.001
0.00036700	0.057612	10.009
0.00036650	0.057570	10.016
0.00036600	0.057458	10.023
0.00036550	0.057458	10.030
0.00036500	0.057335	10.037
0.00036450	0.057332	10.044
0.00036400	0.057221	10.053
0.00036350	0.057155	10.060
0.00036300	0.057154	10.067
0.00036250	0.057040	10.074
0.00036200	0.057007	10.082
0.00036150	0.056947	10.089
0.00036100	0.056856	10.097
0.00036050	0.056839	10.105
0.00036000	0.056725	10.113
0.00035950	0.056725	10.120
0.00035900	0.056602	10.126
0.00035850	0.056548	10.136
0.00035800	0.056543	10.144
0.00035750	0.056432	10.151
0.00035700	0.056396	10.161
0.00035650	0.056327	10.168
0.00035600	0.056261	10.176
0.00035550	0.056221	10.183
0.00035500	0.056125	10.193
0.00035450	0.056111	10.200
0.00035400	0.056040	10.209
0.00035350	0.055987	10.217
0.00035300	0.055898	10.226
0.00035250	0.055849	10.234
0.00035200	0.055791	10.242
0.00035150	0.055712	10.252
0.00035100	0.055683	10.259
0.00035050	0.055587	10.268
0.00035000	0.055560	10.277
0.00034950	0.055493	10.286
0.00034900	0.055418	10.296
0.00034850	0.055384	10.305
0.00034800	0.055284	10.313
0.00034750	0.055271	10.322
0.00034700	0.055155	10.331
0.00034650	0.055152	10.340
0.00034600	0.055041	10.349
0.00034550	0.055034	10.358
0.00034500	0.054969	10.368
0.00034450	0.054908	10.377
0.00034400	0.054827	10.387
0.00034350	0.054766	10.396
0.00034300	0.054721	10.405
0.00034250	0.054646	10.415
0.00034200	0.054585	10.424
0.00034150	0.054540	10.435
0.00034100	0.054465	10.443
0.00034050	0.054395	10.452
0.00034000	0.054386	10.463
0.00033950	0.054280	10.472
0.00033900	0.054253	10.483
0.00033850	0.054165	10.492
0.00033800	0.054119	10.503
0.00033750	0.054067	10.513
0.00033700	0.053999	10.524
0.00033650	0.053949	10.534
0.00033600	0.053876	10.544
0.00033550	0.053846	10.555
0.00033500	0.053772	10.565
0.00033450	0.053711	10.576
0.00033400	0.053663	10.585
0.00033350	0.053576	10.595
0.00033300	0.053546	10.606
0.00033250	0.053461	10.618
0.00033200	0.053442	10.628
0.00033150	0.053338	10.640
0.00033100	0.053334	10.652
0.00033050	0.053265	10.662
0.00033000	0.053181	10.674
0.00032950	0.053158	10.684
0.00032900	0.053048	10.696
0.00032850	0.053044	10.708
0.00032800	0.052932	10.718
0.00032750	0.052928	10.730
0.00032700	0.052813	10.741
0.00032650	0.052815	10.753
0.00032600	0.052752	10.765
0.00032550	0.052660	10.778
0.00032500	0.052640	10.789
0.00032450	0.052537	10.802
0.00032400	0.052523	10.815
0.00032350	0.052415	10.828
0.00032300	0.052415	10.840
0.00032250	0.052313	10.853
0.00032200	0.052257	10.866
0.00032150	0.052232	10.878
0.00032100	0.052164	10.891
0.00032050	0.052102	10.904
0.00032000	0.052053	10.918
0.00031950	0.051992	10.931
0.00031900	0.051931	10.944
0.00031850	0.051875	10.958
0.00031800	0.051835	10.972
0.00031750	0.051763	10.986
0.00031700	0.051715	11.000
0.00031650	0.051654	11.014
0.00031600	0.051611	11.026
0.00031550	0.051534	11.041
0.00031500	0.051460	11.060
0.00031450	0.051453	11.063
0.00031400	0.051356	11.073
0.00031350	0.051330	11.086
0.00031300	0.051272	11.100
0.00031250	0.051200	11.114
0.00031200	0.051178	11.129
0.00031150	0.051088	11.144
0.00031100	0.051054	11.160
0.00031050	0.050988	11.176
0.00031000	0.050931	11.192
0.00030950	0.050890	11.208
0.00030900	0.050810	11.224
0.00030850	0.050788	11.240
0.00030800	0.050698	11.257
0.00030750	0.050664	11.273
0.00030700	0.050613	11.290
0.00030650	0.050553	11.306
0.00030600	0.050507	11.323
0.00030550	0.050439	11.340
0.00030500	0.050395	11.357
0.00030450	0.050318	11.375
0.00030400	0.050293	11.393
0.00030350	0.050234	11.410
0.00030300	0.050166	11.428
0.00030250	0.050134	11.446
0.00030200	0.050057	11.463
0.00030150	0.050029	11.482
0.00030100	0.049941	11.500
0.00030050	0.049913	11.518
0.00030000	0.049858	11.538
0.00029950	0.049793	11.558
0.00029900	0.049749	11.576
0.00029850	0.049684	11.596
0.00029800	0.049656	11.616
0.00029750	0.049572	11.636
0.00029700	0.049551	11.657
0.00029650	0.049462	11.676
0.00029600	0.049438	11.696
0.00029550	0.049382	11.717
0.00029500	0.049319	11.737
0.00029450	0.049284	11.758
0.00029400	0.049202	11.779
0.00029350	0.049192	11.800
0.00029300	0.049089	11.822
0.00029250	0.049082	11.843
0.00029200	0.048998	11.865
0.00029150	0.048966	11.886
0.00029100	0.048933	11.909
0.00029050	0.048864	11.930
0.00029000	0.048788	11.954
0.00028950	0.048777	11.977
0.00028900	0.048676	11.999
0.00028850	0.048678	12.022
0.00028800	0.048579	12.045
0.00028750	0.048574	12.068
0.00028700	0.048477	12.091
0.00028650	0.048474	12.114
0.00028600	0.048378	12.139
0.00028550	0.048335	12.162
0.00028500	0.048319	12.187
0.00028450	0.048226	12.211
0.00028400	0.048222	12.237
0.00028350	0.048122	12.262
0.00028300	0.048116	12.287
0.00028250	0.048047	12.312
0.00028200	0.047985	12.336
0.00028150	0.047968	12.362
0.00028100	0.047916	12.388
0.00028050	0.047827	12.413
0.00028000	0.047824	12.441
0.00027950	0.047739	12.468
0.00027900	0.047706	12.495
0.00027850	0.047662	12.522
0.00027800	0.047583	12.548
0.00027750	0.047578	12.576
0.00027700	0.047487	12.603
0.00027650	0.047440	12.631
0.00027600	0.047432	12.659
0.00027550	0.047360	12.688
0.00027500	0.047298	12.717
0.00027450	0.047285	12.746
0.00027400	0.047191	12.775
0.00027350	0.047177	12.803
0.00027300	0.047116	12.832
0.00027250	0.047059	12.862
0.00027200	0.047045	12.891
0.00027150	0.046974	12.922
0.00027100	0.046950	12.952
0.00027050	0.046894	12.983
0.00027000	0.046818	13.013
0.00026950	0.046807	13.044
0.00026900	0.046716	13.075
0.00026850	0.046714	13.107
0.00026800	0.046635	13.138
0.00026750	0.046586	13.171
0.00026700	0.046581	13.202
0.00026650	0.046489	13.236
0.00026600	0.046471	13.268
0.00026550	0.046425	13.301
0.00026500	0.046344	13.334
0.00026450	0.046343	13.368
0.00026400	0.046256	13.402
0.00026350	0.046246	13.435
0.00026300	0.046184	13.469
0.00026250	0.046125	13.504
0.00026200	0.046092	13.538
0.00026150	0.046074	13.572
0.00026100	0.045981	13.608
0.00026050	0.045970	13.644
0.00026000	0.045916	13.680
0.00025950	0.045852	13.716
0.00025900	0.045846	13.752
0.00025850	0.045758	13.787
0.00025800	0.045756	13.824
0.00025750	0.045685	13.861
0.00025700	0.045635	13.898
0.00025650	0.045624	13.935
0.00025600	0.045542	13.974
0.00025550	0.045529	14.013
0.00025500	0.045467	14.051
0.00025450	0.045415	14.090
0.00025400	0.045402	14.129
0.00025350	0.045319	14.168
0.00025300	0.045317	14.206
0.00025250	0.045244	14.245
0.00025200	0.045202	14.284
0.00025150	0.045190	14.323
0.00025100	0.045114	14.365
0.00025050	0.045096	14.407
0.00025000	0.045025	14.448
0.00024950	0.045013	14.490
0.00024900	0.044943	14.531
0.00024850	0.044928	14.571
0.00024800	0.044862	14.613
0.00024750	0.044815	14.655
0.00024700	0.044816	14.697
0.00024650	0.044730	14.739
0.00024600	0.044727	14.782
0.00024550	0.044643	14.827
0.00024500	0.044645	14.871
0.00024450	0.044561	14.915
0.00024400	0.044562	14.958
0.00024350	0.044479	15.001
0.00024300	0.044481	15.044
0.00024250	0.044444	15.088
0.00024200	0.044367	15.132
0.00024150	0.044352	15.178
0.00024100	0.044288	15.224
0.00024050	0.044271	15.271
0.00024000	0.044203	15.317
0.00023950	0.044191	15.363
0.00023900	0.044123	15.408
0.00023850	0.044114	15.454
0.00023800	0.044049	15.499
0.00023750	0.044029	15.546
0.00023700	0.043971	15.594
0.00023650	0.043950	15.640
0.00023600	0.043897	15.688
0.00023550	0.043876	15.734
0.00023500	0.043807	15.781
0.00023450	0.043802	15.828
0.00023400	0.043727	15.877
0.00023350	0.043726	15.924
0.00023300	0.043656	15.970
0.00023250	0.043643	16.016
0.00023200	0.043581	16.064
0.00023150	0.043539	16.113
0.00023100	0.043538	16.162
0.00023050	0.043459	16.209
0.00023000	0.043457	16.257
0.00022950	0.043391	16.305
0.00022900	0.043385	16.352
0.00022850	0.043309	16.399
0.00022800	0.043310	16.448
0.00022750	0.043278	16.496
0.00022700	0.043205	16.544
0.00022650	0.043200	16.592
0.00022600	0.043124	16.640
0.00022550	0.043120	16.686
0.00022500	0.043061	16.733
0.00022450	0.043028	16.779
0.00022400	0.043004	16.827
0.00022350	0.042958	16.873
0.00022300	0.042941	16.921
0.00022250	0.042875	16.967
0.00022200	0.042869	17.014
0.00022150	0.042799	17.060
0.00022100	0.042793	17.105
0.00022050	0.042728	17.149
0.00022000	0.042724	17.193
0.00021950	0.042657	17.239
0.00021900	0.042626	17.283
0.00021850	0.042624	17.327
0.00021800	0.042553	17.370
0.00021750	0.042548	17.412
0.00021700	0.042481	17.455
0.00021650	0.042469	17.498
0.00021600	0.042412	17.540
0.00021550	0.042407	17.581
0.00021500	0.042338	17.623
0.00021450	0.042308	17.663
0.00021400	0.042300	17.702
0.00021350	0.042236	17.739
0.00021300	0.042233	17.777
0.00021250	0.042191	17.812
0.00021200	0.042131	17.849
0.00021150	0.042129	17.886
0.00021100	0.042068	17.921
0.00021050	0.042033	17.957
0.00021000	0.042022	17.990
0.00020950	0.041986	18.023
0.00020900	0.041933	18.053
0.00020850	0.041927	18.083
0.00020800	0.041861	18.112
0.00020750	0.041855	18.140
0.00020700	0.041805	18.169
0.00020650	0.041765	18.196
0.00020600	0.041737	18.222
0.00020550	0.041726	18.247
0.00020500	0.041658	18.270
0.00020450	0.041650	18.295
0.00020400	0.041609	18.316
0.00020350	0.041559	18.334
0.00020300	0.041556	18.353
0.00020250	0.041487	18.371
0.00020200	0.041485	18.389
0.00020150	0.041459	18.404
0.00020100	0.041390	18.417
0.00020050	0.041387	18.433
0.00020000	0.041331	18.444
0.00019950	0.041304	18.453
0.00019900	0.041284	18.464
0.00019850	0.041221	18.473
0.00019800	0.041219	18.478
0.00019750	0.041188	18.484
0.00019700	0.041140	18.489
0.00019650	0.041094	18.490
0.00019600	0.041089	18.495
0.00019550	0.041021	18.495
0.00019500	0.041018	18.494
0.00019450	0.040958	18.490
0.00019400	0.040953	18.490
0.00019350	0.040890	18.485
0.00019300	0.040859	18.478
0.00019250	0.040857	18.473
0.00019200	0.040791	18.464
0.00019150	0.040784	18.455
0.00019100	0.040723	18.444
0.00019050	0.040721	18.433
0.00019000	0.040655	18.418
0.00018950	0.040650	18.405
0.00018900	0.040595	18.391
0.00018850	0.040575	18.374
0.00018800	0.040555	18.359
0.00018750	0.040494	18.339
0.00018700	0.040479	18.320
0.00018650	0.040428	18.299
0.00018600	0.040407	18.278
0.00018550	0.040362	18.256
0.00018500	0.040342	18.233
0.00018450	0.040291	18.209
0.00018400	0.040264	18.185
0.00018350	0.040242	18.159
0.00018300	0.040207	18.134
0.00018250	0.040155	18.106
0.00018200	0.040145	18.079
0.00018150	0.040080	18.051
0.00018100	0.040080	18.022
0.00018050	0.040011	17.993
0.00018000	0.039985	17.963
0.00017950	0.039979	17.933
0.00017900	0.039913	17.901
0.00017850	0.039910	17.869
0.00017800	0.039838	17.837
0.00017750	0.039833	17.803
0.00017700	0.039783	17.770
0.00017650	0.039747	17.737
0.00017600	0.039732	17.703
0.00017550	0.039698	17.668
0.00017500	0.039634	17.634
0.00017450	0.039633	17.599
0.00017400	0.039567	17.564
0.00017350	0.039546	17.529
0.00017300	0.039509	17.492
0.00017250	0.039461	17.455
0.00017200	0.039451	17.419
0.00017150	0.039383	17.381
0.00017100	0.039380	17.345
0.00017050	0.039319	17.309
0.00017000	0.039284	17.273
0.00016950	0.039275	17.235
0.00016900	0.039212	17.197
0.00016850	0.039200	17.161
0.00016800	0.039146	17.123
0.00016750	0.039111	17.085
0.00016700	0.039077	17.047
0.00016650	0.039045	17.007
0.00016600	0.039001	16.968
0.00016550	0.038975	16.928
0.00016500	0.038923	16.890
0.00016450	0.038885	16.853
0.00016400	0.038882	16.813
0.00016350	0.038808	16.774
0.00016300	0.038804	16.733
0.00016250	0.038734	16.692
0.00016200	0.038724	16.652
0.00016150	0.038669	16.612
0.00016100	0.038639	16.571
0.00016050	0.038605	16.531
0.00016000	0.038565	16.490
0.00015950	0.038524	16.449
0.00015900	0.038505	16.407
0.00015850	0.038432	16.365
0.00015800	0.038433	16.322
0.00015750	0.038356	16.278
0.00015700	0.038357	16.236
0.00015650	0.038279	16.195
0.00015600	0.038280	16.152
0.00015550	0.038242	16.110
0.00015500	0.038177	16.067
0.00015450	0.038161	16.023
0.00015400	0.038099	15.979
0.00015350	0.038081	15.935
0.00015300	0.038020	15.889
0.00015250	0.038003	15.845
0.00015200	0.037940	15.801
0.00015150	0.037929	15.757
0.00015100	0.037886	15.712
0.00015050	0.037824	15.668
0.00015000	0.037811	15.623
0.00014950	0.037749	15.577
0.00014900	0.037729	15.530
0.00014850	0.037666	15.484
0.00014800	0.037652	15.438
0.00014750	0.037574	15.391
0.00014700	0.037569	15.343
0.00014650	0.037514	15.297
0.00014600	0.037473	15.251
0.00014550	0.037435	15.204
0.00014500	0.037407	15.156
0.00014450	0.037336	15.109
0.00014400	0.037335	15.061
0.00014350	0.037250	15.013
0.00014300	0.037237	14.965
0.00014250	0.037184	14.916
0.00014200	0.037137	14.867
0.00014150	0.037104	14.819
0.00014100	0.037088	14.770
0.00014050	0.037006	14.722
0.00014000	0.036992	14.674
0.00013950	0.036941	14.626
0.00013900	0.036897	14.576
0.00013850	0.036834	14.524
0.00013800	0.036830	14.474
0.00013750	0.036752	14.424
0.00013700	0.036734	14.372
0.00013650	0.036687	14.323
0.00013600	0.036625	14.273
0.00013550	0.036614	14.224
0.00013500	0.036529	14.173
0.00013450	0.036522	14.123
0.00013400	0.036453	14.070
0.00013350	0.036407	14.018
0.00013300	0.036398	13.967
0.00013250	0.036319	13.914
0.00013200	0.036285	13.863
0.00013150	0.036254	13.811
0.00013100	0.036175	13.761
0.00013050	0.036174	13.710
0.00013000	0.036090	13.659
0.00012950	0.036070	13.607
0.00012900	0.036015	13.553
0.00012850	0.035968	13.500
0.00012800	0.035918	13.448
0.00012750	0.035897	13.394
0.00012700	0.035810	13.342
0.00012650	0.035809	13.287
0.00012600	0.035714	13.235
0.00012550	0.035710	13.182
0.00012500	0.035639	13.128
0.00012450	0.035583	13.075
0.00012400	0.035572	13.020
0.00012350	0.035526	12.966
0.00012300	0.035433	12.913
0.00012250	0.035422	12.858
0.00012200	0.035352	12.804
0.00012150	0.035307	12.750
0.00012100	0.035258	12.696
0.00012050	0.035208	12.641
0.00012000	0.035164	12.586
0.00011950	0.035100	12.531
0.00011900	0.035085	12.476
0.00011850	0.035032	12.420
0.00011800	0.034967	12.365
0.00011750	0.034931	12.310
0.00011700	0.034839	12.255
0.00011650	0.034833	12.198
0.00011600	0.034737	12.144
0.00011550	0.034733	12.088
0.00011500	0.034635	12.034
0.00011450	0.034629	11.978
0.00011400	0.034527	11.922
0.00011350	0.034527	11.864
0.00011300	0.034464	11.807
0.00011250	0.034392	11.752
0.00011200	0.034346	11.696
0.00011150	0.034272	11.640
0.00011100	0.034266	11.582
0.00011050	0.034161	11.527
0.00011000	0.034140	11.471
0.00010950	0.034075	11.415
0.00010900	0.034011	11.358
0.00010850	0.033984	11.302
0.00010800	0.033916	11.244
0.00010750	0.033851	11.188
0.00010700	0.033822	11.131
0.00010650	0.033721	11.075
0.00010600	0.033719	11.017
0.00010550	0.033608	10.960
0.00010500	0.033594	10.904
0.00010450	0.033505	10.846
0.00010400	0.033443	10.789
0.00010350	0.033419	10.731
0.00010300	0.033349	10.674
0.00010250	0.033273	10.618
0.00010200	0.033258	10.561
0.00010150	0.033144	10.504
0.00010100	0.033127	10.446
0.00010050	0.033089	10.390
1.0000e-04	0.032988	10.238
		
1.0000e-04	0.032889	10.184
9.9800e-05	0.032983	10.192
9.9600e-05	0.032899	10.199
9.9400e-05	0.032875	10.192
9.9200e-05	0.032911	10.176
9.9000e-05	0.032833	10.155
9.8800e-05	0.032833	10.133
9.8600e-05	0.032829	10.111
9.8400e-05	0.032753	10.088
9.8200e-05	0.032789	10.065
9.8000e-05	0.032700	10.041
9.7800e-05	0.032681	10.018
9.7600e-05	0.032717	9.9949
9.7400e-05	0.032640	9.9713
9.7200e-05	0.032639	9.9486
9.7000e-05	0.032619	9.9257
9.6800e-05	0.032556	9.9029
9.6600e-05	0.032591	9.8803
9.6400e-05	0.032506	9.8575
9.6200e-05	0.032516	9.8343
9.6000e-05	0.032519	9.8110
9.5800e-05	0.032427	9.7882
9.5600e-05	0.032465	9.7650
9.5400e-05	0.032376	9.7419
9.5200e-05	0.032415	9.7188
9.5000e-05	0.032328	9.6959
9.4800e-05	0.032354	9.6727
9.4600e-05	0.032343	9.6494
9.4400e-05	0.032264	9.6263
9.4200e-05	0.032266	9.6029
9.4000e-05	0.032219	9.5794
9.3800e-05	0.032204	9.5562
9.3600e-05	0.032178	9.5339
9.3400e-05	0.032155	9.5104
9.3200e-05	0.032121	9.4875
9.3000e-05	0.032106	9.4648
9.2800e-05	0.032056	9.4421
9.2600e-05	0.032056	9.4191
9.2400e-05	0.032005	9.3960
9.2200e-05	0.032012	9.3729
9.2000e-05	0.031952	9.3499
9.1800e-05	0.031956	9.3266
9.1600e-05	0.031886	9.3036
9.1400e-05	0.031912	9.2797
9.1200e-05	0.031896	9.2564
9.1000e-05	0.031805	9.2336
9.0800e-05	0.031842	9.2101
9.0600e-05	0.031745	9.1870
9.0400e-05	0.031788	9.1640
9.0200e-05	0.031691	9.1408
9.0000e-05	0.031734	9.1183
8.9800e-05	0.031636	9.0946
8.9600e-05	0.031679	9.0717
8.9400e-05	0.031642	9.0490
8.9200e-05	0.031566	9.0257
8.9000e-05	0.031586	9.0029
8.8800e-05	0.031510	8.9798
8.8600e-05	0.031521	8.9564
8.8400e-05	0.031457	8.9330
8.8200e-05	0.031481	8.9099
8.8000e-05	0.031398	8.8862
8.7800e-05	0.031415	8.8634
8.7600e-05	0.031333	8.8409
8.7400e-05	0.031376	8.8175
8.7200e-05	0.031278	8.7944
8.7000e-05	0.031316	8.7717
8.6800e-05	0.031220	8.7494
8.6600e-05	0.031262	8.7274
8.6400e-05	0.031228	8.7047
8.6200e-05	0.031146	8.6822
8.6000e-05	0.031159	8.6590
8.5800e-05	0.031093	8.6352
8.5600e-05	0.031104	8.6120
8.5400e-05	0.031042	8.5891
8.5200e-05	0.031038	8.5665
8.5000e-05	0.030985	8.5430
8.4800e-05	0.030937	8.5201
8.4600e-05	0.030968	8.4974
8.4400e-05	0.030879	8.4742
8.4200e-05	0.030909	8.4515
8.4000e-05	0.030891	8.4283
8.3800e-05	0.030785	8.4045
8.3600e-05	0.030823	8.3812
8.3400e-05	0.030737	8.3585
8.3200e-05	0.030757	8.3345
8.3000e-05	0.030697	8.3112
8.2800e-05	0.030694	8.2883
8.2600e-05	0.030613	8.2656
8.2400e-05	0.030642	8.2429
8.2200e-05	0.030623	8.2199
8.2000e-05	0.030558	8.1972
8.1800e-05	0.030508	8.1741
8.1600e-05	0.030506	8.1510
8.1400e-05	0.030444	8.1065
8.1200e-05	0.030453	8.1016
8.1000e-05	0.030392	8.0871
8.0800e-05	0.030357	8.0671
8.0600e-05	0.030304	8.0457
8.0400e-05	0.030342	8.0224
8.0200e-05	0.030238	7.9996
8.0000e-05	0.030276	7.9768
7.9800e-05	0.030191	7.9538
7.9600e-05	0.030210	7.9302
7.9400e-05	0.030126	7.9072
7.9200e-05	0.030139	7.8845
7.9000e-05	0.030083	7.8617
7.8800e-05	0.030089	7.8385
7.8600e-05	0.030006	7.8153
7.8400e-05	0.030026	7.7918
7.8200e-05	0.029923	7.7685
7.8000e-05	0.029971	7.7451
7.7800e-05	0.029858	7.7224
7.7600e-05	0.029906	7.6997
7.7400e-05	0.029790	7.6771
7.7200e-05	0.029762	7.6538
7.7000e-05	0.029813	7.6303
7.6800e-05	0.029694	7.6071
7.6600e-05	0.029745	7.5844
7.6400e-05	0.029627	7.5616
7.6200e-05	0.029671	7.5386
7.6000e-05	0.029568	7.5156
7.5800e-05	0.029604	7.4928
7.5600e-05	0.029560	7.4696
7.5400e-05	0.029469	7.4465
7.5200e-05	0.029516	7.4236
7.5000e-05	0.029403	7.4012
7.4800e-05	0.029403	7.3783
7.4600e-05	0.029377	7.3551
7.4400e-05	0.029311	7.3321
7.4200e-05	0.029334	7.3093
7.4000e-05	0.029286	7.2862
7.3800e-05	0.029190	7.2631
7.3600e-05	0.029240	7.2398
7.3400e-05	0.029128	7.2167
7.3200e-05	0.029138	7.1938
7.3000e-05	0.029110	7.1710
7.2800e-05	0.029041	7.1482
7.2600e-05	0.029061	7.1254
7.2400e-05	0.028951	7.1019
7.2200e-05	0.028930	7.0789
7.2000e-05	0.028969	7.0559
7.1800e-05	0.028843	7.0331
7.1600e-05	0.028859	7.0100
7.1400e-05	0.028816	6.9871
7.1200e-05	0.028745	6.9647
7.1000e-05	0.028762	6.9420
7.0800e-05	0.028667	6.9184
7.0600e-05	0.028703	6.8957
7.0400e-05	0.028645	6.8728
7.0200e-05	0.028571	6.8498
7.0000e-05	0.028580	6.8272
6.9800e-05	0.028505	6.8043
6.9600e-05	0.028497	6.7818
6.9400e-05	0.028447	6.7585
6.9200e-05	0.028391	6.7361
6.9000e-05	0.028385	6.7134
6.8800e-05	0.028319	6.6904
6.8600e-05	0.028259	6.6678
6.8400e-05	0.028316	6.6452
6.8200e-05	0.028187	6.6224
6.8000e-05	0.028236	6.5990
6.7800e-05	0.028102	6.5764
6.7600e-05	0.028163	6.5538
6.7400e-05	0.028027	6.5310
6.7200e-05	0.028088	6.5082
6.7000e-05	0.028041	6.4856
6.6800e-05	0.027910	6.4630
6.6600e-05	0.027959	6.4396
6.6400e-05	0.027874	6.4171
6.6200e-05	0.027815	6.3944
6.6000e-05	0.027830	6.3715
6.5800e-05	0.027777	6.3488
6.5600e-05	0.027693	6.3260
6.5400e-05	0.027738	6.3036
6.5200e-05	0.027599	6.2815
6.5000e-05	0.027627	6.2583
6.4800e-05	0.027561	6.2357
6.4600e-05	0.027509	6.2128
6.4400e-05	0.027513	6.1905
6.4200e-05	0.027413	6.1680
6.4000e-05	0.027406	6.1454
6.3800e-05	0.027361	6.1233
6.3600e-05	0.027307	6.1007
6.3400e-05	0.027320	6.0777
6.3200e-05	0.027197	6.0552
6.3000e-05	0.027254	6.0328
6.2800e-05	0.027113	6.0100
6.2600e-05	0.027158	5.9874
6.2400e-05	0.027052	5.9651
6.2200e-05	0.026991	5.9425
6.2000e-05	0.027042	5.9196
6.1800e-05	0.026932	5.8972
6.1600e-05	0.026931	5.8746
6.1400e-05	0.026827	5.8525
6.1200e-05	0.026872	5.8299
6.1000e-05	0.026732	5.8080
6.0800e-05	0.026766	5.7856
6.0600e-05	0.026648	5.7631
6.0400e-05	0.026689	5.7409
6.0200e-05	0.026668	5.7187
6.0000e-05	0.026514	5.6966
5.9800e-05	0.026567	5.6743
5.9600e-05	0.026430	5.6520
5.9400e-05	0.026462	5.6296
5.9200e-05	0.026346	5.6070
5.9000e-05	0.026383	5.5847
5.8800e-05	0.026320	5.5626
5.8600e-05	0.026241	5.5404
5.8400e-05	0.026208	5.5184
5.8200e-05	0.026162	5.4960
5.8000e-05	0.026116	5.4736
5.7800e-05	0.026062	5.4510
5.7600e-05	0.026043	5.4287
5.7400e-05	0.025972	5.4065
5.7200e-05	0.025915	5.3841
5.7000e-05	0.025894	5.3622
5.6800e-05	0.025831	5.3401
5.6600e-05	0.025794	5.3184
5.6400e-05	0.025749	5.2956
5.6200e-05	0.025691	5.2733
5.6000e-05	0.025642	5.2515
5.5800e-05	0.025575	5.2295
5.5600e-05	0.025499	5.2077
5.5400e-05	0.025536	5.1860
5.5200e-05	0.025416	5.1642
5.5000e-05	0.025468	5.1423
5.4800e-05	0.025304	5.1197
5.4600e-05	0.025360	5.0979
5.4400e-05	0.025207	5.0758
5.4200e-05	0.025153	5.0541
5.4000e-05	0.025228	5.0318
5.3800e-05	0.025050	5.0100
5.3600e-05	0.025130	4.9885
5.3400e-05	0.024947	4.9668
5.3200e-05	0.025019	4.9453
5.3000e-05	0.024849	4.9239
5.2800e-05	0.024894	4.9020
5.2600e-05	0.024773	4.8802
5.2400e-05	0.024768	4.8583
5.2200e-05	0.024657	4.8369
5.2000e-05	0.024692	4.8155
5.1800e-05	0.024579	4.7934
5.1600e-05	0.024564	4.7721
5.1400e-05	0.024487	4.7508
5.1200e-05	0.024417	4.7293
5.1000e-05	0.024435	4.7081
5.0800e-05	0.024295	4.6867
5.0600e-05	0.024268	4.6645
5.0400e-05	0.024235	4.6429
5.0200e-05	0.024214	4.6218
5.0000e-05	0.024097	4.6006
4.9800e-05	0.024081	4.5789
4.9600e-05	0.023970	4.5580
4.9400e-05	0.023963	4.5368
4.9200e-05	0.024018	4.5211
4.9000e-05	0.023908	4.5174
4.8800e-05	0.023933	4.5045
4.8600e-05	0.023805	4.4868
4.8400e-05	0.023752	4.4668
4.8200e-05	0.023741	4.4464
4.8000e-05	0.023665	4.4254
4.7800e-05	0.023591	4.4047
4.7600e-05	0.023584	4.3835
4.7400e-05	0.023450	4.3628
4.7200e-05	0.023474	4.3416
4.7000e-05	0.023385	4.3200
4.6800e-05	0.023305	4.2995
4.6600e-05	0.023286	4.2788
4.6400e-05	0.023193	4.2577
4.6200e-05	0.023172	4.2371
4.6000e-05	0.023044	4.2161
4.5800e-05	0.023078	4.1958
4.5600e-05	0.022927	4.1752
4.5400e-05	0.022919	4.1541
4.5200e-05	0.022891	4.1334
4.5000e-05	0.022777	4.1127
4.4800e-05	0.022726	4.0924
4.4600e-05	0.022682	4.0721
4.4400e-05	0.022556	4.0516
4.4200e-05	0.022596	4.0313
4.4000e-05	0.022433	4.0104
4.3800e-05	0.022448	3.9900
4.3600e-05	0.022332	3.9699
4.3400e-05	0.022261	3.9500
4.3200e-05	0.022210	3.9300
4.3000e-05	0.022211	3.9098
4.2800e-05	0.022052	3.8901
4.2600e-05	0.022092	3.8704
4.2400e-05	0.021930	3.8503
4.2200e-05	0.021903	3.8302
4.2000e-05	0.021866	3.8101
4.1800e-05	0.021735	3.7898
4.1600e-05	0.021761	3.7695
4.1400e-05	0.021645	3.7498
4.1200e-05	0.021568	3.7301
4.1000e-05	0.021551	3.7105
4.0800e-05	0.021390	3.6914
4.0600e-05	0.021432	3.6721
4.0400e-05	0.021258	3.6524
4.0200e-05	0.021289	3.6327
4.0000e-05	0.021113	3.6130
3.9800e-05	0.021119	3.5930
3.9600e-05	0.021049	3.5737
3.9400e-05	0.020921	3.5545
3.9200e-05	0.020940	3.5353
3.9000e-05	0.020761	3.5162
3.8800e-05	0.020806	3.4972
3.8600e-05	0.020627	3.4783
3.8400e-05	0.020615	3.4589
3.8200e-05	0.020538	3.4399
3.8000e-05	0.020406	3.4213
3.7800e-05	0.020435	3.4020
3.7600e-05	0.020297	3.3831
3.7400e-05	0.020223	3.3647
3.7200e-05	0.020203	3.3463
3.7000e-05	0.020027	3.3278
3.6800e-05	0.020058	3.3089
3.6600e-05	0.019901	3.2908
3.6400e-05	0.019839	3.2724
3.6200e-05	0.019840	3.2545
3.6000e-05	0.019643	3.2367
3.5800e-05	0.019575	3.2186
3.5600e-05	0.019595	3.2005
3.5400e-05	0.019456	3.1826
3.5200e-05	0.019380	3.1647
3.5000e-05	0.019365	3.1473
3.4800e-05	0.019171	3.1296
3.4600e-05	0.019221	3.1125
3.4400e-05	0.019028	3.0952
3.4200e-05	0.019007	3.0776
3.4000e-05	0.018914	3.0603
3.3800e-05	0.018809	3.0427
3.3600e-05	0.018752	3.0257
3.3400e-05	0.018715	3.0091
3.3200e-05	0.018524	2.9923
3.3000e-05	0.018567	2.9751
3.2800e-05	0.018380	2.9586
3.2600e-05	0.018294	2.9422
3.2400e-05	0.018296	2.9258
3.2200e-05	0.018105	2.9091
3.2000e-05	0.018147	2.8927
3.1800e-05	0.018041	2.8766
3.1600e-05	0.017960	2.8432
3.1400e-05	0.017926	2.8403
3.1200e-05	0.017764	2.8307
3.1000e-05	0.017761	2.8173
3.0800e-05	0.017589	2.8018
3.0600e-05	0.017558	2.7867
3.0400e-05	0.017452	2.7714
3.0200e-05	0.017326	2.7561
3.0000e-05	0.017313	2.7410
2.9800e-05	0.017219	2.7258
2.9600e-05	0.017044	2.7105
2.9400e-05	0.017042	2.6952
2.9200e-05	0.016858	2.6802
2.9000e-05	0.016825	2.6654
2.8800e-05	0.016702	2.6502
2.8600e-05	0.016606	2.6359
2.8400e-05	0.016544	2.6214
2.8200e-05	0.016379	2.6072
2.8000e-05	0.016376	2.5930
2.7800e-05	0.016296	2.5790
2.7600e-05	0.016112	2.5648
2.7400e-05	0.016056	2.5511
2.7200e-05	0.015955	2.5377
2.7000e-05	0.015814	2.5243
2.6800e-05	0.015799	2.5107
2.6600e-05	0.015617	2.4972
2.6400e-05	0.015530	2.4841
2.6200e-05	0.015453	2.4712
2.6000e-05	0.015320	2.4583
2.5800e-05	0.015257	2.4459
2.5600e-05	0.015163	2.4335
2.5400e-05	0.015003	2.4213
2.5200e-05	0.014997	2.4092
2.5000e-05	0.014792	2.3970
2.4800e-05	0.014724	2.3852
2.4600e-05	0.014661	2.3738
2.4400e-05	0.014470	2.3624
2.4200e-05	0.014472	2.3513
2.4000e-05	0.014255	2.3405
2.3800e-05	0.014167	2.3298
2.3600e-05	0.014165	2.3189
2.3400e-05	0.013951	2.3084
2.3200e-05	0.013907	2.2980
2.3000e-05	0.013784	2.2879
2.2800e-05	0.013638	2.2778
2.2600e-05	0.013608	2.2679
2.2400e-05	0.013391	2.2583
2.2200e-05	0.013391	2.2488
2.2000e-05	0.013192	2.2396
2.1800e-05	0.013117	2.2306
2.1600e-05	0.013047	2.2216
2.1400e-05	0.012895	2.2126
2.1200e-05	0.012791	2.2041
2.1000e-05	0.012704	2.1958
2.0800e-05	0.012501	2.1876
2.0600e-05	0.012483	2.1795
2.0400e-05	0.012293	2.1717
2.0200e-05	0.012230	2.1641
2.0000e-05	0.012099	2.1566
1.9800e-05	0.011964	2.1495
1.9600e-05	0.011921	2.1423
1.9400e-05	0.011735	2.1354
1.9200e-05	0.011667	2.1287
1.9000e-05	0.011538	2.1223
1.8800e-05	0.011388	2.1161
1.8600e-05	0.011338	2.1105
1.8400e-05	0.011111	2.1052
1.8200e-05	0.011118	2.1000
1.8000e-05	0.010889	2.0943
1.7800e-05	0.010778	2.0886
1.7600e-05	0.010751	2.0827
1.7400e-05	0.010626	2.0766
1.7200e-05	0.010430	2.0704
1.7000e-05	0.010404	2.0641
1.6800e-05	0.010157	2.0578
1.6600e-05	0.010164	2.0517
1.6400e-05	0.0099203	2.0459
1.6200e-05	0.0098147	2.0405
1.6000e-05	0.0098115	2.0353
1.5800e-05	0.0095739	2.0306
1.5600e-05	0.0095017	2.0262
1.5400e-05	0.0093975	2.0222
1.5200e-05	0.0091957	2.0187
1.5000e-05	0.0091884	2.0155
1.4800e-05	0.0089439	2.0124
1.4600e-05	0.0089471	2.0095
1.4400e-05	0.0088211	2.0069
1.4200e-05	0.0085847	2.0046
1.4000e-05	0.0085800	2.0025
1.3800e-05	0.0083719	2.0004
1.3600e-05	0.0082587	1.9986
1.3400e-05	0.0081823	1.9971
1.3200e-05	0.0079700	1.9956
1.3000e-05	0.0079683	1.9944
1.2800e-05	0.0078488	1.9932
1.2600e-05	0.0076096	1.9923
1.2400e-05	0.0076101	1.9914
1.2200e-05	0.0073576	1.9908
1.2000e-05	0.0073566	1.9903
1.1800e-05	0.0071037	1.9900
1.1600e-05	0.0070864	1.9895
1.1400e-05	0.0068701	1.9889
1.1200e-05	0.0068577	1.9884
1.1000e-05	0.0067466	1.9886
1.0800e-05	0.0064969	1.9894
1.0600e-05	0.0064839	1.9900
1.0400e-05	0.0062553	1.9909
1.0200e-05	0.0061931	1.9921
		
1.0000e-05	0.0060908	1.9889
9.9000e-06	0.0059871	1.9876
9.8000e-06	0.0058865	1.9852
9.7000e-06	0.0059166	1.9826
9.6000e-06	0.0057228	1.9804
9.5000e-06	0.0057723	1.9787
9.4000e-06	0.0057379	1.9776
9.3000e-06	0.0055536	1.9770
9.2000e-06	0.0055675	1.9767
9.1000e-06	0.0054625	1.9767
9.0000e-06	0.0053966	1.9767
8.9000e-06	0.0053836	1.9767
8.8000e-06	0.0052310	1.9768
8.7000e-06	0.0052069	1.9770
8.6000e-06	0.0052253	1.9770
8.5000e-06	0.0050363	1.9773
8.4000e-06	0.0051037	1.9775
8.3000e-06	0.0049227	1.9778
8.2000e-06	0.0049447	1.9779
8.1000e-06	0.0048411	1.9779
8.0000e-06	0.0047419	1.9779
7.9000e-06	0.0047932	1.9774
7.8000e-06	0.0047363	1.9759
7.7000e-06	0.0045371	1.9730
7.6000e-06	0.0046005	1.9695
7.5000e-06	0.0044377	1.9662
7.4000e-06	0.0043896	1.9634
7.3000e-06	0.0043684	1.9612
7.2000e-06	0.0042199	1.9595
7.1000e-06	0.0042855	1.9583
7.0000e-06	0.0040873	1.9574
6.9000e-06	0.0041487	1.9568
6.8000e-06	0.0040760	1.9563
6.7000e-06	0.0039164	1.9560
6.6000e-06	0.0039581	1.9559
6.5000e-06	0.0037842	1.9557
6.4000e-06	0.0038385	1.9549
6.3000e-06	0.0036542	1.9530
6.2000e-06	0.0036989	1.9470
6.1000e-06	0.0034997	1.9329
6.0000e-06	0.0034604	1.9086
5.9000e-06	0.0034007	1.8820
5.8000e-06	0.0033061	1.8595
5.7000e-06	0.0033052	1.9157
5.6000e-06	0.0033153	1.9164
5.5000e-06	0.0031994	1.9164
5.4000e-06	0.0031730	1.9165
5.3000e-06	0.0030578	1.9164
5.2000e-06	0.0030608	1.9167
5.1000e-06	0.0030194	1.9171
5.0000e-06	0.0028674	1.9174
4.9000e-06	0.0028803	1.9171
4.8000e-06	0.0026117	1.9154
4.7000e-06	0.0025432	1.9077
4.6000e-06	0.0025282	1.8851
4.5000e-06	0.0024501	1.8447
4.4000e-06	0.0024062	1.7995
4.3000e-06	0.0022606	1.7611
4.2000e-06	0.0022442	1.7330
4.1000e-06	0.0021953	1.7147
4.0000e-06	0.0020810	1.7041
3.9000e-06	0.0020955	1.6993
3.8000e-06	0.0019960	1.6992
3.7000e-06	0.0019052	1.7028
3.6000e-06	0.0019366	1.7098
3.5000e-06	0.0018746	1.7204
3.4000e-06	0.0017263	1.7340
3.3000e-06	0.0017577	1.7510
3.2000e-06	0.0016053	1.7727
3.1000e-06	0.0016355	1.7969
3.0000e-06	0.0014961	1.8215
2.9000e-06	0.0015225	1.8465
2.8000e-06	0.0014018	1.8721
2.7000e-06	0.0013964	1.8989
2.6000e-06	0.0013659	1.9288
2.5000e-06	0.0012530	1.9609
2.4000e-06	0.0012771	1.9954
2.3000e-06	0.0011924	2.0849
2.2000e-06	0.0011634	2.0959
2.1000e-06	0.0010987	2.1245
2.0000e-06	0.0010554	2.1646
1.9000e-06	0.0010421	2.2829
1.8000e-06	0.00094469	2.2971
1.7000e-06	0.00095225	2.3352
1.6000e-06	0.00086991	2.3882
1.5000e-06	0.00099005	2.3743
1.4000e-06	0.00081248	2.3731
1.3000e-06	0.00087138	2.3723
1.2000e-06	0.00069215	2.3714
1.1000e-06	0.00073164	2.3709
1.0000e-06	0.00058677	2.3710
9.0000e-07	0.00061376	2.3712
8.0000e-07	0.00047856	2.3718
7.0000e-07	0.00052170	2.3727
6.0000e-07	0.00042526	2.3735


==> Fig6_75K.TXT <==
I	V	dIdV_75K
0.00083500	0.13186	6.1252
0.00083450	0.13183	6.1256
0.00083400	0.13164	6.1278
0.00083350	0.13154	6.1308
0.00083300	0.13152	6.1345
0.00083250	0.13136	6.1376
0.00083200	0.13121	6.1414
0.00083150	0.13119	6.1448
0.00083100	0.13110	6.1487
0.00083050	0.13091	6.1524
0.00083000	0.13083	6.1556
0.00082950	0.13075	6.1594
0.00082900	0.13072	6.1625
0.00082850	0.13056	6.1664
0.00082800	0.13041	6.1695
0.00082750	0.13038	6.1729
0.00082700	0.13031	6.1767
0.00082650	0.13013	6.1805
0.00082600	0.13002	6.1839
0.00082550	0.12996	6.1878
0.00082500	0.12991	6.1909
0.00082450	0.12972	6.1949
0.00082400	0.12968	6.1985
0.00082350	0.12959	6.2020
0.00082300	0.12941	6.2052
0.00082250	0.12936	6.2091
0.00082200	0.12931	6.2123
0.00082150	0.12916	6.2161
0.00082100	0.12908	6.2194
0.00082050	0.12893	6.2232
0.00082000	0.12890	6.2265
0.00081950	0.12882	6.2305
0.00081900	0.12862	6.2341
0.00081850	0.12859	6.2379
0.00081800	0.12851	6.2411
0.00081750	0.12832	6.2448
0.00081700	0.12828	6.2482
0.00081650	0.12820	6.2521
0.00081600	0.12803	6.2555
0.00081550	0.12801	6.2595
0.00081500	0.12792	6.2628
0.00081450	0.12783	6.2667
0.00081400	0.12765	6.2699
0.00081350	0.12760	6.2738
0.00081300	0.12750	6.2773
0.00081250	0.12738	6.2813
0.00081200	0.12732	6.2846
0.00081150	0.12715	6.2883
0.00081100	0.12708	6.2916
0.00081050	0.12705	6.2957
0.00081000	0.12687	6.2991
0.00080950	0.12682	6.3030
0.00080900	0.12675	6.3063
0.00080850	0.12656	6.3101
0.00080800	0.12655	6.3135
0.00080750	0.12641	6.3176
0.00080700	0.12627	6.3209
0.00080650	0.12624	6.3242
0.00080600	0.12614	6.3282
0.00080550	0.12608	6.3312
0.00080500	0.12589	6.3352
0.00080450	0.12581	6.3388
0.00080400	0.12578	6.3425
0.00080350	0.12559	6.3459
0.00080300	0.12550	6.3494
0.00080250	0.12549	6.3530
0.00080200	0.12531	6.3565
0.00080150	0.12524	6.3604
0.00080100	0.12511	6.3635
0.00080050	0.12509	6.3675
0.00080000	0.12497	6.3709
0.00079950	0.12480	6.3750
0.00079900	0.12477	6.3783
0.00079850	0.12472	6.3824
0.00079800	0.12454	6.3858
0.00079750	0.12445	6.3897
0.00079700	0.12435	6.3931
0.00079650	0.12433	6.3970
0.00079600	0.12414	6.4007
0.00079550	0.12404	6.4048
0.00079500	0.12403	6.4079
0.00079450	0.12384	6.4114
0.00079400	0.12382	6.4154
0.00079350	0.12370	6.4186
0.00079300	0.12357	6.4228
0.00079250	0.12353	6.4261
0.00079200	0.12341	6.4297
0.00079150	0.12330	6.4336
0.00079100	0.12325	6.4368
0.00079050	0.12307	6.4408
0.00079000	0.12303	6.4444
0.00078950	0.12297	6.4485
0.00078900	0.12290	6.4517
0.00078850	0.12272	6.4554
0.00078800	0.12261	6.4590
0.00078750	0.12259	6.4627
0.00078700	0.12247	6.4667
0.00078650	0.12230	6.4705
0.00078600	0.12227	6.4740
0.00078550	0.12221	6.4774
0.00078500	0.12202	6.4814
0.00078450	0.12197	6.4850
0.00078400	0.12188	6.4891
0.00078350	0.12184	6.4925
0.00078300	0.12166	6.4960
0.00078250	0.12155	6.5000
0.00078200	0.12154	6.5033
0.00078150	0.12140	6.5074
0.00078100	0.12129	6.5110
0.00078050	0.12126	6.5152
0.00078000	0.12118	6.5186
0.00077950	0.12098	6.5226
0.00077900	0.12098	6.5260
0.00077850	0.12083	6.5293
0.00077800	0.12072	6.5333
0.00077750	0.12069	6.5365
0.00077700	0.12052	6.5400
0.00077650	0.12044	6.5440
0.00077600	0.12040	6.5475
0.00077550	0.12022	6.5517
0.00077500	0.12016	6.5551
0.00077450	0.12007	6.5582
0.00077400	0.12003	6.5623
0.00077350	0.11991	6.5656
0.00077300	0.11975	6.5698
0.00077250	0.11968	6.5737
0.00077200	0.11965	6.5775
0.00077150	0.11951	6.5810
0.00077100	0.11945	6.5846
0.00077050	0.11929	6.5886
0.00077000	0.11925	6.5921
0.00076950	0.11918	6.5955
0.00076900	0.11900	6.5998
0.00076850	0.11899	6.6032
0.00076800	0.11887	6.6063
0.00076750	0.11874	6.6106
0.00076700	0.11872	6.6142
0.00076650	0.11864	6.6179
0.00076600	0.11850	6.6217
0.00076550	0.11837	6.6252
0.00076500	0.11835	6.6296
0.00076450	0.11821	6.6329
0.00076400	0.11806	6.6363
0.00076350	0.11805	6.6405
0.00076300	0.11796	6.6442
0.00076250	0.11780	6.6476
0.00076200	0.11772	6.6515
0.00076150	0.11771	6.6551
0.00076100	0.11754	6.6589
0.00076050	0.11745	6.6625
0.00076000	0.11742	6.6663
0.00075950	0.11726	6.6696
0.00075900	0.11717	6.6736
0.00075850	0.11714	6.6771
0.00075800	0.11697	6.6811
0.00075750	0.11688	6.6847
0.00075700	0.11684	6.6885
0.00075650	0.11677	6.6922
0.00075600	0.11659	6.6960
0.00075550	0.11659	6.7003
0.00075500	0.11644	6.7036
0.00075450	0.11636	6.7069
0.00075400	0.11630	6.7114
0.00075350	0.11612	6.7151
0.00075300	0.11608	6.7188
0.00075250	0.11603	6.7226
0.00075200	0.11595	6.7262
0.00075150	0.11577	6.7294
0.00075100	0.11575	6.7337
0.00075050	0.11564	6.7370
0.00075000	0.11548	6.7406
0.00074950	0.11544	6.7449
0.00074900	0.11539	6.7484
0.00074850	0.11526	6.7518
0.00074800	0.11512	6.7553
0.00074750	0.11504	6.7594
0.00074700	0.11504	6.7632
0.00074650	0.11488	6.7672
0.00074600	0.11477	6.7708
0.00074550	0.11476	6.7743
0.00074500	0.11462	6.7785
0.00074450	0.11449	6.7822
0.00074400	0.11446	6.7858
0.00074350	0.11439	6.7900
0.00074300	0.11431	6.7936
0.00074250	0.11418	6.7972
0.00074200	0.11403	6.8013
0.00074150	0.11395	6.8047
0.00074100	0.11393	6.8082
0.00074050	0.11385	6.8126
0.00074000	0.11372	6.8158
0.00073950	0.11357	6.8194
0.00073900	0.11350	6.8233
0.00073850	0.11348	6.8275
0.00073800	0.11340	6.8313
0.00073750	0.11325	6.8352
0.00073700	0.11314	6.8390
0.00073650	0.11312	6.8424
0.00073600	0.11297	6.8461
0.00073550	0.11287	6.8503
0.00073500	0.11285	6.8538
0.00073450	0.11269	6.8580
0.00073400	0.11263	6.8618
0.00073350	0.11252	6.8653
0.00073300	0.11250	6.8693
0.00073250	0.11233	6.8731
0.00073200	0.11224	6.8764
0.00073150	0.11222	6.8802
0.00073100	0.11211	6.8843
0.00073050	0.11195	6.8881
0.00073000	0.11194	6.8912
0.00072950	0.11182	6.8950
0.00072900	0.11168	6.8993
0.00072850	0.11167	6.9029
0.00072800	0.11159	6.9061
0.00072750	0.11150	6.9107
0.00072700	0.11134	6.9145
0.00072650	0.11128	6.9179
0.00072600	0.11123	6.9211
0.00072550	0.11106	6.9251
0.00072500	0.11100	6.9289
0.00072450	0.11097	6.9328
0.00072400	0.11079	6.9369
0.00072350	0.11074	6.9407
0.00072300	0.11068	6.9439
0.00072250	0.11060	6.9475
0.00072200	0.11045	6.9518
0.00072150	0.11044	6.9557
0.00072100	0.11028	6.9592
0.00072050	0.11022	6.9633
0.00072000	0.11016	6.9673
0.00071950	0.10999	6.9710
0.00071900	0.10996	6.9745
0.00071850	0.10988	6.9789
0.00071800	0.10982	6.9827
0.00071750	0.10965	6.9867
0.00071700	0.10958	6.9900
0.00071650	0.10955	6.9944
0.00071600	0.10943	6.9980
0.00071550	0.10929	7.0014
0.00071500	0.10924	7.0052
0.00071450	0.10920	7.0095
0.00071400	0.10902	7.0132
0.00071350	0.10895	7.0168
0.00071300	0.10890	7.0205
0.00071250	0.10885	7.0250
0.00071200	0.10871	7.0283
0.00071150	0.10858	7.0320
0.00071100	0.10858	7.0364
0.00071050	0.10846	7.0399
0.00071000	0.10833	7.0436
0.00070950	0.10825	7.0474
0.00070900	0.10822	7.0519
0.00070850	0.10809	7.0557
0.00070800	0.10801	7.0590
0.00070750	0.10795	7.0625
0.00070700	0.10779	7.0671
0.00070650	0.10775	7.0706
0.00070600	0.10771	7.0744
0.00070550	0.10757	7.0780
0.00070500	0.10749	7.0813
0.00070450	0.10738	7.0857
0.00070400	0.10736	7.0897
0.00070350	0.10722	7.0931
0.00070300	0.10711	7.0965
0.00070250	0.10710	7.1012
0.00070200	0.10693	7.1048
0.00070150	0.10689	7.1082
0.00070100	0.10682	7.1120
0.00070050	0.10673	7.1157
0.00070000	0.10658	7.1196
0.00069950	0.10657	7.1236
0.00069900	0.10642	7.1274
0.00069850	0.10634	7.1311
0.00069800	0.10632	7.1350
0.00069750	0.10624	7.1390
0.00069700	0.10608	7.1426
0.00069650	0.10602	7.1462
0.00069600	0.10596	7.1501
0.00069550	0.10579	7.1544
0.00069500	0.10576	7.1584
0.00069450	0.10570	7.1620
0.00069400	0.10555	7.1654
0.00069350	0.10549	7.1695
0.00069300	0.10545	7.1739
0.00069250	0.10538	7.1774
0.00069200	0.10522	7.1810
0.00069150	0.10513	7.1848
0.00069100	0.10512	7.1894
0.00069050	0.10496	7.1928
0.00069000	0.10489	7.1964
0.00068950	0.10485	7.2002
0.00068900	0.10470	7.2039
0.00068850	0.10460	7.2074
0.00068800	0.10459	7.2120
0.00068750	0.10452	7.2159
0.00068700	0.10437	7.2194
0.00068650	0.10429	7.2230
0.00068600	0.10426	7.2273
0.00068550	0.10408	7.2315
0.00068500	0.10403	7.2350
0.00068450	0.10400	7.2385
0.00068400	0.10385	7.2423
0.00068350	0.10378	7.2464
0.00068300	0.10371	7.2506
0.00068250	0.10366	7.2542
0.00068200	0.10350	7.2579
0.00068150	0.10344	7.2617
0.00068100	0.10337	7.2662
0.00068050	0.10323	7.2699
0.00068000	0.10318	7.2737
0.00067950	0.10314	7.2776
0.00067900	0.10299	7.2811
0.00067850	0.10291	7.2846
0.00067800	0.10290	7.2892
0.00067750	0.10282	7.2928
0.00067700	0.10266	7.2966
0.00067650	0.10259	7.3004
0.00067600	0.10255	7.3040
0.00067550	0.10243	7.3075
0.00067500	0.10230	7.3119
0.00067450	0.10226	7.3155
0.00067400	0.10222	7.3195
0.00067350	0.10214	7.3232
0.00067300	0.10197	7.3268
0.00067250	0.10195	7.3304
0.00067200	0.10186	7.3349
0.00067150	0.10171	7.3385
0.00067100	0.10169	7.3427
0.00067050	0.10159	7.3463
0.00067000	0.10148	7.3499
0.00066950	0.10146	7.3535
0.00066900	0.10139	7.3582
0.00066850	0.10125	7.3619
0.00066800	0.10114	7.3653
0.00066750	0.10113	7.3688
0.00066700	0.10098	7.3726
0.00066650	0.10089	7.3765
0.00066600	0.10086	7.3813
0.00066550	0.10070	7.3851
0.00066500	0.10070	7.3889
0.00066450	0.10058	7.3925
0.00066400	0.10047	7.3962
0.00066350	0.10045	7.4000
0.00066300	0.10034	7.4048
0.00066250	0.10022	7.4080
0.00066200	0.10021	7.4114
0.00066150	0.10005	7.4158
0.00066100	0.10001	7.4195
0.00066050	0.099934	7.4231
0.00066000	0.099784	7.4268
0.00065950	0.099778	7.4307
0.00065900	0.099716	7.4341
0.00065850	0.099561	7.4378
0.00065800	0.099519	7.4423
0.00065750	0.099454	7.4461
0.00065700	0.099295	7.4498
0.00065650	0.099270	7.4535
0.00065600	0.099197	7.4574
0.00065550	0.099042	7.4616
0.00065500	0.099045	7.4663
0.00065450	0.098974	7.4701
0.00065400	0.098806	7.4737
0.00065350	0.098774	7.4775
0.00065300	0.098693	7.4812
0.00065250	0.098551	7.4849
0.00065200	0.098552	7.4886
0.00065150	0.098413	7.4923
0.00065100	0.098308	7.4961
0.00065050	0.098297	7.5009
0.00065000	0.098225	7.5046
0.00064950	0.098091	7.5085
0.00064900	0.097977	7.5122
0.00064850	0.097963	7.5160
0.00064800	0.097874	7.5197
0.00064750	0.097727	7.5235
0.00064700	0.097716	7.5272
0.00064650	0.097613	7.5309
0.00064600	0.097475	7.5346
0.00064550	0.097474	7.5394
0.00064500	0.097402	7.5432
0.00064450	0.097276	7.5470
0.00064400	0.097162	7.5506
0.00064350	0.097142	7.5544
0.00064300	0.097046	7.5579
0.00064250	0.096908	7.5615
0.00064200	0.096882	7.5653
0.00064150	0.096804	7.5693
0.00064100	0.096660	7.5741
0.00064050	0.096597	7.5778
0.00064000	0.096547	7.5818
0.00063950	0.096495	7.5853
0.00063900	0.096345	7.5892
0.00063850	0.096294	7.5929
0.00063800	0.096261	7.5963
0.00063750	0.096116	7.6002
0.00063700	0.096018	7.6040
0.00063650	0.096016	7.6078
0.00063600	0.095945	7.6116
0.00063550	0.095794	7.6154
0.00063500	0.095725	7.6193
0.00063450	0.095689	7.6242
0.00063400	0.095532	7.6281
0.00063350	0.095476	7.6319
0.00063300	0.095451	7.6358
0.00063250	0.095304	7.6396
0.00063200	0.095234	7.6436
0.00063150	0.095203	7.6474
0.00063100	0.095135	7.6513
0.00063050	0.094993	7.6551
0.00063000	0.094893	7.6587
0.00062950	0.094888	7.6634
0.00062900	0.094769	7.6667
0.00062850	0.094641	7.6698
0.00062800	0.094622	7.6747
0.00062750	0.094549	7.6786
0.00062700	0.094471	7.6825
0.00062650	0.094323	7.6864
0.00062600	0.094307	7.6903
0.00062550	0.094208	7.6943
0.00062500	0.094079	7.6981
0.00062450	0.094068	7.7020
0.00062400	0.093969	7.7060
0.00062350	0.093837	7.7097
0.00062300	0.093815	7.7141
0.00062250	0.093755	7.7172
0.00062200	0.093663	7.7210
0.00062150	0.093522	7.7258
0.00062100	0.093502	7.7297
0.00062050	0.093400	7.7335
0.00062000	0.093284	7.7370
0.00061950	0.093272	7.7410
0.00061900	0.093193	7.7444
0.00061850	0.093042	7.7483
0.00061800	0.093019	7.7523
0.00061750	0.092967	7.7562
0.00061700	0.092850	7.7603
0.00061650	0.092735	7.7639
0.00061600	0.092726	7.7675
0.00061550	0.092598	7.7713
0.00061500	0.092503	7.7753
0.00061450	0.092488	7.7790
0.00061400	0.092326	7.7830
0.00061350	0.092331	7.7868
0.00061300	0.092225	7.7903
0.00061250	0.092129	7.7942
0.00061200	0.092074	7.7983
0.00061150	0.091930	7.8034
0.00061100	0.091915	7.8064
0.00061050	0.091830	7.8095
0.00061000	0.091748	7.8134
0.00060950	0.091636	7.8184
0.00060900	0.091623	7.8219
0.00060850	0.091482	7.8249
0.00060800	0.091424	7.8298
0.00060750	0.091363	7.8336
0.00060700	0.091250	7.8377
0.00060650	0.091220	7.8417
0.00060600	0.091064	7.8455
0.00060550	0.090996	7.8493
0.00060500	0.090993	7.8528
0.00060450	0.090832	7.8568
0.00060400	0.090823	7.8601
0.00060350	0.090712	7.8640
0.00060300	0.090605	7.8681
0.00060250	0.090588	7.8722
0.00060200	0.090514	7.8760
0.00060150	0.090365	7.8796
0.00060100	0.090357	7.8833
0.00060050	0.090204	7.8875
0.00060000	0.090182	7.8914
0.00059950	0.090072	7.8952
0.00059900	0.089979	7.8990
0.00059850	0.089959	7.9031
0.00059800	0.089833	7.9069
0.00059750	0.089786	7.9104
0.00059700	0.089664	7.9145
0.00059650	0.089640	7.9187
0.00059600	0.089540	7.9225
0.00059550	0.089422	7.9261
0.00059500	0.089405	7.9303
0.00059450	0.089316	7.9339
0.00059400	0.089196	7.9375
0.00059350	0.089135	7.9417
0.00059300	0.089116	7.9460
0.00059250	0.088998	7.9498
0.00059200	0.088898	7.9534
0.00059150	0.088859	7.9576
0.00059100	0.088757	7.9609
0.00059050	0.088710	7.9650
0.00059000	0.088582	7.9692
0.00058950	0.088535	7.9731
0.00058900	0.088486	7.9767
0.00058850	0.088345	7.9808
0.00058800	0.088310	7.9845
0.00058750	0.088214	7.9882
0.00058700	0.088110	7.9924
0.00058650	0.088098	7.9961
0.00058600	0.087950	7.9999
0.00058550	0.087936	8.0039
0.00058500	0.087866	8.0078
0.00058450	0.087779	8.0116
0.00058400	0.087671	8.0159
0.00058350	0.087648	8.0200
0.00058300	0.087495	8.0235
0.00058250	0.087432	8.0278
0.00058200	0.087411	8.0308
0.00058150	0.087278	8.0352
0.00058100	0.087215	8.0395
0.00058050	0.087148	8.0417
0.00058000	0.087109	8.0471
0.00057950	0.086958	8.0502
0.00057900	0.086927	8.0536
0.00057850	0.086855	8.0574
0.00057800	0.086720	8.0611
0.00057750	0.086707	8.0653
0.00057700	0.086604	8.0696
0.00057650	0.086489	8.0735
0.00057600	0.086420	8.0773
0.00057550	0.086423	8.0806
0.00057500	0.086274	8.0848
0.00057450	0.086252	8.0889
0.00057400	0.086148	8.0925
0.00057350	0.086069	8.0968
0.00057300	0.086001	8.1002
0.00057250	0.085892	8.1042
0.00057200	0.085875	8.1087
0.00057150	0.085805	8.1126
0.00057100	0.085659	8.1164
0.00057050	0.085659	8.1202
0.00057000	0.085518	8.1240
0.00056950	0.085470	8.1283
0.00056900	0.085401	8.1322
0.00056850	0.085269	8.1360
0.00056800	0.085256	8.1399
0.00056750	0.085174	8.1429
0.00056700	0.085116	8.1480
0.00056650	0.084975	8.1517
0.00056600	0.084939	8.1547
0.00056550	0.084895	8.1597
0.00056500	0.084760	8.1624
0.00056450	0.084696	8.1668
0.00056400	0.084669	8.1700
0.00056350	0.084546	8.1744
0.00056300	0.084467	8.1781
0.00056250	0.084385	8.1823
0.00056200	0.084367	8.1867
0.00056150	0.084267	8.1902
0.00056100	0.084138	8.1945
0.00056050	0.084121	8.1984
0.00056000	0.084035	8.2022
0.00055950	0.083913	8.2062
0.00055900	0.083852	8.2100
0.00055850	0.083808	8.2141
0.00055800	0.083763	8.2180
0.00055750	0.083635	8.2224
0.00055700	0.083558	8.2253
0.00055650	0.083539	8.2292
0.00055600	0.083427	8.2333
0.00055550	0.083318	8.2368
0.00055500	0.083247	8.2410
0.00055450	0.083214	8.2449
0.00055400	0.083166	8.2490
0.00055350	0.083023	8.2526
0.00055300	0.082967	8.2570
0.00055250	0.082940	8.2609
0.00055200	0.082839	8.2651
0.00055150	0.082714	8.2688
0.00055100	0.082694	8.2729
0.00055050	0.082615	8.2767
0.00055000	0.082574	8.2809
0.00054950	0.082448	8.2842
0.00054900	0.082357	8.2876
0.00054850	0.082342	8.2920
0.00054800	0.082203	8.2955
0.00054750	0.082144	8.2996
0.00054700	0.082120	8.3036
0.00054650	0.081987	8.3078
0.00054600	0.081915	8.3114
0.00054550	0.081878	8.3159
0.00054500	0.081816	8.3196
0.00054450	0.081680	8.3232
0.00054400	0.081650	8.3274
0.00054350	0.081601	8.3320
0.00054300	0.081498	8.3357
0.00054250	0.081383	8.3395
0.00054200	0.081365	8.3424
0.00054150	0.081285	8.3462
0.00054100	0.081158	8.3504
0.00054050	0.081098	8.3541
0.00054000	0.081091	8.3586
0.00053950	0.080977	8.3620
0.00053900	0.080863	8.3665
0.00053850	0.080852	8.3703
0.00053800	0.080760	8.3746
0.00053750	0.080650	8.3770
0.00053700	0.080640	8.3827
0.00053650	0.080519	8.3858
0.00053600	0.080460	8.3897
0.00053550	0.080355	8.3932
0.00053500	0.080342	8.3966
0.00053450	0.080255	8.4010
0.00053400	0.080124	8.4048
0.00053350	0.080094	8.4095
0.00053300	0.080054	8.4129
0.00053250	0.079919	8.4169
0.00053200	0.079847	8.4198
0.00053150	0.079777	8.4239
0.00053100	0.079759	8.4281
0.00053050	0.079673	8.4320
0.00053000	0.079541	8.4362
0.00052950	0.079515	8.4399
0.00052900	0.079463	8.4441
0.00052850	0.079339	8.4481
0.00052800	0.079297	8.4520
0.00052750	0.079186	8.4565
0.00052700	0.079176	8.4595
0.00052650	0.079068	8.4637
0.00052600	0.078958	8.4671
0.00052550	0.078932	8.4716
0.00052500	0.078883	8.4756
0.00052450	0.078735	8.4794
0.00052400	0.078691	8.4839
0.00052350	0.078623	8.4876
0.00052300	0.078589	8.4922
0.00052250	0.078451	8.4949
0.00052200	0.078398	8.4993
0.00052150	0.078377	8.5031
0.00052100	0.078262	8.5069
0.00052050	0.078162	8.5112
0.00052000	0.078159	8.5152
0.00051950	0.078028	8.5194
0.00051900	0.077940	8.5238
0.00051850	0.077878	8.5268
0.00051800	0.077872	8.5308
0.00051750	0.077762	8.5346
0.00051700	0.077652	8.5382
0.00051650	0.077620	8.5424
0.00051600	0.077564	8.5468
0.00051550	0.077434	8.5506
0.00051500	0.077397	8.5554
0.00051450	0.077359	8.5577
0.00051400	0.077295	8.5623
0.00051350	0.077150	8.5662
0.00051300	0.077123	8.5700
0.00051250	0.077070	8.5738
0.00051200	0.076931	8.5783
0.00051150	0.076918	8.5821
0.00051100	0.076834	8.5867
0.00051050	0.076714	8.5895
0.00051000	0.076696	8.5933
0.00050950	0.076623	8.5979
0.00050900	0.076562	8.6018
0.00050850	0.076427	8.6065
0.00050800	0.076413	8.6103
0.00050750	0.076348	8.6141
0.00050700	0.076212	8.6179
0.00050650	0.076208	8.6215
0.00050600	0.076101	8.6252
0.00050550	0.076017	8.6297
0.00050500	0.075955	8.6339
0.00050450	0.075920	8.6375
0.00050400	0.075789	8.6423
0.00050350	0.075759	8.6461
0.00050300	0.075709	8.6486
0.00050250	0.075569	8.6531
0.00050200	0.075530	8.6572
0.00050150	0.075450	8.6613
0.00050100	0.075438	8.6659
0.00050050	0.075336	8.6697
0.00050000	0.075215	8.6723
0.00049950	0.075193	8.6784
0.00049900	0.075137	8.6810
0.00049850	0.075014	8.6847
0.00049800	0.074940	8.6889
0.00049750	0.074925	8.6935
0.00049700	0.074859	8.6971
0.00049650	0.074793	8.7009
0.00049600	0.074659	8.7047
0.00049550	0.074611	8.7088
0.00049500	0.074574	8.7136
0.00049450	0.074437	8.7172
0.00049400	0.074399	8.7211
0.00049350	0.074363	8.7252
0.00049300	0.074301	8.7298
0.00049250	0.074178	8.7329
0.00049200	0.074106	8.7373
0.00049150	0.074084	8.7413
0.00049100	0.073966	8.7457
0.00049050	0.073872	8.7501
0.00049000	0.073865	8.7540
0.00048950	0.073743	8.7583
0.00048900	0.073670	8.7627
0.00048850	0.073609	8.7653
0.00048800	0.073594	8.7695
0.00048750	0.073461	8.7741
0.00048700	0.073414	8.7780
0.00048650	0.073374	8.7821
0.00048600	0.073244	8.7869
0.00048550	0.073202	8.7895
0.00048500	0.073165	8.7934
0.00048450	0.073027	8.7984
0.00048400	0.072967	8.8026
0.00048350	0.072949	8.8065
0.00048300	0.072859	8.8112
0.00048250	0.072757	8.8153
0.00048200	0.072747	8.8178
0.00048150	0.072621	8.8224
0.00048100	0.072561	8.8268
0.00048050	0.072532	8.8307
0.00048000	0.072398	8.8347
0.00047950	0.072351	8.8396
0.00047900	0.072328	8.8437
0.00047850	0.072264	8.8472
0.00047800	0.072131	8.8513
0.00047750	0.072090	8.8551
0.00047700	0.072038	8.8593
0.00047650	0.071908	8.8644
0.00047600	0.071886	8.8682
0.00047550	0.071815	8.8708
0.00047500	0.071753	8.8773
0.00047450	0.071669	8.8800
0.00047400	0.071636	8.8840
0.00047350	0.071504	8.8891
0.00047300	0.071452	8.8931
0.00047250	0.071424	8.8970
0.00047200	0.071305	8.9013
0.00047150	0.071227	8.9048
0.00047100	0.071213	8.9088
0.00047050	0.071089	8.9129
0.00047000	0.071031	8.9178
0.00046950	0.070946	8.9219
0.00046900	0.070937	8.9264
0.00046850	0.070834	8.9309
0.00046800	0.070736	8.9335
0.00046750	0.070732	8.9378
0.00046700	0.070620	8.9425
0.00046650	0.070532	8.9468
0.00046600	0.070522	8.9508
0.00046550	0.070455	8.9557
0.00046500	0.070362	8.9588
0.00046450	0.070250	8.9627
0.00046400	0.070225	8.9675
0.00046350	0.070175	8.9721
0.00046300	0.070061	8.9761
0.00046250	0.069994	8.9812
0.00046200	0.069975	8.9853
0.00046150	0.069914	8.9880
0.00046100	0.069825	8.9920
0.00046050	0.069699	8.9969
0.00046000	0.069690	9.0014
0.00045950	0.069600	9.0053
0.00045900	0.069494	9.0088
0.00045850	0.069491	9.0147
0.00045800	0.069389	9.0175
0.00045750	0.069297	9.0217
0.00045700	0.069235	9.0264
0.00045650	0.069228	9.0308
0.00045600	0.069101	9.0347
0.00045550	0.069044	9.0384
0.00045500	0.069015	9.0429
0.00045450	0.068890	9.0470
0.00045400	0.068842	9.0513
0.00045350	0.068808	9.0557
0.00045300	0.068673	9.0602
0.00045250	0.068651	9.0631
0.00045200	0.068611	9.0672
0.00045150	0.068511	9.0724
0.00045100	0.068401	9.0767
0.00045050	0.068379	9.0810
0.00045000	0.068327	9.0861
0.00044950	0.068195	9.0903
0.00044900	0.068194	9.0931
0.00044850	0.068097	9.0975
0.00044800	0.068035	9.1025
0.00044750	0.067940	9.1068
0.00044700	0.067932	9.1108
0.00044650	0.067800	9.1156
0.00044600	0.067742	9.1206
0.00044550	0.067723	9.1234
0.00044500	0.067592	9.1285
0.00044450	0.067551	9.1330
0.00044400	0.067514	9.1372
0.00044350	0.067388	9.1417
0.00044300	0.067327	9.1469
0.00044250	0.067299	9.1497
0.00044200	0.067257	9.1540
0.00044150	0.067120	9.1594
0.00044100	0.067079	9.1636
0.00044050	0.067049	9.1679
0.00044000	0.066935	9.1730
0.00043950	0.066868	9.1776
0.00043900	0.066849	9.1804
0.00043850	0.066789	9.1850
0.00043800	0.066664	9.1902
0.00043750	0.066607	9.1945
0.00043700	0.066579	9.1988
0.00043650	0.066450	9.2031
0.00043600	0.066406	9.2072
0.00043550	0.066376	9.2113
0.00043500	0.066317	9.2157
0.00043450	0.066186	9.2211
0.00043400	0.066140	9.2255
0.00043350	0.066115	9.2298
0.00043300	0.065983	9.2330
0.00043250	0.065945	9.2382
0.00043200	0.065905	9.2425
0.00043150	0.065789	9.2474
0.00043100	0.065723	9.2526
0.00043050	0.065668	9.2566
0.00043000	0.065651	9.2595
0.00042950	0.065529	9.2663
0.00042900	0.065457	9.2696
0.00042850	0.065445	9.2737
0.00042800	0.065329	9.2787
0.00042750	0.065267	9.2840
0.00042700	0.065204	9.2882
0.00042650	0.065184	9.2939
0.00042600	0.065063	9.2968
0.00042550	0.064993	9.3012
0.00042500	0.064981	9.3067
0.00042450	0.064856	9.3112
0.00042400	0.064794	9.3158
0.00042350	0.064781	9.3193
0.00042300	0.064726	9.3255
0.00042250	0.064625	9.3285
0.00042200	0.064526	9.3342
0.00042150	0.064519	9.3387
0.00042100	0.064415	9.3430
0.00042050	0.064324	9.3485
0.00042000	0.064316	9.3531
0.00041950	0.064220	9.3562
0.00041900	0.064123	9.3614
0.00041850	0.064117	9.3661
0.00041800	0.064012	9.3706
0.00041750	0.063952	9.3762
0.00041700	0.063881	9.3807
0.00041650	0.063862	9.3856
0.00041600	0.063751	9.3909
0.00041550	0.063661	9.3939
0.00041500	0.063647	9.3999
0.00041450	0.063577	9.4040
0.00041400	0.063464	9.4087
0.00041350	0.063449	9.4144
0.00041300	0.063393	9.4186
0.00041250	0.063337	9.4240
0.00041200	0.063203	9.4291
0.00041150	0.063162	9.4338
0.00041100	0.063137	9.4389
0.00041050	0.063028	9.4435
0.00041000	0.062946	9.4477
0.00040950	0.062939	9.4528
0.00040900	0.062841	9.4584
0.00040850	0.062744	9.4629
0.00040800	0.062730	9.4681
0.00040750	0.062679	9.4719
0.00040700	0.062606	9.4776
0.00040650	0.062484	9.4806
0.00040600	0.062458	9.4866
0.00040550	0.062421	9.4912
0.00040500	0.062306	9.4971
0.00040450	0.062248	9.5015
0.00040400	0.062223	9.5070
0.00040350	0.062095	9.5123
0.00040300	0.062076	9.5181
0.00040250	0.062016	9.5226
0.00040200	0.061957	9.5283
0.00040150	0.061838	9.5332
0.00040100	0.061814	9.5390
0.00040050	0.061767	9.5438
0.00040000	0.061643	9.5471
0.00039950	0.061626	9.5527
0.00039900	0.061568	9.5572
0.00039850	0.061450	9.5633
0.00039800	0.061398	9.5677
0.00039750	0.061357	9.5737
0.00039700	0.061323	9.5785
0.00039650	0.061199	9.5847
0.00039600	0.061145	9.5887
0.00039550	0.061128	9.5951
0.00039500	0.061017	9.5981
0.00039450	0.060944	9.6040
0.00039400	0.060886	9.6091
0.00039350	0.060876	9.6144
0.00039300	0.060775	9.6196
0.00039250	0.060692	9.6257
0.00039200	0.060678	9.6304
0.00039150	0.060570	9.6365
0.00039100	0.060492	9.6411
0.00039050	0.060478	9.6470
0.00039000	0.060403	9.6527
0.00038950	0.060294	9.6581
0.00038900	0.060237	9.6639
0.00038850	0.060221	9.6673
0.00038800	0.060160	9.6731
0.00038750	0.060040	9.6779
0.00038700	0.060008	9.6838
0.00038650	0.059972	9.6902
0.00038600	0.059856	9.6940
0.00038550	0.059800	9.6998
0.00038500	0.059786	9.7060
0.00038450	0.059667	9.7114
0.00038400	0.059614	9.7175
0.00038350	0.059554	9.7232
0.00038300	0.059532	9.7287
0.00038250	0.059425	9.7348
0.00038200	0.059350	9.7402
0.00038150	0.059338	9.7451
0.00038100	0.059241	9.7513
0.00038050	0.059150	9.7559
0.00038000	0.059141	9.7621
0.00037950	0.059084	9.7684
0.00037900	0.059026	9.7732
0.00037850	0.058907	9.7789
0.00037800	0.058876	9.7859
0.00037750	0.058833	9.7891
0.00037700	0.058716	9.7939
0.00037650	0.058669	9.8005
0.00037600	0.058645	9.8082
0.00037550	0.058530	9.8144
0.00037500	0.058485	9.8176
0.00037450	0.058414	9.8239
0.00037400	0.058403	9.8302
0.00037350	0.058299	9.8380
0.00037300	0.058214	9.8413
0.00037250	0.058205	9.8477
0.00037200	0.058119	9.8558
0.00037150	0.058017	9.8590
0.00037100	0.058003	9.8648
0.00037050	0.057945	9.8718
0.00037000	0.057897	9.8799
0.00036950	0.057782	9.8833
0.00036900	0.057728	9.8899
0.00036850	0.057708	9.8982
0.00036800	0.057600	9.9021
0.00036750	0.057531	9.9083
0.00036700	0.057522	9.9166
0.00036650	0.057428	9.9227
0.00036600	0.057376	9.9266
0.00036550	0.057279	9.9326
0.00036500	0.057271	9.9409
0.00036450	0.057194	9.9479
0.00036400	0.057088	9.9556
0.00036350	0.057067	9.9620
0.00036300	0.057019	9.9679
0.00036250	0.056902	9.9742
0.00036200	0.056870	9.9789
0.00036150	0.056815	9.9847
0.00036100	0.056783	9.9914
0.00036050	0.056669	9.9988
0.00036000	0.056612	10.006
0.00035950	0.056596	10.012
0.00035900	0.056496	10.017
0.00035850	0.056416	10.022
0.00035800	0.056408	10.029
0.00035750	0.056304	10.036
0.00035700	0.056259	10.044
0.00035650	0.056171	10.052
0.00035600	0.056163	10.060
0.00035550	0.056076	10.067
0.00035500	0.055981	10.073
0.00035450	0.055960	10.079
0.00035400	0.055915	10.086
0.00035350	0.055802	10.091
0.00035300	0.055754	10.098
0.00035250	0.055693	10.105
0.00035200	0.055678	10.112
0.00035150	0.055572	10.118
0.00035100	0.055501	10.125
0.00035050	0.055492	10.132
0.00035000	0.055401	10.141
0.00034950	0.055314	10.147
0.00034900	0.055306	10.154
0.00034850	0.055255	10.161
0.00034800	0.055156	10.169
0.00034750	0.055072	10.177
0.00034700	0.055063	10.185
0.00034650	0.054986	10.193
0.00034600	0.054885	10.201
0.00034550	0.054876	10.209
0.00034500	0.054792	10.218
0.00034450	0.054706	10.226
0.00034400	0.054693	10.234
0.00034350	0.054640	10.241
0.00034300	0.054568	10.246
0.00034250	0.054468	10.253
0.00034200	0.054455	10.260
0.00034150	0.054391	10.269
0.00034100	0.054283	10.279
0.00034050	0.054265	10.287
0.00034000	0.054223	10.297
0.00033950	0.054116	10.303
0.00033900	0.054064	10.310
0.00033850	0.054003	10.316
0.00033800	0.053987	10.324
0.00033750	0.053885	10.331
0.00033700	0.053814	10.341
0.00033650	0.053806	10.348
0.00033600	0.053712	10.356
0.00033550	0.053630	10.364
0.00033500	0.053577	10.374
0.00033450	0.053568	10.383
0.00033400	0.053497	10.394
0.00033350	0.053389	10.401
0.00033300	0.053376	10.408
0.00033250	0.053324	10.417
0.00033200	0.053215	10.428
0.00033150	0.053171	10.435
0.00033100	0.053157	10.442
0.00033050	0.053055	10.449
0.00033000	0.052987	10.460
0.00032950	0.052934	10.470
0.00032900	0.052917	10.481
0.00032850	0.052832	10.489
0.00032800	0.052743	10.498
0.00032750	0.052741	10.504
0.00032700	0.052671	10.514
0.00032650	0.052566	10.524
0.00032600	0.052535	10.535
0.00032550	0.052494	10.543
0.00032500	0.052439	10.551
0.00032450	0.052336	10.560
0.00032400	0.052327	10.571
0.00032350	0.052256	10.579
0.00032300	0.052156	10.588
0.00032250	0.052149	10.599
0.00032200	0.052071	10.607
0.00032150	0.051987	10.618
0.00032100	0.051984	10.627
0.00032050	0.051903	10.636
0.00032000	0.051854	10.647
0.00031950	0.051758	10.659
0.00031900	0.051753	10.667
0.00031850	0.051671	10.676
0.00031800	0.051578	10.687
0.00031750	0.051571	10.696
0.00031700	0.051508	10.707
0.00031650	0.051405	10.717
0.00031600	0.051388	10.728
0.00031550	0.051356	10.738
0.00031500	0.051267	10.749
0.00031450	0.051181	10.759
0.00031400	0.051174	10.768
0.00031350	0.051099	10.779
0.00031300	0.051004	10.791
0.00031250	0.050986	10.801
0.00031200	0.050943	10.811
0.00031150	0.050892	10.824
0.00031100	0.050783	10.833
0.00031050	0.050772	10.845
0.00031000	0.050718	10.858
0.00030950	0.050609	10.868
0.00030900	0.050580	10.880
0.00030850	0.050551	10.890
0.00030800	0.050448	10.902
0.00030750	0.050391	10.913
0.00030700	0.050383	10.925
0.00030650	0.050296	10.937
0.00030600	0.050249	10.947
0.00030550	0.050164	10.960
0.00030500	0.050154	10.971
0.00030450	0.050079	10.984
0.00030400	0.049987	10.995
0.00030350	0.049977	11.008
0.00030300	0.049919	11.021
0.00030250	0.049821	11.035
0.00030200	0.049772	11.045
0.00030150	0.049754	11.058
0.00030100	0.049705	11.061
0.00030050	0.049650	11.069
0.00030000	0.049544	11.079
0.00029950	0.049524	11.093
0.00029900	0.049483	11.104
0.00029850	0.049383	11.116
0.00029800	0.049337	11.131
0.00029750	0.049323	11.142
0.00029700	0.049231	11.157
0.00029650	0.049160	11.169
0.00029600	0.049152	11.182
0.00029550	0.049106	11.196
0.00029500	0.049022	11.209
0.00029450	0.048946	11.223
0.00029400	0.048938	11.238
0.00029350	0.048854	11.250
0.00029300	0.048772	11.264
0.00029250	0.048759	11.279
0.00029200	0.048717	11.292
0.00029150	0.048610	11.305
0.00029100	0.048591	11.320
0.00029050	0.048542	11.334
0.00029000	0.048500	11.349
0.00028950	0.048396	11.364
0.00028900	0.048368	11.378
0.00028850	0.048339	11.393
0.00028800	0.048236	11.407
0.00028750	0.048205	11.422
0.00028700	0.048177	11.436
0.00028650	0.048078	11.452
0.00028600	0.048035	11.466
0.00028550	0.048016	11.481
0.00028500	0.047971	11.497
0.00028450	0.047882	11.512
0.00028400	0.047807	11.528
0.00028350	0.047803	11.543
0.00028300	0.047723	11.559
0.00028250	0.047645	11.574
0.00028200	0.047630	11.591
0.00028150	0.047579	11.606
0.00028100	0.047486	11.623
0.00028050	0.047452	11.640
0.00028000	0.047427	11.657
0.00027950	0.047329	11.674
0.00027900	0.047280	11.691
0.00027850	0.047273	11.706
0.00027800	0.047205	11.723
0.00027750	0.047117	11.741
0.00027700	0.047116	11.758
0.00027650	0.047047	11.776
0.00027600	0.046961	11.792
0.00027550	0.046944	11.810
0.00027500	0.046901	11.827
0.00027450	0.046807	11.846
0.00027400	0.046767	11.864
0.00027350	0.046733	11.882
0.00027300	0.046704	11.900
0.00027250	0.046607	11.918
0.00027200	0.046582	11.937
0.00027150	0.046549	11.955
0.00027100	0.046456	11.974
0.00027050	0.046410	11.993
0.00027000	0.046394	12.011
0.00026950	0.046296	12.031
0.00026900	0.046254	12.050
0.00026850	0.046240	12.069
0.00026800	0.046196	12.088
0.00026750	0.046108	12.108
0.00026700	0.046049	12.127
0.00026650	0.046039	12.146
0.00026600	0.045956	12.167
0.00026550	0.045888	12.187
0.00026500	0.045883	12.208
0.00026450	0.045809	12.228
0.00026400	0.045735	12.250
0.00026350	0.045689	12.270
0.00026300	0.045678	12.292
0.00026250	0.045633	12.312
0.00026200	0.045538	12.334
0.00026150	0.045517	12.355
0.00026100	0.045481	12.376
0.00026050	0.045389	12.399
0.00026000	0.045355	12.419
0.00025950	0.045339	12.442
0.00025900	0.045259	12.465
0.00025850	0.045219	12.487
0.00025800	0.045148	12.509
0.00025750	0.045141	12.533
0.00025700	0.045071	12.556
0.00025650	0.045000	12.578
0.00025600	0.044994	12.602
0.00025550	0.044913	12.626
0.00025500	0.044850	12.649
0.00025450	0.044846	12.673
0.00025400	0.044776	12.697
0.00025350	0.044714	12.721
0.00025300	0.044679	12.745
0.00025250	0.044662	12.770
0.00025200	0.044573	12.794
0.00025150	0.044532	12.818
0.00025100	0.044514	12.844
0.00025050	0.044436	12.869
0.00025000	0.044382	12.894
0.00024950	0.044369	12.921
0.00024900	0.044287	12.945
0.00024850	0.044235	12.971
0.00024800	0.044228	12.997
0.00024750	0.044155	13.022
0.00024700	0.044108	13.048
0.00024650	0.044052	13.074
0.00024600	0.044039	13.102
0.00024550	0.043974	13.129
0.00024500	0.043900	13.156
0.00024450	0.043889	13.183
0.00024400	0.043850	13.211
0.00024350	0.043760	13.237
0.00024300	0.043739	13.264
0.00024250	0.043704	13.293
0.00024200	0.043663	13.321
0.00024150	0.043576	13.349
0.00024100	0.043568	13.378
0.00024050	0.043521	13.407
0.00024000	0.043437	13.436
0.00023950	0.043434	13.463
0.00023900	0.043375	13.491
0.00023850	0.043302	13.520
0.00023800	0.043268	13.550
0.00023750	0.043263	13.580
0.00023700	0.043181	13.610
0.00023650	0.043127	13.640
0.00023600	0.043121	13.671
0.00023550	0.043039	13.702
0.00023500	0.043003	13.732
0.00023450	0.042988	13.762
0.00023400	0.042912	13.792
0.00023350	0.042854	13.823
0.00023300	0.042836	13.853
0.00023250	0.042815	13.885
0.00023200	0.042733	13.917
0.00023150	0.042692	13.949
0.00023100	0.042677	13.981
0.00023050	0.042599	14.014
0.00023000	0.042551	14.045
0.00022950	0.042540	14.076
0.00022900	0.042481	14.108
0.00022850	0.042434	14.141
0.00022800	0.042388	14.174
0.00022750	0.042377	14.206
0.00022700	0.042311	14.240
0.00022650	0.042242	14.273
0.00022600	0.042236	14.306
0.00022550	0.042190	14.339
0.00022500	0.042114	14.372
0.00022450	0.042077	14.406
0.00022400	0.042073	14.440
0.00022350	0.042017	14.474
0.00022300	0.041946	14.509
0.00022250	0.041936	14.543
0.00022200	0.041891	14.577
0.00022150	0.041817	14.611
0.00022100	0.041782	14.646
0.00022050	0.041767	14.680
0.00022000	0.041735	14.715
0.00021950	0.041657	14.749
0.00021900	0.041625	14.783
0.00021850	0.041613	14.819
0.00021800	0.041546	14.854
0.00021750	0.041493	14.887
0.00021700	0.041485	14.922
0.00021650	0.041448	14.958
0.00021600	0.041400	14.993
0.00021550	0.041330	15.030
0.00021500	0.041295	15.066
0.00021450	0.041284	15.101
0.00021400	0.041213	15.136
0.00021350	0.041170	15.170
0.00021300	0.041163	15.206
0.00021250	0.041128	15.241
0.00021200	0.041061	15.278
0.00021150	0.041005	15.313
0.00021100	0.041000	15.350
0.00021050	0.040939	15.386
0.00021000	0.040882	15.421
0.00020950	0.040874	15.457
0.00020900	0.040834	15.491
0.00020850	0.040765	15.526
0.00020800	0.040733	15.562
0.00020750	0.040699	15.595
0.00020700	0.040685	15.632
0.00020650	0.040628	15.668
0.00020600	0.040570	15.701
0.00020550	0.040562	15.737
0.00020500	0.040517	15.770
0.00020450	0.040450	15.804
0.00020400	0.040439	15.837
0.00020350	0.040404	15.871
0.00020300	0.040371	15.906
0.00020250	0.040298	15.939
0.00020200	0.040289	15.973
0.00020150	0.040249	16.007
0.00020100	0.040181	16.041
0.00020050	0.040165	16.072
0.00020000	0.040142	16.104
0.00019950	0.040077	16.135
0.00019900	0.040034	16.165
0.00019850	0.040029	16.195
0.00019800	0.039998	16.227
0.00019750	0.039941	16.258
0.00019700	0.039879	16.290
0.00019650	0.039867	16.319
0.00019600	0.039837	16.348
0.00019550	0.039765	16.376
0.00019500	0.039754	16.404
0.00019450	0.039710	16.432
0.00019400	0.039663	16.457
0.00019350	0.039654	16.484
0.00019300	0.039580	16.512
0.00019250	0.039544	16.538
0.00019200	0.039538	16.562
0.00019150	0.039491	16.586
0.00019100	0.039435	16.609
0.00019050	0.039431	16.631
0.00019000	0.039359	16.653
0.00018950	0.039347	16.675
0.00018900	0.039308	16.695
0.00018850	0.039248	16.716
0.00018800	0.039214	16.735
0.00018750	0.039209	16.752
0.00018700	0.039150	16.768
0.00018650	0.039108	16.784
0.00018600	0.039100	16.801
0.00018550	0.039030	16.814
0.00018500	0.039012	16.829
0.00018450	0.038983	16.843
0.00018400	0.038949	16.855
0.00018350	0.038883	16.865
0.00018300	0.038879	16.875
0.00018250	0.038813	16.885
0.00018200	0.038795	16.891
0.00018150	0.038757	16.898
0.00018100	0.038698	16.905
0.00018050	0.038696	16.908
0.00018000	0.038662	16.913
0.00017950	0.038615	16.917
0.00017900	0.038556	16.917
0.00017850	0.038543	16.917
0.00017800	0.038507	16.917
0.00017750	0.038444	16.915
0.00017700	0.038422	16.913
0.00017650	0.038408	16.908
0.00017600	0.038342	16.901
0.00017550	0.038317	16.896
0.00017500	0.038293	16.889
0.00017450	0.038261	16.879
0.00017400	0.038190	16.870
0.00017350	0.038182	16.857
0.00017300	0.038142	16.845
0.00017250	0.038077	16.830
0.00017200	0.038065	16.816
0.00017150	0.038039	16.801
0.00017100	0.038010	16.784
0.00017050	0.037942	16.767
0.00017000	0.037904	16.747
0.00016950	0.037896	16.726
0.00016900	0.037839	16.704
0.00016850	0.037786	16.681
0.00016800	0.037781	16.656
0.00016750	0.037733	16.631
0.00016700	0.037672	16.605
0.00016650	0.037642	16.579
0.00016600	0.037638	16.551
0.00016550	0.037587	16.521
0.00016500	0.037525	16.491
0.00016450	0.037520	16.459
0.00016400	0.037477	16.427
0.00016350	0.037409	16.394
0.00016300	0.037403	16.359
0.00016250	0.037363	16.323
0.00016200	0.037297	16.287
0.00016150	0.037290	16.251
0.00016100	0.037265	16.215
0.00016050	0.037187	16.177
0.00016000	0.037166	16.139
0.00015950	0.037146	16.101
0.00015900	0.037074	16.060
0.00015850	0.037042	16.020
0.00015800	0.037028	15.978
0.00015750	0.036953	15.936
0.00015700	0.036919	15.893
0.00015650	0.036909	15.851
0.00015600	0.036840	15.808
0.00015550	0.036825	15.764
0.00015500	0.036790	15.719
0.00015450	0.036718	15.675
0.00015400	0.036716	15.630
0.00015350	0.036664	15.586
0.00015300	0.036599	15.539
0.00015250	0.036597	15.492
0.00015200	0.036562	15.445
0.00015150	0.036502	15.400
0.00015100	0.036445	15.352
0.00015050	0.036440	15.304
0.00015000	0.036370	15.256
0.00014950	0.036325	15.208
0.00014900	0.036320	15.161
0.00014850	0.036247	15.111
0.00014800	0.036201	15.063
0.00014750	0.036165	15.015
0.00014700	0.036153	14.968
0.00014650	0.036093	14.919
0.00014600	0.036036	14.871
0.00014550	0.036031	14.821
0.00014500	0.035957	14.772
0.00014450	0.035915	14.724
0.00014400	0.035906	14.675
0.00014350	0.035865	14.625
0.00014300	0.035805	14.575
0.00014250	0.035737	14.524
0.00014200	0.035733	14.474
0.00014150	0.035674	14.425
0.00014100	0.035607	14.375
0.00014050	0.035606	14.325
0.00014000	0.035545	14.275
0.00013950	0.035478	14.226
0.00013900	0.035469	14.174
0.00013850	0.035427	14.123
0.00013800	0.035378	14.072
0.00013750	0.035301	14.021
0.00013700	0.035289	13.970
0.00013650	0.035255	13.920
0.00013600	0.035173	13.868
0.00013550	0.035135	13.818
0.00013500	0.035125	13.768
0.00013450	0.035034	13.718
0.00013400	0.035019	13.666
0.00013350	0.034985	13.613
0.00013300	0.034945	13.562
0.00013250	0.034857	13.510
0.00013200	0.034832	13.458
0.00013150	0.034804	13.406
0.00013100	0.034717	13.356
0.00013050	0.034679	13.304
0.00013000	0.034668	13.252
0.00012950	0.034592	13.200
0.00012900	0.034524	13.147
0.00012850	0.034503	13.093
0.00012800	0.034463	13.042
0.00012750	0.034433	12.991
0.00012700	0.034340	12.938
0.00012650	0.034311	12.885
0.00012600	0.034288	12.833
0.00012550	0.034196	12.780
0.00012500	0.034157	12.728
0.00012450	0.034145	12.675
0.00012400	0.034100	12.622
0.00012350	0.034009	12.566
0.00012300	0.033952	12.513
0.00012250	0.033945	12.460
0.00012200	0.033873	12.407
0.00012150	0.033795	12.353
0.00012100	0.033786	12.300
0.00012050	0.033731	12.247
0.00012000	0.033645	12.193
0.00011950	0.033598	12.140
0.00011900	0.033588	12.085
0.00011850	0.033522	12.030
0.00011800	0.033441	11.976
0.00011750	0.033430	11.923
0.00011700	0.033363	11.867
0.00011650	0.033284	11.813
0.00011600	0.033283	11.760
0.00011550	0.033234	11.704
0.00011500	0.033152	11.651
0.00011450	0.033079	11.595
0.00011400	0.033073	11.540
0.00011350	0.032976	11.485
0.00011300	0.032914	11.431
0.00011250	0.032908	11.377
0.00011200	0.032816	11.322
0.00011150	0.032751	11.266
0.00011100	0.032702	11.211
0.00011050	0.032696	11.157
0.00011000	0.032592	11.102
0.00010950	0.032525	11.045
0.00010900	0.032513	10.989
0.00010850	0.032444	10.933
0.00010800	0.032347	10.878
0.00010750	0.032333	10.823
0.00010700	0.032283	10.767
0.00010650	0.032234	10.711
0.00010600	0.032125	10.656
0.00010550	0.032094	10.602
0.00010500	0.032064	10.547
0.00010450	0.031946	10.491
0.00010400	0.031913	10.434
0.00010350	0.031883	10.377
0.00010300	0.031769	10.320
0.00010250	0.031720	10.266
0.00010200	0.031670	10.210
0.00010150	0.031645	10.155
0.00010100	0.031534	10.099
0.00010050	0.031481	10.044
1.0000e-04	0.031405	9.8971
		
1.0000e-04	0.031374	9.8440
9.9800e-05	0.031353	9.8518
9.9600e-05	0.031362	9.8581
9.9400e-05	0.031335	9.8514
9.9200e-05	0.031346	9.8356
9.9000e-05	0.031263	9.8161
9.8800e-05	0.031253	9.7946
9.8600e-05	0.031268	9.7725
9.8400e-05	0.031186	9.7504
9.8200e-05	0.031173	9.7277
9.8000e-05	0.031191	9.7053
9.7800e-05	0.031108	9.6822
9.7600e-05	0.031092	9.6602
9.7400e-05	0.031074	9.6380
9.7200e-05	0.031094	9.6154
9.7000e-05	0.031017	9.5933
9.6800e-05	0.030998	9.5711
9.6600e-05	0.031014	9.5488
9.6400e-05	0.030921	9.5262
9.6200e-05	0.030923	9.5037
9.6000e-05	0.030925	9.4811
9.5800e-05	0.030894	9.4583
9.5600e-05	0.030817	9.4358
9.5400e-05	0.030827	9.4137
9.5200e-05	0.030826	9.3916
9.5000e-05	0.030743	9.3696
9.4800e-05	0.030742	9.3466
9.4600e-05	0.030751	9.3240
9.4400e-05	0.030657	9.3015
9.4200e-05	0.030664	9.2789
9.4000e-05	0.030634	9.2562
9.3800e-05	0.030649	9.2330
9.3600e-05	0.030565	9.2107
9.3400e-05	0.030534	9.1883
9.3200e-05	0.030565	9.1660
9.3000e-05	0.030471	9.1438
9.2800e-05	0.030469	9.1208
9.2600e-05	0.030474	9.0979
9.2400e-05	0.030385	9.0756
9.2200e-05	0.030409	9.0537
9.2000e-05	0.030389	9.0316
9.1800e-05	0.030366	9.0093
9.1600e-05	0.030279	8.9871
9.1400e-05	0.030279	8.9642
9.1200e-05	0.030292	8.9415
9.1000e-05	0.030203	8.9190
9.0800e-05	0.030181	8.8960
9.0600e-05	0.030211	8.8735
9.0400e-05	0.030123	8.8513
9.0200e-05	0.030101	8.8289
9.0000e-05	0.030126	8.8059
8.9800e-05	0.030033	8.7836
8.9600e-05	0.030006	8.7625
8.9400e-05	0.029995	8.7405
8.9200e-05	0.030010	8.7190
8.9000e-05	0.029919	8.6974
8.8800e-05	0.029888	8.6753
8.8600e-05	0.029894	8.6530
8.8400e-05	0.029895	8.6304
8.8200e-05	0.029877	8.6078
8.8000e-05	0.029788	8.5846
8.7800e-05	0.029748	8.5621
8.7600e-05	0.029785	8.5404
8.7400e-05	0.029761	8.5181
8.7200e-05	0.029688	8.4955
8.7000e-05	0.029631	8.4728
8.6800e-05	0.029670	8.4506
8.6600e-05	0.029645	8.4280
8.6400e-05	0.029550	8.4057
8.6200e-05	0.029520	8.3834
8.6000e-05	0.029551	8.3607
8.5800e-05	0.029514	8.3381
8.5600e-05	0.029483	8.3157
8.5400e-05	0.029401	8.2933
8.5200e-05	0.029370	8.2707
8.5000e-05	0.029343	8.2479
8.4800e-05	0.029375	8.2263
8.4600e-05	0.029303	8.2040
8.4400e-05	0.029236	8.1817
8.4200e-05	0.029210	8.1596
8.4000e-05	0.029233	8.1367
8.3800e-05	0.029223	8.0937
8.3600e-05	0.029183	8.0890
8.3400e-05	0.029087	8.0751
8.3200e-05	0.029096	8.0556
8.3000e-05	0.029078	8.0344
8.2800e-05	0.028986	8.0124
8.2600e-05	0.029024	7.9907
8.2400e-05	0.028961	7.9687
8.2200e-05	0.028907	7.9457
8.2000e-05	0.028942	7.9235
8.1800e-05	0.028915	7.9009
8.1600e-05	0.028835	7.8787
8.1400e-05	0.028774	7.8569
8.1200e-05	0.028813	7.8345
8.1000e-05	0.028755	7.8119
8.0800e-05	0.028670	7.7888
8.0600e-05	0.028708	7.7666
8.0400e-05	0.028639	7.7439
8.0200e-05	0.028579	7.7216
8.0000e-05	0.028618	7.6996
7.9800e-05	0.028562	7.6772
7.9600e-05	0.028524	7.6550
7.9400e-05	0.028457	7.6330
7.9200e-05	0.028497	7.6104
7.9000e-05	0.028420	7.5880
7.8800e-05	0.028349	7.5661
7.8600e-05	0.028397	7.5442
7.8400e-05	0.028324	7.5212
7.8200e-05	0.028259	7.4994
7.8000e-05	0.028288	7.4773
7.7800e-05	0.028242	7.4549
7.7600e-05	0.028206	7.4325
7.7400e-05	0.028115	7.4105
7.7200e-05	0.028132	7.3881
7.7000e-05	0.028122	7.3661
7.6800e-05	0.028017	7.3439
7.6600e-05	0.028017	7.3219
7.6400e-05	0.028033	7.2997
7.6200e-05	0.028004	7.2771
7.6000e-05	0.027897	7.2550
7.5800e-05	0.027858	7.2325
7.5600e-05	0.027897	7.2104
7.5400e-05	0.027803	7.1883
7.5200e-05	0.027750	7.1663
7.5000e-05	0.027791	7.1442
7.4800e-05	0.027692	7.1224
7.4600e-05	0.027644	7.1004
7.4400e-05	0.027610	7.0782
7.4200e-05	0.027647	7.0558
7.4000e-05	0.027611	7.0332
7.3800e-05	0.027523	7.0115
7.3600e-05	0.027457	6.9900
7.3400e-05	0.027498	6.9678
7.3200e-05	0.027468	6.9460
7.3000e-05	0.027352	6.9237
7.2800e-05	0.027353	6.9013
7.2600e-05	0.027329	6.8795
7.2400e-05	0.027328	6.8571
7.2200e-05	0.027215	6.8354
7.2000e-05	0.027193	6.8137
7.1800e-05	0.027223	6.7918
7.1600e-05	0.027137	6.7694
7.1400e-05	0.027055	6.7476
7.1200e-05	0.027094	6.7258
7.1000e-05	0.027045	6.7043
7.0800e-05	0.027016	6.6821
7.0600e-05	0.026907	6.6602
7.0400e-05	0.026922	6.6383
7.0200e-05	0.026910	6.6165
7.0000e-05	0.026813	6.5943
6.9800e-05	0.026761	6.5724
6.9600e-05	0.026753	6.5504
6.9400e-05	0.026779	6.5285
6.9200e-05	0.026743	6.5069
6.9000e-05	0.026682	6.4849
6.8800e-05	0.026575	6.4626
6.8600e-05	0.026535	6.4410
6.8400e-05	0.026578	6.4197
6.8200e-05	0.026504	6.3977
6.8000e-05	0.026410	6.3756
6.7800e-05	0.026375	6.3538
6.7600e-05	0.026391	6.3317
6.7400e-05	0.026389	6.3093
6.7200e-05	0.026358	6.2881
6.7000e-05	0.026239	6.2669
6.6800e-05	0.026180	6.2455
6.6600e-05	0.026230	6.2237
6.6400e-05	0.026142	6.2020
6.6200e-05	0.026046	6.1798
6.6000e-05	0.026051	6.1581
6.5800e-05	0.026073	6.1366
6.5600e-05	0.025996	6.1151
6.5400e-05	0.025933	6.0935
6.5200e-05	0.025846	6.0719
6.5000e-05	0.025882	6.0505
6.4800e-05	0.025856	6.0291
6.4600e-05	0.025751	6.0072
6.4400e-05	0.025680	5.9859
6.4200e-05	0.025702	5.9642
6.4000e-05	0.025703	5.9428
6.3800e-05	0.025563	5.9212
6.3600e-05	0.025522	5.8989
6.3400e-05	0.025472	5.8774
6.3200e-05	0.025491	5.8563
6.3000e-05	0.025494	5.8353
6.2800e-05	0.025409	5.8137
6.2600e-05	0.025308	5.7929
6.2400e-05	0.025266	5.7717
6.2200e-05	0.025273	5.7504
6.2000e-05	0.025275	5.7288
6.1800e-05	0.025233	5.7075
6.1600e-05	0.025172	5.6856
6.1400e-05	0.025058	5.6640
6.1200e-05	0.024989	5.6434
6.1000e-05	0.024998	5.6222
6.0800e-05	0.025004	5.6008
6.0600e-05	0.024923	5.5797
6.0400e-05	0.024814	5.5588
6.0200e-05	0.024786	5.5373
6.0000e-05	0.024825	5.5162
5.9800e-05	0.024771	5.4955
5.9600e-05	0.024749	5.4742
5.9400e-05	0.024631	5.4529
5.9200e-05	0.024535	5.4318
5.9000e-05	0.024535	5.4112
5.8800e-05	0.024563	5.3904
5.8600e-05	0.024474	5.3695
5.8400e-05	0.024364	5.3489
5.8200e-05	0.024309	5.3277
5.8000e-05	0.024377	5.3065
5.7800e-05	0.024337	5.2854
5.7600e-05	0.024173	5.2649
5.7400e-05	0.024179	5.2439
5.7200e-05	0.024191	5.2231
5.7000e-05	0.024065	5.2025
5.6800e-05	0.023967	5.1818
5.6600e-05	0.024023	5.1608
5.6400e-05	0.023931	5.1398
5.6200e-05	0.023906	5.1193
5.6000e-05	0.023773	5.0988
5.5800e-05	0.023824	5.0783
5.5600e-05	0.023758	5.0577
5.5400e-05	0.023630	5.0369
5.5200e-05	0.023576	5.0160
5.5000e-05	0.023579	4.9957
5.4800e-05	0.023602	4.9754
5.4600e-05	0.023562	4.9552
5.4400e-05	0.023431	4.9345
5.4200e-05	0.023321	4.9143
5.4000e-05	0.023372	4.8940
5.3800e-05	0.023330	4.8739
5.3600e-05	0.023175	4.8536
5.3400e-05	0.023153	4.8327
5.3200e-05	0.023187	4.8124
5.3000e-05	0.023121	4.7925
5.2800e-05	0.022975	4.7721
5.2600e-05	0.022908	4.7518
5.2400e-05	0.022867	4.7321
5.2200e-05	0.022925	4.7125
5.2000e-05	0.022854	4.6926
5.1800e-05	0.022716	4.6722
5.1600e-05	0.022642	4.6520
5.1400e-05	0.022628	4.6319
5.1200e-05	0.022662	4.6118
5.1000e-05	0.022514	4.5924
5.0800e-05	0.022416	4.5724
5.0600e-05	0.022370	4.5530
5.0400e-05	0.022376	4.5334
5.0200e-05	0.022462	4.5145
5.0000e-05	0.022347	4.5108
4.9800e-05	0.022263	4.4986
4.9600e-05	0.022271	4.4820
4.9400e-05	0.022238	4.4638
4.9200e-05	0.022128	4.4451
4.9000e-05	0.022036	4.4259
4.8800e-05	0.022006	4.4067
4.8600e-05	0.021940	4.3873
4.8400e-05	0.021942	4.3676
4.8200e-05	0.021885	4.3481
4.8000e-05	0.021754	4.3288
4.7800e-05	0.021763	4.3094
4.7600e-05	0.021711	4.2902
4.7400e-05	0.021580	4.2712
4.7200e-05	0.021540	4.2519
4.7000e-05	0.021495	4.2328
4.6800e-05	0.021497	4.2137
4.6600e-05	0.021427	4.1947
4.6400e-05	0.021286	4.1752
4.6200e-05	0.021244	4.1563
4.6000e-05	0.021231	4.1374
4.5800e-05	0.021198	4.1186
4.5600e-05	0.021063	4.0996
4.5400e-05	0.020987	4.0810
4.5200e-05	0.020999	4.0621
4.5000e-05	0.020935	4.0430
4.4800e-05	0.020886	4.0244
4.4600e-05	0.020741	4.0056
4.4400e-05	0.020725	3.9872
4.4200e-05	0.020713	3.9689
4.4000e-05	0.020550	3.9506
4.3800e-05	0.020493	3.9317
4.3600e-05	0.020522	3.9134
4.3400e-05	0.020362	3.8955
4.3200e-05	0.020302	3.8773
4.3000e-05	0.020327	3.8590
4.2800e-05	0.020263	3.8412
4.2600e-05	0.020164	3.8229
4.2400e-05	0.020028	3.8050
4.2200e-05	0.020057	3.7873
4.2000e-05	0.019969	3.7697
4.1800e-05	0.019827	3.7519
4.1600e-05	0.019819	3.7339
4.1400e-05	0.019794	3.7164
4.1200e-05	0.019627	3.6990
4.1000e-05	0.019569	3.6818
4.0800e-05	0.019569	3.6644
4.0600e-05	0.019535	3.6471
4.0400e-05	0.019379	3.6294
4.0200e-05	0.019325	3.6123
4.0000e-05	0.019331	3.5952
3.9800e-05	0.019180	3.5783
3.9600e-05	0.019094	3.5606
3.9400e-05	0.019015	3.5435
3.9200e-05	0.019048	3.5265
3.9000e-05	0.018966	3.5097
3.8800e-05	0.018799	3.4928
3.8600e-05	0.018772	3.4762
3.8400e-05	0.018770	3.4597
3.8200e-05	0.018601	3.4434
3.8000e-05	0.018526	3.4273
3.7800e-05	0.018551	3.4110
3.7600e-05	0.018414	3.3945
3.7400e-05	0.018285	3.3784
3.7200e-05	0.018236	3.3622
3.7000e-05	0.018261	3.3459
3.6800e-05	0.018113	3.3300
3.6600e-05	0.017991	3.3143
3.6400e-05	0.018028	3.2985
3.6200e-05	0.017885	3.2827
3.6000e-05	0.017771	3.2673
3.5800e-05	0.017803	3.2517
3.5600e-05	0.017655	3.2364
3.5400e-05	0.017573	3.2212
3.5200e-05	0.017465	3.2059
3.5000e-05	0.017492	3.1905
3.4800e-05	0.017388	3.1755
3.4600e-05	0.017258	3.1607
3.4400e-05	0.017137	3.1458
3.4200e-05	0.017066	3.1310
3.4000e-05	0.017063	3.1167
3.3800e-05	0.017007	3.1022
3.3600e-05	0.016879	3.0877
3.3400e-05	0.016875	3.0730
3.3200e-05	0.016715	3.0590
3.3000e-05	0.016571	3.0449
3.2800e-05	0.016596	3.0311
3.2600e-05	0.016504	3.0174
3.2400e-05	0.016319	3.0038
3.2200e-05	0.016347	2.9901
3.2000e-05	0.016271	2.9767
3.1800e-05	0.016165	2.9632
3.1600e-05	0.015989	2.9496
3.1400e-05	0.016000	2.9363
3.1200e-05	0.015908	2.9233
3.1000e-05	0.015730	2.9103
3.0800e-05	0.015711	2.8971
3.0600e-05	0.015701	2.8845
3.0400e-05	0.015571	2.8719
3.0200e-05	0.015470	2.8401
3.0000e-05	0.015438	2.8376
2.9800e-05	0.015379	2.8303
2.9600e-05	0.015315	2.8198
2.9400e-05	0.015167	2.8081
2.9200e-05	0.015058	2.7966
2.9000e-05	0.015033	2.7848
2.8800e-05	0.014951	2.7729
2.8600e-05	0.014833	2.7613
2.8400e-05	0.014697	2.7498
2.8200e-05	0.014581	2.7384
2.8000e-05	0.014492	2.7273
2.7800e-05	0.014453	2.7165
2.7600e-05	0.014407	2.7056
2.7400e-05	0.014325	2.6946
2.7200e-05	0.014203	2.6841
2.7000e-05	0.014059	2.6737
2.6800e-05	0.013942	2.6632
2.6600e-05	0.013867	2.6531
2.6400e-05	0.013813	2.6432
2.6200e-05	0.013758	2.6330
2.6000e-05	0.013618	2.6233
2.5800e-05	0.013471	2.6138
2.5600e-05	0.013391	2.6045
2.5400e-05	0.013389	2.5951
2.5200e-05	0.013214	2.5859
2.5000e-05	0.013096	2.5767
2.4800e-05	0.013089	2.5678
2.4600e-05	0.012937	2.5590
2.4400e-05	0.012800	2.5503
2.4200e-05	0.012792	2.5420
2.4000e-05	0.012717	2.5337
2.3800e-05	0.012564	2.5256
2.3600e-05	0.012414	2.5173
2.3400e-05	0.012400	2.5093
2.3200e-05	0.012289	2.5017
2.3000e-05	0.012108	2.4943
2.2800e-05	0.012070	2.4870
2.2600e-05	0.012009	2.4799
2.2400e-05	0.011815	2.4732
2.2200e-05	0.011753	2.4662
2.2000e-05	0.011712	2.4595
2.1800e-05	0.011616	2.4530
2.1600e-05	0.011491	2.4466
2.1400e-05	0.011311	2.4404
2.1200e-05	0.011230	2.4343
2.1000e-05	0.011205	2.4284
2.0800e-05	0.011107	2.4226
2.0600e-05	0.010937	2.4170
2.0400e-05	0.010795	2.4115
2.0200e-05	0.010758	2.4060
2.0000e-05	0.010643	2.4007
1.9800e-05	0.010600	2.3956
1.9600e-05	0.010494	2.3905
1.9400e-05	0.010314	2.3857
1.9200e-05	0.010176	2.3809
1.9000e-05	0.010080	2.3762
1.8800e-05	0.0099975	2.3717
1.8600e-05	0.0098825	2.3672
1.8400e-05	0.0098641	2.3629
1.8200e-05	0.0097590	2.3586
1.8000e-05	0.0095593	2.3546
1.7800e-05	0.0094804	2.3508
1.7600e-05	0.0094077	2.3473
1.7400e-05	0.0093376	2.3442
1.7200e-05	0.0092199	2.3411
1.7000e-05	0.0090465	2.3381
1.6800e-05	0.0089922	2.3350
1.6600e-05	0.0088454	2.3318
1.6400e-05	0.0087193	2.3289
1.6200e-05	0.0086817	2.3259
1.6000e-05	0.0086064	2.3228
1.5800e-05	0.0084220	2.3196
1.5600e-05	0.0082782	2.3161
1.5400e-05	0.0081981	2.3124
1.5200e-05	0.0081067	2.3087
1.5000e-05	0.0080715	2.3049
1.4800e-05	0.0079481	2.3011
1.4600e-05	0.0077431	2.2976
1.4400e-05	0.0077010	2.2944
1.4200e-05	0.0076391	2.2915
1.4000e-05	0.0074931	2.2887
1.3800e-05	0.0073158	2.2863
1.3600e-05	0.0072172	2.2841
1.3400e-05	0.0071149	2.2821
1.3200e-05	0.0070729	2.2804
1.3000e-05	0.0069943	2.2788
1.2800e-05	0.0067956	2.2773
1.2600e-05	0.0066720	2.2762
1.2400e-05	0.0066021	2.2752
1.2200e-05	0.0065477	2.2745
1.2000e-05	0.0064461	2.2738
1.1800e-05	0.0062516	2.2733
1.1600e-05	0.0061658	2.2729
1.1400e-05	0.0060308	2.2726
1.1200e-05	0.0060230	2.2725
1.1000e-05	0.0058887	2.2725
1.0800e-05	0.0056928	2.2725
1.0600e-05	0.0056287	2.2727
1.0400e-05	0.0055918	2.2727
1.0200e-05	0.0053950	2.2727
		
1.0000e-05	0.0052576	2.2728
9.9000e-06	0.0052619	2.2725
9.8000e-06	0.0052677	2.2717
9.7000e-06	0.0052178	2.2699
9.6000e-06	0.0051172	2.2669
9.5000e-06	0.0049868	2.2633
9.4000e-06	0.0049348	2.2598
9.3000e-06	0.0049306	2.2568
9.2000e-06	0.0049151	2.2544
9.1000e-06	0.0048784	2.2526
9.0000e-06	0.0047680	2.2511
8.9000e-06	0.0046517	2.2501
8.8000e-06	0.0046409	2.2494
8.7000e-06	0.0045413	2.2488
8.6000e-06	0.0045456	2.2486
8.5000e-06	0.0045483	2.2482
8.4000e-06	0.0044583	2.2482
8.3000e-06	0.0043184	2.2486
8.2000e-06	0.0043086	2.2486
8.1000e-06	0.0043298	2.2488
8.0000e-06	0.0042400	2.2490
7.9000e-06	0.0041109	2.2494
7.8000e-06	0.0041099	2.2496
7.7000e-06	0.0039972	2.2494
7.6000e-06	0.0039758	2.2489
7.5000e-06	0.0039816	2.2476
7.4000e-06	0.0039101	2.2457
7.3000e-06	0.0037812	2.2434
7.2000e-06	0.0037222	2.2410
7.1000e-06	0.0037250	2.2392
7.0000e-06	0.0036452	2.2377
6.9000e-06	0.0036597	2.2367
6.8000e-06	0.0035781	2.2357
6.7000e-06	0.0034452	2.2349
6.6000e-06	0.0034187	2.2341
6.5000e-06	0.0034421	2.2331
6.4000e-06	0.0033662	2.2316
6.3000e-06	0.0032465	2.2285
6.2000e-06	0.0031460	2.2222
6.1000e-06	0.0031088	2.2093
6.0000e-06	0.0030205	2.1886
5.9000e-06	0.0030163	2.1629
5.8000e-06	0.0030007	2.1386
5.7000e-06	0.0028594	2.1192
5.6000e-06	0.0028491	2.1046
5.5000e-06	0.0023809	2.0945
5.4000e-06	0.0023449	2.0885
5.3000e-06	0.0023843	2.0857
5.2000e-06	0.0022874	2.0855
5.1000e-06	0.0022517	2.0876
5.0000e-06	0.0022253	2.0916
4.9000e-06	0.0021911	2.0973
4.8000e-06	0.0021614	2.1042
4.7000e-06	0.0021117	2.1125
4.6000e-06	0.0020802	2.1222
4.5000e-06	0.0020273	2.1334
4.4000e-06	0.0020574	2.1458
4.3000e-06	0.0020421	2.1597
4.2000e-06	0.0020155	2.1743
4.1000e-06	0.0019860	2.1903
4.0000e-06	0.0018953	2.2073
3.9000e-06	0.0018746	2.2257
3.8000e-06	0.0018435	2.2452
3.7000e-06	0.0018148	2.2660
3.6000e-06	0.0018428	2.2881
3.5000e-06	0.0018027	2.3115
3.4000e-06	0.0017094	2.3357
3.3000e-06	0.0016362	2.3611
3.2000e-06	0.0016035	2.3879
3.1000e-06	0.0016325	2.4154
3.0000e-06	0.0016157	2.4441
2.9000e-06	0.0015002	2.4737
2.8000e-06	0.0014345	2.5052
2.7000e-06	0.0014750	2.5375
2.6000e-06	0.0014018	2.5711
2.5000e-06	0.0014105	2.6052
2.4000e-06	0.0013558	2.6400
2.3000e-06	0.0012332	2.7133
2.2000e-06	0.0011977	2.7169
2.1000e-06	0.0012140	2.7219
2.0000e-06	0.0011473	2.7201
1.9000e-06	0.0010078	2.7101
1.8000e-06	0.00099118	2.6967
1.7000e-06	0.00098809	2.6850
1.6000e-06	0.00093853	2.6768
1.5000e-06	0.00084308	2.6724
1.4000e-06	0.00072558	2.6716
1.3000e-06	0.00075343	2.6727
1.2000e-06	0.00071489	2.6778
1.1000e-06	0.00060244	2.6781
1.0000e-06	0.00052361	2.6781
9.0000e-07	0.00054476	2.6786
8.0000e-07	0.00048561	2.6781
7.0000e-07	0.00035117	2.6775
6.0000e-07	0.00035275	2.6756


==> Fig6_78K.TXT <==
I	V	dIdV_78K
0.00083500	0.13205	6.1137
0.00083450	0.13191	6.1142
0.00083400	0.13175	6.1163
0.00083350	0.13172	6.1199
0.00083300	0.13166	6.1230
0.00083250	0.13150	6.1267
0.00083200	0.13134	6.1300
0.00083150	0.13129	6.1338
0.00083100	0.13125	6.1370
0.00083050	0.13116	6.1411
0.00083000	0.13102	6.1440
0.00082950	0.13085	6.1479
0.00082900	0.13076	6.1516
0.00082850	0.13074	6.1550
0.00082800	0.13064	6.1584
0.00082750	0.13045	6.1620
0.00082700	0.13035	6.1660
0.00082650	0.13028	6.1692
0.00082600	0.13025	6.1724
0.00082550	0.13011	6.1761
0.00082500	0.12994	6.1792
0.00082450	0.12987	6.1830
0.00082400	0.12983	6.1865
0.00082350	0.12972	6.1900
0.00082300	0.12961	6.1931
0.00082250	0.12945	6.1973
0.00082200	0.12943	6.2013
0.00082150	0.12932	6.2045
0.00082100	0.12915	6.2083
0.00082050	0.12907	6.2117
0.00082000	0.12905	6.2155
0.00081950	0.12888	6.2186
0.00081900	0.12877	6.2217
0.00081850	0.12868	6.2258
0.00081800	0.12867	6.2294
0.00081750	0.12851	6.2329
0.00081700	0.12835	6.2368
0.00081650	0.12832	6.2404
0.00081600	0.12823	6.2440
0.00081550	0.12806	6.2474
0.00081500	0.12797	6.2513
0.00081450	0.12788	6.2548
0.00081400	0.12783	6.2584
0.00081350	0.12777	6.2620
0.00081300	0.12760	6.2659
0.00081250	0.12747	6.2692
0.00081200	0.12746	6.2727
0.00081150	0.12733	6.2765
0.00081100	0.12717	6.2801
0.00081050	0.12715	6.2839
0.00081000	0.12707	6.2877
0.00080950	0.12693	6.2910
0.00080900	0.12679	6.2946
0.00080850	0.12678	6.2985
0.00080800	0.12666	6.3021
0.00080750	0.12648	6.3057
0.00080700	0.12643	6.3094
0.00080650	0.12637	6.3128
0.00080600	0.12629	6.3162
0.00080550	0.12611	6.3200
0.00080500	0.12610	6.3232
0.00080450	0.12600	6.3272
0.00080400	0.12585	6.3306
0.00080350	0.12571	6.3345
0.00080300	0.12561	6.3378
0.00080250	0.12558	6.3412
0.00080200	0.12550	6.3453
0.00080150	0.12534	6.3485
0.00080100	0.12521	6.3525
0.00080050	0.12513	6.3559
0.00080000	0.12507	6.3594
0.00079950	0.12503	6.3628
0.00079900	0.12492	6.3662
0.00079850	0.12477	6.3699
0.00079800	0.12463	6.3734
0.00079750	0.12457	6.3773
0.00079700	0.12454	6.3807
0.00079650	0.12438	6.3847
0.00079600	0.12429	6.3881
0.00079550	0.12418	6.3921
0.00079500	0.12415	6.3955
0.00079450	0.12405	6.3996
0.00079400	0.12392	6.4031
0.00079350	0.12377	6.4071
0.00079300	0.12368	6.4105
0.00079250	0.12366	6.4145
0.00079200	0.12354	6.4178
0.00079150	0.12348	6.4215
0.00079100	0.12332	6.4252
0.00079050	0.12319	6.4283
0.00079000	0.12317	6.4324
0.00078950	0.12307	6.4359
0.00078900	0.12290	6.4399
0.00078850	0.12283	6.4433
0.00078800	0.12280	6.4465
0.00078750	0.12263	6.4505
0.00078700	0.12253	6.4541
0.00078650	0.12245	6.4581
0.00078600	0.12243	6.4613
0.00078550	0.12229	6.4648
0.00078500	0.12214	6.4688
0.00078450	0.12213	6.4721
0.00078400	0.12203	6.4760
0.00078350	0.12184	6.4794
0.00078300	0.12180	6.4828
0.00078250	0.12175	6.4870
0.00078200	0.12167	6.4903
0.00078150	0.12156	6.4943
0.00078100	0.12140	6.4977
0.00078050	0.12129	6.5014
0.00078000	0.12124	6.5052
0.00077950	0.12119	6.5085
0.00077900	0.12107	6.5127
0.00077850	0.12090	6.5162
0.00077800	0.12082	6.5203
0.00077750	0.12076	6.5236
0.00077700	0.12071	6.5269
0.00077650	0.12060	6.5309
0.00077600	0.12047	6.5344
0.00077550	0.12038	6.5382
0.00077500	0.12024	6.5418
0.00077450	0.12017	6.5456
0.00077400	0.12014	6.5494
0.00077350	0.12005	6.5528
0.00077300	0.11991	6.5567
0.00077250	0.11976	6.5603
0.00077200	0.11976	6.5634
0.00077150	0.11966	6.5677
0.00077100	0.11953	6.5713
0.00077050	0.11947	6.5754
0.00077000	0.11931	6.5786
0.00076950	0.11928	6.5820
0.00076900	0.11919	6.5864
0.00076850	0.11901	6.5896
0.00076800	0.11899	6.5932
0.00076750	0.11889	6.5973
0.00076700	0.11873	6.6008
0.00076650	0.11873	6.6051
0.00076600	0.11865	6.6084
0.00076550	0.11850	6.6118
0.00076500	0.11840	6.6158
0.00076450	0.11837	6.6191
0.00076400	0.11819	6.6234
0.00076350	0.11812	6.6270
0.00076300	0.11807	6.6306
0.00076250	0.11790	6.6347
0.00076200	0.11786	6.6380
0.00076150	0.11780	6.6423
0.00076100	0.11762	6.6455
0.00076050	0.11754	6.6490
0.00076000	0.11751	6.6527
0.00075950	0.11741	6.6562
0.00075900	0.11725	6.6601
0.00075850	0.11724	6.6638
0.00075800	0.11709	6.6674
0.00075750	0.11702	6.6708
0.00075700	0.11696	6.6740
0.00075650	0.11688	6.6785
0.00075600	0.11670	6.6821
0.00075550	0.11666	6.6859
0.00075500	0.11660	6.6896
0.00075450	0.11646	6.6930
0.00075400	0.11632	6.6969
0.00075350	0.11629	6.7010
0.00075300	0.11621	6.7044
0.00075250	0.11604	6.7088
0.00075200	0.11598	6.7120
0.00075150	0.11589	6.7153
0.00075100	0.11587	6.7195
0.00075050	0.11571	6.7230
0.00075000	0.11560	6.7267
0.00074950	0.11559	6.7308
0.00074900	0.11541	6.7342
0.00074850	0.11536	6.7379
0.00074800	0.11530	6.7417
0.00074750	0.11522	6.7453
0.00074700	0.11505	6.7486
0.00074650	0.11503	6.7523
0.00074600	0.11490	6.7561
0.00074550	0.11476	6.7598
0.00074500	0.11475	6.7640
0.00074450	0.11464	6.7676
0.00074400	0.11449	6.7711
0.00074350	0.11447	6.7757
0.00074300	0.11437	6.7788
0.00074250	0.11432	6.7826
0.00074200	0.11417	6.7867
0.00074150	0.11404	6.7903
0.00074100	0.11402	6.7936
0.00074050	0.11393	6.7979
0.00074000	0.11378	6.8013
0.00073950	0.11368	6.8047
0.00073900	0.11367	6.8091
0.00073850	0.11359	6.8126
0.00073800	0.11342	6.8162
0.00073750	0.11338	6.8194
0.00073700	0.11332	6.8240
0.00073650	0.11316	6.8273
0.00073600	0.11304	6.8309
0.00073550	0.11299	6.8350
0.00073500	0.11293	6.8386
0.00073450	0.11285	6.8424
0.00073400	0.11278	6.8464
0.00073350	0.11265	6.8502
0.00073300	0.11250	6.8539
0.00073250	0.11247	6.8581
0.00073200	0.11240	6.8618
0.00073150	0.11227	6.8652
0.00073100	0.11216	6.8691
0.00073050	0.11214	6.8727
0.00073000	0.11200	6.8760
0.00072950	0.11190	6.8799
0.00072900	0.11179	6.8841
0.00072850	0.11175	6.8876
0.00072800	0.11167	6.8911
0.00072750	0.11151	6.8947
0.00072700	0.11149	6.8992
0.00072650	0.11142	6.9024
0.00072600	0.11125	6.9058
0.00072550	0.11117	6.9103
0.00072500	0.11108	6.9138
0.00072450	0.11105	6.9175
0.00072400	0.11096	6.9213
0.00072350	0.11082	6.9253
0.00072300	0.11072	6.9285
0.00072250	0.11070	6.9320
0.00072200	0.11060	6.9356
0.00072150	0.11053	6.9399
0.00072100	0.11036	6.9436
0.00072050	0.11033	6.9471
0.00072000	0.11026	6.9515
0.00071950	0.11013	6.9549
0.00071900	0.10999	6.9587
0.00071850	0.10996	6.9620
0.00071800	0.10990	6.9662
0.00071750	0.10974	6.9701
0.00071700	0.10966	6.9739
0.00071650	0.10958	6.9773
0.00071600	0.10956	6.9815
0.00071550	0.10947	6.9853
0.00071500	0.10929	6.9887
0.00071450	0.10924	6.9931
0.00071400	0.10920	6.9969
0.00071350	0.10906	7.0005
0.00071300	0.10894	7.0043
0.00071250	0.10886	7.0076
0.00071200	0.10885	7.0123
0.00071150	0.10869	7.0158
0.00071100	0.10860	7.0192
0.00071050	0.10853	7.0231
0.00071000	0.10850	7.0272
0.00070950	0.10840	7.0307
0.00070900	0.10824	7.0346
0.00070850	0.10817	7.0381
0.00070800	0.10814	7.0424
0.00070750	0.10806	7.0461
0.00070700	0.10792	7.0494
0.00070650	0.10787	7.0530
0.00070600	0.10772	7.0576
0.00070550	0.10765	7.0612
0.00070500	0.10761	7.0647
0.00070450	0.10753	7.0685
0.00070400	0.10742	7.0719
0.00070350	0.10728	7.0762
0.00070300	0.10719	7.0802
0.00070250	0.10714	7.0835
0.00070200	0.10705	7.0872
0.00070150	0.10702	7.0917
0.00070100	0.10693	7.0951
0.00070050	0.10678	7.0988
0.00070000	0.10666	7.1026
0.00069950	0.10661	7.1061
0.00069900	0.10658	7.1102
0.00069850	0.10648	7.1137
0.00069800	0.10641	7.1174
0.00069750	0.10628	7.1210
0.00069700	0.10615	7.1244
0.00069650	0.10608	7.1293
0.00069600	0.10604	7.1329
0.00069550	0.10597	7.1362
0.00069500	0.10588	7.1400
0.00069450	0.10573	7.1444
0.00069400	0.10570	7.1479
0.00069350	0.10556	7.1514
0.00069300	0.10546	7.1551
0.00069250	0.10541	7.1591
0.00069200	0.10537	7.1628
0.00069150	0.10527	7.1673
0.00069100	0.10514	7.1708
0.00069050	0.10502	7.1743
0.00069000	0.10497	7.1785
0.00068950	0.10493	7.1828
0.00068900	0.10482	7.1863
0.00068850	0.10474	7.1898
0.00068800	0.10460	7.1933
0.00068750	0.10459	7.1969
0.00068700	0.10447	7.2012
0.00068650	0.10433	7.2053
0.00068600	0.10427	7.2089
0.00068550	0.10425	7.2126
0.00068500	0.10414	7.2163
0.00068450	0.10400	7.2207
0.00068400	0.10393	7.2242
0.00068350	0.10384	7.2276
0.00068300	0.10383	7.2311
0.00068250	0.10369	7.2348
0.00068200	0.10358	7.2384
0.00068150	0.10357	7.2432
0.00068100	0.10344	7.2468
0.00068050	0.10340	7.2504
0.00068000	0.10325	7.2545
0.00067950	0.10315	7.2580
0.00067900	0.10312	7.2615
0.00067850	0.10304	7.2660
0.00067800	0.10289	7.2697
0.00067750	0.10280	7.2734
0.00067700	0.10277	7.2771
0.00067650	0.10272	7.2807
0.00067600	0.10259	7.2842
0.00067550	0.10252	7.2887
0.00067500	0.10238	7.2922
0.00067450	0.10236	7.2961
0.00067400	0.10230	7.3000
0.00067350	0.10214	7.3035
0.00067300	0.10205	7.3070
0.00067250	0.10203	7.3117
0.00067200	0.10195	7.3155
0.00067150	0.10181	7.3193
0.00067100	0.10174	7.3229
0.00067050	0.10168	7.3264
0.00067000	0.10163	7.3300
0.00066950	0.10151	7.3345
0.00066900	0.10137	7.3381
0.00066850	0.10132	7.3415
0.00066800	0.10128	7.3451
0.00066750	0.10111	7.3489
0.00066700	0.10105	7.3525
0.00066650	0.10103	7.3569
0.00066600	0.10089	7.3611
0.00066550	0.10082	7.3647
0.00066500	0.10070	7.3683
0.00066450	0.10066	7.3718
0.00066400	0.10061	7.3755
0.00066350	0.10046	7.3790
0.00066300	0.10039	7.3826
0.00066250	0.10036	7.3864
0.00066200	0.10025	7.3898
0.00066150	0.10012	7.3945
0.00066100	0.10004	7.3980
0.00066050	0.099961	7.4018
0.00066000	0.099948	7.4054
0.00065950	0.099852	7.4092
0.00065900	0.099734	7.4128
0.00065850	0.099609	7.4167
0.00065800	0.099574	7.4201
0.00065750	0.099520	7.4242
0.00065700	0.099373	7.4288
0.00065650	0.099336	7.4324
0.00065600	0.099200	7.4361
0.00065550	0.099177	7.4399
0.00065500	0.099118	7.4435
0.00065450	0.099009	7.4474
0.00065400	0.098872	7.4522
0.00065350	0.098800	7.4560
0.00065300	0.098768	7.4595
0.00065250	0.098700	7.4630
0.00065200	0.098616	7.4670
0.00065150	0.098458	7.4707
0.00065100	0.098428	7.4744
0.00065050	0.098367	7.4782
0.00065000	0.098217	7.4819
0.00064950	0.098123	7.4853
0.00064900	0.098116	7.4895
0.00064850	0.098008	7.4930
0.00064800	0.097876	7.4960
0.00064750	0.097826	7.5010
0.00064700	0.097724	7.5046
0.00064650	0.097675	7.5085
0.00064600	0.097631	7.5121
0.00064550	0.097520	7.5156
0.00064500	0.097390	7.5194
0.00064450	0.097305	7.5231
0.00064400	0.097258	7.5268
0.00064350	0.097210	7.5306
0.00064300	0.097145	7.5343
0.00064250	0.097063	7.5390
0.00064200	0.096952	7.5428
0.00064150	0.096834	7.5465
0.00064100	0.096727	7.5503
0.00064050	0.096689	7.5540
0.00064000	0.096645	7.5578
0.00063950	0.096547	7.5617
0.00063900	0.096417	7.5655
0.00063850	0.096328	7.5693
0.00063800	0.096293	7.5726
0.00063750	0.096217	7.5761
0.00063700	0.096154	7.5798
0.00063650	0.096056	7.5837
0.00063600	0.095917	7.5883
0.00063550	0.095855	7.5918
0.00063500	0.095828	7.5957
0.00063450	0.095752	7.5995
0.00063400	0.095615	7.6031
0.00063350	0.095506	7.6070
0.00063300	0.095458	7.6105
0.00063250	0.095416	7.6143
0.00063200	0.095323	7.6181
0.00063150	0.095271	7.6219
0.00063100	0.095141	7.6257
0.00063050	0.095023	7.6295
0.00063000	0.095018	7.6334
0.00062950	0.094930	7.6378
0.00062900	0.094788	7.6414
0.00062850	0.094712	7.6449
0.00062800	0.094668	7.6489
0.00062750	0.094623	7.6528
0.00062700	0.094507	7.6568
0.00062650	0.094421	7.6607
0.00062600	0.094311	7.6645
0.00062550	0.094235	7.6683
0.00062500	0.094209	7.6718
0.00062450	0.094130	7.6754
0.00062400	0.094018	7.6791
0.00062350	0.093892	7.6830
0.00062300	0.093826	7.6869
0.00062250	0.093797	7.6908
0.00062200	0.093734	7.6943
0.00062150	0.093651	7.6977
0.00062100	0.093576	7.7016
0.00062050	0.093434	7.7056
0.00062000	0.093336	7.7095
0.00061950	0.093334	7.7140
0.00061900	0.093236	7.7175
0.00061850	0.093094	7.7213
0.00061800	0.093062	7.7255
0.00061750	0.092981	7.7292
0.00061700	0.092922	7.7331
0.00061650	0.092859	7.7369
0.00061600	0.092735	7.7405
0.00061550	0.092616	7.7440
0.00061500	0.092600	7.7479
0.00061450	0.092526	7.7519
0.00061400	0.092383	7.7555
0.00061350	0.092337	7.7594
0.00061300	0.092250	7.7629
0.00061250	0.092217	7.7669
0.00061200	0.092113	7.7709
0.00061150	0.091982	7.7749
0.00061100	0.091907	7.7782
0.00061050	0.091893	7.7818
0.00061000	0.091797	7.7858
0.00060950	0.091735	7.7898
0.00060900	0.091592	7.7934
0.00060850	0.091514	7.7969
0.00060800	0.091488	7.8010
0.00060750	0.091423	7.8051
0.00060700	0.091297	7.8087
0.00060650	0.091189	7.8125
0.00060600	0.091170	7.8160
0.00060550	0.091110	7.8200
0.00060500	0.090996	7.8237
0.00060450	0.090950	7.8272
0.00060400	0.090801	7.8311
0.00060350	0.090748	7.8351
0.00060300	0.090716	7.8386
0.00060250	0.090581	7.8422
0.00060200	0.090479	7.8463
0.00060150	0.090451	7.8503
0.00060100	0.090396	7.8539
0.00060050	0.090278	7.8576
0.00060000	0.090244	7.8616
0.00059950	0.090101	7.8651
0.00059900	0.090018	7.8687
0.00059850	0.089994	7.8728
0.00059800	0.089937	7.8766
0.00059750	0.089845	7.8804
0.00059700	0.089716	7.8841
0.00059650	0.089612	7.8883
0.00059600	0.089598	7.8922
0.00059550	0.089536	7.8958
0.00059500	0.089408	7.8996
0.00059450	0.089347	7.9038
0.00059400	0.089233	7.9075
0.00059350	0.089210	7.9112
0.00059300	0.089147	7.9154
0.00059250	0.088995	7.9193
0.00059200	0.088934	7.9226
0.00059150	0.088907	7.9268
0.00059100	0.088814	7.9300
0.00059050	0.088689	7.9342
0.00059000	0.088610	7.9375
0.00058950	0.088547	7.9415
0.00058900	0.088500	7.9456
0.00058850	0.088456	7.9494
0.00058800	0.088319	7.9531
0.00058750	0.088223	7.9573
0.00058700	0.088200	7.9612
0.00058650	0.088136	7.9646
0.00058600	0.088035	7.9689
0.00058550	0.087915	7.9723
0.00058500	0.087876	7.9764
0.00058450	0.087757	7.9800
0.00058400	0.087697	7.9837
0.00058350	0.087659	7.9879
0.00058300	0.087594	7.9918
0.00058250	0.087455	7.9955
0.00058200	0.087367	7.9996
0.00058150	0.087350	8.0021
0.00058100	0.087290	8.0070
0.00058050	0.087223	8.0103
0.00058000	0.087101	8.0135
0.00057950	0.086984	8.0190
0.00057900	0.086952	8.0218
0.00057850	0.086909	8.0255
0.00057800	0.086785	8.0291
0.00057750	0.086669	8.0328
0.00057700	0.086621	8.0368
0.00057650	0.086577	8.0404
0.00057600	0.086482	8.0439
0.00057550	0.086453	8.0477
0.00057500	0.086342	8.0520
0.00057450	0.086212	8.0557
0.00057400	0.086151	8.0597
0.00057350	0.086115	8.0637
0.00057300	0.086057	8.0671
0.00057250	0.085940	8.0715
0.00057200	0.085825	8.0753
0.00057150	0.085761	8.0791
0.00057100	0.085705	8.0822
0.00057050	0.085675	8.0857
0.00057000	0.085596	8.0902
0.00056950	0.085472	8.0932
0.00056900	0.085372	8.0967
0.00056850	0.085316	8.1009
0.00056800	0.085292	8.1046
0.00056750	0.085195	8.1086
0.00056700	0.085150	8.1128
0.00056650	0.085053	8.1169
0.00056600	0.084926	8.1204
0.00056550	0.084842	8.1246
0.00056500	0.084816	8.1281
0.00056450	0.084766	8.1321
0.00056400	0.084664	8.1358
0.00056350	0.084537	8.1402
0.00056300	0.084485	8.1432
0.00056250	0.084389	8.1477
0.00056200	0.084329	8.1508
0.00056150	0.084289	8.1545
0.00056100	0.084237	8.1598
0.00056050	0.084129	8.1621
0.00056000	0.084009	8.1662
0.00055950	0.083961	8.1698
0.00055900	0.083932	8.1742
0.00055850	0.083789	8.1776
0.00055800	0.083733	8.1821
0.00055750	0.083634	8.1853
0.00055700	0.083596	8.1898
0.00055650	0.083558	8.1932
0.00055600	0.083423	8.1972
0.00055550	0.083355	8.1998
0.00055500	0.083332	8.2046
0.00055450	0.083191	8.2076
0.00055400	0.083122	8.2120
0.00055350	0.083058	8.2154
0.00055300	0.083023	8.2198
0.00055250	0.082881	8.2231
0.00055200	0.082839	8.2274
0.00055150	0.082804	8.2311
0.00055100	0.082692	8.2356
0.00055050	0.082578	8.2388
0.00055000	0.082530	8.2433
0.00054950	0.082437	8.2467
0.00054900	0.082414	8.2511
0.00054850	0.082355	8.2535
0.00054800	0.082231	8.2579
0.00054750	0.082127	8.2613
0.00054700	0.082098	8.2658
0.00054650	0.082057	8.2692
0.00054600	0.081958	8.2738
0.00054550	0.081897	8.2770
0.00054500	0.081764	8.2815
0.00054450	0.081747	8.2852
0.00054400	0.081684	8.2897
0.00054350	0.081573	8.2931
0.00054300	0.081457	8.2975
0.00054250	0.081386	8.2998
0.00054200	0.081356	8.3048
0.00054150	0.081311	8.3079
0.00054100	0.081207	8.3116
0.00054050	0.081094	8.3158
0.00054000	0.081081	8.3193
0.00053950	0.080959	8.3238
0.00053900	0.080869	8.3271
0.00053850	0.080817	8.3317
0.00053800	0.080791	8.3353
0.00053750	0.080662	8.3398
0.00053700	0.080567	8.3421
0.00053650	0.080544	8.3462
0.00053600	0.080493	8.3500
0.00053550	0.080375	8.3537
0.00053500	0.080316	8.3579
0.00053450	0.080213	8.3617
0.00053400	0.080181	8.3659
0.00053350	0.080128	8.3697
0.00053300	0.080002	8.3725
0.00053250	0.079904	8.3767
0.00053200	0.079871	8.3801
0.00053150	0.079834	8.3839
0.00053100	0.079717	8.3883
0.00053050	0.079618	8.3916
0.00053000	0.079547	8.3957
0.00052950	0.079533	8.3999
0.00052900	0.079444	8.4030
0.00052850	0.079317	8.4068
0.00052800	0.079277	8.4103
0.00052750	0.079246	8.4148
0.00052700	0.079120	8.4185
0.00052650	0.079021	8.4223
0.00052600	0.078985	8.4265
0.00052550	0.078913	8.4302
0.00052500	0.078872	8.4348
0.00052450	0.078798	8.4371
0.00052400	0.078682	8.4413
0.00052350	0.078584	8.4453
0.00052300	0.078529	8.4490
0.00052250	0.078506	8.4533
0.00052200	0.078443	8.4572
0.00052150	0.078334	8.4609
0.00052100	0.078222	8.4656
0.00052050	0.078170	8.4681
0.00052000	0.078089	8.4723
0.00051950	0.078054	8.4763
0.00051900	0.078006	8.4800
0.00051850	0.077880	8.4844
0.00051800	0.077782	8.4884
0.00051750	0.077732	8.4921
0.00051700	0.077709	8.4951
0.00051650	0.077621	8.4992
0.00051600	0.077493	8.5029
0.00051550	0.077461	8.5073
0.00051500	0.077422	8.5113
0.00051450	0.077347	8.5149
0.00051400	0.077263	8.5197
0.00051350	0.077144	8.5234
0.00051300	0.077078	8.5263
0.00051250	0.077046	8.5305
0.00051200	0.076958	8.5342
0.00051150	0.076855	8.5379
0.00051100	0.076844	8.5422
0.00051050	0.076718	8.5463
0.00051000	0.076663	8.5500
0.00050950	0.076556	8.5538
0.00050900	0.076507	8.5573
0.00050850	0.076484	8.5608
0.00050800	0.076394	8.5646
0.00050750	0.076289	8.5688
0.00050700	0.076191	8.5730
0.00050650	0.076139	8.5754
0.00050600	0.076096	8.5801
0.00050550	0.076054	8.5842
0.00050500	0.075979	8.5877
0.00050450	0.075908	8.5922
0.00050400	0.075778	8.5964
0.00050350	0.075701	8.6000
0.00050300	0.075662	8.6024
0.00050250	0.075619	8.6066
0.00050200	0.075535	8.6112
0.00050150	0.075413	8.6149
0.00050100	0.075342	8.6192
0.00050050	0.075313	8.6236
0.00050000	0.075229	8.6260
0.00049950	0.075195	8.6317
0.00049900	0.075112	8.6347
0.00049850	0.074989	8.6383
0.00049800	0.074911	8.6421
0.00049750	0.074887	8.6464
0.00049700	0.074823	8.6508
0.00049650	0.074709	8.6533
0.00049600	0.074645	8.6570
0.00049550	0.074596	8.6617
0.00049500	0.074554	8.6657
0.00049450	0.074410	8.6694
0.00049400	0.074355	8.6718
0.00049350	0.074338	8.6770
0.00049300	0.074227	8.6807
0.00049250	0.074120	8.6844
0.00049200	0.074083	8.6884
0.00049150	0.074050	8.6924
0.00049100	0.073964	8.6967
0.00049050	0.073887	8.6993
0.00049000	0.073772	8.7042
0.00048950	0.073746	8.7082
0.00048900	0.073696	8.7120
0.00048850	0.073566	8.7168
0.00048800	0.073485	8.7207
0.00048750	0.073483	8.7232
0.00048700	0.073404	8.7268
0.00048650	0.073271	8.7312
0.00048600	0.073212	8.7357
0.00048550	0.073185	8.7396
0.00048500	0.073128	8.7435
0.00048450	0.072997	8.7485
0.00048400	0.072948	8.7511
0.00048350	0.072922	8.7551
0.00048300	0.072820	8.7599
0.00048250	0.072706	8.7638
0.00048200	0.072676	8.7675
0.00048150	0.072590	8.7710
0.00048100	0.072576	8.7765
0.00048050	0.072459	8.7791
0.00048000	0.072356	8.7836
0.00047950	0.072324	8.7878
0.00047900	0.072290	8.7917
0.00047850	0.072175	8.7955
0.00047800	0.072074	8.7996
0.00047750	0.072034	8.8033
0.00047700	0.072008	8.8073
0.00047650	0.071949	8.8113
0.00047600	0.071841	8.8160
0.00047550	0.071728	8.8200
0.00047500	0.071689	8.8229
0.00047450	0.071659	8.8278
0.00047400	0.071543	8.8316
0.00047350	0.071445	8.8355
0.00047300	0.071406	8.8393
0.00047250	0.071378	8.8443
0.00047200	0.071268	8.8485
0.00047150	0.071168	8.8510
0.00047100	0.071104	8.8559
0.00047050	0.071084	8.8600
0.00047000	0.071021	8.8641
0.00046950	0.070909	8.8678
0.00046900	0.070822	8.8719
0.00046850	0.070792	8.8769
0.00046800	0.070753	8.8795
0.00046750	0.070652	8.8835
0.00046700	0.070602	8.8875
0.00046650	0.070481	8.8906
0.00046600	0.070439	8.8965
0.00046550	0.070406	8.8992
0.00046500	0.070303	8.9033
0.00046450	0.070193	8.9076
0.00046400	0.070159	8.9122
0.00046350	0.070128	8.9164
0.00046300	0.070029	8.9199
0.00046250	0.069992	8.9241
0.00046200	0.069868	8.9280
0.00046150	0.069784	8.9321
0.00046100	0.069745	8.9368
0.00046050	0.069711	8.9410
0.00046000	0.069622	8.9451
0.00045950	0.069502	8.9479
0.00045900	0.069454	8.9525
0.00045850	0.069428	8.9571
0.00045800	0.069351	8.9610
0.00045750	0.069296	8.9651
0.00045700	0.069173	8.9688
0.00045650	0.069118	8.9729
0.00045600	0.069095	8.9771
0.00045550	0.068964	8.9809
0.00045500	0.068912	8.9857
0.00045450	0.068888	8.9904
0.00045400	0.068778	8.9931
0.00045350	0.068691	8.9969
0.00045300	0.068679	9.0019
0.00045250	0.068617	9.0064
0.00045200	0.068529	9.0103
0.00045150	0.068412	9.0144
0.00045100	0.068354	9.0180
0.00045050	0.068337	9.0224
0.00045000	0.068208	9.0264
0.00044950	0.068153	9.0304
0.00044900	0.068134	9.0348
0.00044850	0.068000	9.0388
0.00044800	0.067953	9.0423
0.00044750	0.067931	9.0466
0.00044700	0.067872	9.0505
0.00044650	0.067779	9.0548
0.00044600	0.067659	9.0585
0.00044550	0.067611	9.0628
0.00044500	0.067589	9.0668
0.00044450	0.067478	9.0715
0.00044400	0.067381	9.0759
0.00044350	0.067362	9.0803
0.00044300	0.067318	9.0845
0.00044250	0.067261	9.0873
0.00044200	0.067170	9.0913
0.00044150	0.067045	9.0964
0.00044100	0.066993	9.1009
0.00044050	0.066961	9.1049
0.00044000	0.066906	9.1077
0.00043950	0.066788	9.1124
0.00043900	0.066703	9.1175
0.00043850	0.066664	9.1216
0.00043800	0.066607	9.1258
0.00043750	0.066577	9.1291
0.00043700	0.066504	9.1338
0.00043650	0.066385	9.1383
0.00043600	0.066303	9.1425
0.00043550	0.066293	9.1469
0.00043500	0.066230	9.1517
0.00043450	0.066114	9.1565
0.00043400	0.066034	9.1593
0.00043350	0.066027	9.1634
0.00043300	0.065959	9.1677
0.00043250	0.065882	9.1731
0.00043200	0.065771	9.1773
0.00043150	0.065704	9.1802
0.00043100	0.065692	9.1855
0.00043050	0.065627	9.1901
0.00043000	0.065513	9.1942
0.00042950	0.065425	9.1986
0.00042900	0.065367	9.2013
0.00042850	0.065366	9.2059
0.00042800	0.065286	9.2110
0.00042750	0.065161	9.2155
0.00042700	0.065130	9.2195
0.00042650	0.065093	9.2229
0.00042600	0.064980	9.2294
0.00042550	0.064896	9.2324
0.00042500	0.064877	9.2366
0.00042450	0.064818	9.2409
0.00042400	0.064763	9.2459
0.00042350	0.064637	9.2506
0.00042300	0.064567	9.2535
0.00042250	0.064549	9.2580
0.00042200	0.064476	9.2627
0.00042150	0.064355	9.2678
0.00042100	0.064309	9.2723
0.00042050	0.064283	9.2751
0.00042000	0.064206	9.2803
0.00041950	0.064098	9.2850
0.00041900	0.064035	9.2895
0.00041850	0.064030	9.2941
0.00041800	0.063918	9.2993
0.00041750	0.063837	9.3039
0.00041700	0.063802	9.3067
0.00041650	0.063759	9.3110
0.00041600	0.063684	9.3157
0.00041550	0.063639	9.3209
0.00041500	0.063524	9.3252
0.00041450	0.063435	9.3282
0.00041400	0.063397	9.3334
0.00041350	0.063363	9.3384
0.00041300	0.063243	9.3425
0.00041250	0.063181	9.3471
0.00041200	0.063156	9.3527
0.00041150	0.063085	9.3558
0.00041100	0.062965	9.3600
0.00041050	0.062916	9.3647
0.00041000	0.062882	9.3699
0.00040950	0.062844	9.3746
0.00040900	0.062727	9.3791
0.00040850	0.062652	9.3845
0.00040800	0.062638	9.3878
0.00040750	0.062559	9.3921
0.00040700	0.062445	9.3977
0.00040650	0.062387	9.4026
0.00040600	0.062325	9.4069
0.00040550	0.062311	9.4108
0.00040500	0.062239	9.4169
0.00040450	0.062131	9.4200
0.00040400	0.062059	9.4245
0.00040350	0.062046	9.4300
0.00040300	0.061972	9.4347
0.00040250	0.061851	9.4390
0.00040200	0.061799	9.4447
0.00040150	0.061742	9.4479
0.00040100	0.061729	9.4540
0.00040050	0.061610	9.4584
0.00040000	0.061538	9.4627
0.00039950	0.061526	9.4674
0.00039900	0.061442	9.4731
0.00039850	0.061333	9.4776
0.00039800	0.061286	9.4806
0.00039750	0.061264	9.4865
0.00039700	0.061189	9.4911
0.00039650	0.061141	9.4966
0.00039600	0.061011	9.5013
0.00039550	0.060974	9.5059
0.00039500	0.060946	9.5105
0.00039450	0.060844	9.5164
0.00039400	0.060747	9.5193
0.00039350	0.060728	9.5244
0.00039300	0.060681	9.5300
0.00039250	0.060561	9.5345
0.00039200	0.060523	9.5400
0.00039150	0.060428	9.5450
0.00039100	0.060407	9.5483
0.00039050	0.060358	9.5554
0.00039000	0.060249	9.5586
0.00038950	0.060172	9.5639
0.00038900	0.060157	9.5691
0.00038850	0.060096	9.5736
0.00038800	0.059978	9.5787
0.00038750	0.059917	9.5844
0.00038700	0.059905	9.5884
0.00038650	0.059840	9.5949
0.00038600	0.059777	9.5979
0.00038550	0.059668	9.6035
0.00038500	0.059591	9.6089
0.00038450	0.059575	9.6135
0.00038400	0.059525	9.6188
0.00038350	0.059419	9.6241
0.00038300	0.059329	9.6275
0.00038250	0.059289	9.6347
0.00038200	0.059264	9.6378
0.00038150	0.059195	9.6436
0.00038100	0.059079	9.6486
0.00038050	0.059027	9.6537
0.00038000	0.058969	9.6593
0.00037950	0.058952	9.6648
0.00037900	0.058860	9.6703
0.00037850	0.058757	9.6747
0.00037800	0.058730	9.6809
0.00037750	0.058693	9.6839
0.00037700	0.058582	9.6917
0.00037650	0.058505	9.6950
0.00037600	0.058493	9.7004
0.00037550	0.058431	9.7058
0.00037500	0.058323	9.7108
0.00037450	0.058249	9.7167
0.00037400	0.058196	9.7213
0.00037350	0.058155	9.7268
0.00037300	0.058121	9.7324
0.00037250	0.058052	9.7380
0.00037200	0.057954	9.7417
0.00037150	0.057867	9.7465
0.00037100	0.057817	9.7525
0.00037050	0.057801	9.7577
0.00037000	0.057725	9.7636
0.00036950	0.057617	9.7683
0.00036900	0.057571	9.7745
0.00036850	0.057513	9.7794
0.00036800	0.057488	9.7857
0.00036750	0.057416	9.7901
0.00036700	0.057308	9.7966
0.00036650	0.057241	9.8023
0.00036600	0.057214	9.8061
0.00036550	0.057177	9.8123
0.00036500	0.057089	9.8174
0.00036450	0.056991	9.8227
0.00036400	0.056954	9.8283
0.00036350	0.056863	9.8337
0.00036300	0.056824	9.8397
0.00036250	0.056797	9.8454
0.00036200	0.056728	9.8507
0.00036150	0.056625	9.8566
0.00036100	0.056550	9.8622
0.00036050	0.056519	9.8674
0.00036000	0.056489	9.8719
0.00035950	0.056429	9.8796
0.00035900	0.056309	9.8831
0.00035850	0.056257	9.8897
0.00035800	0.056177	9.8959
0.00035750	0.056140	9.9012
0.00035700	0.056111	9.9076
0.00035650	0.056041	9.9125
0.00035600	0.055936	9.9191
0.00035550	0.055862	9.9249
0.00035500	0.055824	9.9308
0.00035450	0.055750	9.9365
0.00035400	0.055718	9.9423
0.00035350	0.055679	9.9489
0.00035300	0.055609	9.9549
0.00035250	0.055513	9.9605
0.00035200	0.055427	9.9663
0.00035150	0.055383	9.9719
0.00035100	0.055360	9.9785
0.00035050	0.055306	9.9844
0.00035000	0.055217	9.9904
0.00034950	0.055121	9.9966
0.00034900	0.055069	10.001
0.00034850	0.055018	10.009
0.00034800	0.054993	10.014
0.00034750	0.054932	10.019
0.00034700	0.054830	10.027
0.00034650	0.054750	10.032
0.00034600	0.054720	10.037
0.00034550	0.054643	10.044
0.00034500	0.054617	10.051
0.00034450	0.054574	10.056
0.00034400	0.054479	10.062
0.00034350	0.054383	10.071
0.00034300	0.054333	10.076
0.00034250	0.054301	10.081
0.00034200	0.054263	10.088
0.00034150	0.054175	10.094
0.00034100	0.054078	10.100
0.00034050	0.054038	10.106
0.00034000	0.053979	10.115
0.00033950	0.053951	10.119
0.00033900	0.053898	10.125
0.00033850	0.053794	10.132
0.00033800	0.053711	10.140
0.00033750	0.053681	10.147
0.00033700	0.053649	10.151
0.00033650	0.053581	10.159
0.00033600	0.053542	10.166
0.00033550	0.053449	10.173
0.00033500	0.053353	10.178
0.00033450	0.053311	10.185
0.00033400	0.053288	10.192
0.00033350	0.053200	10.199
0.00033300	0.053109	10.206
0.00033250	0.053049	10.213
0.00033200	0.053037	10.219
0.00033150	0.052983	10.226
0.00033100	0.052930	10.232
0.00033050	0.052820	10.239
0.00033000	0.052755	10.246
0.00032950	0.052735	10.253
0.00032900	0.052686	10.260
0.00032850	0.052615	10.267
0.00032800	0.052518	10.275
0.00032750	0.052444	10.282
0.00032700	0.052390	10.289
0.00032650	0.052361	10.296
0.00032600	0.052332	10.303
0.00032550	0.052237	10.309
0.00032500	0.052147	10.316
0.00032450	0.052104	10.323
0.00032400	0.052080	10.330
0.00032350	0.052018	10.338
0.00032300	0.051972	10.345
0.00032250	0.051856	10.351
0.00032200	0.051810	10.358
0.00032150	0.051790	10.367
0.00032100	0.051710	10.374
0.00032050	0.051611	10.381
0.00032000	0.051586	10.388
0.00031950	0.051506	10.396
0.00031900	0.051482	10.403
0.00031850	0.051438	10.411
0.00031800	0.051334	10.419
0.00031750	0.051260	10.427
0.00031700	0.051251	10.434
0.00031650	0.051196	10.441
0.00031600	0.051098	10.449
0.00031550	0.051057	10.456
0.00031500	0.050968	10.464
0.00031450	0.050929	10.471
0.00031400	0.050899	10.480
0.00031350	0.050827	10.487
0.00031300	0.050724	10.495
0.00031250	0.050701	10.502
0.00031200	0.050670	10.510
0.00031150	0.050599	10.517
0.00031100	0.050554	10.526
0.00031050	0.050445	10.535
0.00031000	0.050382	10.542
0.00030950	0.050373	10.549
0.00030900	0.050294	10.557
0.00030850	0.050208	10.565
0.00030800	0.050139	10.575
0.00030750	0.050121	10.582
0.00030700	0.050061	10.590
0.00030650	0.050028	10.597
0.00030600	0.049970	10.605
0.00030550	0.049862	10.613
0.00030500	0.049799	10.623
0.00030450	0.049789	10.631
0.00030400	0.049714	10.638
0.00030350	0.049621	10.646
0.00030300	0.049580	10.654
0.00030250	0.049512	10.662
0.00030200	0.049488	10.672
0.00030150	0.049449	10.681
0.00030100	0.049380	10.688
0.00030050	0.049278	10.696
0.00030000	0.049219	10.705
0.00029950	0.049198	10.714
0.00029900	0.049157	10.722
0.00029850	0.049109	10.730
0.00029800	0.049028	10.739
0.00029750	0.048937	10.749
0.00029700	0.048879	10.757
0.00029650	0.048856	10.766
0.00029600	0.048817	10.774
0.00029550	0.048726	10.782
0.00029500	0.048640	10.793
0.00029450	0.048604	10.801
0.00029400	0.048538	10.810
0.00029350	0.048526	10.818
0.00029300	0.048459	10.829
0.00029250	0.048363	10.838
0.00029200	0.048318	10.846
0.00029150	0.048304	10.856
0.00029100	0.048219	10.865
0.00029050	0.048164	10.874
0.00029000	0.048078	10.883
0.00028950	0.048059	10.893
0.00028900	0.048016	10.903
0.00028850	0.047913	10.911
0.00028800	0.047891	10.921
0.00028750	0.047833	10.931
0.00028700	0.047737	10.940
0.00028650	0.047697	10.949
0.00028600	0.047654	10.960
0.00028550	0.047628	10.969
0.00028500	0.047523	10.979
0.00028450	0.047457	10.988
0.00028400	0.047434	10.999
0.00028350	0.047402	11.008
0.00028300	0.047325	11.017
0.00028250	0.047232	11.029
0.00028200	0.047206	11.038
0.00028150	0.047165	11.044
0.00028100	0.047119	11.047
0.00028050	0.047072	11.053
0.00028000	0.046985	11.062
0.00027950	0.046899	11.073
0.00027900	0.046882	11.082
0.00027850	0.046841	11.092
0.00027800	0.046744	11.102
0.00027750	0.046677	11.112
0.00027700	0.046664	11.123
0.00027650	0.046611	11.133
0.00027600	0.046571	11.143
0.00027550	0.046470	11.154
0.00027500	0.046405	11.165
0.00027450	0.046374	11.176
0.00027400	0.046347	11.187
0.00027350	0.046286	11.197
0.00027300	0.046194	11.208
0.00027250	0.046129	11.219
0.00027200	0.046103	11.230
0.00027150	0.046075	11.240
0.00027100	0.046022	11.251
0.00027050	0.045965	11.262
0.00027000	0.045874	11.273
0.00026950	0.045799	11.285
0.00026900	0.045769	11.296
0.00026850	0.045739	11.306
0.00026800	0.045691	11.318
0.00026750	0.045606	11.330
0.00026700	0.045528	11.341
0.00026650	0.045491	11.352
0.00026600	0.045470	11.363
0.00026550	0.045426	11.375
0.00026500	0.045330	11.387
0.00026450	0.045262	11.399
0.00026400	0.045237	11.410
0.00026350	0.045207	11.422
0.00026300	0.045134	11.433
0.00026250	0.045047	11.444
0.00026200	0.044994	11.456
0.00026150	0.044979	11.468
0.00026100	0.044935	11.480
0.00026050	0.044856	11.492
0.00026000	0.044829	11.504
0.00025950	0.044735	11.516
0.00025900	0.044677	11.529
0.00025850	0.044655	11.541
0.00025800	0.044617	11.553
0.00025750	0.044545	11.566
0.00025700	0.044460	11.577
0.00025650	0.044415	11.589
0.00025600	0.044393	11.603
0.00025550	0.044347	11.615
0.00025500	0.044275	11.628
0.00025450	0.044215	11.641
0.00025400	0.044142	11.654
0.00025350	0.044099	11.667
0.00025300	0.044082	11.679
0.00025250	0.044037	11.692
0.00025200	0.043975	11.704
0.00025150	0.043892	11.717
0.00025100	0.043824	11.731
0.00025050	0.043801	11.744
0.00025000	0.043771	11.757
0.00024950	0.043705	11.770
0.00024900	0.043615	11.784
0.00024850	0.043579	11.797
0.00024800	0.043517	11.809
0.00024750	0.043483	11.823
0.00024700	0.043456	11.836
0.00024650	0.043400	11.850
0.00024600	0.043320	11.864
0.00024550	0.043250	11.878
0.00024500	0.043221	11.892
0.00024450	0.043159	11.906
0.00024400	0.043150	11.920
0.00024350	0.043101	11.934
0.00024300	0.043022	11.947
0.00024250	0.042949	11.961
0.00024200	0.042901	11.975
0.00024150	0.042872	11.989
0.00024100	0.042841	12.003
0.00024050	0.042775	12.018
0.00024000	0.042691	12.032
0.00023950	0.042636	12.046
0.00023900	0.042621	12.060
0.00023850	0.042586	12.075
0.00023800	0.042531	12.089
0.00023750	0.042491	12.103
0.00023700	0.042431	12.118
0.00023650	0.042348	12.132
0.00023600	0.042280	12.148
0.00023550	0.042261	12.163
0.00023500	0.042231	12.177
0.00023450	0.042167	12.192
0.00023400	0.042083	12.207
0.00023350	0.042039	12.222
0.00023300	0.041991	12.237
0.00023250	0.041972	12.252
0.00023200	0.041931	12.268
0.00023150	0.041849	12.283
0.00023100	0.041776	12.299
0.00023050	0.041746	12.313
0.00023000	0.041728	12.328
0.00022950	0.041669	12.344
0.00022900	0.041635	12.359
0.00022850	0.041576	12.375
0.00022800	0.041505	12.391
0.00022750	0.041432	12.406
0.00022700	0.041400	12.422
0.00022650	0.041380	12.437
0.00022600	0.041315	12.453
0.00022550	0.041234	12.470
0.00022500	0.041192	12.485
0.00022450	0.041150	12.501
0.00022400	0.041131	12.517
0.00022350	0.041085	12.533
0.00022300	0.041005	12.550
0.00022250	0.040941	12.566
0.00022200	0.040917	12.582
0.00022150	0.040891	12.598
0.00022100	0.040822	12.615
0.00022050	0.040796	12.631
0.00022000	0.040715	12.647
0.00021950	0.040648	12.663
0.00021900	0.040621	12.680
0.00021850	0.040601	12.696
0.00021800	0.040527	12.713
0.00021750	0.040455	12.729
0.00021700	0.040417	12.745
0.00021650	0.040367	12.761
0.00021600	0.040352	12.778
0.00021550	0.040306	12.795
0.00021500	0.040228	12.812
0.00021450	0.040167	12.830
0.00021400	0.040145	12.846
0.00021350	0.040121	12.862
0.00021300	0.040073	12.879
0.00021250	0.040030	12.896
0.00021200	0.039950	12.914
0.00021150	0.039881	12.930
0.00021100	0.039865	12.947
0.00021050	0.039836	12.964
0.00021000	0.039769	12.980
0.00020950	0.039692	12.998
0.00020900	0.039648	13.015
0.00020850	0.039637	13.031
0.00020800	0.039594	13.047
0.00020750	0.039554	13.064
0.00020700	0.039474	13.082
0.00020650	0.039408	13.099
0.00020600	0.039379	13.116
0.00020550	0.039364	13.134
0.00020500	0.039300	13.151
0.00020450	0.039225	13.168
0.00020400	0.039196	13.184
0.00020350	0.039138	13.201
0.00020300	0.039117	13.219
0.00020250	0.039086	13.236
0.00020200	0.039006	13.254
0.00020150	0.038943	13.271
0.00020100	0.038914	13.287
0.00020050	0.038897	13.304
0.00020000	0.038844	13.321
0.00019950	0.038811	13.337
0.00019900	0.038734	13.355
0.00019850	0.038670	13.372
0.00019800	0.038640	13.389
0.00019750	0.038619	13.406
0.00019700	0.038567	13.424
0.00019650	0.038493	13.440
0.00019600	0.038439	13.457
0.00019550	0.038421	13.473
0.00019500	0.038364	13.489
0.00019450	0.038346	13.505
0.00019400	0.038308	13.523
0.00019350	0.038246	13.540
0.00019300	0.038182	13.557
0.00019250	0.038120	13.573
0.00019200	0.038089	13.589
0.00019150	0.038074	13.605
0.00019100	0.038025	13.621
0.00019050	0.037994	13.638
0.00019000	0.037931	13.655
0.00018950	0.037863	13.670
0.00018900	0.037808	13.686
0.00018850	0.037783	13.701
0.00018800	0.037761	13.717
0.00018750	0.037714	13.733
0.00018700	0.037679	13.748
0.00018650	0.037621	13.764
0.00018600	0.037553	13.780
0.00018550	0.037498	13.795
0.00018500	0.037483	13.810
0.00018450	0.037453	13.826
0.00018400	0.037386	13.841
0.00018350	0.037317	13.855
0.00018300	0.037282	13.869
0.00018250	0.037236	13.884
0.00018200	0.037233	13.899
0.00018150	0.037174	13.912
0.00018100	0.037102	13.927
0.00018050	0.037054	13.941
0.00018000	0.037035	13.954
0.00017950	0.037010	13.969
0.00017900	0.036949	13.982
0.00017850	0.036923	13.995
0.00017800	0.036839	14.008
0.00017750	0.036801	14.020
0.00017700	0.036786	14.033
0.00017650	0.036739	14.045
0.00017600	0.036663	14.057
0.00017550	0.036616	14.069
0.00017500	0.036601	14.081
0.00017450	0.036572	14.092
0.00017400	0.036499	14.102
0.00017350	0.036440	14.113
0.00017300	0.036403	14.124
0.00017250	0.036361	14.135
0.00017200	0.036346	14.144
0.00017150	0.036310	14.154
0.00017100	0.036233	14.163
0.00017050	0.036180	14.172
0.00017000	0.036160	14.181
0.00016950	0.036138	14.187
0.00016900	0.036099	14.195
0.00016850	0.036042	14.204
0.00016800	0.035967	14.211
0.00016750	0.035928	14.217
0.00016700	0.035912	14.224
0.00016650	0.035877	14.231
0.00016600	0.035813	14.236
0.00016550	0.035746	14.241
0.00016500	0.035715	14.246
0.00016450	0.035699	14.249
0.00016400	0.035646	14.253
0.00016350	0.035625	14.256
0.00016300	0.035558	14.259
0.00016250	0.035490	14.261
0.00016200	0.035454	14.265
0.00016150	0.035438	14.265
0.00016100	0.035401	14.265
0.00016050	0.035323	14.265
0.00016000	0.035275	14.265
0.00015950	0.035234	14.261
0.00015900	0.035221	14.261
0.00015850	0.035190	14.259
0.00015800	0.035128	14.256
0.00015750	0.035058	14.253
0.00015700	0.035020	14.248
0.00015650	0.035011	14.243
0.00015600	0.034963	14.237
0.00015550	0.034935	14.231
0.00015500	0.034857	14.225
0.00015450	0.034801	14.218
0.00015400	0.034781	14.210
0.00015350	0.034755	14.202
0.00015300	0.034691	14.191
0.00015250	0.034622	14.180
0.00015200	0.034600	14.168
0.00015150	0.034552	14.156
0.00015100	0.034538	14.143
0.00015050	0.034490	14.130
0.00015000	0.034411	14.117
0.00014950	0.034369	14.101
0.00014900	0.034352	14.085
0.00014850	0.034318	14.068
0.00014800	0.034252	14.050
0.00014750	0.034185	14.032
0.00014700	0.034162	14.013
0.00014650	0.034111	13.992
0.00014600	0.034097	13.971
0.00014550	0.034059	13.949
0.00014500	0.033988	13.927
0.00014450	0.033926	13.904
0.00014400	0.033906	13.880
0.00014350	0.033878	13.853
0.00014300	0.033814	13.827
0.00014250	0.033744	13.800
0.00014200	0.033702	13.771
0.00014150	0.033660	13.743
0.00014100	0.033656	13.714
0.00014050	0.033609	13.684
0.00014000	0.033541	13.653
0.00013950	0.033475	13.621
0.00013900	0.033431	13.587
0.00013850	0.033411	13.553
0.00013800	0.033382	13.518
0.00013750	0.033320	13.482
0.00013700	0.033295	13.446
0.00013650	0.033225	13.410
0.00013600	0.033154	13.372
0.00013550	0.033126	13.334
0.00013500	0.033108	13.294
0.00013450	0.033039	13.254
0.00013400	0.032964	13.213
0.00013350	0.032926	13.171
0.00013300	0.032900	13.129
0.00013250	0.032873	13.086
0.00013200	0.032829	13.043
0.00013150	0.032751	12.999
0.00013100	0.032683	12.955
0.00013050	0.032652	12.910
0.00013000	0.032632	12.862
0.00012950	0.032579	12.816
0.00012900	0.032503	12.769
0.00012850	0.032437	12.721
0.00012800	0.032405	12.673
0.00012750	0.032347	12.623
0.00012700	0.032318	12.574
0.00012650	0.032297	12.525
0.00012600	0.032233	12.475
0.00012550	0.032154	12.423
0.00012500	0.032095	12.374
0.00012450	0.032068	12.324
0.00012400	0.032042	12.272
0.00012350	0.031963	12.220
0.00012300	0.031932	12.168
0.00012250	0.031845	12.116
0.00012200	0.031798	12.064
0.00012150	0.031776	12.012
0.00012100	0.031737	11.960
0.00012050	0.031655	11.906
0.00012000	0.031582	11.853
0.00011950	0.031536	11.800
0.00011900	0.031488	11.745
0.00011850	0.031470	11.690
0.00011800	0.031418	11.635
0.00011750	0.031322	11.581
0.00011700	0.031265	11.528
0.00011650	0.031246	11.475
0.00011600	0.031191	11.422
0.00011550	0.031161	11.367
0.00011500	0.031087	11.313
0.00011450	0.030990	11.258
0.00011400	0.030948	11.204
0.00011350	0.030926	11.148
0.00011300	0.030873	11.092
0.00011250	0.030834	11.038
0.00011200	0.030740	10.983
0.00011150	0.030657	10.929
0.00011100	0.030614	10.875
0.00011050	0.030594	10.821
0.00011000	0.030533	10.767
0.00010950	0.030433	10.712
0.00010900	0.030369	10.656
0.00010850	0.030313	10.601
0.00010800	0.030296	10.545
0.00010750	0.030247	10.491
0.00010700	0.030139	10.437
0.00010650	0.030078	10.382
0.00010600	0.030067	10.326
0.00010550	0.029997	10.271
0.00010500	0.029898	10.218
0.00010450	0.029856	10.163
0.00010400	0.029768	10.108
0.00010350	0.029724	10.053
0.00010300	0.029702	9.9993
0.00010250	0.029625	9.9447
0.00010200	0.029519	9.8895
0.00010150	0.029465	9.8352
0.00010100	0.029449	9.7806
0.00010050	0.029381	9.7270
1.0000e-04	0.029245	9.5857
		
1.0000e-04	0.029182	9.5336
9.9800e-05	0.029234	9.5411
9.9600e-05	0.029258	9.5475
9.9400e-05	0.029221	9.5411
9.9200e-05	0.029152	9.5254
9.9000e-05	0.029129	9.5061
9.8800e-05	0.029157	9.4857
9.8600e-05	0.029114	9.4643
9.8400e-05	0.029107	9.4431
9.8200e-05	0.029016	9.4215
9.8000e-05	0.028993	9.3999
9.7800e-05	0.029013	9.3777
9.7600e-05	0.029000	9.3558
9.7400e-05	0.028941	9.3342
9.7200e-05	0.028878	9.3127
9.7000e-05	0.028872	9.2913
9.6800e-05	0.028845	9.2694
9.6600e-05	0.028865	9.2474
9.6400e-05	0.028832	9.2256
9.6200e-05	0.028761	9.2037
9.6000e-05	0.028720	9.1816
9.5800e-05	0.028732	9.1597
9.5600e-05	0.028735	9.1381
9.5400e-05	0.028653	9.1168
9.5200e-05	0.028647	9.0952
9.5000e-05	0.028583	9.0739
9.4800e-05	0.028591	9.0522
9.4600e-05	0.028599	9.0302
9.4400e-05	0.028550	9.0087
9.4200e-05	0.028472	8.9869
9.4000e-05	0.028480	8.9652
9.3800e-05	0.028491	8.9435
9.3600e-05	0.028437	8.9220
9.3400e-05	0.028419	8.9001
9.3200e-05	0.028340	8.8786
9.3000e-05	0.028315	8.8571
9.2800e-05	0.028344	8.8356
9.2600e-05	0.028313	8.8134
9.2400e-05	0.028236	8.7920
9.2200e-05	0.028192	8.7706
9.2000e-05	0.028195	8.7498
9.1800e-05	0.028149	8.7291
9.1600e-05	0.028164	8.7085
9.1400e-05	0.028153	8.6866
9.1200e-05	0.028098	8.6648
9.1000e-05	0.028077	8.6433
9.0800e-05	0.028000	8.6213
9.0600e-05	0.027977	8.5999
9.0400e-05	0.027992	8.5786
9.0200e-05	0.027926	8.5573
9.0000e-05	0.027944	8.5360
8.9800e-05	0.027920	8.5143
8.9600e-05	0.027900	8.4931
8.9400e-05	0.027842	8.4716
8.9200e-05	0.027767	8.4502
8.9000e-05	0.027777	8.4284
8.8800e-05	0.027712	8.4070
8.8600e-05	0.027676	8.3846
8.8400e-05	0.027687	8.3631
8.8200e-05	0.027639	8.3421
8.8000e-05	0.027642	8.3207
8.7800e-05	0.027628	8.2987
8.7600e-05	0.027557	8.2767
8.7400e-05	0.027570	8.2552
8.7200e-05	0.027495	8.2337
8.7000e-05	0.027431	8.2127
8.6800e-05	0.027435	8.1917
8.6600e-05	0.027414	8.1703
8.6400e-05	0.027422	8.1488
8.6200e-05	0.027391	8.1089
8.6000e-05	0.027317	8.1042
8.5800e-05	0.027250	8.0903
8.5600e-05	0.027272	8.0723
8.5400e-05	0.027270	8.0520
8.5200e-05	0.027183	8.0308
8.5000e-05	0.027125	8.0089
8.4800e-05	0.027104	7.9881
8.4600e-05	0.027065	7.9665
8.4400e-05	0.027051	7.9451
8.4200e-05	0.027072	7.9239
8.4000e-05	0.027045	7.9025
8.3800e-05	0.026961	7.8806
8.3600e-05	0.026907	7.8591
8.3400e-05	0.026917	7.8380
8.3200e-05	0.026924	7.8163
8.3000e-05	0.026865	7.7945
8.2800e-05	0.026857	7.7731
8.2600e-05	0.026822	7.7513
8.2400e-05	0.026726	7.7298
8.2200e-05	0.026699	7.7086
8.2000e-05	0.026711	7.6877
8.1800e-05	0.026687	7.6667
8.1600e-05	0.026587	7.6454
8.1400e-05	0.026572	7.6241
8.1200e-05	0.026589	7.6027
8.1000e-05	0.026568	7.5814
8.0800e-05	0.026545	7.5602
8.0600e-05	0.026481	7.5390
8.0400e-05	0.026390	7.5170
8.0200e-05	0.026367	7.4961
8.0000e-05	0.026402	7.4750
7.9800e-05	0.026372	7.4538
7.9600e-05	0.026294	7.4325
7.9400e-05	0.026219	7.4120
7.9200e-05	0.026214	7.3907
7.9000e-05	0.026234	7.3693
7.8800e-05	0.026189	7.3482
7.8600e-05	0.026177	7.3270
7.8400e-05	0.026095	7.3055
7.8200e-05	0.026020	7.2837
7.8000e-05	0.026006	7.2627
7.7800e-05	0.026006	7.2418
7.7600e-05	0.026005	7.2209
7.7400e-05	0.025927	7.2001
7.7200e-05	0.025846	7.1793
7.7000e-05	0.025824	7.1580
7.6800e-05	0.025849	7.1366
7.6600e-05	0.025789	7.1155
7.6400e-05	0.025802	7.0942
7.6200e-05	0.025732	7.0729
7.6000e-05	0.025640	7.0519
7.5800e-05	0.025604	7.0307
7.5600e-05	0.025638	7.0100
7.5400e-05	0.025623	6.9894
7.5200e-05	0.025528	6.9686
7.5000e-05	0.025463	6.9472
7.4800e-05	0.025492	6.9264
7.4600e-05	0.025477	6.9054
7.4400e-05	0.025368	6.8842
7.4200e-05	0.025329	6.8634
7.4000e-05	0.025292	6.8430
7.3800e-05	0.025321	6.8223
7.3600e-05	0.025296	6.8011
7.3400e-05	0.025195	6.7804
7.3200e-05	0.025130	6.7600
7.3000e-05	0.025127	6.7386
7.2800e-05	0.025153	6.7182
7.2600e-05	0.025065	6.6976
7.2400e-05	0.024980	6.6761
7.2200e-05	0.024954	6.6555
7.2000e-05	0.024932	6.6353
7.1800e-05	0.024959	6.6145
7.1600e-05	0.024898	6.5935
7.1400e-05	0.024798	6.5729
7.1200e-05	0.024771	6.5523
7.1000e-05	0.024812	6.5315
7.0800e-05	0.024757	6.5109
7.0600e-05	0.024654	6.4905
7.0400e-05	0.024616	6.4700
7.0200e-05	0.024566	6.4491
7.0000e-05	0.024580	6.4286
6.9800e-05	0.024588	6.4084
6.9600e-05	0.024510	6.3874
6.9400e-05	0.024411	6.3667
6.9200e-05	0.024381	6.3463
6.9000e-05	0.024417	6.3259
6.8800e-05	0.024360	6.3059
6.8600e-05	0.024338	6.2854
6.8400e-05	0.024213	6.2650
6.8200e-05	0.024202	6.2444
6.8000e-05	0.024228	6.2237
6.7800e-05	0.024186	6.2033
6.7600e-05	0.024075	6.1832
6.7400e-05	0.024012	6.1628
6.7200e-05	0.024029	6.1430
6.7000e-05	0.024031	6.1227
6.6800e-05	0.023944	6.1019
6.6600e-05	0.023895	6.0815
6.6400e-05	0.023807	6.0615
6.6200e-05	0.023799	6.0411
6.6000e-05	0.023831	6.0207
6.5800e-05	0.023738	6.0011
6.5600e-05	0.023636	5.9814
6.5400e-05	0.023641	5.9611
6.5200e-05	0.023659	5.9409
6.5000e-05	0.023595	5.9207
6.4800e-05	0.023578	5.9001
6.4600e-05	0.023487	5.8800
6.4400e-05	0.023385	5.8597
6.4200e-05	0.023394	5.8396
6.4000e-05	0.023405	5.8203
6.3800e-05	0.023281	5.8009
6.3600e-05	0.023223	5.7810
6.3400e-05	0.023267	5.7608
6.3200e-05	0.023219	5.7411
6.3000e-05	0.023197	5.7209
6.2800e-05	0.023066	5.7011
6.2600e-05	0.022996	5.6812
6.2400e-05	0.023024	5.6613
6.2200e-05	0.023017	5.6415
6.2000e-05	0.022890	5.6217
6.1800e-05	0.022819	5.6020
6.1600e-05	0.022856	5.5822
6.1400e-05	0.022840	5.5626
6.1200e-05	0.022718	5.5435
6.1000e-05	0.022639	5.5240
6.0800e-05	0.022682	5.5040
6.0600e-05	0.022586	5.4846
6.0400e-05	0.022620	5.4654
6.0200e-05	0.022546	5.4458
6.0000e-05	0.022428	5.4263
5.9800e-05	0.022366	5.4068
5.9600e-05	0.022364	5.3877
5.9400e-05	0.022384	5.3686
5.9200e-05	0.022343	5.3495
5.9000e-05	0.022306	5.3302
5.8800e-05	0.022245	5.3109
5.8600e-05	0.022136	5.2915
5.8400e-05	0.022041	5.2723
5.8200e-05	0.022001	5.2531
5.8000e-05	0.022018	5.2336
5.7800e-05	0.022016	5.2142
5.7600e-05	0.021927	5.1954
5.7400e-05	0.021802	5.1766
5.7200e-05	0.021759	5.1574
5.7000e-05	0.021768	5.1385
5.6800e-05	0.021687	5.1196
5.6600e-05	0.021720	5.1005
5.6400e-05	0.021680	5.0818
5.6200e-05	0.021550	5.0628
5.6000e-05	0.021451	5.0440
5.5800e-05	0.021445	5.0253
5.5600e-05	0.021475	5.0065
5.5400e-05	0.021429	4.9883
5.5200e-05	0.021297	4.9700
5.5000e-05	0.021203	4.9512
5.4800e-05	0.021180	4.9326
5.4600e-05	0.021123	4.9139
5.4400e-05	0.021165	4.8955
5.4200e-05	0.021128	4.8774
5.4000e-05	0.021031	4.8592
5.3800e-05	0.020910	4.8405
5.3600e-05	0.020850	4.8220
5.3400e-05	0.020871	4.8033
5.3200e-05	0.020863	4.7849
5.3000e-05	0.020689	4.7670
5.2800e-05	0.020686	4.7492
5.2600e-05	0.020582	4.7313
5.2400e-05	0.020582	4.7136
5.2200e-05	0.020616	4.6956
5.2000e-05	0.020453	4.6776
5.1800e-05	0.020379	4.6595
5.1600e-05	0.020438	4.6416
5.1400e-05	0.020367	4.6233
5.1200e-05	0.020346	4.6054
5.1000e-05	0.020195	4.5879
5.0800e-05	0.020099	4.5704
5.0600e-05	0.020156	4.5524
5.0400e-05	0.020093	4.5349
5.0200e-05	0.020065	4.5123
5.0000e-05	0.019995	4.5089
4.9800e-05	0.020014	4.4984
4.9600e-05	0.019963	4.4836
4.9400e-05	0.019833	4.4672
4.9200e-05	0.019769	4.4501
4.9000e-05	0.019713	4.4329
4.8800e-05	0.019673	4.4157
4.8600e-05	0.019688	4.3988
4.8400e-05	0.019610	4.3814
4.8200e-05	0.019495	4.3641
4.8000e-05	0.019428	4.3470
4.7800e-05	0.019431	4.3304
4.7600e-05	0.019402	4.3136
4.7400e-05	0.019317	4.2968
4.7200e-05	0.019286	4.2800
4.7000e-05	0.019161	4.2633
4.6800e-05	0.019079	4.2465
4.6600e-05	0.019031	4.2296
4.6400e-05	0.019037	4.2126
4.6200e-05	0.018981	4.1962
4.6000e-05	0.018845	4.1799
4.5800e-05	0.018775	4.1637
4.5600e-05	0.018742	4.1474
4.5400e-05	0.018669	4.1310
4.5200e-05	0.018656	4.1148
4.5000e-05	0.018642	4.0985
4.4800e-05	0.018529	4.0825
4.4600e-05	0.018414	4.0664
4.4400e-05	0.018424	4.0500
4.4200e-05	0.018389	4.0341
4.4000e-05	0.018237	4.0178
4.3800e-05	0.018195	4.0017
4.3600e-05	0.018198	3.9861
4.3400e-05	0.018142	3.9708
4.3200e-05	0.018047	3.9553
4.3000e-05	0.017919	3.9398
4.2800e-05	0.017876	3.9243
4.2600e-05	0.017895	3.9089
4.2400e-05	0.017788	3.8935
4.2200e-05	0.017673	3.8783
4.2000e-05	0.017641	3.8633
4.1800e-05	0.017544	3.8484
4.1600e-05	0.017552	3.8334
4.1400e-05	0.017507	3.8184
4.1200e-05	0.017363	3.8033
4.1000e-05	0.017274	3.7885
4.0800e-05	0.017291	3.7739
4.0600e-05	0.017233	3.7588
4.0400e-05	0.017076	3.7444
4.0200e-05	0.017025	3.7300
4.0000e-05	0.016963	3.7158
3.9800e-05	0.016979	3.7013
3.9600e-05	0.016909	3.6869
3.9400e-05	0.016767	3.6730
3.9200e-05	0.016669	3.6591
3.9000e-05	0.016647	3.6452
3.8800e-05	0.016647	3.6312
3.8600e-05	0.016585	3.6175
3.8400e-05	0.016489	3.6035
3.8200e-05	0.016330	3.5895
3.8000e-05	0.016313	3.5759
3.7800e-05	0.016303	3.5624
3.7600e-05	0.016162	3.5491
3.7400e-05	0.016048	3.5357
3.7200e-05	0.016052	3.5224
3.7000e-05	0.016012	3.5091
3.6800e-05	0.015855	3.4962
3.6600e-05	0.015797	3.4834
3.6400e-05	0.015700	3.4703
3.6200e-05	0.015656	3.4576
3.6000e-05	0.015657	3.4451
3.5800e-05	0.015560	3.4324
3.5600e-05	0.015417	3.4197
3.5400e-05	0.015363	3.4076
3.5200e-05	0.015370	3.3952
3.5000e-05	0.015279	3.3830
3.4800e-05	0.015114	3.3711
3.4600e-05	0.015088	3.3592
3.4400e-05	0.015008	3.3473
3.4200e-05	0.015020	3.3356
3.4000e-05	0.014895	3.3242
3.3800e-05	0.014739	3.3125
3.3600e-05	0.014722	3.3008
3.3400e-05	0.014714	3.2894
3.3200e-05	0.014576	3.2784
3.3000e-05	0.014435	3.2673
3.2800e-05	0.014371	3.2563
3.2600e-05	0.014382	3.2454
3.2400e-05	0.014340	3.2344
3.2200e-05	0.014202	3.2238
3.2000e-05	0.014065	3.2133
3.1800e-05	0.014078	3.2028
3.1600e-05	0.014024	3.1925
3.1400e-05	0.013845	3.1819
3.1200e-05	0.013752	3.1716
3.1000e-05	0.013784	3.1616
3.0800e-05	0.013687	3.1516
3.0600e-05	0.013639	3.1420
3.0400e-05	0.013445	3.1322
3.0200e-05	0.013388	3.1228
3.0000e-05	0.013397	3.1134
2.9800e-05	0.013268	3.1042
2.9600e-05	0.013113	3.0949
2.9400e-05	0.013120	3.0857
2.9200e-05	0.013072	3.0766
2.9000e-05	0.012882	3.0676
2.8800e-05	0.012822	3.0586
2.8600e-05	0.012747	3.0501
2.8400e-05	0.012750	3.0415
2.8200e-05	0.012654	3.0332
2.8000e-05	0.012474	3.0248
2.7800e-05	0.012429	3.0166
2.7600e-05	0.012439	3.0084
2.7400e-05	0.012334	3.0004
2.7200e-05	0.012141	2.9928
2.7000e-05	0.012092	2.9852
2.6800e-05	0.012005	2.9775
2.6600e-05	0.012024	2.9699
2.6400e-05	0.011872	2.9627
2.6200e-05	0.011741	2.9553
2.6000e-05	0.011771	2.9482
2.5800e-05	0.011640	2.9411
2.5600e-05	0.011480	2.9340
2.5400e-05	0.011423	2.9270
2.5200e-05	0.011332	2.9203
2.5000e-05	0.011333	2.9137
2.4800e-05	0.011269	2.9073
2.4600e-05	0.011085	2.9008
2.4400e-05	0.010979	2.8946
2.4200e-05	0.011017	2.8883
2.4000e-05	0.010821	2.8822
2.3800e-05	0.010709	2.8762
2.3600e-05	0.010689	2.8540
2.3400e-05	0.010642	2.8535
2.3200e-05	0.010510	2.8503
2.3000e-05	0.010478	2.8460
2.2800e-05	0.010416	2.8410
2.2600e-05	0.010301	2.8359
2.2400e-05	0.010157	2.8307
2.2200e-05	0.010067	2.8255
2.2000e-05	0.010046	2.8203
2.1800e-05	0.0099713	2.8154
2.1600e-05	0.0098286	2.8105
2.1400e-05	0.0097107	2.8058
2.1200e-05	0.0096445	2.8013
2.1000e-05	0.0095599	2.7967
2.0800e-05	0.0095114	2.7923
2.0600e-05	0.0094502	2.7881
2.0400e-05	0.0092967	2.7838
2.0200e-05	0.0091761	2.7794
2.0000e-05	0.0091233	2.7755
1.9800e-05	0.0090895	2.7715
1.9600e-05	0.0089980	2.7678
1.9400e-05	0.0089306	2.7642
1.9200e-05	0.0088148	2.7607
1.9000e-05	0.0086562	2.7572
1.8800e-05	0.0085592	2.7537
1.8600e-05	0.0085351	2.7504
1.8400e-05	0.0084694	2.7470
1.8200e-05	0.0083234	2.7438
1.8000e-05	0.0081912	2.7408
1.7800e-05	0.0081163	2.7379
1.7600e-05	0.0080520	2.7350
1.7400e-05	0.0080134	2.7323
1.7200e-05	0.0079238	2.7293
1.7000e-05	0.0077781	2.7266
1.6800e-05	0.0076487	2.7238
1.6600e-05	0.0076023	2.7212
1.6400e-05	0.0075641	2.7188
1.6200e-05	0.0074676	2.7163
1.6000e-05	0.0073874	2.7140
1.5800e-05	0.0072129	2.7121
1.5600e-05	0.0071150	2.7100
1.5400e-05	0.0070686	2.7080
1.5200e-05	0.0070190	2.7060
1.5000e-05	0.0069297	2.7044
1.4800e-05	0.0067936	2.7024
1.4600e-05	0.0066630	2.7005
1.4400e-05	0.0065673	2.6986
1.4200e-05	0.0064821	2.6970
1.4000e-05	0.0064488	2.6950
1.3800e-05	0.0063823	2.6930
1.3600e-05	0.0062592	2.6910
1.3400e-05	0.0061402	2.6890
1.3200e-05	0.0060120	2.6866
1.3000e-05	0.0059203	2.6845
1.2800e-05	0.0058355	2.6822
1.2600e-05	0.0058073	2.6801
1.2400e-05	0.0057355	2.6779
1.2200e-05	0.0055780	2.6758
1.2000e-05	0.0054541	2.6737
1.1800e-05	0.0054135	2.6716
1.1600e-05	0.0053450	2.6699
1.1400e-05	0.0052706	2.6680
1.1200e-05	0.0050973	2.6662
1.1000e-05	0.0050370	2.6648
1.0800e-05	0.0049654	2.6636
1.0600e-05	0.0049072	2.6623
1.0400e-05	0.0047191	2.6608
1.0200e-05	0.0046405	2.6597
		
1.0000e-05	0.0045835	2.6572
9.9000e-06	0.0045745	2.6570
9.8000e-06	0.0044723	2.6568
9.7000e-06	0.0043855	2.6561
9.6000e-06	0.0043498	2.6557
9.5000e-06	0.0043015	2.6550
9.4000e-06	0.0042767	2.6539
9.3000e-06	0.0042951	2.6528
9.2000e-06	0.0042390	2.6515
9.1000e-06	0.0041095	2.6498
9.0000e-06	0.0041114	2.6476
8.9000e-06	0.0041140	2.6453
8.8000e-06	0.0040134	2.6429
8.7000e-06	0.0039155	2.6403
8.6000e-06	0.0039353	2.6379
8.5000e-06	0.0039000	2.6357
8.4000e-06	0.0038075	2.6335
8.3000e-06	0.0037279	2.6316
8.2000e-06	0.0036983	2.6299
8.1000e-06	0.0037108	2.6285
8.0000e-06	0.0036895	2.6270
7.9000e-06	0.0036087	2.6259
7.8000e-06	0.0034979	2.6245
7.7000e-06	0.0034475	2.6233
7.6000e-06	0.0034103	2.6221
7.5000e-06	0.0034043	2.6208
7.4000e-06	0.0034114	2.6195
7.3000e-06	0.0032757	2.6177
7.2000e-06	0.0032449	2.6158
7.1000e-06	0.0032632	2.6138
7.0000e-06	0.0031145	2.6115
6.9000e-06	0.0031248	2.6089
6.8000e-06	0.0031021	2.6065
6.7000e-06	0.0030435	2.6038
6.6000e-06	0.0029371	2.6014
6.5000e-06	0.0029836	2.5985
6.4000e-06	0.0028535	2.5955
6.3000e-06	0.0028319	2.5914
6.2000e-06	0.0025597	2.5858
6.1000e-06	0.0024989	2.5775
6.0000e-06	0.0024590	2.5653
5.9000e-06	0.0024098	2.5487
5.8000e-06	0.0023660	2.5294
5.7000e-06	0.0023218	2.5105
5.6000e-06	0.0022817	2.4934
5.5000e-06	0.0022399	2.4796
5.4000e-06	0.0022376	2.4696
5.3000e-06	0.0022023	2.4631
5.2000e-06	0.0021640	2.4601
5.1000e-06	0.0021310	2.4599
5.0000e-06	0.0020597	2.4621
4.9000e-06	0.0020308	2.4665
4.8000e-06	0.0020283	2.4729
4.7000e-06	0.0020206	2.4810
4.6000e-06	0.0020112	2.4908
4.5000e-06	0.0019734	2.5023
4.4000e-06	0.0019018	2.5151
4.3000e-06	0.0018136	2.5292
4.2000e-06	0.0018289	2.5450
4.1000e-06	0.0017542	2.5622
4.0000e-06	0.0017500	2.5802
3.9000e-06	0.0017522	2.5993
3.8000e-06	0.0016556	2.6199
3.7000e-06	0.0015768	2.6417
3.6000e-06	0.0015536	2.6649
3.5000e-06	0.0015932	2.6894
3.4000e-06	0.0015314	2.7151
3.3000e-06	0.0015108	2.7416
3.2000e-06	0.0014076	2.7699
3.1000e-06	0.0013545	2.7989
3.0000e-06	0.0013970	2.8284
2.9000e-06	0.0013604	2.8590
2.8000e-06	0.0012558	2.8900
2.7000e-06	0.0012272	2.9213
2.6000e-06	0.0012552	2.9530
2.5000e-06	0.0012171	3.0225
2.4000e-06	0.0011670	3.0271
2.3000e-06	0.0010533	3.0372
2.2000e-06	0.0010633	3.0459
2.1000e-06	0.0010433	3.0488
2.0000e-06	0.00098399	3.0459
1.9000e-06	0.00086111	3.0395
1.8000e-06	0.00084405	3.0325
1.7000e-06	0.00085099	3.0265
1.6000e-06	0.00079692	3.0223
1.5000e-06	0.00076091	3.0192
1.4000e-06	0.00066139	3.0179
1.3000e-06	0.00058147	3.0174
1.2000e-06	0.00056707	3.0181
1.1000e-06	0.00056069	3.0186
1.0000e-06	0.00052730	3.0197
9.0000e-07	0.00046511	3.0210
8.0000e-07	0.00036507	3.0222
7.0000e-07	0.00038051	3.0251
6.0000e-07	0.00031743	3.0254


==> Fig6_81K.TXT <==
I	V	dIdV_81K
0.00083500	0.13206	6.1047
0.00083450	0.13202	6.1054
0.00083400	0.13197	6.1077
0.00083350	0.13182	6.1109
0.00083300	0.13166	6.1139
0.00083250	0.13159	6.1177
0.00083200	0.13147	6.1209
0.00083150	0.13141	6.1244
0.00083100	0.13137	6.1279
0.00083050	0.13119	6.1317
0.00083000	0.13106	6.1352
0.00082950	0.13102	6.1389
0.00082900	0.13096	6.1424
0.00082850	0.13084	6.1460
0.00082800	0.13067	6.1499
0.00082750	0.13056	6.1530
0.00082700	0.13047	6.1561
0.00082650	0.13044	6.1599
0.00082600	0.13035	6.1631
0.00082550	0.13018	6.1668
0.00082500	0.13006	6.1708
0.00082450	0.13003	6.1741
0.00082400	0.12995	6.1776
0.00082350	0.12977	6.1812
0.00082300	0.12965	6.1846
0.00082250	0.12961	6.1881
0.00082200	0.12949	6.1919
0.00082150	0.12947	6.1953
0.00082100	0.12931	6.1990
0.00082050	0.12915	6.2022
0.00082000	0.12911	6.2056
0.00081950	0.12906	6.2095
0.00081900	0.12891	6.2131
0.00081850	0.12875	6.2163
0.00081800	0.12867	6.2195
0.00081750	0.12863	6.2234
0.00081700	0.12857	6.2272
0.00081650	0.12843	6.2307
0.00081600	0.12826	6.2343
0.00081550	0.12819	6.2378
0.00081500	0.12816	6.2415
0.00081450	0.12801	6.2451
0.00081400	0.12787	6.2490
0.00081350	0.12780	6.2523
0.00081300	0.12770	6.2555
0.00081250	0.12766	6.2593
0.00081200	0.12757	6.2626
0.00081150	0.12740	6.2666
0.00081100	0.12728	6.2699
0.00081050	0.12726	6.2739
0.00081000	0.12718	6.2771
0.00080950	0.12700	6.2810
0.00080900	0.12693	6.2843
0.00080850	0.12685	6.2883
0.00080800	0.12679	6.2915
0.00080750	0.12659	6.2954
0.00080700	0.12656	6.2986
0.00080650	0.12645	6.3024
0.00080600	0.12629	6.3060
0.00080550	0.12627	6.3100
0.00080500	0.12618	6.3134
0.00080450	0.12600	6.3174
0.00080400	0.12593	6.3206
0.00080350	0.12583	6.3237
0.00080300	0.12580	6.3277
0.00080250	0.12569	6.3310
0.00080200	0.12552	6.3352
0.00080150	0.12543	6.3385
0.00080100	0.12540	6.3415
0.00080050	0.12531	6.3454
0.00080000	0.12513	6.3488
0.00079950	0.12506	6.3527
0.00079900	0.12495	6.3560
0.00079850	0.12492	6.3600
0.00079800	0.12483	6.3633
0.00079750	0.12464	6.3672
0.00079700	0.12455	6.3706
0.00079650	0.12452	6.3745
0.00079600	0.12441	6.3776
0.00079550	0.12426	6.3809
0.00079500	0.12417	6.3849
0.00079450	0.12416	6.3886
0.00079400	0.12402	6.3923
0.00079350	0.12387	6.3957
0.00079300	0.12381	6.3997
0.00079250	0.12376	6.4032
0.00079200	0.12364	6.4071
0.00079150	0.12347	6.4105
0.00079100	0.12339	6.4147
0.00079050	0.12339	6.4182
0.00079000	0.12323	6.4223
0.00078950	0.12312	6.4255
0.00078900	0.12310	6.4290
0.00078850	0.12295	6.4325
0.00078800	0.12280	6.4359
0.00078750	0.12280	6.4401
0.00078700	0.12270	6.4435
0.00078650	0.12259	6.4469
0.00078600	0.12243	6.4510
0.00078550	0.12241	6.4543
0.00078500	0.12232	6.4581
0.00078450	0.12215	6.4614
0.00078400	0.12208	6.4648
0.00078350	0.12204	6.4690
0.00078300	0.12193	6.4724
0.00078250	0.12176	6.4764
0.00078200	0.12170	6.4798
0.00078150	0.12166	6.4841
0.00078100	0.12157	6.4875
0.00078050	0.12143	6.4909
0.00078000	0.12130	6.4946
0.00077950	0.12128	6.4982
0.00077900	0.12113	6.5016
0.00077850	0.12100	6.5053
0.00077800	0.12098	6.5087
0.00077750	0.12087	6.5128
0.00077700	0.12072	6.5163
0.00077650	0.12071	6.5201
0.00077600	0.12058	6.5235
0.00077550	0.12052	6.5275
0.00077500	0.12034	6.5314
0.00077450	0.12030	6.5346
0.00077400	0.12024	6.5388
0.00077350	0.12005	6.5418
0.00077300	0.12002	6.5453
0.00077250	0.11994	6.5494
0.00077200	0.11976	6.5529
0.00077150	0.11974	6.5567
0.00077100	0.11964	6.5603
0.00077050	0.11954	6.5636
0.00077000	0.11940	6.5678
0.00076950	0.11938	6.5714
0.00076900	0.11923	6.5754
0.00076850	0.11912	6.5792
0.00076800	0.11910	6.5825
0.00076750	0.11898	6.5866
0.00076700	0.11882	6.5902
0.00076650	0.11877	6.5934
0.00076600	0.11873	6.5974
0.00076550	0.11864	6.6010
0.00076500	0.11854	6.6047
0.00076450	0.11837	6.6083
0.00076400	0.11831	6.6114
0.00076350	0.11826	6.6157
0.00076300	0.11809	6.6192
0.00076250	0.11800	6.6233
0.00076200	0.11799	6.6267
0.00076150	0.11784	6.6301
0.00076100	0.11779	6.6345
0.00076050	0.11763	6.6379
0.00076000	0.11755	6.6413
0.00075950	0.11753	6.6455
0.00075900	0.11739	6.6490
0.00075850	0.11724	6.6523
0.00075800	0.11716	6.6562
0.00075750	0.11714	6.6595
0.00075700	0.11705	6.6631
0.00075650	0.11688	6.6672
0.00075600	0.11682	6.6707
0.00075550	0.11671	6.6741
0.00075500	0.11669	6.6783
0.00075450	0.11655	6.6817
0.00075400	0.11641	6.6852
0.00075350	0.11637	6.6893
0.00075300	0.11631	6.6930
0.00075250	0.11614	6.6964
0.00075200	0.11605	6.7007
0.00075150	0.11604	6.7039
0.00075100	0.11586	6.7075
0.00075050	0.11582	6.7119
0.00075000	0.11574	6.7150
0.00074950	0.11569	6.7192
0.00074900	0.11553	6.7225
0.00074850	0.11540	6.7260
0.00074800	0.11539	6.7301
0.00074750	0.11525	6.7335
0.00074700	0.11513	6.7372
0.00074650	0.11512	6.7404
0.00074600	0.11499	6.7448
0.00074550	0.11493	6.7479
0.00074500	0.11478	6.7515
0.00074450	0.11469	6.7548
0.00074400	0.11463	6.7591
0.00074350	0.11457	6.7629
0.00074300	0.11444	6.7664
0.00074250	0.11431	6.7705
0.00074200	0.11421	6.7740
0.00074150	0.11416	6.7782
0.00074100	0.11411	6.7816
0.00074050	0.11402	6.7849
0.00074000	0.11394	6.7891
0.00073950	0.11377	6.7931
0.00073900	0.11368	6.7965
0.00073850	0.11365	6.8005
0.00073800	0.11356	6.8041
0.00073750	0.11340	6.8073
0.00073700	0.11332	6.8109
0.00073650	0.11329	6.8151
0.00073600	0.11321	6.8186
0.00073550	0.11314	6.8220
0.00073500	0.11297	6.8257
0.00073450	0.11290	6.8303
0.00073400	0.11285	6.8341
0.00073350	0.11271	6.8383
0.00073300	0.11258	6.8419
0.00073250	0.11252	6.8451
0.00073200	0.11249	6.8496
0.00073150	0.11237	6.8530
0.00073100	0.11222	6.8565
0.00073050	0.11218	6.8597
0.00073000	0.11212	6.8635
0.00072950	0.11202	6.8676
0.00072900	0.11187	6.8713
0.00072850	0.11185	6.8749
0.00072800	0.11171	6.8789
0.00072750	0.11161	6.8825
0.00072700	0.11158	6.8861
0.00072650	0.11141	6.8901
0.00072600	0.11139	6.8938
0.00072550	0.11131	6.8972
0.00072500	0.11114	6.9003
0.00072450	0.11106	6.9050
0.00072400	0.11106	6.9087
0.00072350	0.11093	6.9121
0.00072300	0.11080	6.9155
0.00072250	0.11078	6.9199
0.00072200	0.11063	6.9233
0.00072150	0.11054	6.9272
0.00072100	0.11052	6.9311
0.00072050	0.11036	6.9350
0.00072000	0.11029	6.9385
0.00071950	0.11019	6.9422
0.00071900	0.11016	6.9463
0.00071850	0.10999	6.9498
0.00071800	0.10993	6.9534
0.00071750	0.10990	6.9566
0.00071700	0.10972	6.9612
0.00071650	0.10968	6.9647
0.00071600	0.10957	6.9681
0.00071550	0.10953	6.9727
0.00071500	0.10942	6.9763
0.00071450	0.10928	6.9800
0.00071400	0.10925	6.9834
0.00071350	0.10919	6.9870
0.00071300	0.10904	6.9914
0.00071250	0.10895	6.9949
0.00071200	0.10892	6.9987
0.00071150	0.10878	7.0030
0.00071100	0.10866	7.0068
0.00071050	0.10859	7.0103
0.00071000	0.10857	7.0142
0.00070950	0.10844	7.0180
0.00070900	0.10831	7.0217
0.00070850	0.10829	7.0250
0.00070800	0.10821	7.0283
0.00070750	0.10804	7.0324
0.00070700	0.10798	7.0365
0.00070650	0.10795	7.0402
0.00070600	0.10786	7.0435
0.00070550	0.10779	7.0472
0.00070500	0.10764	7.0515
0.00070450	0.10752	7.0555
0.00070400	0.10747	7.0589
0.00070350	0.10743	7.0627
0.00070300	0.10726	7.0671
0.00070250	0.10723	7.0706
0.00070200	0.10715	7.0740
0.00070150	0.10699	7.0777
0.00070100	0.10692	7.0811
0.00070050	0.10687	7.0845
0.00070000	0.10682	7.0893
0.00069950	0.10664	7.0928
0.00069900	0.10659	7.0963
0.00069850	0.10655	7.1004
0.00069800	0.10644	7.1045
0.00069750	0.10630	7.1079
0.00069700	0.10627	7.1112
0.00069650	0.10620	7.1150
0.00069600	0.10610	7.1183
0.00069550	0.10597	7.1228
0.00069500	0.10595	7.1264
0.00069450	0.10581	7.1300
0.00069400	0.10569	7.1340
0.00069350	0.10569	7.1373
0.00069300	0.10553	7.1407
0.00069250	0.10544	7.1453
0.00069200	0.10539	7.1490
0.00069150	0.10535	7.1526
0.00069100	0.10518	7.1560
0.00069050	0.10514	7.1598
0.00069000	0.10507	7.1644
0.00068950	0.10491	7.1678
0.00068900	0.10489	7.1714
0.00068850	0.10481	7.1755
0.00068800	0.10472	7.1797
0.00068750	0.10458	7.1831
0.00068700	0.10456	7.1866
0.00068650	0.10445	7.1902
0.00068600	0.10432	7.1939
0.00068550	0.10429	7.1986
0.00068500	0.10422	7.2021
0.00068450	0.10406	7.2057
0.00068400	0.10399	7.2096
0.00068350	0.10389	7.2131
0.00068300	0.10388	7.2165
0.00068250	0.10380	7.2212
0.00068200	0.10367	7.2249
0.00068150	0.10354	7.2286
0.00068100	0.10351	7.2321
0.00068050	0.10345	7.2356
0.00068000	0.10330	7.2395
0.00067950	0.10324	7.2441
0.00067900	0.10313	7.2477
0.00067850	0.10311	7.2512
0.00067800	0.10302	7.2547
0.00067750	0.10287	7.2590
0.00067700	0.10281	7.2625
0.00067650	0.10277	7.2666
0.00067600	0.10265	7.2703
0.00067550	0.10252	7.2738
0.00067500	0.10247	7.2776
0.00067450	0.10240	7.2812
0.00067400	0.10236	7.2849
0.00067350	0.10223	7.2892
0.00067300	0.10210	7.2930
0.00067250	0.10205	7.2965
0.00067200	0.10202	7.3002
0.00067150	0.10189	7.3037
0.00067100	0.10177	7.3071
0.00067050	0.10170	7.3118
0.00067000	0.10161	7.3156
0.00066950	0.10159	7.3190
0.00066900	0.10151	7.3230
0.00066850	0.10135	7.3266
0.00066800	0.10131	7.3302
0.00066750	0.10125	7.3347
0.00066700	0.10110	7.3382
0.00066650	0.10102	7.3417
0.00066600	0.10100	7.3453
0.00066550	0.10090	7.3490
0.00066500	0.10082	7.3527
0.00066450	0.10067	7.3567
0.00066400	0.10064	7.3600
0.00066350	0.10057	7.3644
0.00066300	0.10042	7.3678
0.00066250	0.10042	7.3717
0.00066200	0.10026	7.3753
0.00066150	0.10019	7.3791
0.00066100	0.10015	7.3827
0.00066050	0.10008	7.3863
0.00066000	0.099921	7.3900
0.00065950	0.099910	7.3945
0.00065900	0.099787	7.3981
0.00065850	0.099700	7.4018
0.00065800	0.099668	7.4055
0.00065750	0.099509	7.4091
0.00065700	0.099460	7.4128
0.00065650	0.099394	7.4164
0.00065600	0.099310	7.4202
0.00065550	0.099184	7.4247
0.00065500	0.099174	7.4288
0.00065450	0.099049	7.4326
0.00065400	0.098918	7.4363
0.00065350	0.098919	7.4398
0.00065300	0.098771	7.4431
0.00065250	0.098700	7.4468
0.00065200	0.098664	7.4505
0.00065150	0.098509	7.4543
0.00065100	0.098443	7.4584
0.00065050	0.098390	7.4617
0.00065000	0.098338	7.4662
0.00064950	0.098172	7.4699
0.00064900	0.098130	7.4735
0.00064850	0.098090	7.4772
0.00064800	0.097943	7.4810
0.00064750	0.097859	7.4847
0.00064700	0.097844	7.4885
0.00064650	0.097769	7.4922
0.00064600	0.097603	7.4959
0.00064550	0.097568	7.5007
0.00064500	0.097500	7.5045
0.00064450	0.097349	7.5083
0.00064400	0.097316	7.5119
0.00064350	0.097262	7.5157
0.00064300	0.097109	7.5194
0.00064250	0.097061	7.5230
0.00064200	0.097004	7.5267
0.00064150	0.096925	7.5304
0.00064100	0.096778	7.5341
0.00064050	0.096763	7.5376
0.00064000	0.096659	7.5412
0.00063950	0.096529	7.5448
0.00063900	0.096516	7.5496
0.00063850	0.096418	7.5534
0.00063800	0.096285	7.5571
0.00063750	0.096248	7.5610
0.00063700	0.096191	7.5648
0.00063650	0.096044	7.5687
0.00063600	0.096034	7.5721
0.00063550	0.095922	7.5752
0.00063500	0.095794	7.5790
0.00063450	0.095752	7.5831
0.00063400	0.095713	7.5866
0.00063350	0.095608	7.5904
0.00063300	0.095472	7.5942
0.00063250	0.095398	7.5991
0.00063200	0.095314	7.6029
0.00063150	0.095296	7.6066
0.00063100	0.095223	7.6105
0.00063050	0.095077	7.6145
0.00063000	0.094997	7.6182
0.00062950	0.094986	7.6215
0.00062900	0.094825	7.6252
0.00062850	0.094788	7.6289
0.00062800	0.094726	7.6326
0.00062750	0.094606	7.6365
0.00062700	0.094527	7.6404
0.00062650	0.094501	7.6442
0.00062600	0.094368	7.6486
0.00062550	0.094255	7.6520
0.00062500	0.094230	7.6550
0.00062450	0.094172	7.6589
0.00062400	0.094037	7.6637
0.00062350	0.093947	7.6676
0.00062300	0.093932	7.6712
0.00062250	0.093804	7.6749
0.00062200	0.093745	7.6786
0.00062150	0.093617	7.6826
0.00062100	0.093590	7.6863
0.00062050	0.093526	7.6901
0.00062000	0.093378	7.6940
0.00061950	0.093306	7.6979
0.00061900	0.093274	7.7014
0.00061850	0.093196	7.7050
0.00061800	0.093051	7.7087
0.00061750	0.092983	7.7127
0.00061700	0.092962	7.7165
0.00061650	0.092870	7.7205
0.00061600	0.092739	7.7242
0.00061550	0.092726	7.7275
0.00061500	0.092614	7.7314
0.00061450	0.092496	7.7353
0.00061400	0.092483	7.7396
0.00061350	0.092376	7.7431
0.00061300	0.092257	7.7464
0.00061250	0.092246	7.7512
0.00061200	0.092156	7.7552
0.00061150	0.092079	7.7579
0.00061100	0.091939	7.7617
0.00061050	0.091908	7.7660
0.00061000	0.091833	7.7701
0.00060950	0.091697	7.7736
0.00060900	0.091658	7.7773
0.00060850	0.091601	7.7811
0.00060800	0.091506	7.7852
0.00060750	0.091388	7.7881
0.00060700	0.091376	7.7922
0.00060650	0.091237	7.7962
0.00060600	0.091149	7.8001
0.00060550	0.091098	7.8039
0.00060500	0.091034	7.8072
0.00060450	0.090981	7.8112
0.00060400	0.090839	7.8151
0.00060350	0.090763	7.8185
0.00060300	0.090724	7.8222
0.00060250	0.090650	7.8262
0.00060200	0.090512	7.8303
0.00060150	0.090471	7.8339
0.00060100	0.090433	7.8374
0.00060050	0.090353	7.8416
0.00060000	0.090204	7.8451
0.00059950	0.090195	7.8486
0.00059900	0.090084	7.8526
0.00059850	0.089964	7.8563
0.00059800	0.089942	7.8598
0.00059750	0.089860	7.8638
0.00059700	0.089722	7.8679
0.00059650	0.089657	7.8709
0.00059600	0.089642	7.8750
0.00059550	0.089570	7.8781
0.00059500	0.089413	7.8823
0.00059450	0.089380	7.8863
0.00059400	0.089314	7.8897
0.00059350	0.089179	7.8927
0.00059300	0.089141	7.8978
0.00059250	0.089093	7.9019
0.00059200	0.089026	7.9045
0.00059150	0.088871	7.9093
0.00059100	0.088844	7.9122
0.00059050	0.088780	7.9155
0.00059000	0.088641	7.9197
0.00058950	0.088607	7.9236
0.00058900	0.088545	7.9270
0.00058850	0.088480	7.9311
0.00058800	0.088337	7.9349
0.00058750	0.088261	7.9385
0.00058700	0.088242	7.9425
0.00058650	0.088096	7.9460
0.00058600	0.088051	7.9500
0.00058550	0.088010	7.9539
0.00058500	0.087857	7.9576
0.00058450	0.087788	7.9614
0.00058400	0.087766	7.9648
0.00058350	0.087673	7.9690
0.00058300	0.087544	7.9730
0.00058250	0.087542	7.9766
0.00058200	0.087428	7.9807
0.00058150	0.087310	7.9840
0.00058100	0.087300	7.9881
0.00058050	0.087189	7.9917
0.00058000	0.087138	7.9955
0.00057950	0.087012	7.9991
0.00057900	0.086975	8.0020
0.00057850	0.086932	8.0072
0.00057800	0.086780	8.0102
0.00057750	0.086698	8.0136
0.00057700	0.086677	8.0189
0.00057650	0.086617	8.0212
0.00057600	0.086481	8.0255
0.00057550	0.086409	8.0293
0.00057500	0.086333	8.0329
0.00057450	0.086312	8.0363
0.00057400	0.086230	8.0403
0.00057350	0.086087	8.0437
0.00057300	0.086026	8.0479
0.00057250	0.086002	8.0519
0.00057200	0.085905	8.0555
0.00057150	0.085858	8.0598
0.00057100	0.085716	8.0630
0.00057050	0.085654	8.0666
0.00057000	0.085628	8.0694
0.00056950	0.085520	8.0744
0.00056900	0.085396	8.0772
0.00056850	0.085368	8.0814
0.00056800	0.085302	8.0853
0.00056750	0.085168	8.0891
0.00056700	0.085100	8.0933
0.00056650	0.085026	8.0967
0.00056600	0.085006	8.1004
0.00056550	0.084927	8.1041
0.00056500	0.084808	8.1083
0.00056450	0.084711	8.1119
0.00056400	0.084701	8.1156
0.00056350	0.084627	8.1194
0.00056300	0.084495	8.1227
0.00056250	0.084450	8.1260
0.00056200	0.084331	8.1307
0.00056150	0.084298	8.1337
0.00056100	0.084256	8.1380
0.00056050	0.084113	8.1414
0.00056000	0.084033	8.1458
0.00055950	0.084015	8.1492
0.00055900	0.083929	8.1533
0.00055850	0.083864	8.1569
0.00055800	0.083730	8.1611
0.00055750	0.083665	8.1645
0.00055700	0.083644	8.1688
0.00055650	0.083505	8.1713
0.00055600	0.083425	8.1766
0.00055550	0.083415	8.1795
0.00055500	0.083354	8.1832
0.00055450	0.083219	8.1867
0.00055400	0.083126	8.1910
0.00055350	0.083118	8.1943
0.00055300	0.082984	8.1988
0.00055250	0.082901	8.2025
0.00055200	0.082892	8.2066
0.00055150	0.082771	8.2102
0.00055100	0.082690	8.2143
0.00055050	0.082615	8.2178
0.00055000	0.082599	8.2217
0.00054950	0.082486	8.2244
0.00054900	0.082362	8.2284
0.00054850	0.082328	8.2321
0.00054800	0.082287	8.2365
0.00054750	0.082193	8.2401
0.00054700	0.082078	8.2440
0.00054650	0.082031	8.2479
0.00054600	0.081924	8.2513
0.00054550	0.081897	8.2554
0.00054500	0.081846	8.2580
0.00054450	0.081712	8.2625
0.00054400	0.081615	8.2660
0.00054350	0.081576	8.2699
0.00054300	0.081541	8.2739
0.00054250	0.081409	8.2773
0.00054200	0.081360	8.2817
0.00054150	0.081260	8.2852
0.00054100	0.081254	8.2889
0.00054050	0.081114	8.2930
0.00054000	0.081070	8.2953
0.00053950	0.081015	8.2996
0.00053900	0.080870	8.3034
0.00053850	0.080863	8.3067
0.00053800	0.080787	8.3112
0.00053750	0.080727	8.3147
0.00053700	0.080587	8.3193
0.00053650	0.080555	8.3226
0.00053600	0.080506	8.3261
0.00053550	0.080367	8.3295
0.00053500	0.080299	8.3334
0.00053450	0.080276	8.3375
0.00053400	0.080131	8.3410
0.00053350	0.080092	8.3451
0.00053300	0.080040	8.3491
0.00053250	0.079954	8.3528
0.00053200	0.079849	8.3571
0.00053150	0.079840	8.3594
0.00053100	0.079707	8.3634
0.00053050	0.079655	8.3674
0.00053000	0.079610	8.3709
0.00052950	0.079467	8.3744
0.00052900	0.079461	8.3787
0.00052850	0.079406	8.3825
0.00052800	0.079312	8.3848
0.00052750	0.079178	8.3893
0.00052700	0.079177	8.3930
0.00052650	0.079050	8.3964
0.00052600	0.078978	8.4005
0.00052550	0.078950	8.4046
0.00052500	0.078808	8.4077
0.00052450	0.078741	8.4127
0.00052400	0.078717	8.4149
0.00052350	0.078644	8.4190
0.00052300	0.078517	8.4232
0.00052250	0.078496	8.4266
0.00052200	0.078429	8.4307
0.00052150	0.078294	8.4349
0.00052100	0.078287	8.4373
0.00052050	0.078223	8.4415
0.00052000	0.078141	8.4456
0.00051950	0.078007	8.4492
0.00051900	0.077994	8.4535
0.00051850	0.077891	8.4575
0.00051800	0.077784	8.4611
0.00051750	0.077749	8.4642
0.00051700	0.077710	8.4682
0.00051650	0.077600	8.4717
0.00051600	0.077492	8.4758
0.00051550	0.077439	8.4802
0.00051500	0.077427	8.4837
0.00051450	0.077285	8.4875
0.00051400	0.077203	8.4910
0.00051350	0.077201	8.4946
0.00051300	0.077092	8.4981
0.00051250	0.077030	8.5018
0.00051200	0.076936	8.5059
0.00051150	0.076922	8.5101
0.00051100	0.076803	8.5126
0.00051050	0.076703	8.5184
0.00051000	0.076694	8.5211
0.00050950	0.076567	8.5246
0.00050900	0.076495	8.5285
0.00050850	0.076477	8.5327
0.00050800	0.076335	8.5366
0.00050750	0.076314	8.5391
0.00050700	0.076259	8.5429
0.00050650	0.076124	8.5472
0.00050600	0.076080	8.5513
0.00050550	0.076047	8.5551
0.00050500	0.075908	8.5575
0.00050450	0.075840	8.5620
0.00050400	0.075827	8.5659
0.00050350	0.075701	8.5697
0.00050300	0.075621	8.5736
0.00050250	0.075594	8.5773
0.00050200	0.075538	8.5819
0.00050150	0.075476	8.5844
0.00050100	0.075332	8.5881
0.00050050	0.075305	8.5927
0.00050000	0.075234	8.5966
0.00049950	0.075110	8.6002
0.00049900	0.075086	8.6026
0.00049850	0.075029	8.6067
0.00049800	0.074904	8.6110
0.00049750	0.074856	8.6149
0.00049700	0.074792	8.6186
0.00049650	0.074756	8.6219
0.00049600	0.074612	8.6255
0.00049550	0.074596	8.6299
0.00049500	0.074505	8.6337
0.00049450	0.074391	8.6372
0.00049400	0.074380	8.6414
0.00049350	0.074285	8.6458
0.00049300	0.074242	8.6484
0.00049250	0.074114	8.6519
0.00049200	0.074098	8.6559
0.00049150	0.074024	8.6601
0.00049100	0.073896	8.6645
0.00049050	0.073867	8.6670
0.00049000	0.073797	8.6712
0.00048950	0.073677	8.6755
0.00048900	0.073670	8.6795
0.00048850	0.073617	8.6834
0.00048800	0.073490	8.6858
0.00048750	0.073418	8.6895
0.00048700	0.073401	8.6936
0.00048650	0.073271	8.6983
0.00048600	0.073185	8.7019
0.00048550	0.073162	8.7047
0.00048500	0.073108	8.7103
0.00048450	0.072999	8.7135
0.00048400	0.072911	8.7170
0.00048350	0.072847	8.7210
0.00048300	0.072836	8.7239
0.00048250	0.072725	8.7296
0.00048200	0.072634	8.7321
0.00048150	0.072620	8.7361
0.00048100	0.072502	8.7397
0.00048050	0.072417	8.7440
0.00048000	0.072399	8.7472
0.00047950	0.072309	8.7512
0.00047900	0.072196	8.7549
0.00047850	0.072148	8.7589
0.00047800	0.072130	8.7630
0.00047750	0.071991	8.7675
0.00047700	0.071965	8.7702
0.00047650	0.071906	8.7741
0.00047600	0.071773	8.7779
0.00047550	0.071756	8.7827
0.00047500	0.071689	8.7870
0.00047450	0.071638	8.7894
0.00047400	0.071520	8.7931
0.00047350	0.071432	8.7972
0.00047300	0.071423	8.8014
0.00047250	0.071291	8.8058
0.00047200	0.071238	8.8099
0.00047150	0.071213	8.8126
0.00047100	0.071150	8.8163
0.00047050	0.071056	8.8202
0.00047000	0.070937	8.8242
0.00046950	0.070903	8.8291
0.00046900	0.070854	8.8318
0.00046850	0.070721	8.8358
0.00046800	0.070697	8.8396
0.00046750	0.070643	8.8446
0.00046700	0.070583	8.8487
0.00046650	0.070454	8.8511
0.00046600	0.070437	8.8549
0.00046550	0.070347	8.8589
0.00046500	0.070238	8.8634
0.00046450	0.070193	8.8672
0.00046400	0.070160	8.8705
0.00046350	0.070060	8.8746
0.00046300	0.069985	8.8784
0.00046250	0.069918	8.8824
0.00046200	0.069892	8.8859
0.00046150	0.069763	8.8899
0.00046100	0.069704	8.8940
0.00046050	0.069676	8.8981
0.00046000	0.069546	8.9019
0.00045950	0.069480	8.9050
0.00045900	0.069464	8.9097
0.00045850	0.069394	8.9136
0.00045800	0.069313	8.9173
0.00045750	0.069197	8.9217
0.00045700	0.069182	8.9243
0.00045650	0.069097	8.9281
0.00045600	0.068981	8.9324
0.00045550	0.068982	8.9375
0.00045500	0.068882	8.9413
0.00045450	0.068776	8.9454
0.00045400	0.068731	8.9481
0.00045350	0.068676	8.9519
0.00045300	0.068644	8.9563
0.00045250	0.068513	8.9603
0.00045200	0.068439	8.9650
0.00045150	0.068400	8.9673
0.00045100	0.068361	8.9720
0.00045050	0.068283	8.9759
0.00045000	0.068161	8.9800
0.00044950	0.068101	8.9826
0.00044900	0.068033	8.9865
0.00044850	0.067994	8.9908
0.00044800	0.067958	8.9952
0.00044750	0.067872	8.9999
0.00044700	0.067765	9.0024
0.00044650	0.067676	9.0065
0.00044600	0.067644	9.0105
0.00044550	0.067590	9.0146
0.00044500	0.067551	9.0176
0.00044450	0.067425	9.0221
0.00044400	0.067344	9.0266
0.00044350	0.067328	9.0307
0.00044300	0.067261	9.0347
0.00044250	0.067133	9.0373
0.00044200	0.067078	9.0414
0.00044150	0.067047	9.0454
0.00044100	0.066980	9.0505
0.00044050	0.066860	9.0549
0.00044000	0.066850	9.0577
0.00043950	0.066771	9.0616
0.00043900	0.066654	9.0659
0.00043850	0.066647	9.0698
0.00043800	0.066564	9.0731
0.00043750	0.066451	9.0770
0.00043700	0.066403	9.0806
0.00043650	0.066388	9.0850
0.00043600	0.066252	9.0902
0.00043550	0.066197	9.0929
0.00043500	0.066175	9.0969
0.00043450	0.066046	9.1012
0.00043400	0.066010	9.1053
0.00043350	0.065979	9.1079
0.00043300	0.065918	9.1122
0.00043250	0.065784	9.1167
0.00043200	0.065730	9.1215
0.00043150	0.065709	9.1250
0.00043100	0.065581	9.1288
0.00043050	0.065518	9.1330
0.00043000	0.065504	9.1372
0.00042950	0.065381	9.1413
0.00042900	0.065321	9.1440
0.00042850	0.065304	9.1485
0.00042800	0.065244	9.1527
0.00042750	0.065142	9.1575
0.00042700	0.065034	9.1620
0.00042650	0.064999	9.1650
0.00042600	0.064960	9.1691
0.00042550	0.064827	9.1734
0.00042500	0.064787	9.1774
0.00042450	0.064762	9.1805
0.00042400	0.064676	9.1854
0.00042350	0.064635	9.1894
0.00042300	0.064517	9.1943
0.00042250	0.064443	9.1987
0.00042200	0.064418	9.2015
0.00042150	0.064342	9.2056
0.00042100	0.064232	9.2100
0.00042050	0.064164	9.2141
0.00042000	0.064140	9.2178
0.00041950	0.064088	9.2217
0.00041900	0.063974	9.2258
0.00041850	0.063922	9.2306
0.00041800	0.063832	9.2355
0.00041750	0.063810	9.2383
0.00041700	0.063755	9.2424
0.00041650	0.063642	9.2469
0.00041600	0.063557	9.2509
0.00041550	0.063552	9.2544
0.00041500	0.063456	9.2586
0.00041450	0.063413	9.2630
0.00041400	0.063298	9.2679
0.00041350	0.063241	9.2724
0.00041300	0.063221	9.2753
0.00041250	0.063154	9.2794
0.00041200	0.063029	9.2839
0.00041150	0.062971	9.2881
0.00041100	0.062951	9.2910
0.00041050	0.062861	9.2953
0.00041000	0.062812	9.3001
0.00040950	0.062711	9.3052
0.00040900	0.062693	9.3098
0.00040850	0.062613	9.3126
0.00040800	0.062499	9.3169
0.00040750	0.062441	9.3212
0.00040700	0.062428	9.3255
0.00040650	0.062316	9.3298
0.00040600	0.062241	9.3335
0.00040550	0.062233	9.3384
0.00040500	0.062118	9.3427
0.00040450	0.062075	9.3473
0.00040400	0.061980	9.3502
0.00040350	0.061974	9.3544
0.00040300	0.061859	9.3589
0.00040250	0.061794	9.3631
0.00040200	0.061769	9.3669
0.00040150	0.061652	9.3714
0.00040100	0.061598	9.3762
0.00040050	0.061569	9.3806
0.00040000	0.061443	9.3850
0.00039950	0.061407	9.3879
0.00039900	0.061366	9.3922
0.00039850	0.061294	9.3969
0.00039800	0.061182	9.4018
0.00039750	0.061169	9.4067
0.00039700	0.061086	9.4097
0.00039650	0.060978	9.4141
0.00039600	0.060972	9.4184
0.00039550	0.060890	9.4230
0.00039500	0.060784	9.4263
0.00039450	0.060725	9.4312
0.00039400	0.060717	9.4360
0.00039350	0.060633	9.4407
0.00039300	0.060528	9.4450
0.00039250	0.060522	9.4479
0.00039200	0.060418	9.4532
0.00039150	0.060337	9.4581
0.00039100	0.060327	9.4627
0.00039050	0.060214	9.4673
0.00039000	0.060146	9.4703
0.00038950	0.060133	9.4747
0.00038900	0.060069	9.4796
0.00038850	0.059950	9.4848
0.00038800	0.059939	9.4896
0.00038750	0.059833	9.4942
0.00038700	0.059747	9.4971
0.00038650	0.059741	9.5018
0.00038600	0.059626	9.5067
0.00038550	0.059567	9.5116
0.00038500	0.059548	9.5166
0.00038450	0.059492	9.5194
0.00038400	0.059368	9.5241
0.00038350	0.059314	9.5284
0.00038300	0.059286	9.5337
0.00038250	0.059178	9.5391
0.00038200	0.059103	9.5421
0.00038150	0.059094	9.5465
0.00038100	0.058982	9.5515
0.00038050	0.058911	9.5567
0.00038000	0.058899	9.5617
0.00037950	0.058840	9.5648
0.00037900	0.058713	9.5693
0.00037850	0.058691	9.5737
0.00037800	0.058628	9.5788
0.00037750	0.058512	9.5841
0.00037700	0.058511	9.5876
0.00037650	0.058413	9.5920
0.00037600	0.058325	9.5968
0.00037550	0.058315	9.6018
0.00037500	0.058245	9.6070
0.00037450	0.058133	9.6121
0.00037400	0.058097	9.6152
0.00037350	0.058040	9.6197
0.00037300	0.058005	9.6249
0.00037250	0.057878	9.6299
0.00037200	0.057843	9.6349
0.00037150	0.057802	9.6380
0.00037100	0.057678	9.6427
0.00037050	0.057665	9.6479
0.00037000	0.057611	9.6531
0.00036950	0.057489	9.6581
0.00036900	0.057433	9.6611
0.00036850	0.057424	9.6655
0.00036800	0.057343	9.6710
0.00036750	0.057236	9.6765
0.00036700	0.057229	9.6811
0.00036650	0.057132	9.6841
0.00036600	0.057051	9.6897
0.00036550	0.057044	9.6951
0.00036500	0.056925	9.6996
0.00036450	0.056878	9.7044
0.00036400	0.056849	9.7082
0.00036350	0.056788	9.7142
0.00036300	0.056664	9.7184
0.00036250	0.056648	9.7232
0.00036200	0.056578	9.7282
0.00036150	0.056470	9.7335
0.00036100	0.056465	9.7388
0.00036050	0.056377	9.7419
0.00036000	0.056286	9.7465
0.00035950	0.056280	9.7516
0.00035900	0.056228	9.7575
0.00035850	0.056121	9.7622
0.00035800	0.056031	9.7654
0.00035750	0.056011	9.7725
0.00035700	0.055964	9.7765
0.00035650	0.055853	9.7812
0.00035600	0.055780	9.7859
0.00035550	0.055763	9.7898
0.00035500	0.055705	9.7969
0.00035450	0.055657	9.8000
0.00035400	0.055544	9.8048
0.00035350	0.055481	9.8108
0.00035300	0.055463	9.8158
0.00035250	0.055372	9.8208
0.00035200	0.055272	9.8245
0.00035150	0.055238	9.8295
0.00035100	0.055212	9.8350
0.00035050	0.055120	9.8399
0.00035000	0.055022	9.8445
0.00034950	0.055013	9.8502
0.00034900	0.054950	9.8558
0.00034850	0.054901	9.8591
0.00034800	0.054798	9.8641
0.00034750	0.054710	9.8704
0.00034700	0.054692	9.8754
0.00034650	0.054646	9.8802
0.00034600	0.054540	9.8859
0.00034550	0.054459	9.8900
0.00034500	0.054428	9.8953
0.00034450	0.054400	9.9014
0.00034400	0.054295	9.9063
0.00034350	0.054267	9.9113
0.00034300	0.054156	9.9169
0.00034250	0.054147	9.9227
0.00034200	0.054077	9.9259
0.00034150	0.053968	9.9310
0.00034100	0.053916	9.9367
0.00034050	0.053899	9.9425
0.00034000	0.053821	9.9475
0.00033950	0.053717	9.9515
0.00033900	0.053666	9.9574
0.00033850	0.053612	9.9623
0.00033800	0.053592	9.9676
0.00033750	0.053513	9.9740
0.00033700	0.053408	9.9788
0.00033650	0.053363	9.9840
0.00033600	0.053342	9.9888
0.00033550	0.053263	9.9941
0.00033500	0.053159	9.9989
0.00033450	0.053114	10.005
0.00033400	0.053048	10.011
0.00033350	0.053031	10.017
0.00033300	0.052965	10.022
0.00033250	0.052855	10.027
0.00033200	0.052800	10.032
0.00033150	0.052786	10.037
0.00033100	0.052712	10.042
0.00033050	0.052640	10.048
0.00033000	0.052556	10.054
0.00032950	0.052543	10.059
0.00032900	0.052471	10.065
0.00032850	0.052364	10.071
0.00032800	0.052311	10.075
0.00032750	0.052297	10.081
0.00032700	0.052225	10.086
0.00032650	0.052180	10.092
0.00032600	0.052073	10.098
0.00032550	0.052004	10.103
0.00032500	0.051975	10.107
0.00032450	0.051930	10.115
0.00032400	0.051829	10.119
0.00032350	0.051756	10.124
0.00032300	0.051744	10.130
0.00032250	0.051686	10.136
0.00032200	0.051626	10.142
0.00032150	0.051509	10.147
0.00032100	0.051495	10.151
0.00032050	0.051434	10.159
0.00032000	0.051334	10.163
0.00031950	0.051271	10.169
0.00031900	0.051257	10.175
0.00031850	0.051191	10.180
0.00031800	0.051144	10.187
0.00031750	0.051036	10.192
0.00031700	0.050967	10.199
0.00031650	0.050946	10.204
0.00031600	0.050902	10.209
0.00031550	0.050790	10.215
0.00031500	0.050727	10.221
0.00031450	0.050668	10.227
0.00031400	0.050650	10.232
0.00031350	0.050595	10.239
0.00031300	0.050489	10.244
0.00031250	0.050425	10.251
0.00031200	0.050411	10.256
0.00031150	0.050348	10.261
0.00031100	0.050248	10.267
0.00031050	0.050221	10.273
0.00031000	0.050125	10.279
0.00030950	0.050092	10.285
0.00030900	0.050058	10.292
0.00030850	0.049940	10.297
0.00030800	0.049893	10.304
0.00030750	0.049875	10.309
0.00030700	0.049795	10.315
0.00030650	0.049699	10.321
0.00030600	0.049689	10.326
0.00030550	0.049641	10.332
0.00030500	0.049561	10.340
0.00030450	0.049463	10.344
0.00030400	0.049432	10.351
0.00030350	0.049400	10.356
0.00030300	0.049322	10.363
0.00030250	0.049225	10.369
0.00030200	0.049183	10.376
0.00030150	0.049165	10.381
0.00030100	0.049071	10.388
0.00030050	0.049027	10.394
0.00030000	0.048930	10.399
0.00029950	0.048909	10.405
0.00029900	0.048867	10.412
0.00029850	0.048765	10.417
0.00029800	0.048690	10.423
0.00029750	0.048681	10.430
0.00029700	0.048613	10.435
0.00029650	0.048517	10.442
0.00029600	0.048480	10.448
0.00029550	0.048404	10.455
0.00029500	0.048394	10.460
0.00029450	0.048304	10.468
0.00029400	0.048215	10.472
0.00029350	0.048176	10.480
0.00029300	0.048158	10.485
0.00029250	0.048086	10.491
0.00029200	0.047981	10.497
0.00029150	0.047937	10.504
0.00029100	0.047930	10.510
0.00029050	0.047830	10.516
0.00029000	0.047758	10.524
0.00028950	0.047750	10.529
0.00028900	0.047647	10.536
0.00028850	0.047576	10.542
0.00028800	0.047559	10.549
0.00028750	0.047509	10.555
0.00028700	0.047403	10.562
0.00028650	0.047363	10.566
0.00028600	0.047335	10.575
0.00028550	0.047279	10.579
0.00028500	0.047167	10.586
0.00028450	0.047153	10.592
0.00028400	0.047081	10.599
0.00028350	0.046994	10.605
0.00028300	0.046991	10.612
0.00028250	0.046885	10.618
0.00028200	0.046844	10.625
0.00028150	0.046814	10.632
0.00028100	0.046710	10.638
0.00028050	0.046655	10.643
0.00028000	0.046618	10.651
0.00027950	0.046578	10.658
0.00027900	0.046470	10.662
0.00027850	0.046450	10.672
0.00027800	0.046407	10.675
0.00027750	0.046303	10.683
0.00027700	0.046248	10.688
0.00027650	0.046238	10.696
0.00027600	0.046129	10.702
0.00027550	0.046072	10.709
0.00027500	0.046042	10.715
0.00027450	0.046007	10.722
0.00027400	0.045894	10.729
0.00027350	0.045890	10.736
0.00027300	0.045800	10.742
0.00027250	0.045729	10.749
0.00027200	0.045722	10.756
0.00027150	0.045621	10.760
0.00027100	0.045566	10.768
0.00027050	0.045548	10.775
0.00027000	0.045498	10.782
0.00026950	0.045387	10.789
0.00026900	0.045346	10.796
0.00026850	0.045322	10.803
0.00026800	0.045209	10.809
0.00026750	0.045187	10.817
0.00026700	0.045139	10.823
0.00026650	0.045035	10.830
0.00026600	0.045028	10.836
0.00026550	0.044951	10.844
0.00026500	0.044872	10.850
0.00026450	0.044830	10.858
0.00026400	0.044811	10.862
0.00026350	0.044699	10.870
0.00026300	0.044683	10.877
0.00026250	0.044626	10.884
0.00026200	0.044527	10.890
0.00026150	0.044517	10.897
0.00026100	0.044448	10.904
0.00026050	0.044352	10.911
0.00026000	0.044319	10.918
0.00025950	0.044257	10.925
0.00025900	0.044243	10.932
0.00025850	0.044177	10.939
0.00025800	0.044077	10.947
0.00025750	0.044034	10.953
0.00025700	0.044016	10.961
0.00025650	0.043945	10.965
0.00025600	0.043847	10.973
0.00025550	0.043818	10.980
0.00025500	0.043791	10.987
0.00025450	0.043739	10.993
0.00025400	0.043644	11.001
0.00025350	0.043629	11.007
0.00025300	0.043536	11.015
0.00025250	0.043464	11.022
0.00025200	0.043459	11.029
0.00025150	0.043355	11.036
0.00025100	0.043286	11.036
0.00025050	0.043265	11.036
0.00025000	0.043228	11.041
0.00024950	0.043131	11.047
0.00024900	0.043086	11.053
0.00024850	0.043020	11.060
0.00024800	0.043006	11.067
0.00024750	0.042950	11.074
0.00024700	0.042853	11.081
0.00024650	0.042796	11.088
0.00024600	0.042785	11.095
0.00024550	0.042720	11.101
0.00024500	0.042629	11.108
0.00024450	0.042576	11.115
0.00024400	0.042570	11.122
0.00024350	0.042476	11.130
0.00024300	0.042423	11.137
0.00024250	0.042395	11.143
0.00024200	0.042293	11.150
0.00024150	0.042284	11.158
0.00024100	0.042207	11.165
0.00024050	0.042126	11.172
0.00024000	0.042126	11.179
0.00023950	0.042018	11.185
0.00023900	0.041968	11.193
0.00023850	0.041958	11.200
0.00023800	0.041889	11.207
0.00023750	0.041801	11.213
0.00023700	0.041764	11.220
0.00023650	0.041741	11.227
0.00023600	0.041632	11.234
0.00023550	0.041610	11.241
0.00023500	0.041566	11.248
0.00023450	0.041517	11.254
0.00023400	0.041425	11.261
0.00023350	0.041418	11.268
0.00023300	0.041332	11.275
0.00023250	0.041250	11.282
0.00023200	0.041233	11.289
0.00023150	0.041172	11.296
0.00023100	0.041125	11.303
0.00023050	0.041035	11.310
0.00023000	0.040993	11.317
0.00022950	0.040976	11.324
0.00022900	0.040903	11.330
0.00022850	0.040818	11.337
0.00022800	0.040813	11.344
0.00022750	0.040742	11.351
0.00022700	0.040707	11.357
0.00022650	0.040606	11.365
0.00022600	0.040559	11.371
0.00022550	0.040543	11.378
0.00022500	0.040474	11.385
0.00022450	0.040382	11.391
0.00022400	0.040364	11.398
0.00022350	0.040313	11.404
0.00022300	0.040221	11.411
0.00022250	0.040177	11.417
0.00022200	0.040169	11.424
0.00022150	0.040082	11.431
0.00022100	0.040018	11.438
0.00022050	0.040004	11.444
0.00022000	0.039901	11.451
0.00021950	0.039866	11.457
0.00021900	0.039843	11.464
0.00021850	0.039742	11.470
0.00021800	0.039706	11.476
0.00021750	0.039647	11.483
0.00021700	0.039629	11.489
0.00021650	0.039545	11.496
0.00021600	0.039466	11.502
0.00021550	0.039436	11.509
0.00021500	0.039416	11.515
0.00021450	0.039370	11.521
0.00021400	0.039269	11.528
0.00021350	0.039210	11.534
0.00021300	0.039198	11.541
0.00021250	0.039143	11.546
0.00021200	0.039045	11.553
0.00021150	0.038999	11.559
0.00021100	0.038945	11.565
0.00021050	0.038940	11.571
0.00021000	0.038845	11.578
0.00020950	0.038782	11.583
0.00020900	0.038770	11.590
0.00020850	0.038717	11.596
0.00020800	0.038624	11.603
0.00020750	0.038574	11.608
0.00020700	0.038559	11.614
0.00020650	0.038505	11.620
0.00020600	0.038464	11.626
0.00020550	0.038357	11.632
0.00020500	0.038348	11.637
0.00020450	0.038268	11.644
0.00020400	0.038212	11.649
0.00020350	0.038195	11.655
0.00020300	0.038103	11.661
0.00020250	0.038037	11.666
0.00020200	0.037990	11.671
0.00020150	0.037987	11.678
0.00020100	0.037889	11.683
0.00020050	0.037838	11.688
0.00020000	0.037824	11.694
0.00019950	0.037756	11.699
0.00019900	0.037668	11.705
0.00019850	0.037627	11.711
0.00019800	0.037591	11.715
0.00019750	0.037562	11.720
0.00019700	0.037457	11.725
0.00019650	0.037447	11.730
0.00019600	0.037391	11.736
0.00019550	0.037301	11.741
0.00019500	0.037300	11.746
0.00019450	0.037230	11.751
0.00019400	0.037192	11.755
0.00019350	0.037097	11.759
0.00019300	0.037091	11.764
0.00019250	0.037013	11.770
0.00019200	0.036935	11.774
0.00019150	0.036896	11.779
0.00019100	0.036863	11.783
0.00019050	0.036831	11.788
0.00019000	0.036729	11.792
0.00018950	0.036713	11.796
0.00018900	0.036667	11.801
0.00018850	0.036571	11.804
0.00018800	0.036564	11.809
0.00018750	0.036495	11.813
0.00018700	0.036450	11.817
0.00018650	0.036375	11.821
0.00018600	0.036364	11.824
0.00018550	0.036271	11.827
0.00018500	0.036215	11.831
0.00018450	0.036207	11.835
0.00018400	0.036115	11.839
0.00018350	0.036076	11.841
0.00018300	0.036002	11.844
0.00018250	0.035987	11.848
0.00018200	0.035944	11.852
0.00018150	0.035841	11.854
0.00018100	0.035831	11.857
0.00018050	0.035775	11.861
0.00018000	0.035687	11.862
0.00017950	0.035685	11.866
0.00017900	0.035635	11.869
0.00017850	0.035562	11.870
0.00017800	0.035485	11.874
0.00017750	0.035479	11.876
0.00017700	0.035393	11.879
0.00017650	0.035338	11.880
0.00017600	0.035324	11.882
0.00017550	0.035222	11.883
0.00017500	0.035174	11.884
0.00017450	0.035148	11.887
0.00017400	0.035123	11.888
0.00017350	0.035027	11.891
0.00017300	0.034973	11.892
0.00017250	0.034960	11.893
0.00017200	0.034865	11.895
0.00017150	0.034822	11.895
0.00017100	0.034806	11.895
0.00017050	0.034709	11.896
0.00017000	0.034671	11.896
0.00016950	0.034621	11.896
0.00016900	0.034608	11.897
0.00016850	0.034505	11.897
0.00016800	0.034480	11.897
0.00016750	0.034435	11.896
0.00016700	0.034339	11.896
0.00016650	0.034336	11.896
0.00016600	0.034264	11.896
0.00016550	0.034197	11.895
0.00016500	0.034157	11.895
0.00016450	0.034142	11.893
0.00016400	0.034043	11.893
0.00016350	0.033997	11.891
0.00016300	0.033979	11.890
0.00016250	0.033902	11.888
0.00016200	0.033821	11.885
0.00016150	0.033801	11.883
0.00016100	0.033773	11.882
0.00016050	0.033729	11.880
0.00016000	0.033640	11.877
0.00015950	0.033577	11.874
0.00015900	0.033567	11.870
0.00015850	0.033480	11.867
0.00015800	0.033408	11.864
0.00015750	0.033392	11.861
0.00015700	0.033354	11.857
0.00015650	0.033266	11.853
0.00015600	0.033207	11.849
0.00015550	0.033160	11.844
0.00015500	0.033150	11.840
0.00015450	0.033088	11.835
0.00015400	0.032998	11.831
0.00015350	0.032960	11.826
0.00015300	0.032941	11.820
0.00015250	0.032860	11.815
0.00015200	0.032785	11.810
0.00015150	0.032768	11.804
0.00015100	0.032731	11.797
0.00015050	0.032642	11.791
0.00015000	0.032608	11.784
0.00014950	0.032528	11.777
0.00014900	0.032508	11.770
0.00014850	0.032471	11.763
0.00014800	0.032382	11.755
0.00014750	0.032316	11.747
0.00014700	0.032310	11.739
0.00014650	0.032248	11.730
0.00014600	0.032157	11.721
0.00014550	0.032115	11.712
0.00014500	0.032069	11.703
0.00014450	0.032052	11.693
0.00014400	0.031987	11.684
0.00014350	0.031894	11.674
0.00014300	0.031854	11.663
0.00014250	0.031840	11.653
0.00014200	0.031769	11.641
0.00014150	0.031682	11.630
0.00014100	0.031654	11.619
0.00014050	0.031593	11.607
0.00014000	0.031582	11.595
0.00013950	0.031487	11.583
0.00013900	0.031421	11.570
0.00013850	0.031413	11.557
0.00013800	0.031343	11.544
0.00013750	0.031254	11.529
0.00013700	0.031234	11.515
0.00013650	0.031201	11.501
0.00013600	0.031109	11.487
0.00013550	0.031048	11.472
0.00013500	0.031000	11.457
0.00013450	0.030988	11.442
0.00013400	0.030914	11.427
0.00013350	0.030824	11.410
0.00013300	0.030806	11.393
0.00013250	0.030760	11.375
0.00013200	0.030663	11.358
0.00013150	0.030660	11.340
0.00013100	0.030589	11.322
0.00013050	0.030502	11.304
0.00013000	0.030452	11.286
0.00012950	0.030446	11.267
0.00012900	0.030357	11.247
0.00012850	0.030283	11.226
0.00012800	0.030278	11.206
0.00012750	0.030180	11.185
0.00012700	0.030130	11.164
0.00012650	0.030116	11.142
0.00012600	0.030011	11.121
0.00012550	0.029956	11.099
0.00012500	0.029919	11.075
0.00012450	0.029897	11.052
0.00012400	0.029784	11.028
0.00012350	0.029768	11.004
0.00012300	0.029711	10.979
0.00012250	0.029613	10.955
0.00012200	0.029577	10.930
0.00012150	0.029557	10.904
0.00012100	0.029471	10.879
0.00012050	0.029386	10.853
0.00012000	0.029335	10.825
0.00011950	0.029307	10.798
0.00011900	0.029273	10.769
0.00011850	0.029168	10.741
0.00011800	0.029119	10.713
0.00011750	0.029090	10.684
0.00011700	0.028981	10.655
0.00011650	0.028977	10.626
0.00011600	0.028886	10.595
0.00011550	0.028831	10.565
0.00011500	0.028780	10.534
0.00011450	0.028744	10.501
0.00011400	0.028628	10.469
0.00011350	0.028625	10.436
0.00011300	0.028537	10.403
0.00011250	0.028454	10.370
0.00011200	0.028449	10.336
0.00011150	0.028347	10.301
0.00011100	0.028292	10.266
0.00011050	0.028235	10.231
0.00011000	0.028215	10.196
0.00010950	0.028086	10.160
0.00010900	0.028086	10.123
0.00010850	0.028042	10.087
0.00010800	0.027926	10.049
0.00010750	0.027847	10.012
0.00010700	0.027833	9.9729
0.00010650	0.027770	9.9334
0.00010600	0.027659	9.8936
0.00010550	0.027600	9.8548
0.00010500	0.027588	9.8151
0.00010450	0.027498	9.7736
0.00010400	0.027456	9.7326
0.00010350	0.027342	9.6918
0.00010300	0.027308	9.6505
0.00010250	0.027267	9.6088
0.00010200	0.027151	9.5669
0.00010150	0.027097	9.5246
0.00010100	0.027080	9.4815
0.00010050	0.027025	9.4379
1.0000e-04	0.026870	9.3229
		
1.0000e-04	0.026836	9.2800
9.9800e-05	0.026836	9.2864
9.9600e-05	0.026843	9.2913
9.9400e-05	0.026853	9.2862
9.9200e-05	0.026830	9.2731
9.9000e-05	0.026761	9.2569
9.8800e-05	0.026711	9.2396
9.8600e-05	0.026738	9.2217
9.8400e-05	0.026707	9.2039
9.8200e-05	0.026627	9.1855
9.8000e-05	0.026624	9.1672
9.7800e-05	0.026639	9.1487
9.7600e-05	0.026615	9.1301
9.7400e-05	0.026556	9.1114
9.7200e-05	0.026488	9.0929
9.7000e-05	0.026495	9.0749
9.6800e-05	0.026505	9.0566
9.6600e-05	0.026431	9.0380
9.6400e-05	0.026379	9.0193
9.6200e-05	0.026393	9.0005
9.6000e-05	0.026392	8.9817
9.5800e-05	0.026371	8.9628
9.5600e-05	0.026305	8.9441
9.5400e-05	0.026244	8.9252
9.5200e-05	0.026282	8.9059
9.5000e-05	0.026230	8.8870
9.4800e-05	0.026155	8.8682
9.4600e-05	0.026171	8.8491
9.4400e-05	0.026164	8.8298
9.4200e-05	0.026144	8.8105
9.4000e-05	0.026066	8.7911
9.3800e-05	0.026030	8.7720
9.3600e-05	0.026061	8.7536
9.3400e-05	0.025974	8.7351
9.3200e-05	0.025941	8.7159
9.3000e-05	0.025905	8.6971
9.2800e-05	0.025917	8.6780
9.2600e-05	0.025915	8.6587
9.2400e-05	0.025894	8.6394
9.2200e-05	0.025813	8.6200
9.2000e-05	0.025759	8.6001
9.1800e-05	0.025779	8.5800
9.1600e-05	0.025736	8.5602
9.1400e-05	0.025747	8.5409
9.1200e-05	0.025656	8.5212
9.1000e-05	0.025629	8.5016
9.0800e-05	0.025596	8.4821
9.0600e-05	0.025624	8.4627
9.0400e-05	0.025572	8.4431
9.0200e-05	0.025560	8.4234
9.0000e-05	0.025471	8.4035
8.9800e-05	0.025467	8.3829
8.9600e-05	0.025479	8.3630
8.9400e-05	0.025389	8.3428
8.9200e-05	0.025355	8.3231
8.9000e-05	0.025352	8.3031
8.8800e-05	0.025365	8.2830
8.8600e-05	0.025276	8.2635
8.8400e-05	0.025252	8.2440
8.8200e-05	0.025203	8.2244
8.8000e-05	0.025241	8.2046
8.7800e-05	0.025220	8.1840
8.7600e-05	0.025149	8.1640
8.7400e-05	0.025076	8.1436
8.7200e-05	0.025115	8.1079
8.7000e-05	0.025063	8.1034
8.6800e-05	0.024984	8.0903
8.6600e-05	0.024978	8.0731
8.6400e-05	0.025000	8.0539
8.6200e-05	0.024897	8.0345
8.6000e-05	0.024885	8.0135
8.5800e-05	0.024909	7.9935
8.5600e-05	0.024829	7.9735
8.5400e-05	0.024822	7.9536
8.5200e-05	0.024737	7.9339
8.5000e-05	0.024757	7.9134
8.4800e-05	0.024740	7.8934
8.4600e-05	0.024642	7.8735
8.4400e-05	0.024648	7.8532
8.4200e-05	0.024659	7.8322
8.4000e-05	0.024559	7.8118
8.3800e-05	0.024517	7.7920
8.3600e-05	0.024560	7.7718
8.3400e-05	0.024536	7.7518
8.3200e-05	0.024451	7.7308
8.3000e-05	0.024395	7.7107
8.2800e-05	0.024429	7.6910
8.2600e-05	0.024384	7.6704
8.2400e-05	0.024294	7.6501
8.2200e-05	0.024283	7.6297
8.2000e-05	0.024308	7.6097
8.1800e-05	0.024230	7.5894
8.1600e-05	0.024156	7.5699
8.1400e-05	0.024176	7.5498
8.1200e-05	0.024166	7.5298
8.1000e-05	0.024061	7.5089
8.0800e-05	0.024040	7.4889
8.0600e-05	0.024008	7.4692
8.0400e-05	0.024044	7.4493
8.0200e-05	0.023976	7.4291
8.0000e-05	0.023890	7.4090
7.9800e-05	0.023894	7.3888
7.9600e-05	0.023912	7.3683
7.9400e-05	0.023827	7.3482
7.9200e-05	0.023760	7.3280
7.9000e-05	0.023788	7.3079
7.8800e-05	0.023755	7.2882
7.8600e-05	0.023740	7.2683
7.8400e-05	0.023645	7.2482
7.8200e-05	0.023598	7.2282
7.8000e-05	0.023636	7.2085
7.7800e-05	0.023575	7.1881
7.7600e-05	0.023483	7.1680
7.7400e-05	0.023469	7.1484
7.7200e-05	0.023444	7.1285
7.7000e-05	0.023468	7.1084
7.6800e-05	0.023396	7.0881
7.6600e-05	0.023309	7.0685
7.6400e-05	0.023333	7.0486
7.6200e-05	0.023322	7.0282
7.6000e-05	0.023220	7.0086
7.5800e-05	0.023172	6.9889
7.5600e-05	0.023211	6.9691
7.5400e-05	0.023172	6.9495
7.5200e-05	0.023066	6.9292
7.5000e-05	0.023036	6.9097
7.4800e-05	0.023079	6.8899
7.4600e-05	0.023044	6.8702
7.4400e-05	0.022972	6.8504
7.4200e-05	0.022877	6.8299
7.4000e-05	0.022873	6.8110
7.3800e-05	0.022892	6.7914
7.3600e-05	0.022829	6.7718
7.3400e-05	0.022728	6.7527
7.3200e-05	0.022721	6.7334
7.3000e-05	0.022749	6.7139
7.2800e-05	0.022648	6.6942
7.2600e-05	0.022582	6.6748
7.2400e-05	0.022549	6.6553
7.2200e-05	0.022580	6.6358
7.2000e-05	0.022556	6.6170
7.1800e-05	0.022438	6.5979
7.1600e-05	0.022411	6.5783
7.1400e-05	0.022448	6.5592
7.1200e-05	0.022363	6.5399
7.1000e-05	0.022282	6.5206
7.0800e-05	0.022319	6.5012
7.0600e-05	0.022303	6.4822
7.0400e-05	0.022250	6.4631
7.0200e-05	0.022132	6.4436
7.0000e-05	0.022104	6.4245
6.9800e-05	0.022144	6.4054
6.9600e-05	0.022055	6.3860
6.9400e-05	0.021970	6.3666
6.9200e-05	0.021989	6.3476
6.9000e-05	0.021994	6.3279
6.8800e-05	0.021959	6.3090
6.8600e-05	0.021850	6.2905
6.8400e-05	0.021788	6.2718
6.8200e-05	0.021834	6.2526
6.8000e-05	0.021721	6.2334
6.7800e-05	0.021668	6.2146
6.7600e-05	0.021708	6.1961
6.7400e-05	0.021628	6.1772
6.7200e-05	0.021530	6.1588
6.7000e-05	0.021544	6.1399
6.6800e-05	0.021556	6.1208
6.6600e-05	0.021518	6.1027
6.6400e-05	0.021426	6.0840
6.6200e-05	0.021331	6.0657
6.6000e-05	0.021378	6.0475
6.5800e-05	0.021312	6.0287
6.5600e-05	0.021202	6.0099
6.5400e-05	0.021238	5.9913
6.5200e-05	0.021220	5.9729
6.5000e-05	0.021096	5.9546
6.4800e-05	0.021102	5.9358
6.4600e-05	0.021002	5.9175
6.4400e-05	0.021048	5.8990
6.4200e-05	0.020996	5.8806
6.4000e-05	0.020866	5.8625
6.3800e-05	0.020901	5.8447
6.3600e-05	0.020884	5.8267
6.3400e-05	0.020767	5.8085
6.3200e-05	0.020702	5.7905
6.3000e-05	0.020662	5.7722
6.2800e-05	0.020694	5.7541
6.2600e-05	0.020669	5.7361
6.2400e-05	0.020527	5.7184
6.2200e-05	0.020527	5.7007
6.2000e-05	0.020550	5.6831
6.1800e-05	0.020413	5.6653
6.1600e-05	0.020355	5.6476
6.1400e-05	0.020396	5.6296
6.1200e-05	0.020304	5.6115
6.1000e-05	0.020334	5.5938
6.0800e-05	0.020226	5.5760
6.0600e-05	0.020123	5.5581
6.0400e-05	0.020168	5.5407
6.0200e-05	0.020144	5.5230
6.0000e-05	0.020002	5.5056
5.9800e-05	0.019982	5.4883
5.9600e-05	0.020015	5.4705
5.9400e-05	0.019890	5.4530
5.9200e-05	0.019808	5.4361
5.9000e-05	0.019839	5.4190
5.8800e-05	0.019826	5.4017
5.8600e-05	0.019787	5.3846
5.8400e-05	0.019740	5.3676
5.8200e-05	0.019617	5.3506
5.8000e-05	0.019529	5.3334
5.7800e-05	0.019584	5.3165
5.7600e-05	0.019514	5.2996
5.7400e-05	0.019503	5.2825
5.7200e-05	0.019344	5.2652
5.7000e-05	0.019335	5.2482
5.6800e-05	0.019373	5.2315
5.6600e-05	0.019282	5.2149
5.6400e-05	0.019152	5.1985
5.6200e-05	0.019144	5.1818
5.6000e-05	0.019177	5.1653
5.5800e-05	0.019056	5.1484
5.5600e-05	0.019011	5.1321
5.5400e-05	0.018933	5.1156
5.5200e-05	0.018984	5.0991
5.5000e-05	0.018898	5.0829
5.4800e-05	0.018760	5.0665
5.4600e-05	0.018792	5.0500
5.4400e-05	0.018774	5.0336
5.4200e-05	0.018616	5.0175
5.4000e-05	0.018586	5.0012
5.3800e-05	0.018635	4.9850
5.3600e-05	0.018596	4.9691
5.3400e-05	0.018499	4.9528
5.3200e-05	0.018366	4.9370
5.3000e-05	0.018358	4.9215
5.2800e-05	0.018393	4.9059
5.2600e-05	0.018280	4.8903
5.2400e-05	0.018164	4.8745
5.2200e-05	0.018217	4.8588
5.2000e-05	0.018152	4.8428
5.1800e-05	0.018096	4.8271
5.1600e-05	0.017961	4.8115
5.1400e-05	0.017975	4.7953
5.1200e-05	0.017963	4.7802
5.1000e-05	0.017800	4.7654
5.0800e-05	0.017803	4.7502
5.0600e-05	0.017829	4.7346
5.0400e-05	0.017711	4.7195
5.0200e-05	0.017586	4.7046
5.0000e-05	0.017544	4.6897
4.9800e-05	0.017610	4.6745
4.9600e-05	0.017558	4.6596
4.9400e-05	0.017499	4.6446
4.9200e-05	0.017374	4.6287
4.9000e-05	0.017406	4.6140
4.8800e-05	0.017350	4.5999
4.8600e-05	0.017260	4.5855
4.8400e-05	0.017104	4.5707
4.8200e-05	0.017097	4.5562
4.8000e-05	0.017137	4.5418
4.7800e-05	0.017051	4.5153
4.7600e-05	0.016988	4.5132
4.7400e-05	0.017007	4.5048
4.7200e-05	0.016917	4.4926
4.7000e-05	0.016809	4.4789
4.6800e-05	0.016763	4.4651
4.6600e-05	0.016752	4.4508
4.6400e-05	0.016735	4.4366
4.6200e-05	0.016610	4.4226
4.6000e-05	0.016542	4.4086
4.5800e-05	0.016554	4.3949
4.5600e-05	0.016492	4.3811
4.5400e-05	0.016360	4.3673
4.5200e-05	0.016322	4.3531
4.5000e-05	0.016272	4.3393
4.4800e-05	0.016282	4.3257
4.4600e-05	0.016202	4.3123
4.4400e-05	0.016080	4.2988
4.4200e-05	0.016045	4.2852
4.4000e-05	0.016053	4.2720
4.3800e-05	0.015921	4.2586
4.3600e-05	0.015853	4.2454
4.3400e-05	0.015796	4.2319
4.3200e-05	0.015822	4.2188
4.3000e-05	0.015740	4.2056
4.2800e-05	0.015614	4.1930
4.2600e-05	0.015584	4.1803
4.2400e-05	0.015587	4.1673
4.2200e-05	0.015463	4.1543
4.2000e-05	0.015368	4.1417
4.1800e-05	0.015395	4.1289
4.1600e-05	0.015323	4.1165
4.1400e-05	0.015277	4.1043
4.1200e-05	0.015165	4.0919
4.1000e-05	0.015082	4.0796
4.0800e-05	0.015094	4.0674
4.0600e-05	0.015038	4.0550
4.0400e-05	0.014897	4.0427
4.0200e-05	0.014832	4.0302
4.0000e-05	0.014861	4.0186
3.9800e-05	0.014715	4.0068
3.9600e-05	0.014650	3.9952
3.9400e-05	0.014589	3.9836
3.9200e-05	0.014611	3.9717
3.9000e-05	0.014531	3.9604
3.8800e-05	0.014402	3.9490
3.8600e-05	0.014323	3.9377
3.8400e-05	0.014329	3.9263
3.8200e-05	0.014297	3.9148
3.8000e-05	0.014160	3.9037
3.7800e-05	0.014097	3.8928
3.7600e-05	0.014054	3.8820
3.7400e-05	0.014054	3.8712
3.7200e-05	0.013928	3.8604
3.7000e-05	0.013815	3.8496
3.6800e-05	0.013785	3.8389
3.6600e-05	0.013790	3.8283
3.6400e-05	0.013678	3.8179
3.6200e-05	0.013557	3.8075
3.6000e-05	0.013497	3.7971
3.5800e-05	0.013499	3.7867
3.5600e-05	0.013455	3.7762
3.5400e-05	0.013307	3.7662
3.5200e-05	0.013245	3.7563
3.5000e-05	0.013269	3.7464
3.4800e-05	0.013153	3.7364
3.4600e-05	0.013031	3.7267
3.4400e-05	0.013018	3.7169
3.4200e-05	0.012956	3.7072
3.4000e-05	0.012947	3.6977
3.3800e-05	0.012833	3.6884
3.3600e-05	0.012712	3.6792
3.3400e-05	0.012649	3.6701
3.3200e-05	0.012671	3.6610
3.3000e-05	0.012547	3.6519
3.2800e-05	0.012422	3.6430
3.2600e-05	0.012442	3.6340
3.2400e-05	0.012363	3.6251
3.2200e-05	0.012314	3.6163
3.2000e-05	0.012159	3.6077
3.1800e-05	0.012138	3.5991
3.1600e-05	0.012123	3.5904
3.1400e-05	0.011965	3.5821
3.1200e-05	0.011901	3.5739
3.1000e-05	0.011918	3.5658
3.0800e-05	0.011783	3.5578
3.0600e-05	0.011679	3.5494
3.0400e-05	0.011676	3.5414
3.0200e-05	0.011633	3.5335
3.0000e-05	0.011572	3.5258
2.9800e-05	0.011434	3.5183
2.9600e-05	0.011330	3.5108
2.9400e-05	0.011355	3.5031
2.9200e-05	0.011242	3.4958
2.9000e-05	0.011107	3.4884
2.8800e-05	0.011104	3.4811
2.8600e-05	0.011079	3.4739
2.8400e-05	0.010919	3.4669
2.8200e-05	0.010832	3.4598
2.8000e-05	0.010804	3.4528
2.7800e-05	0.010788	3.4460
2.7600e-05	0.010618	3.4391
2.7400e-05	0.010579	3.4324
2.7200e-05	0.010571	3.4258
2.7000e-05	0.010394	3.4194
2.6800e-05	0.010372	3.4129
2.6600e-05	0.010358	3.4066
2.6400e-05	0.010196	3.4003
2.6200e-05	0.010097	3.3941
2.6000e-05	0.010033	3.3881
2.5800e-05	0.010050	3.3819
2.5600e-05	0.0099918	3.3759
2.5400e-05	0.0098119	3.3700
2.5200e-05	0.0097891	3.3642
2.5000e-05	0.0097765	3.3587
2.4800e-05	0.0096238	3.3530
2.4600e-05	0.0095106	3.3474
2.4400e-05	0.0095466	3.3420
2.4200e-05	0.0094559	3.3367
2.4000e-05	0.0094019	3.3313
2.3800e-05	0.0092341	3.3260
2.3600e-05	0.0091599	3.3208
2.3400e-05	0.0091887	3.3157
2.3200e-05	0.0090458	3.3107
2.3000e-05	0.0089284	3.3060
2.2800e-05	0.0089462	3.3013
2.2600e-05	0.0088448	3.2965
2.2400e-05	0.0086904	3.2919
2.2200e-05	0.0086271	3.2874
2.2000e-05	0.0086062	3.2827
2.1800e-05	0.0085953	3.2783
2.1600e-05	0.0084765	3.2738
2.1400e-05	0.0083161	3.2697
2.1200e-05	0.0083113	3.2656
2.1000e-05	0.0082854	3.2613
2.0800e-05	0.0080993	3.2571
2.0600e-05	0.0080383	3.2530
2.0400e-05	0.0080567	3.2491
2.0200e-05	0.0079925	3.2450
2.0000e-05	0.0078231	3.2411
1.9800e-05	0.0077178	3.2376
1.9600e-05	0.0077382	3.2336
1.9400e-05	0.0075609	3.2301
1.9200e-05	0.0075250	3.2265
1.9000e-05	0.0074563	3.2231
1.8800e-05	0.0074597	3.2197
1.8600e-05	0.0072790	3.2164
1.8400e-05	0.0071814	3.2131
1.8200e-05	0.0072215	3.2100
1.8000e-05	0.0070620	3.2068
1.7800e-05	0.0069513	3.2036
1.7600e-05	0.0069748	3.2005
1.7400e-05	0.0069021	3.1975
1.7200e-05	0.0067913	3.1944
1.7000e-05	0.0066357	3.1914
1.6800e-05	0.0066255	3.1885
1.6600e-05	0.0065847	3.1857
1.6400e-05	0.0064055	3.1831
1.6200e-05	0.0063794	3.1805
1.6000e-05	0.0063720	3.1777
1.5800e-05	0.0062098	3.1750
1.5600e-05	0.0061105	3.1726
1.5400e-05	0.0061410	3.1700
1.5200e-05	0.0060746	3.1675
1.5000e-05	0.0059345	3.1652
1.4800e-05	0.0057934	3.1627
1.4600e-05	0.0057964	3.1605
1.4400e-05	0.0057465	3.1582
1.4200e-05	0.0055699	3.1560
1.4000e-05	0.0055012	3.1537
1.3800e-05	0.0055126	3.1513
1.3600e-05	0.0053849	3.1491
1.3400e-05	0.0052337	3.1468
1.3200e-05	0.0051628	3.1445
1.3000e-05	0.0051901	3.1424
1.2800e-05	0.0050805	3.1401
1.2600e-05	0.0049235	3.1381
1.2400e-05	0.0049360	3.1360
1.2200e-05	0.0048484	3.1338
1.2000e-05	0.0046784	3.1315
1.1800e-05	0.0047049	3.1293
1.1600e-05	0.0046424	3.1269
1.1400e-05	0.0044905	3.1247
1.1200e-05	0.0043823	3.1224
1.1000e-05	0.0044114	3.1203
1.0800e-05	0.0042656	3.1181
1.0600e-05	0.0041224	3.1157
1.0400e-05	0.0041358	3.1129
1.0200e-05	0.0040548	3.1102
		
1.0000e-05	0.0040157	3.1022
9.9000e-06	0.0038979	3.1020
9.8000e-06	0.0038048	3.1011
9.7000e-06	0.0038649	3.0997
9.6000e-06	0.0038249	3.0980
9.5000e-06	0.0037884	3.0964
9.4000e-06	0.0036427	3.0945
9.3000e-06	0.0036713	3.0926
9.2000e-06	0.0036945	3.0906
9.1000e-06	0.0035374	3.0885
9.0000e-06	0.0035183	3.0862
8.9000e-06	0.0035746	3.0838
8.8000e-06	0.0034654	3.0811
8.7000e-06	0.0034598	3.0782
8.6000e-06	0.0033175	3.0749
8.5000e-06	0.0033779	3.0711
8.4000e-06	0.0033249	3.0663
8.3000e-06	0.0031874	3.0608
8.2000e-06	0.0032469	3.0546
8.1000e-06	0.0032263	3.0477
8.0000e-06	0.0030605	3.0401
7.9000e-06	0.0030907	3.0326
7.8000e-06	0.0030808	3.0257
7.7000e-06	0.0030439	3.0199
7.6000e-06	0.0028924	3.0153
7.5000e-06	0.0029238	3.0121
7.4000e-06	0.0029207	3.0105
7.3000e-06	0.0029094	3.0101
7.2000e-06	0.0023844	3.0112
7.1000e-06	0.0023361	3.0134
7.0000e-06	0.0023022	3.0167
6.9000e-06	0.0022598	3.0209
6.8000e-06	0.0022335	3.0261
6.7000e-06	0.0022103	3.0321
6.6000e-06	0.0021883	3.0387
6.5000e-06	0.0021709	3.0461
6.4000e-06	0.0021465	3.0543
6.3000e-06	0.0021227	3.0634
6.2000e-06	0.0020998	3.0729
6.1000e-06	0.0020872	3.0830
6.0000e-06	0.0021220	3.0935
5.9000e-06	0.0021303	3.1047
5.8000e-06	0.0021141	3.1158
5.7000e-06	0.0020924	3.1271
5.6000e-06	0.0020406	3.1388
5.5000e-06	0.0019375	3.1508
5.4000e-06	0.0019437	3.1624
5.3000e-06	0.0018916	3.1737
5.2000e-06	0.0019079	3.1839
5.1000e-06	0.0019218	3.1931
5.0000e-06	0.0019130	3.2006
4.9000e-06	0.0018466	3.2063
4.8000e-06	0.0017741	3.2099
4.7000e-06	0.0017230	3.2116
4.6000e-06	0.0017544	3.2122
4.5000e-06	0.0017604	3.2123
4.4000e-06	0.0017272	3.2115
4.3000e-06	0.0017206	3.2106
4.2000e-06	0.0016900	3.2097
4.1000e-06	0.0016486	3.2089
4.0000e-06	0.0015069	3.2079
3.9000e-06	0.0014922	3.2073
3.8000e-06	0.0015134	3.2069
3.7000e-06	0.0015091	3.2066
3.6000e-06	0.0013670	3.2063
3.5000e-06	0.0014452	3.2058
3.4000e-06	0.0013876	3.2056
3.3000e-06	0.0013849	3.2056
3.2000e-06	0.0012336	3.2053
3.1000e-06	0.0012876	3.2048
3.0000e-06	0.0012711	3.2048
2.9000e-06	0.0011168	3.2048
2.8000e-06	0.0011455	3.2049
2.7000e-06	0.0011647	3.2048
2.6000e-06	0.0010321	3.2045
2.5000e-06	0.00097037	3.2045
2.4000e-06	0.0010394	3.2040
2.3000e-06	0.00094263	3.2040
2.2000e-06	0.00085448	3.2038
2.1000e-06	0.00089891	3.2035
2.0000e-06	0.00085372	3.2035
1.9000e-06	0.00071769	3.2035
1.8000e-06	0.00075087	3.2031
1.7000e-06	0.00075126	3.2030
1.6000e-06	0.00061382	3.2030
1.5000e-06	0.00060878	3.2028
1.4000e-06	0.00065009	3.2028
1.3000e-06	0.00060583	3.2028
1.2000e-06	0.00053994	3.2025
1.1000e-06	0.00039759	3.2025
1.0000e-06	0.00045857	3.2025
9.0000e-07	0.00041827	3.2025
8.0000e-07	0.00039610	3.2021
7.0000e-07	3.1039e-05	3.2020
6.0000e-07	2.2619e-05	3.2020


==> Fig6_84K.TXT <==
I	V	dIdV_84K
0.00083500	0.13223	6.0915
0.00083450	0.13205	6.0920
0.00083400	0.13204	6.0947
0.00083350	0.13190	6.0976
0.00083300	0.13178	6.1004
0.00083250	0.13175	6.1040
0.00083200	0.13166	6.1071
0.00083150	0.13146	6.1109
0.00083100	0.13140	6.1140
0.00083050	0.13134	6.1178
0.00083000	0.13116	6.1211
0.00082950	0.13105	6.1247
0.00082900	0.13103	6.1281
0.00082850	0.13093	6.1318
0.00082800	0.13079	6.1355
0.00082750	0.13065	6.1390
0.00082700	0.13056	6.1426
0.00082650	0.13052	6.1459
0.00082600	0.13044	6.1496
0.00082550	0.13026	6.1530
0.00082500	0.13016	6.1562
0.00082450	0.13014	6.1599
0.00082400	0.12998	6.1633
0.00082350	0.12984	6.1671
0.00082300	0.12981	6.1707
0.00082250	0.12974	6.1742
0.00082200	0.12965	6.1780
0.00082150	0.12950	6.1812
0.00082100	0.12935	6.1850
0.00082050	0.12931	6.1882
0.00082000	0.12924	6.1919
0.00081950	0.12905	6.1950
0.00081900	0.12899	6.1988
0.00081850	0.12894	6.2019
0.00081800	0.12875	6.2051
0.00081750	0.12869	6.2091
0.00081700	0.12862	6.2123
0.00081650	0.12851	6.2164
0.00081600	0.12835	6.2198
0.00081550	0.12835	6.2234
0.00081500	0.12815	6.2266
0.00081450	0.12812	6.2304
0.00081400	0.12804	6.2337
0.00081350	0.12785	6.2375
0.00081300	0.12785	6.2406
0.00081250	0.12777	6.2446
0.00081200	0.12760	6.2480
0.00081150	0.12749	6.2519
0.00081100	0.12743	6.2553
0.00081050	0.12727	6.2593
0.00081000	0.12726	6.2626
0.00080950	0.12709	6.2662
0.00080900	0.12698	6.2694
0.00080850	0.12697	6.2729
0.00080800	0.12677	6.2766
0.00080750	0.12674	6.2802
0.00080700	0.12663	6.2840
0.00080650	0.12653	6.2872
0.00080600	0.12641	6.2910
0.00080550	0.12637	6.2947
0.00080500	0.12619	6.2984
0.00080450	0.12608	6.3019
0.00080400	0.12606	6.3057
0.00080350	0.12595	6.3090
0.00080300	0.12581	6.3128
0.00080250	0.12578	6.3161
0.00080200	0.12570	6.3201
0.00080150	0.12555	6.3233
0.00080100	0.12550	6.3273
0.00080050	0.12537	6.3306
0.00080000	0.12530	6.3346
0.00079950	0.12514	6.3377
0.00079900	0.12503	6.3409
0.00079850	0.12500	6.3451
0.00079800	0.12480	6.3484
0.00079750	0.12479	6.3522
0.00079700	0.12465	6.3552
0.00079650	0.12454	6.3586
0.00079600	0.12452	6.3627
0.00079550	0.12443	6.3659
0.00079500	0.12423	6.3699
0.00079450	0.12423	6.3731
0.00079400	0.12405	6.3762
0.00079350	0.12399	6.3801
0.00079300	0.12392	6.3836
0.00079250	0.12374	6.3875
0.00079200	0.12374	6.3910
0.00079150	0.12357	6.3950
0.00079100	0.12349	6.3984
0.00079050	0.12345	6.4024
0.00079000	0.12336	6.4058
0.00078950	0.12318	6.4098
0.00078900	0.12308	6.4131
0.00078850	0.12307	6.4162
0.00078800	0.12291	6.4204
0.00078750	0.12279	6.4246
0.00078700	0.12278	6.4282
0.00078650	0.12263	6.4316
0.00078600	0.12250	6.4352
0.00078550	0.12247	6.4387
0.00078500	0.12236	6.4422
0.00078450	0.12220	6.4461
0.00078400	0.12212	6.4497
0.00078350	0.12210	6.4532
0.00078300	0.12200	6.4573
0.00078250	0.12182	6.4611
0.00078200	0.12181	6.4643
0.00078150	0.12168	6.4683
0.00078100	0.12155	6.4718
0.00078050	0.12153	6.4757
0.00078000	0.12134	6.4791
0.00077950	0.12131	6.4821
0.00077900	0.12122	6.4859
0.00077850	0.12112	6.4892
0.00077800	0.12100	6.4927
0.00077750	0.12096	6.4969
0.00077700	0.12077	6.5002
0.00077650	0.12077	6.5043
0.00077600	0.12062	6.5079
0.00077550	0.12050	6.5116
0.00077500	0.12049	6.5150
0.00077450	0.12035	6.5184
0.00077400	0.12021	6.5226
0.00077350	0.12017	6.5261
0.00077300	0.12009	6.5294
0.00077250	0.12002	6.5332
0.00077200	0.11983	6.5367
0.00077150	0.11976	6.5409
0.00077100	0.11973	6.5442
0.00077050	0.11956	6.5478
0.00077000	0.11945	6.5518
0.00076950	0.11942	6.5550
0.00076900	0.11935	6.5593
0.00076850	0.11918	6.5624
0.00076800	0.11910	6.5658
0.00076750	0.11901	6.5700
0.00076700	0.11898	6.5732
0.00076650	0.11883	6.5764
0.00076600	0.11870	6.5808
0.00076550	0.11866	6.5842
0.00076500	0.11860	6.5875
0.00076450	0.11847	6.5916
0.00076400	0.11833	6.5952
0.00076350	0.11824	6.5993
0.00076300	0.11823	6.6030
0.00076250	0.11808	6.6064
0.00076200	0.11796	6.6105
0.00076150	0.11794	6.6139
0.00076100	0.11783	6.6170
0.00076050	0.11767	6.6212
0.00076000	0.11762	6.6244
0.00075950	0.11756	6.6280
0.00075900	0.11748	6.6318
0.00075850	0.11731	6.6354
0.00075800	0.11724	6.6388
0.00075750	0.11720	6.6433
0.00075700	0.11706	6.6466
0.00075650	0.11693	6.6499
0.00075600	0.11692	6.6542
0.00075550	0.11680	6.6573
0.00075500	0.11665	6.6614
0.00075450	0.11663	6.6648
0.00075400	0.11653	6.6682
0.00075350	0.11646	6.6724
0.00075300	0.11629	6.6761
0.00075250	0.11620	6.6796
0.00075200	0.11618	6.6838
0.00075150	0.11605	6.6871
0.00075100	0.11590	6.6905
0.00075050	0.11588	6.6948
0.00075000	0.11579	6.6981
0.00074950	0.11563	6.7016
0.00074900	0.11555	6.7060
0.00074850	0.11547	6.7093
0.00074800	0.11543	6.7127
0.00074750	0.11535	6.7160
0.00074700	0.11518	6.7201
0.00074650	0.11510	6.7236
0.00074600	0.11508	6.7269
0.00074550	0.11492	6.7309
0.00074500	0.11484	6.7344
0.00074450	0.11476	6.7386
0.00074400	0.11471	6.7423
0.00074350	0.11454	6.7456
0.00074300	0.11449	6.7500
0.00074250	0.11444	6.7532
0.00074200	0.11430	6.7570
0.00074150	0.11416	6.7609
0.00074100	0.11413	6.7645
0.00074050	0.11407	6.7679
0.00074000	0.11397	6.7712
0.00073950	0.11389	6.7751
0.00073900	0.11374	6.7789
0.00073850	0.11362	6.7828
0.00073800	0.11360	6.7868
0.00073750	0.11349	6.7905
0.00073700	0.11334	6.7938
0.00073650	0.11333	6.7981
0.00073600	0.11326	6.8013
0.00073550	0.11314	6.8049
0.00073500	0.11300	6.8095
0.00073450	0.11298	6.8128
0.00073400	0.11280	6.8164
0.00073350	0.11276	6.8200
0.00073300	0.11266	6.8242
0.00073250	0.11256	6.8277
0.00073200	0.11249	6.8311
0.00073150	0.11241	6.8352
0.00073100	0.11229	6.8389
0.00073050	0.11226	6.8426
0.00073000	0.11208	6.8460
0.00072950	0.11204	6.8503
0.00072900	0.11197	6.8536
0.00072850	0.11181	6.8577
0.00072800	0.11180	6.8614
0.00072750	0.11166	6.8651
0.00072700	0.11157	6.8683
0.00072650	0.11150	6.8718
0.00072600	0.11145	6.8760
0.00072550	0.11128	6.8794
0.00072500	0.11118	6.8832
0.00072450	0.11113	6.8869
0.00072400	0.11109	6.8910
0.00072350	0.11096	6.8946
0.00072300	0.11082	6.8989
0.00072250	0.11075	6.9024
0.00072200	0.11068	6.9058
0.00072150	0.11064	6.9093
0.00072100	0.11055	6.9134
0.00072050	0.11039	6.9169
0.00072000	0.11034	6.9201
0.00071950	0.11026	6.9241
0.00071900	0.11010	6.9280
0.00071850	0.11006	6.9319
0.00071800	0.11001	6.9353
0.00071750	0.10993	6.9398
0.00071700	0.10976	6.9430
0.00071650	0.10969	6.9468
0.00071600	0.10964	6.9501
0.00071550	0.10957	6.9534
0.00071500	0.10942	6.9580
0.00071450	0.10930	6.9615
0.00071400	0.10926	6.9651
0.00071350	0.10922	6.9686
0.00071300	0.10907	6.9730
0.00071250	0.10899	6.9767
0.00071200	0.10892	6.9801
0.00071150	0.10884	6.9841
0.00071100	0.10869	6.9881
0.00071050	0.10868	6.9915
0.00071000	0.10858	6.9947
0.00070950	0.10842	6.9985
0.00070900	0.10841	7.0029
0.00070850	0.10832	7.0066
0.00070800	0.10824	7.0102
0.00070750	0.10808	7.0144
0.00070700	0.10808	7.0184
0.00070650	0.10793	7.0217
0.00070600	0.10783	7.0256
0.00070550	0.10781	7.0291
0.00070500	0.10772	7.0326
0.00070450	0.10756	7.0368
0.00070400	0.10746	7.0406
0.00070350	0.10744	7.0439
0.00070300	0.10737	7.0474
0.00070250	0.10729	7.0518
0.00070200	0.10719	7.0555
0.00070150	0.10703	7.0590
0.00070100	0.10694	7.0627
0.00070050	0.10692	7.0671
0.00070000	0.10684	7.0708
0.00069950	0.10673	7.0745
0.00069900	0.10658	7.0779
0.00069850	0.10652	7.0812
0.00069800	0.10642	7.0852
0.00069750	0.10638	7.0893
0.00069700	0.10633	7.0929
0.00069650	0.10617	7.0962
0.00069600	0.10606	7.1001
0.00069550	0.10601	7.1045
0.00069500	0.10596	7.1081
0.00069450	0.10583	7.1121
0.00069400	0.10571	7.1155
0.00069350	0.10564	7.1189
0.00069300	0.10558	7.1231
0.00069250	0.10554	7.1272
0.00069200	0.10544	7.1307
0.00069150	0.10531	7.1342
0.00069100	0.10520	7.1380
0.00069050	0.10517	7.1417
0.00069000	0.10509	7.1459
0.00068950	0.10495	7.1492
0.00068900	0.10488	7.1526
0.00068850	0.10477	7.1571
0.00068800	0.10475	7.1611
0.00068750	0.10465	7.1645
0.00068700	0.10452	7.1679
0.00068650	0.10451	7.1716
0.00068600	0.10435	7.1761
0.00068550	0.10427	7.1798
0.00068500	0.10423	7.1832
0.00068450	0.10407	7.1867
0.00068400	0.10407	7.1903
0.00068350	0.10392	7.1942
0.00068300	0.10384	7.1987
0.00068250	0.10378	7.2021
0.00068200	0.10371	7.2056
0.00068150	0.10357	7.2093
0.00068100	0.10356	7.2131
0.00068050	0.10338	7.2166
0.00068000	0.10336	7.2211
0.00067950	0.10326	7.2248
0.00067900	0.10315	7.2286
0.00067850	0.10309	7.2322
0.00067800	0.10303	7.2356
0.00067750	0.10289	7.2391
0.00067700	0.10288	7.2438
0.00067650	0.10275	7.2476
0.00067600	0.10265	7.2511
0.00067550	0.10261	7.2547
0.00067500	0.10245	7.2582
0.00067450	0.10244	7.2625
0.00067400	0.10232	7.2665
0.00067350	0.10225	7.2702
0.00067300	0.10212	7.2737
0.00067250	0.10212	7.2773
0.00067200	0.10196	7.2809
0.00067150	0.10187	7.2843
0.00067100	0.10185	7.2890
0.00067050	0.10171	7.2926
0.00067000	0.10162	7.2960
0.00066950	0.10160	7.2999
0.00066900	0.10153	7.3037
0.00066850	0.10137	7.3072
0.00066800	0.10132	7.3116
0.00066750	0.10127	7.3152
0.00066700	0.10110	7.3187
0.00066650	0.10107	7.3223
0.00066600	0.10101	7.3258
0.00066550	0.10087	7.3294
0.00066500	0.10077	7.3340
0.00066450	0.10069	7.3379
0.00066400	0.10063	7.3410
0.00066350	0.10060	7.3442
0.00066300	0.10049	7.3489
0.00066250	0.10034	7.3525
0.00066200	0.10030	7.3560
0.00066150	0.10025	7.3596
0.00066100	0.10010	7.3637
0.00066050	0.10003	7.3674
0.00066000	0.099950	7.3715
0.00065950	0.099928	7.3754
0.00065900	0.099805	7.3793
0.00065850	0.099680	7.3827
0.00065800	0.099643	7.3858
0.00065750	0.099574	7.3893
0.00065700	0.099420	7.3936
0.00065650	0.099388	7.3974
0.00065600	0.099322	7.4014
0.00065550	0.099166	7.4056
0.00065500	0.099160	7.4092
0.00065450	0.099063	7.4129
0.00065400	0.099009	7.4165
0.00065350	0.098850	7.4202
0.00065300	0.098786	7.4238
0.00065250	0.098756	7.4285
0.00065200	0.098644	7.4322
0.00065150	0.098501	7.4354
0.00065100	0.098454	7.4391
0.00065050	0.098415	7.4432
0.00065000	0.098340	7.4469
0.00064950	0.098195	7.4506
0.00064900	0.098102	7.4543
0.00064850	0.098092	7.4581
0.00064800	0.097956	7.4617
0.00064750	0.097868	7.4663
0.00064700	0.097840	7.4700
0.00064650	0.097727	7.4736
0.00064600	0.097589	7.4773
0.00064550	0.097573	7.4810
0.00064500	0.097512	7.4846
0.00064450	0.097377	7.4885
0.00064400	0.097313	7.4922
0.00064350	0.097191	7.4957
0.00064300	0.097166	7.4997
0.00064250	0.097103	7.5027
0.00064200	0.096949	7.5064
0.00064150	0.096879	7.5102
0.00064100	0.096846	7.5148
0.00064050	0.096756	7.5186
0.00064000	0.096621	7.5223
0.00063950	0.096566	7.5261
0.00063900	0.096453	7.5298
0.00063850	0.096421	7.5335
0.00063800	0.096364	7.5373
0.00063750	0.096208	7.5404
0.00063700	0.096121	7.5440
0.00063650	0.096108	7.5478
0.00063600	0.095999	7.5515
0.00063550	0.095868	7.5554
0.00063500	0.095798	7.5592
0.00063450	0.095743	7.5638
0.00063400	0.095716	7.5676
0.00063350	0.095575	7.5707
0.00063300	0.095490	7.5744
0.00063250	0.095465	7.5781
0.00063200	0.095344	7.5820
0.00063150	0.095220	7.5858
0.00063100	0.095164	7.5896
0.00063050	0.095138	7.5934
0.00063000	0.095068	7.5971
0.00062950	0.094919	7.6002
0.00062900	0.094852	7.6040
0.00062850	0.094813	7.6077
0.00062800	0.094665	7.6115
0.00062750	0.094602	7.6154
0.00062700	0.094545	7.6192
0.00062650	0.094411	7.6240
0.00062600	0.094358	7.6279
0.00062550	0.094332	7.6309
0.00062500	0.094170	7.6346
0.00062450	0.094141	7.6389
0.00062400	0.094072	7.6424
0.00062350	0.093925	7.6462
0.00062300	0.093918	7.6501
0.00062250	0.093851	7.6539
0.00062200	0.093709	7.6579
0.00062150	0.093635	7.6618
0.00062100	0.093603	7.6656
0.00062050	0.093440	7.6691
0.00062000	0.093410	7.6727
0.00061950	0.093338	7.6765
0.00061900	0.093201	7.6804
0.00061850	0.093181	7.6837
0.00061800	0.093097	7.6876
0.00061750	0.093024	7.6911
0.00061700	0.092882	7.6950
0.00061650	0.092864	7.6998
0.00061600	0.092759	7.7038
0.00061550	0.092639	7.7077
0.00061500	0.092636	7.7104
0.00061450	0.092505	7.7146
0.00061400	0.092417	7.7185
0.00061350	0.092401	7.7225
0.00061300	0.092333	7.7264
0.00061250	0.092169	7.7299
0.00061200	0.092113	7.7336
0.00061150	0.092082	7.7376
0.00061100	0.091930	7.7414
0.00061050	0.091861	7.7454
0.00061000	0.091827	7.7493
0.00060950	0.091744	7.7529
0.00060900	0.091604	7.7564
0.00060850	0.091541	7.7602
0.00060800	0.091467	7.7641
0.00060750	0.091448	7.7681
0.00060700	0.091322	7.7713
0.00060650	0.091214	7.7752
0.00060600	0.091187	7.7789
0.00060550	0.091126	7.7822
0.00060500	0.091018	7.7861
0.00060450	0.090888	7.7901
0.00060400	0.090823	7.7938
0.00060350	0.090771	7.7976
0.00060300	0.090735	7.8013
0.00060250	0.090622	7.8052
0.00060200	0.090491	7.8089
0.00060150	0.090464	7.8122
0.00060100	0.090412	7.8163
0.00060050	0.090291	7.8203
0.00060000	0.090174	7.8241
0.00059950	0.090134	7.8274
0.00059900	0.090104	7.8314
0.00059850	0.089966	7.8352
0.00059800	0.089891	7.8388
0.00059750	0.089857	7.8424
0.00059700	0.089714	7.8462
0.00059650	0.089679	7.8497
0.00059600	0.089589	7.8538
0.00059550	0.089463	7.8578
0.00059500	0.089454	7.8616
0.00059450	0.089379	7.8649
0.00059400	0.089313	7.8688
0.00059350	0.089160	7.8722
0.00059300	0.089140	7.8762
0.00059250	0.089077	7.8802
0.00059200	0.088950	7.8839
0.00059150	0.088853	7.8874
0.00059100	0.088842	7.8916
0.00059050	0.088682	7.8951
0.00059000	0.088679	7.8990
0.00058950	0.088582	7.9032
0.00058900	0.088525	7.9065
0.00058850	0.088389	7.9103
0.00058800	0.088305	7.9142
0.00058750	0.088268	7.9180
0.00058700	0.088218	7.9219
0.00058650	0.088094	7.9260
0.00058600	0.087981	7.9292
0.00058550	0.087949	7.9333
0.00058500	0.087907	7.9371
0.00058450	0.087842	7.9407
0.00058400	0.087720	7.9447
0.00058350	0.087599	7.9473
0.00058300	0.087575	7.9523
0.00058250	0.087506	7.9565
0.00058200	0.087373	7.9585
0.00058150	0.087300	7.9640
0.00058100	0.087286	7.9669
0.00058050	0.087140	7.9703
0.00058000	0.087091	7.9737
0.00057950	0.087031	7.9776
0.00057900	0.086901	7.9814
0.00057850	0.086832	7.9851
0.00057800	0.086814	7.9893
0.00057750	0.086726	7.9928
0.00057700	0.086591	7.9966
0.00057650	0.086581	8.0006
0.00057600	0.086471	8.0043
0.00057550	0.086357	8.0085
0.00057500	0.086356	8.0116
0.00057450	0.086293	8.0158
0.00057400	0.086148	8.0194
0.00057350	0.086084	8.0235
0.00057300	0.086048	8.0261
0.00057250	0.085899	8.0299
0.00057200	0.085869	8.0338
0.00057150	0.085807	8.0374
0.00057100	0.085681	8.0417
0.00057050	0.085614	8.0452
0.00057000	0.085569	8.0492
0.00056950	0.085518	8.0529
0.00056900	0.085374	8.0567
0.00056850	0.085330	8.0605
0.00056800	0.085274	8.0643
0.00056750	0.085131	8.0683
0.00056700	0.085124	8.0718
0.00056650	0.085032	8.0757
0.00056600	0.084901	8.0795
0.00056550	0.084858	8.0833
0.00056500	0.084793	8.0859
0.00056450	0.084748	8.0905
0.00056400	0.084599	8.0935
0.00056350	0.084589	8.0974
0.00056300	0.084491	8.1011
0.00056250	0.084367	8.1055
0.00056200	0.084339	8.1087
0.00056150	0.084268	8.1130
0.00056100	0.084146	8.1164
0.00056050	0.084083	8.1205
0.00056000	0.084070	8.1239
0.00055950	0.083972	8.1271
0.00055900	0.083853	8.1317
0.00055850	0.083837	8.1347
0.00055800	0.083704	8.1382
0.00055750	0.083614	8.1426
0.00055700	0.083608	8.1462
0.00055650	0.083476	8.1503
0.00055600	0.083398	8.1536
0.00055550	0.083383	8.1580
0.00055500	0.083317	8.1614
0.00055450	0.083178	8.1656
0.00055400	0.083122	8.1692
0.00055350	0.083075	8.1735
0.00055300	0.082933	8.1771
0.00055250	0.082885	8.1811
0.00055200	0.082848	8.1836
0.00055150	0.082705	8.1889
0.00055100	0.082682	8.1916
0.00055050	0.082613	8.1956
0.00055000	0.082479	8.1989
0.00054950	0.082474	8.2029
0.00054900	0.082386	8.2067
0.00054850	0.082252	8.2107
0.00054800	0.082183	8.2144
0.00054750	0.082171	8.2181
0.00054700	0.082051	8.2223
0.00054650	0.081950	8.2245
0.00054600	0.081937	8.2288
0.00054550	0.081851	8.2322
0.00054500	0.081725	8.2365
0.00054450	0.081707	8.2402
0.00054400	0.081631	8.2438
0.00054350	0.081570	8.2480
0.00054300	0.081432	8.2523
0.00054250	0.081404	8.2559
0.00054200	0.081328	8.2585
0.00054150	0.081205	8.2638
0.00054100	0.081201	8.2661
0.00054050	0.081101	8.2698
0.00054000	0.080989	8.2740
0.00053950	0.080982	8.2773
0.00053900	0.080855	8.2818
0.00053850	0.080805	8.2854
0.00053800	0.080691	8.2889
0.00053750	0.080682	8.2932
0.00053700	0.080568	8.2954
0.00053650	0.080467	8.2998
0.00053600	0.080453	8.3035
0.00053550	0.080357	8.3075
0.00053500	0.080237	8.3113
0.00053450	0.080228	8.3149
0.00053400	0.080139	8.3194
0.00053350	0.080013	8.3227
0.00053300	0.079950	8.3266
0.00053250	0.079936	8.3297
0.00053200	0.079848	8.3334
0.00053150	0.079718	8.3377
0.00053100	0.079700	8.3412
0.00053050	0.079632	8.3451
0.00053000	0.079497	8.3492
0.00052950	0.079486	8.3527
0.00052900	0.079426	8.3563
0.00052850	0.079305	8.3595
0.00052800	0.079220	8.3630
0.00052750	0.079204	8.3671
0.00052700	0.079068	8.3711
0.00052650	0.079011	8.3746
0.00052600	0.078982	8.3778
0.00052550	0.078846	8.3825
0.00052500	0.078786	8.3849
0.00052450	0.078727	8.3888
0.00052400	0.078686	8.3931
0.00052350	0.078540	8.3965
0.00052300	0.078526	8.4007
0.00052250	0.078435	8.4047
0.00052200	0.078316	8.4070
0.00052150	0.078297	8.4116
0.00052100	0.078226	8.4151
0.00052050	0.078100	8.4187
0.00052000	0.078049	8.4224
0.00051950	0.077966	8.4267
0.00051900	0.077945	8.4304
0.00051850	0.077847	8.4344
0.00051800	0.077731	8.4374
0.00051750	0.077703	8.4408
0.00051700	0.077656	8.4452
0.00051650	0.077513	8.4493
0.00051600	0.077468	8.4527
0.00051550	0.077441	8.4565
0.00051500	0.077339	8.4607
0.00051450	0.077217	8.4636
0.00051400	0.077159	8.4670
0.00051350	0.077106	8.4715
0.00051300	0.077078	8.4755
0.00051250	0.076935	8.4790
0.00051200	0.076917	8.4814
0.00051150	0.076837	8.4865
0.00051100	0.076712	8.4899
0.00051050	0.076677	8.4934
0.00051000	0.076637	8.4972
0.00050950	0.076518	8.5019
0.00050900	0.076492	8.5054
0.00050850	0.076367	8.5079
0.00050800	0.076350	8.5118
0.00050750	0.076253	8.5162
0.00050700	0.076130	8.5198
0.00050650	0.076096	8.5236
0.00050600	0.076059	8.5264
0.00050550	0.075924	8.5304
0.00050500	0.075859	8.5344
0.00050450	0.075816	8.5381
0.00050400	0.075765	8.5418
0.00050350	0.075632	8.5463
0.00050300	0.075579	8.5503
0.00050250	0.075555	8.5528
0.00050200	0.075444	8.5567
0.00050150	0.075342	8.5611
0.00050100	0.075331	8.5650
0.00050050	0.075265	8.5685
0.00050000	0.075173	8.5714
0.00049950	0.075057	8.5755
0.00049900	0.075007	8.5795
0.00049850	0.074967	8.5831
0.00049800	0.074842	8.5869
0.00049750	0.074782	8.5894
0.00049700	0.074763	8.5935
0.00049650	0.074702	8.5978
0.00049600	0.074582	8.6016
0.00049550	0.074485	8.6056
0.00049500	0.074474	8.6102
0.00049450	0.074375	8.6140
0.00049400	0.074262	8.6165
0.00049350	0.074257	8.6201
0.00049300	0.074141	8.6239
0.00049250	0.074080	8.6270
0.00049200	0.073993	8.6320
0.00049150	0.073981	8.6349
0.00049100	0.073855	8.6386
0.00049050	0.073789	8.6422
0.00049000	0.073755	8.6463
0.00048950	0.073627	8.6510
0.00048900	0.073562	8.6536
0.00048850	0.073507	8.6571
0.00048800	0.073483	8.6609
0.00048750	0.073374	8.6653
0.00048700	0.073265	8.6695
0.00048650	0.073227	8.6721
0.00048600	0.073190	8.6759
0.00048550	0.073068	8.6796
0.00048500	0.072991	8.6835
0.00048450	0.072927	8.6865
0.00048400	0.072899	8.6908
0.00048350	0.072837	8.6946
0.00048300	0.072698	8.6984
0.00048250	0.072656	8.7022
0.00048200	0.072621	8.7064
0.00048150	0.072493	8.7111
0.00048100	0.072425	8.7136
0.00048050	0.072408	8.7171
0.00048000	0.072343	8.7210
0.00047950	0.072214	8.7260
0.00047900	0.072177	8.7298
0.00047850	0.072123	8.7322
0.00047800	0.071987	8.7362
0.00047750	0.071963	8.7398
0.00047700	0.071894	8.7442
0.00047650	0.071774	8.7485
0.00047600	0.071765	8.7514
0.00047550	0.071702	8.7550
0.00047500	0.071624	8.7589
0.00047450	0.071496	8.7627
0.00047400	0.071446	8.7666
0.00047350	0.071423	8.7703
0.00047300	0.071300	8.7741
0.00047250	0.071219	8.7779
0.00047200	0.071212	8.7819
0.00047150	0.071154	8.7845
0.00047100	0.071020	8.7886
0.00047050	0.070959	8.7930
0.00047000	0.070921	8.7972
0.00046950	0.070790	8.8010
0.00046900	0.070733	8.8036
0.00046850	0.070709	8.8076
0.00046800	0.070630	8.8113
0.00046750	0.070511	8.8158
0.00046700	0.070454	8.8203
0.00046650	0.070430	8.8230
0.00046600	0.070367	8.8267
0.00046550	0.070240	8.8307
0.00046500	0.070177	8.8345
0.00046450	0.070160	8.8378
0.00046400	0.070055	8.8428
0.00046350	0.069950	8.8462
0.00046300	0.069935	8.8499
0.00046250	0.069879	8.8540
0.00046200	0.069791	8.8565
0.00046150	0.069678	8.8604
0.00046100	0.069648	8.8644
0.00046050	0.069600	8.8684
0.00046000	0.069472	8.8721
0.00045950	0.069420	8.8766
0.00045900	0.069395	8.8800
0.00045850	0.069260	8.8839
0.00045800	0.069239	8.8879
0.00045750	0.069187	8.8905
0.00045700	0.069092	8.8943
0.00045650	0.069009	8.8983
0.00045600	0.068967	8.9028
0.00045550	0.068838	8.9072
0.00045500	0.068829	8.9114
0.00045450	0.068725	8.9139
0.00045400	0.068647	8.9178
0.00045350	0.068604	8.9219
0.00045300	0.068563	8.9245
0.00045250	0.068429	8.9283
0.00045200	0.068428	8.9325
0.00045150	0.068296	8.9371
0.00045100	0.068251	8.9415
0.00045050	0.068213	8.9456
0.00045000	0.068079	8.9484
0.00044950	0.068073	8.9521
0.00044900	0.067976	8.9562
0.00044850	0.067906	8.9590
0.00044800	0.067829	8.9627
0.00044750	0.067794	8.9672
0.00044700	0.067670	8.9716
0.00044650	0.067666	8.9747
0.00044600	0.067530	8.9802
0.00044550	0.067513	8.9827
0.00044500	0.067445	8.9867
0.00044450	0.067320	8.9908
0.00044400	0.067306	8.9935
0.00044350	0.067261	8.9973
0.00044300	0.067148	9.0017
0.00044250	0.067073	9.0055
0.00044200	0.067048	9.0083
0.00044150	0.066909	9.0126
0.00044100	0.066904	9.0167
0.00044050	0.066806	9.0208
0.00044000	0.066712	9.0254
0.00043950	0.066705	9.0282
0.00043900	0.066645	9.0322
0.00043850	0.066538	9.0362
0.00043800	0.066438	9.0401
0.00043750	0.066420	9.0429
0.00043700	0.066353	9.0469
0.00043650	0.066227	9.0509
0.00043600	0.066197	9.0551
0.00043550	0.066142	9.0578
0.00043500	0.066029	9.0617
0.00043450	0.065970	9.0661
0.00043400	0.065955	9.0703
0.00043350	0.065898	9.0731
0.00043300	0.065765	9.0773
0.00043250	0.065724	9.0818
0.00043200	0.065690	9.0861
0.00043150	0.065553	9.0903
0.00043100	0.065532	9.0931
0.00043050	0.065462	9.0970
0.00043000	0.065344	9.1013
0.00042950	0.065335	9.1054
0.00042900	0.065263	9.1080
0.00042850	0.065213	9.1123
0.00042800	0.065086	9.1154
0.00042750	0.065037	9.1206
0.00042700	0.065005	9.1235
0.00042650	0.064872	9.1276
0.00042600	0.064842	9.1318
0.00042550	0.064780	9.1346
0.00042500	0.064678	9.1386
0.00042450	0.064642	9.1430
0.00042400	0.064595	9.1471
0.00042350	0.064473	9.1498
0.00042300	0.064450	9.1540
0.00042250	0.064397	9.1582
0.00042200	0.064267	9.1624
0.00042150	0.064223	9.1652
0.00042100	0.064197	9.1693
0.00042050	0.064139	9.1736
0.00042000	0.064036	9.1776
0.00041950	0.063933	9.1805
0.00041900	0.063915	9.1849
0.00041850	0.063836	9.1889
0.00041800	0.063729	9.1935
0.00041750	0.063725	9.1962
0.00041700	0.063612	9.2003
0.00041650	0.063545	9.2051
0.00041600	0.063521	9.2073
0.00041550	0.063392	9.2115
0.00041500	0.063337	9.2158
0.00041450	0.063318	9.2200
0.00041400	0.063238	9.2228
0.00041350	0.063126	9.2271
0.00041300	0.063125	9.2312
0.00041250	0.063020	9.2357
0.00041200	0.062938	9.2385
0.00041150	0.062874	9.2426
0.00041100	0.062865	9.2471
0.00041050	0.062731	9.2517
0.00041000	0.062720	9.2552
0.00040950	0.062625	9.2596
0.00040900	0.062535	9.2635
0.00040850	0.062526	9.2677
0.00040800	0.062392	9.2704
0.00040750	0.062381	9.2743
0.00040700	0.062287	9.2792
0.00040650	0.062214	9.2826
0.00040600	0.062161	9.2859
0.00040550	0.062121	9.2899
0.00040500	0.061997	9.2945
0.00040450	0.061997	9.2978
0.00040400	0.061873	9.3018
0.00040350	0.061844	9.3056
0.00040300	0.061778	9.3101
0.00040250	0.061659	9.3134
0.00040200	0.061651	9.3171
0.00040150	0.061588	9.3215
0.00040100	0.061535	9.3256
0.00040050	0.061414	9.3285
0.00040000	0.061345	9.3330
0.00039950	0.061329	9.3372
0.00039900	0.061233	9.3417
0.00039850	0.061151	9.3445
0.00039800	0.061134	9.3487
0.00039750	0.060997	9.3535
0.00039700	0.060946	9.3573
0.00039650	0.060941	9.3603
0.00039600	0.060819	9.3649
0.00039550	0.060773	9.3690
0.00039500	0.060726	9.3720
0.00039450	0.060606	9.3765
0.00039400	0.060606	9.3808
0.00039350	0.060550	9.3852
0.00039300	0.060429	9.3881
0.00039250	0.060372	9.3923
0.00039200	0.060344	9.3970
0.00039150	0.060213	9.4011
0.00039100	0.060200	9.4041
0.00039050	0.060119	9.4087
0.00039000	0.060026	9.4132
0.00038950	0.060018	9.4174
0.00038900	0.059961	9.4204
0.00038850	0.059828	9.4246
0.00038800	0.059807	9.4292
0.00038750	0.059728	9.4322
0.00038700	0.059625	9.4366
0.00038650	0.059623	9.4410
0.00038600	0.059494	9.4453
0.00038550	0.059462	9.4481
0.00038500	0.059407	9.4528
0.00038450	0.059343	9.4570
0.00038400	0.059254	9.4616
0.00038350	0.059237	9.4646
0.00038300	0.059102	9.4689
0.00038250	0.059086	9.4734
0.00038200	0.059001	9.4777
0.00038150	0.058921	9.4807
0.00038100	0.058905	9.4853
0.00038050	0.058774	9.4896
0.00038000	0.058723	9.4944
0.00037950	0.058719	9.4973
0.00037900	0.058598	9.5017
0.00037850	0.058560	9.5063
0.00037800	0.058501	9.5094
0.00037750	0.058388	9.5137
0.00037700	0.058385	9.5184
0.00037650	0.058262	9.5227
0.00037600	0.058198	9.5257
0.00037550	0.058187	9.5303
0.00037500	0.058099	9.5348
0.00037450	0.058015	9.5394
0.00037400	0.057998	9.5425
0.00037350	0.057870	9.5469
0.00037300	0.057859	9.5515
0.00037250	0.057756	9.5559
0.00037200	0.057695	9.5590
0.00037150	0.057656	9.5635
0.00037100	0.057593	9.5678
0.00037050	0.057495	9.5726
0.00037000	0.057483	9.5756
0.00036950	0.057353	9.5801
0.00036900	0.057353	9.5848
0.00036850	0.057230	9.5878
0.00036800	0.057203	9.5921
0.00036750	0.057129	9.5969
0.00036700	0.057074	9.6008
0.00036650	0.056976	9.6033
0.00036600	0.056971	9.6086
0.00036550	0.056848	9.6134
0.00036500	0.056822	9.6168
0.00036450	0.056746	9.6206
0.00036400	0.056656	9.6247
0.00036350	0.056610	9.6283
0.00036300	0.056581	9.6340
0.00036250	0.056458	9.6369
0.00036200	0.056448	9.6412
0.00036150	0.056366	9.6443
0.00036100	0.056264	9.6490
0.00036050	0.056247	9.6534
0.00036000	0.056193	9.6583
0.00035950	0.056076	9.6613
0.00035900	0.056027	9.6658
0.00035850	0.056006	9.6706
0.00035800	0.055951	9.6750
0.00035750	0.055834	9.6781
0.00035700	0.055762	9.6830
0.00035650	0.055751	9.6875
0.00035600	0.055675	9.6923
0.00035550	0.055561	9.6955
0.00035500	0.055557	9.6999
0.00035450	0.055507	9.7047
0.00035400	0.055404	9.7079
0.00035350	0.055313	9.7124
0.00035300	0.055307	9.7172
0.00035250	0.055220	9.7217
0.00035200	0.055116	9.7248
0.00035150	0.055085	9.7296
0.00035100	0.055054	9.7342
0.00035050	0.054944	9.7390
0.00035000	0.054894	9.7420
0.00034950	0.054812	9.7463
0.00034900	0.054800	9.7513
0.00034850	0.054723	9.7551
0.00034800	0.054611	9.7587
0.00034750	0.054571	9.7628
0.00034700	0.054549	9.7656
0.00034650	0.054444	9.7704
0.00034600	0.054380	9.7750
0.00034550	0.054334	9.7798
0.00034500	0.054292	9.7830
0.00034450	0.054175	9.7876
0.00034400	0.054151	9.7924
0.00034350	0.054087	9.7971
0.00034300	0.053978	9.8002
0.00034250	0.053975	9.8051
0.00034200	0.053884	9.8098
0.00034150	0.053834	9.8147
0.00034100	0.053745	9.8178
0.00034050	0.053734	9.8225
0.00034000	0.053614	9.8275
0.00033950	0.053583	9.8305
0.00033900	0.053526	9.8351
0.00033850	0.053415	9.8399
0.00033800	0.053369	9.8424
0.00033750	0.053353	9.8469
0.00033700	0.053297	9.8513
0.00033650	0.053170	9.8561
0.00033600	0.053137	9.8593
0.00033550	0.053102	9.8643
0.00033500	0.052985	9.8691
0.00033450	0.052935	9.8724
0.00033400	0.052913	9.8771
0.00033350	0.052806	9.8821
0.00033300	0.052738	9.8868
0.00033250	0.052697	9.8902
0.00033200	0.052671	9.8951
0.00033150	0.052567	9.8999
0.00033100	0.052481	9.9044
0.00033050	0.052470	9.9077
0.00033000	0.052398	9.9123
0.00032950	0.052292	9.9157
0.00032900	0.052258	9.9203
0.00032850	0.052229	9.9246
0.00032800	0.052125	9.9294
0.00032750	0.052069	9.9326
0.00032700	0.052018	9.9377
0.00032650	0.051987	9.9426
0.00032600	0.051874	9.9476
0.00032550	0.051812	9.9504
0.00032500	0.051798	9.9551
0.00032450	0.051675	9.9588
0.00032400	0.051655	9.9630
0.00032350	0.051590	9.9677
0.00032300	0.051487	9.9725
0.00032250	0.051486	9.9757
0.00032200	0.051433	9.9808
0.00032150	0.051323	9.9856
0.00032100	0.051297	9.9907
0.00032050	0.051235	9.9941
0.00032000	0.051127	9.9987
0.00031950	0.051061	10.003
0.00031900	0.051053	10.006
0.00031850	0.050963	10.011
0.00031800	0.050868	10.016
0.00031750	0.050823	10.019
0.00031700	0.050813	10.024
0.00031650	0.050710	10.029
0.00031600	0.050627	10.034
0.00031550	0.050608	10.038
0.00031500	0.050555	10.043
0.00031450	0.050441	10.047
0.00031400	0.050410	10.050
0.00031350	0.050370	10.054
0.00031300	0.050317	10.059
0.00031250	0.050200	10.063
0.00031200	0.050189	10.068
0.00031150	0.050125	10.073
0.00031100	0.050011	10.078
0.00031050	0.049992	10.081
0.00031000	0.049936	10.086
0.00030950	0.049826	10.089
0.00030900	0.049802	10.093
0.00030850	0.049759	10.098
0.00030800	0.049708	10.103
0.00030750	0.049598	10.107
0.00030700	0.049539	10.112
0.00030650	0.049525	10.117
0.00030600	0.049417	10.121
0.00030550	0.049346	10.125
0.00030500	0.049330	10.130
0.00030450	0.049261	10.133
0.00030400	0.049159	10.137
0.00030350	0.049103	10.143
0.00030300	0.049093	10.147
0.00030250	0.049032	10.151
0.00030200	0.048963	10.155
0.00030150	0.048856	10.160
0.00030100	0.048812	10.163
0.00030050	0.048794	10.168
0.00030000	0.048684	10.173
0.00029950	0.048613	10.177
0.00029900	0.048564	10.182
0.00029850	0.048544	10.186
0.00029800	0.048484	10.190
0.00029750	0.048373	10.194
0.00029700	0.048333	10.199
0.00029650	0.048310	10.205
0.00029600	0.048215	10.208
0.00029550	0.048126	10.213
0.00029500	0.048095	10.217
0.00029450	0.048065	10.220
0.00029400	0.048014	10.225
0.00029350	0.047914	10.230
0.00029300	0.047831	10.234
0.00029250	0.047814	10.239
0.00029200	0.047754	10.244
0.00029150	0.047644	10.246
0.00029100	0.047626	10.251
0.00029050	0.047583	10.257
0.00029000	0.047471	10.260
0.00028950	0.047413	10.265
0.00028900	0.047359	10.268
0.00028850	0.047344	10.272
0.00028800	0.047259	10.278
0.00028750	0.047165	10.283
0.00028700	0.047149	10.286
0.00028650	0.047100	10.290
0.00028600	0.046991	10.295
0.00028550	0.046949	10.299
0.00028500	0.046923	10.304
0.00028450	0.046813	10.309
0.00028400	0.046765	10.312
0.00028350	0.046699	10.316
0.00028300	0.046688	10.321
0.00028250	0.046569	10.325
0.00028200	0.046558	10.329
0.00028150	0.046481	10.333
0.00028100	0.046391	10.337
0.00028050	0.046384	10.343
0.00028000	0.046276	10.348
0.00027950	0.046230	10.350
0.00027900	0.046193	10.355
0.00027850	0.046120	10.359
0.00027800	0.046052	10.363
0.00027750	0.046032	10.367
0.00027700	0.045933	10.371
0.00027650	0.045853	10.376
0.00027600	0.045846	10.381
0.00027550	0.045781	10.383
0.00027500	0.045739	10.389
0.00027450	0.045624	10.394
0.00027400	0.045570	10.396
0.00027350	0.045556	10.401
0.00027300	0.045470	10.405
0.00027250	0.045379	10.409
0.00027200	0.045375	10.414
0.00027150	0.045296	10.417
0.00027100	0.045199	10.421
0.00027050	0.045145	10.424
0.00027000	0.045113	10.430
0.00026950	0.045085	10.434
0.00026900	0.044985	10.437
0.00026850	0.044907	10.442
0.00026800	0.044896	10.445
0.00026750	0.044831	10.449
0.00026700	0.044727	10.453
0.00026650	0.044710	10.457
0.00026600	0.044659	10.462
0.00026550	0.044545	10.467
0.00026500	0.044495	10.470
0.00026450	0.044471	10.475
0.00026400	0.044434	10.477
0.00026350	0.044331	10.482
0.00026300	0.044263	10.487
0.00026250	0.044249	10.489
0.00026200	0.044183	10.495
0.00026150	0.044082	10.497
0.00026100	0.044040	10.502
0.00026050	0.044020	10.504
0.00026000	0.043968	10.509
0.00025950	0.043876	10.511
0.00025900	0.043788	10.517
0.00025850	0.043768	10.521
0.00025800	0.043717	10.524
0.00025750	0.043617	10.529
0.00025700	0.043562	10.531
0.00025650	0.043552	10.535
0.00025600	0.043442	10.538
0.00025550	0.043384	10.543
0.00025500	0.043368	10.546
0.00025450	0.043283	10.550
0.00025400	0.043227	10.555
0.00025350	0.043194	10.557
0.00025300	0.043087	10.562
0.00025250	0.043055	10.564
0.00025200	0.043026	10.570
0.00025150	0.042978	10.572
0.00025100	0.042872	10.577
0.00025050	0.042800	10.579
0.00025000	0.042797	10.583
0.00024950	0.042705	10.586
0.00024900	0.042618	10.590
0.00024850	0.042595	10.592
0.00024800	0.042556	10.597
0.00024750	0.042455	10.599
0.00024700	0.042392	10.603
0.00024650	0.042377	10.607
0.00024600	0.042331	10.610
0.00024550	0.042231	10.614
0.00024500	0.042179	10.618
0.00024450	0.042150	10.620
0.00024400	0.042036	10.625
0.00024350	0.042009	10.627
0.00024300	0.041975	10.631
0.00024250	0.041863	10.632
0.00024200	0.041843	10.638
0.00024150	0.041786	10.640
0.00024100	0.041722	10.642
0.00024050	0.041645	10.646
0.00024000	0.041633	10.651
0.00023950	0.041533	10.653
0.00023900	0.041471	10.655
0.00023850	0.041458	10.659
0.00023800	0.041347	10.661
0.00023750	0.041313	10.662
0.00023700	0.041278	10.667
0.00023650	0.041231	10.672
0.00023600	0.041116	10.674
0.00023550	0.041101	10.676
0.00023500	0.041042	10.679
0.00023450	0.040935	10.681
0.00023400	0.040918	10.683
0.00023350	0.040868	10.687
0.00023300	0.040763	10.689
0.00023250	0.040713	10.691
0.00023200	0.040708	10.696
0.00023150	0.040624	10.700
0.00023100	0.040539	10.701
0.00023050	0.040533	10.704
0.00023000	0.040421	10.706
0.00022950	0.040405	10.707
0.00022900	0.040341	10.710
0.00022850	0.040245	10.712
0.00022800	0.040194	10.715
0.00022750	0.040190	10.717
0.00022700	0.040096	10.721
0.00022650	0.040034	10.722
0.00022600	0.040014	10.724
0.00022550	0.039899	10.728
0.00022500	0.039885	10.730
0.00022450	0.039832	10.732
0.00022400	0.039777	10.732
0.00022350	0.039677	10.736
0.00022300	0.039668	10.738
0.00022250	0.039588	10.740
0.00022200	0.039503	10.743
0.00022150	0.039497	10.745
0.00022100	0.039389	10.745
0.00022050	0.039353	10.749
0.00022000	0.039321	10.751
0.00021950	0.039210	10.753
0.00021900	0.039160	10.753
0.00021850	0.039151	10.757
0.00021800	0.039078	10.757
0.00021750	0.038988	10.759
0.00021700	0.038980	10.761
0.00021650	0.038884	10.761
0.00021600	0.038823	10.764
0.00021550	0.038810	10.765
0.00021500	0.038707	10.766
0.00021450	0.038649	10.768
0.00021400	0.038622	10.768
0.00021350	0.038570	10.768
0.00021300	0.038470	10.772
0.00021250	0.038432	10.772
0.00021200	0.038408	10.774
0.00021150	0.038319	10.774
0.00021100	0.038237	10.778
0.00021050	0.038187	10.778
0.00021000	0.038159	10.780
0.00020950	0.038123	10.780
0.00020900	0.038018	10.780
0.00020850	0.037972	10.780
0.00020800	0.037954	10.782
0.00020750	0.037869	10.782
0.00020700	0.037777	10.782
0.00020650	0.037746	10.786
0.00020600	0.037722	10.786
0.00020550	0.037674	10.786
0.00020500	0.037567	10.786
0.00020450	0.037507	10.786
0.00020400	0.037494	10.786
0.00020350	0.037420	10.787
0.00020300	0.037323	10.787
0.00020250	0.037318	10.787
0.00020200	0.037230	10.787
0.00020150	0.037150	10.788
0.00020100	0.037134	10.787
0.00020050	0.037081	10.787
0.00020000	0.037032	10.787
0.00019950	0.036924	10.787
0.00019900	0.036913	10.786
0.00019850	0.036812	10.786
0.00019800	0.036787	10.786
0.00019750	0.036749	10.786
0.00019700	0.036649	10.786
0.00019650	0.036585	10.786
0.00019600	0.036572	10.782
0.00019550	0.036511	10.782
0.00019500	0.036465	10.782
0.00019450	0.036361	10.780
0.00019400	0.036313	10.780
0.00019350	0.036296	10.780
0.00019300	0.036223	10.778
0.00019250	0.036120	10.778
0.00019200	0.036097	10.774
0.00019150	0.036063	10.774
0.00019100	0.035962	10.772
0.00019050	0.035903	10.772
0.00019000	0.035857	10.768
0.00018950	0.035842	10.768
0.00018900	0.035754	10.766
0.00018850	0.035673	10.764
0.00018800	0.035662	10.764
0.00018750	0.035582	10.761
0.00018700	0.035491	10.759
0.00018650	0.035477	10.757
0.00018600	0.035421	10.757
0.00018550	0.035356	10.753
0.00018500	0.035269	10.751
0.00018450	0.035256	10.749
0.00018400	0.035191	10.745
0.00018350	0.035091	10.744
0.00018300	0.035064	10.740
0.00018250	0.035030	10.738
0.00018200	0.034934	10.736
0.00018150	0.034876	10.732
0.00018100	0.034826	10.730
0.00018050	0.034811	10.726
0.00018000	0.034727	10.722
0.00017950	0.034633	10.721
0.00017900	0.034604	10.717
0.00017850	0.034575	10.713
0.00017800	0.034487	10.709
0.00017750	0.034398	10.707
0.00017700	0.034376	10.702
0.00017650	0.034341	10.700
0.00017600	0.034238	10.694
0.00017550	0.034196	10.691
0.00017500	0.034162	10.687
0.00017450	0.034111	10.683
0.00017400	0.034005	10.679
0.00017350	0.033958	10.674
0.00017300	0.033936	10.671
0.00017250	0.033862	10.666
0.00017200	0.033764	10.661
0.00017150	0.033713	10.655
0.00017100	0.033696	10.651
0.00017050	0.033652	10.646
0.00017000	0.033545	10.640
0.00016950	0.033487	10.634
0.00016900	0.033477	10.631
0.00016850	0.033380	10.625
0.00016800	0.033306	10.619
0.00016750	0.033302	10.612
0.00016700	0.033250	10.607
0.00016650	0.033140	10.603
0.00016600	0.033097	10.598
0.00016550	0.033071	10.590
0.00016500	0.032973	10.585
0.00016450	0.032899	10.577
0.00016400	0.032891	10.572
0.00016350	0.032806	10.565
0.00016300	0.032723	10.557
0.00016250	0.032685	10.551
0.00016200	0.032664	10.544
0.00016150	0.032550	10.537
0.00016100	0.032520	10.530
0.00016050	0.032474	10.523
0.00016000	0.032366	10.515
0.00015950	0.032358	10.508
0.00015900	0.032293	10.499
0.00015850	0.032244	10.491
0.00015800	0.032135	10.484
0.00015750	0.032123	10.476
0.00015700	0.032048	10.468
0.00015650	0.031957	10.460
0.00015600	0.031954	10.450
0.00015550	0.031854	10.442
0.00015500	0.031788	10.434
0.00015450	0.031740	10.424
0.00015400	0.031668	10.416
0.00015350	0.031611	10.406
0.00015300	0.031562	10.397
0.00015250	0.031539	10.388
0.00015200	0.031459	10.377
0.00015150	0.031361	10.369
0.00015100	0.031331	10.358
0.00015050	0.031303	10.349
0.00015000	0.031202	10.338
0.00014950	0.031123	10.328
0.00014900	0.031103	10.318
0.00014850	0.031042	10.306
0.00014800	0.031000	10.296
0.00014750	0.030886	10.285
0.00014700	0.030857	10.274
0.00014650	0.030816	10.263
0.00014600	0.030703	10.251
0.00014550	0.030694	10.239
0.00014500	0.030596	10.228
0.00014450	0.030535	10.216
0.00014400	0.030505	10.205
0.00014350	0.030428	10.192
0.00014300	0.030363	10.178
0.00014250	0.030328	10.167
0.00014200	0.030215	10.154
0.00014150	0.030216	10.142
0.00014100	0.030107	10.129
0.00014050	0.030042	10.116
0.00014000	0.030033	10.103
0.00013950	0.029945	10.088
0.00013900	0.029864	10.074
0.00013850	0.029846	10.061
0.00013800	0.029727	10.046
0.00013750	0.029710	10.033
0.00013700	0.029631	10.018
0.00013650	0.029560	10.004
0.00013600	0.029525	9.9896
0.00013550	0.029474	9.9746
0.00013500	0.029364	9.9591
0.00013450	0.029330	9.9442
0.00013400	0.029282	9.9296
0.00013350	0.029167	9.9133
0.00013300	0.029155	9.8983
0.00013250	0.029109	9.8819
0.00013200	0.028998	9.8654
0.00013150	0.028931	9.8500
0.00013100	0.028921	9.8344
0.00013050	0.028819	9.8174
0.00013000	0.028740	9.8004
0.00012950	0.028731	9.7836
0.00012900	0.028672	9.7659
0.00012850	0.028581	9.7484
0.00012800	0.028486	9.7328
0.00012750	0.028477	9.7149
0.00012700	0.028357	9.6968
0.00012650	0.028336	9.6786
0.00012600	0.028283	9.6605
0.00012550	0.028162	9.6423
0.00012500	0.028103	9.6235
0.00012450	0.028052	9.6040
0.00012400	0.028021	9.5854
0.00012350	0.027958	9.5657
0.00012300	0.027840	9.5470
0.00012250	0.027782	9.5274
0.00012200	0.027767	9.5076
0.00012150	0.027712	9.4874
0.00012100	0.027611	9.4680
0.00012050	0.027511	9.4475
0.00012000	0.027466	9.4273
0.00011950	0.027436	9.4067
0.00011900	0.027358	9.3855
0.00011850	0.027243	9.3642
0.00011800	0.027238	9.3426
0.00011750	0.027176	9.3212
0.00011700	0.027073	9.2997
0.00011650	0.026998	9.2780
0.00011600	0.026982	9.2563
0.00011550	0.026862	9.2343
0.00011500	0.026803	9.2118
0.00011450	0.026777	9.1894
0.00011400	0.026657	9.1662
0.00011350	0.026595	9.1430
0.00011300	0.026556	9.1192
0.00011250	0.026496	9.0958
0.00011200	0.026377	9.0724
0.00011150	0.026370	9.0495
0.00011100	0.026253	9.0256
0.00011050	0.026188	9.0015
0.00011000	0.026168	8.9776
0.00010950	0.026032	8.9520
0.00010900	0.025993	8.9264
0.00010850	0.025943	8.9012
0.00010800	0.025840	8.8763
0.00010750	0.025760	8.8508
0.00010700	0.025747	8.8250
0.00010650	0.025660	8.7993
0.00010600	0.025542	8.7735
0.00010550	0.025483	8.7480
0.00010500	0.025468	8.7216
0.00010450	0.025330	8.6938
0.00010400	0.025289	8.6661
0.00010350	0.025181	8.6390
0.00010300	0.025157	8.6129
0.00010250	0.025078	8.5853
0.00010200	0.024969	8.5581
0.00010150	0.024956	8.5304
0.00010100	0.024848	8.5026
0.00010050	0.024759	8.4754
1.0000e-04	0.024654	8.4008
		
1.0000e-04	0.024655	8.3748
9.9800e-05	0.024651	8.3776
9.9600e-05	0.024595	8.3811
9.9400e-05	0.024639	8.3776
9.9200e-05	0.024568	8.3693
9.9000e-05	0.024505	8.3595
9.8800e-05	0.024484	8.3487
9.8600e-05	0.024466	8.3373
9.8400e-05	0.024493	8.3254
9.8200e-05	0.024424	8.3133
9.8000e-05	0.024356	8.3016
9.7800e-05	0.024357	8.2897
9.7600e-05	0.024374	8.2783
9.7400e-05	0.024292	8.2660
9.7200e-05	0.024254	8.2542
9.7000e-05	0.024280	8.2428
9.6800e-05	0.024178	8.2309
9.6600e-05	0.024180	8.2186
9.6400e-05	0.024148	8.2064
9.6200e-05	0.024162	8.1944
9.6000e-05	0.024059	8.1831
9.5800e-05	0.024064	8.1713
9.5600e-05	0.024061	8.1596
9.5400e-05	0.023965	8.1472
9.5200e-05	0.024003	8.1349
9.5000e-05	0.023956	8.1229
9.4800e-05	0.023878	8.1106
9.4600e-05	0.023921	8.0988
9.4400e-05	0.023890	8.0863
9.4200e-05	0.023785	8.0740
9.4000e-05	0.023832	8.0616
9.3800e-05	0.023721	8.0495
9.3600e-05	0.023751	8.0372
9.3400e-05	0.023708	8.0250
9.3200e-05	0.023631	8.0121
9.3000e-05	0.023677	7.9996
9.2800e-05	0.023577	7.9879
9.2600e-05	0.023569	7.9753
9.2400e-05	0.023579	7.9630
9.2200e-05	0.023525	7.9503
9.2000e-05	0.023448	7.9379
9.1800e-05	0.023489	7.9258
9.1600e-05	0.023402	7.9134
9.1400e-05	0.023371	7.9003
9.1200e-05	0.023387	7.8876
9.1000e-05	0.023283	7.8746
9.0800e-05	0.023328	7.8620
9.0600e-05	0.023304	7.8493
9.0400e-05	0.023214	7.8363
9.0200e-05	0.023194	7.8241
9.0000e-05	0.023201	7.8108
8.9800e-05	0.023093	7.7984
8.9600e-05	0.023125	7.7850
8.9400e-05	0.023074	7.7724
8.9200e-05	0.023011	7.7593
8.9000e-05	0.023049	7.7462
8.8800e-05	0.023014	7.7335
8.8600e-05	0.022907	7.7204
8.8400e-05	0.022922	7.7077
8.8200e-05	0.022907	7.6944
8.8000e-05	0.022805	7.6814
8.7800e-05	0.022845	7.6685
8.7600e-05	0.022802	7.6554
8.7400e-05	0.022710	7.6423
8.7200e-05	0.022701	7.6292
8.7000e-05	0.022668	7.6159
8.6800e-05	0.022697	7.6034
8.6600e-05	0.022619	7.5901
8.6400e-05	0.022545	7.5768
8.6200e-05	0.022553	7.5631
8.6000e-05	0.022564	7.5496
8.5800e-05	0.022467	7.5365
8.5600e-05	0.022439	7.5235
8.5400e-05	0.022464	7.5103
8.5200e-05	0.022354	7.4971
8.5000e-05	0.022318	7.4838
8.4800e-05	0.022344	7.4705
8.4600e-05	0.022334	7.4566
8.4400e-05	0.022235	7.4434
8.4200e-05	0.022182	7.4304
8.4000e-05	0.022185	7.4171
8.3800e-05	0.022201	7.4038
8.3600e-05	0.022111	7.3903
8.3400e-05	0.022086	7.3764
8.3200e-05	0.022024	7.3628
8.3000e-05	0.022045	7.3490
8.2800e-05	0.022027	7.3354
8.2600e-05	0.021919	7.3219
8.2400e-05	0.021895	7.3081
8.2200e-05	0.021919	7.2945
8.2000e-05	0.021890	7.2811
8.1800e-05	0.021793	7.2675
8.1600e-05	0.021743	7.2539
8.1400e-05	0.021763	7.2398
8.1200e-05	0.021762	7.2266
8.1000e-05	0.021731	7.2131
8.0800e-05	0.021671	7.1992
8.0600e-05	0.021574	7.1856
8.0400e-05	0.021550	7.1718
8.0200e-05	0.021585	7.1577
8.0000e-05	0.021526	7.1442
7.9800e-05	0.021434	7.1301
7.9600e-05	0.021463	7.1161
7.9400e-05	0.021438	7.1022
7.9200e-05	0.021383	7.0877
7.9000e-05	0.021292	7.0739
7.8800e-05	0.021293	7.0604
7.8600e-05	0.021313	7.0463
7.8400e-05	0.021217	7.0324
7.8200e-05	0.021151	7.0188
7.8000e-05	0.021173	7.0050
7.7800e-05	0.021171	6.9911
7.7600e-05	0.021087	6.9770
7.7400e-05	0.021069	6.9627
7.7200e-05	0.020974	6.9490
7.7000e-05	0.021003	6.9349
7.6800e-05	0.020980	6.9206
7.6600e-05	0.020866	6.9068
7.6400e-05	0.020921	6.8927
7.6200e-05	0.020817	6.8785
7.6000e-05	0.020793	6.8648
7.5800e-05	0.020813	6.8507
7.5600e-05	0.020716	6.8371
7.5400e-05	0.020660	6.8229
7.5200e-05	0.020672	6.8088
7.5000e-05	0.020639	6.7946
7.4800e-05	0.020542	6.7803
7.4600e-05	0.020591	6.7665
7.4400e-05	0.020480	6.7521
7.4200e-05	0.020463	6.7383
7.4000e-05	0.020486	6.7239
7.3800e-05	0.020377	6.7094
7.3600e-05	0.020345	6.6951
7.3400e-05	0.020299	6.6813
7.3200e-05	0.020331	6.6671
7.3000e-05	0.020272	6.6532
7.2800e-05	0.020170	6.6387
7.2600e-05	0.020215	6.6248
7.2400e-05	0.020150	6.6106
7.2200e-05	0.020072	6.5965
7.2000e-05	0.020051	6.5822
7.1800e-05	0.020068	6.5681
7.1600e-05	0.019942	6.5533
7.1400e-05	0.019966	6.5389
7.1200e-05	0.019951	6.5251
7.1000e-05	0.019828	6.5108
7.0800e-05	0.019871	6.4965
7.0600e-05	0.019784	6.4821
7.0400e-05	0.019720	6.4680
7.0200e-05	0.019683	6.4536
7.0000e-05	0.019739	6.4394
6.9800e-05	0.019607	6.4256
6.9600e-05	0.019619	6.4109
6.9400e-05	0.019610	6.3965
6.9200e-05	0.019480	6.3827
6.9000e-05	0.019481	6.3682
6.8800e-05	0.019502	6.3535
6.8600e-05	0.019387	6.3394
6.8400e-05	0.019346	6.3249
6.8200e-05	0.019309	6.3107
6.8000e-05	0.019350	6.2966
6.7800e-05	0.019219	6.2823
6.7600e-05	0.019225	6.2682
6.7400e-05	0.019210	6.2543
6.7200e-05	0.019084	6.2402
6.7000e-05	0.019105	6.2259
6.6800e-05	0.019088	6.2115
6.6600e-05	0.019037	6.1975
6.6400e-05	0.018928	6.1831
6.6200e-05	0.018968	6.1688
6.6000e-05	0.018936	6.1545
6.5800e-05	0.018811	6.1403
6.5600e-05	0.018841	6.1262
6.5400e-05	0.018813	6.1121
6.5200e-05	0.018692	6.0978
6.5000e-05	0.018674	6.0837
6.4800e-05	0.018647	6.0698
6.4600e-05	0.018667	6.0555
6.4400e-05	0.018549	6.0414
6.4200e-05	0.018489	6.0272
6.4000e-05	0.018512	6.0130
6.3800e-05	0.018489	5.9990
6.3600e-05	0.018379	5.9849
6.3400e-05	0.018317	5.9705
6.3200e-05	0.018337	5.9567
6.3000e-05	0.018279	5.9427
6.2800e-05	0.018298	5.9284
6.2600e-05	0.018235	5.9141
6.2400e-05	0.018142	5.9002
6.2200e-05	0.018063	5.8861
6.2000e-05	0.018062	5.8720
6.1800e-05	0.018059	5.8581
6.1600e-05	0.018042	5.8442
6.1400e-05	0.017952	5.8301
6.1200e-05	0.017947	5.8164
6.1000e-05	0.017823	5.8027
6.0800e-05	0.017768	5.7884
6.0600e-05	0.017784	5.7743
6.0400e-05	0.017784	5.7606
6.0200e-05	0.017673	5.7467
6.0000e-05	0.017588	5.7328
5.9800e-05	0.017606	5.7192
5.9600e-05	0.017615	5.7051
5.9400e-05	0.017506	5.6914
5.9200e-05	0.017504	5.6776
5.9000e-05	0.017376	5.6637
5.8800e-05	0.017412	5.6499
5.8600e-05	0.017389	5.6363
5.8400e-05	0.017257	5.6228
5.8200e-05	0.017212	5.6088
5.8000e-05	0.017263	5.5949
5.7800e-05	0.017193	5.5808
5.7600e-05	0.017065	5.5674
5.7400e-05	0.017097	5.5540
5.7200e-05	0.017082	5.5405
5.7000e-05	0.016979	5.5271
5.6800e-05	0.016896	5.5135
5.6600e-05	0.016952	5.4998
5.6400e-05	0.016877	5.4862
5.6200e-05	0.016747	5.4723
5.6000e-05	0.016819	5.4590
5.5800e-05	0.016695	5.4458
5.5600e-05	0.016630	5.4325
5.5400e-05	0.016612	5.4192
5.5200e-05	0.016609	5.4056
5.5000e-05	0.016473	5.3923
5.4800e-05	0.016531	5.3789
5.4600e-05	0.016444	5.3655
5.4400e-05	0.016333	5.3522
5.4200e-05	0.016309	5.3392
5.4000e-05	0.016357	5.3259
5.3800e-05	0.016267	5.3128
5.3600e-05	0.016145	5.2999
5.3400e-05	0.016105	5.2866
5.3200e-05	0.016122	5.2733
5.3000e-05	0.016120	5.2603
5.2800e-05	0.015973	5.2471
5.2600e-05	0.015921	5.2343
5.2400e-05	0.015921	5.2213
5.2200e-05	0.015940	5.2087
5.2000e-05	0.015829	5.1960
5.1800e-05	0.015720	5.1830
5.1600e-05	0.015697	5.1701
5.1400e-05	0.015725	5.1575
5.1200e-05	0.015693	5.1447
5.1000e-05	0.015642	5.1322
5.0800e-05	0.015493	5.1193
5.0600e-05	0.015463	5.1067
5.0400e-05	0.015508	5.0941
5.0200e-05	0.015437	5.0817
5.0000e-05	0.015293	5.0694
4.9800e-05	0.015276	5.0571
4.9600e-05	0.015313	5.0447
4.9400e-05	0.015263	5.0322
4.9200e-05	0.015193	5.0198
4.9000e-05	0.015044	5.0071
4.8800e-05	0.015076	4.9948
4.8600e-05	0.015057	4.9827
4.8400e-05	0.014887	4.9701
4.8200e-05	0.014939	4.9584
4.8000e-05	0.014838	4.9465
4.7800e-05	0.014779	4.9345
4.7600e-05	0.014781	4.9227
4.7400e-05	0.014707	4.9108
4.7200e-05	0.014600	4.8987
4.7000e-05	0.014665	4.8869
4.6800e-05	0.014485	4.8751
4.6600e-05	0.014541	4.8632
4.6400e-05	0.014443	4.8515
4.6200e-05	0.014345	4.8401
4.6000e-05	0.014406	4.8285
4.5800e-05	0.014231	4.8166
4.5600e-05	0.014185	4.8049
4.5400e-05	0.014237	4.7936
4.5200e-05	0.014123	4.7820
4.5000e-05	0.014058	4.7703
4.4800e-05	0.014093	4.7591
4.4600e-05	0.013915	4.7478
4.4400e-05	0.013970	4.7367
4.4200e-05	0.013892	4.7257
4.4000e-05	0.013768	4.7145
4.3800e-05	0.013843	4.7032
4.3600e-05	0.013685	4.6922
4.3400e-05	0.013642	4.6814
4.3200e-05	0.013631	4.6705
4.3000e-05	0.013580	4.6595
4.2800e-05	0.013450	4.6488
4.2600e-05	0.013526	4.6378
4.2400e-05	0.013338	4.6268
4.2200e-05	0.013399	4.6160
4.2000e-05	0.013296	4.6053
4.1800e-05	0.013205	4.5945
4.1600e-05	0.013156	4.5840
4.1400e-05	0.013200	4.5736
4.1200e-05	0.013020	4.5635
4.1000e-05	0.013034	4.5530
4.0800e-05	0.013023	4.5428
4.0600e-05	0.013010	4.5178
4.0400e-05	0.012891	4.5169
4.0200e-05	0.012822	4.5107
4.0000e-05	0.012846	4.5022
3.9800e-05	0.012706	4.4926
3.9600e-05	0.012671	4.4824
3.9400e-05	0.012607	4.4725
3.9200e-05	0.012622	4.4625
3.9000e-05	0.012517	4.4528
3.8800e-05	0.012432	4.4430
3.8600e-05	0.012460	4.4334
3.8400e-05	0.012311	4.4233
3.8200e-05	0.012327	4.4137
3.8000e-05	0.012247	4.4040
3.7800e-05	0.012164	4.3941
3.7600e-05	0.012143	4.3844
3.7400e-05	0.012093	4.3753
3.7200e-05	0.011977	4.3658
3.7000e-05	0.012005	4.3564
3.6800e-05	0.011901	4.3470
3.6600e-05	0.011831	4.3377
3.6400e-05	0.011839	4.3285
3.6200e-05	0.011687	4.3195
3.6000e-05	0.011707	4.3106
3.5800e-05	0.011615	4.3019
3.5600e-05	0.011563	4.2930
3.5400e-05	0.011495	4.2841
3.5200e-05	0.011494	4.2749
3.5000e-05	0.011347	4.2663
3.4800e-05	0.011365	4.2578
3.4600e-05	0.011299	4.2490
3.4400e-05	0.011169	4.2405
3.4200e-05	0.011188	4.2321
3.4000e-05	0.011106	4.2236
3.3800e-05	0.011044	4.2154
3.3600e-05	0.010950	4.2072
3.3400e-05	0.010968	4.1988
3.3200e-05	0.010815	4.1908
3.3000e-05	0.010837	4.1825
3.2800e-05	0.010781	4.1745
3.2600e-05	0.010638	4.1663
3.2400e-05	0.010595	4.1586
3.2200e-05	0.010535	4.1508
3.2000e-05	0.010549	4.1429
3.1800e-05	0.010447	4.1351
3.1600e-05	0.010342	4.1273
3.1400e-05	0.010359	4.1195
3.1200e-05	0.010310	4.1120
3.1000e-05	0.010159	4.1047
3.0800e-05	0.010105	4.0970
3.0600e-05	0.010104	4.0898
3.0400e-05	0.010059	4.0825
3.0200e-05	0.0099199	4.0753
3.0000e-05	0.0098773	4.0682
2.9800e-05	0.0098800	4.0610
2.9600e-05	0.0098050	4.0538
2.9400e-05	0.0096802	4.0464
2.9200e-05	0.0096267	4.0396
2.9000e-05	0.0096302	4.0328
2.8800e-05	0.0095832	4.0261
2.8600e-05	0.0094384	4.0195
2.8400e-05	0.0094033	4.0128
2.8200e-05	0.0094029	4.0060
2.8000e-05	0.0092599	3.9994
2.7800e-05	0.0092147	3.9930
2.7600e-05	0.0092088	3.9866
2.7400e-05	0.0091369	3.9800
2.7200e-05	0.0090835	3.9739
2.7000e-05	0.0089348	3.9678
2.6800e-05	0.0089506	3.9618
2.6600e-05	0.0088595	3.9557
2.6400e-05	0.0087693	3.9497
2.6200e-05	0.0087829	3.9438
2.6000e-05	0.0086185	3.9378
2.5800e-05	0.0085672	3.9319
2.5600e-05	0.0086026	3.9258
2.5400e-05	0.0084585	3.9201
2.5200e-05	0.0083971	3.9145
2.5000e-05	0.0084075	3.9090
2.4800e-05	0.0082471	3.9035
2.4600e-05	0.0082188	3.8980
2.4400e-05	0.0081690	3.8927
2.4200e-05	0.0081604	3.8872
2.4000e-05	0.0079929	3.8819
2.3800e-05	0.0079757	3.8767
2.3600e-05	0.0079396	3.8714
2.3400e-05	0.0077961	3.8665
2.3200e-05	0.0078348	3.8613
2.3000e-05	0.0077799	3.8564
2.2800e-05	0.0076326	3.8514
2.2600e-05	0.0075766	3.8465
2.2400e-05	0.0075773	3.8415
2.2200e-05	0.0074146	3.8367
2.2000e-05	0.0073744	3.8319
2.1800e-05	0.0073869	3.8274
2.1600e-05	0.0072638	3.8229
2.1400e-05	0.0071685	3.8183
2.1200e-05	0.0071429	3.8137
2.1000e-05	0.0071217	3.8093
2.0800e-05	0.0069825	3.8049
2.0600e-05	0.0069083	3.8007
2.0400e-05	0.0069326	3.7963
2.0200e-05	0.0068058	3.7923
2.0000e-05	0.0067174	3.7882
1.9800e-05	0.0067384	3.7841
1.9600e-05	0.0065975	3.7801
1.9400e-05	0.0065738	3.7762
1.9200e-05	0.0064434	3.7721
1.9000e-05	0.0064596	3.7681
1.8800e-05	0.0063859	3.7641
1.8600e-05	0.0062398	3.7604
1.8400e-05	0.0062417	3.7569
1.8200e-05	0.0062071	3.7532
1.8000e-05	0.0060443	3.7495
1.7800e-05	0.0060239	3.7460
1.7600e-05	0.0059773	3.7424
1.7400e-05	0.0059551	3.7388
1.7200e-05	0.0057872	3.7354
1.7000e-05	0.0057480	3.7319
1.6800e-05	0.0057541	3.7284
1.6600e-05	0.0056512	3.7253
1.6400e-05	0.0055148	3.7223
1.6200e-05	0.0055059	3.7189
1.6000e-05	0.0054847	3.7159
1.5800e-05	0.0054326	3.7129
1.5600e-05	0.0052737	3.7097
1.5400e-05	0.0052198	3.7068
1.5200e-05	0.0052251	3.7039
1.5000e-05	0.0050657	3.7009
1.4800e-05	0.0050477	3.6984
1.4600e-05	0.0049867	3.6954
1.4400e-05	0.0048585	3.6926
1.4200e-05	0.0048198	3.6899
1.4000e-05	0.0048285	3.6872
1.3800e-05	0.0046549	3.6845
1.3600e-05	0.0046659	3.6819
1.3400e-05	0.0045909	3.6794
1.3200e-05	0.0044558	3.6769
1.3000e-05	0.0044879	3.6745
1.2800e-05	0.0043194	3.6720
1.2600e-05	0.0042960	3.6695
1.2400e-05	0.0042571	3.6671
1.2200e-05	0.0041099	3.6646
1.2000e-05	0.0040491	3.6624
1.1800e-05	0.0040912	3.6599
1.1600e-05	0.0039248	3.6577
1.1400e-05	0.0039149	3.6555
1.1200e-05	0.0038285	3.6535
1.1000e-05	0.0037204	3.6511
1.0800e-05	0.0037452	3.6489
1.0600e-05	0.0035694	3.6465
1.0400e-05	0.0035808	3.6445
1.0200e-05	0.0034815	3.6421
		
1.0000e-05	0.0033610	3.6365
9.9000e-06	0.0034052	3.6362
9.8000e-06	0.0033843	3.6359
9.7000e-06	0.0032614	3.6349
9.6000e-06	0.0032838	3.6336
9.5000e-06	0.0033083	3.6325
9.4000e-06	0.0031792	3.6313
9.3000e-06	0.0031582	3.6300
9.2000e-06	0.0032058	3.6289
9.1000e-06	0.0031761	3.6277
9.0000e-06	0.0030578	3.6266
8.9000e-06	0.0030013	3.6253
8.8000e-06	0.0030673	3.6240
8.7000e-06	0.0030062	3.6227
8.6000e-06	0.0028895	3.6214
8.5000e-06	0.0029016	3.6198
8.4000e-06	0.0029313	3.6182
8.3000e-06	0.0029042	3.6169
8.2000e-06	0.0025291	3.6156
8.1000e-06	0.0025264	3.6139
8.0000e-06	0.0024767	3.6122
7.9000e-06	0.0024372	3.6106
7.8000e-06	0.0024606	3.6090
7.7000e-06	0.0023669	3.6070
7.6000e-06	0.0023380	3.6053
7.5000e-06	0.0023174	3.6034
7.4000e-06	0.0022767	3.6021
7.3000e-06	0.0022520	3.6008
7.2000e-06	0.0022284	3.5996
7.1000e-06	0.0022072	3.5987
7.0000e-06	0.0022167	3.5986
6.9000e-06	0.0021566	3.5986
6.8000e-06	0.0021544	3.5989
6.7000e-06	0.0021455	3.6001
6.6000e-06	0.0021428	3.6019
6.5000e-06	0.0021488	3.6038
6.4000e-06	0.0020785	3.6065
6.3000e-06	0.0020379	3.6092
6.2000e-06	0.0020699	3.6121
6.1000e-06	0.0019601	3.6153
6.0000e-06	0.0019928	3.6185
5.9000e-06	0.0020102	3.6216
5.8000e-06	0.0019613	3.6248
5.7000e-06	0.0018550	3.6278
5.6000e-06	0.0019066	3.6305
5.5000e-06	0.0018972	3.6327
5.4000e-06	0.0017722	3.6348
5.3000e-06	0.0018095	3.6362
5.2000e-06	0.0017790	3.6375
5.1000e-06	0.0017950	3.6386
5.0000e-06	0.0016604	3.6395
4.9000e-06	0.0017204	3.6399
4.8000e-06	0.0016844	3.6402
4.7000e-06	0.0015706	3.6409
4.6000e-06	0.0016347	3.6412
4.5000e-06	0.0015770	3.6412
4.4000e-06	0.0014726	3.6412
4.3000e-06	0.0015453	3.6412
4.2000e-06	0.0014419	3.6411
4.1000e-06	0.0013980	3.6410
4.0000e-06	0.0013570	3.6411
3.9000e-06	0.0014142	3.6411
3.8000e-06	0.0012843	3.6409
3.7000e-06	0.0012668	3.6408
3.6000e-06	0.0013049	3.6409
3.5000e-06	0.0011622	3.6402
3.4000e-06	0.0011806	3.6402
3.3000e-06	0.0011500	3.6402
3.2000e-06	0.0011716	3.6399
3.1000e-06	0.0010299	3.6399
3.0000e-06	0.0010510	3.6399
2.9000e-06	0.0010709	3.6399
2.8000e-06	0.00094293	3.6399
2.7000e-06	0.00093594	3.6395
2.6000e-06	0.00095663	3.6395
2.5000e-06	0.00081914	3.6389
2.4000e-06	0.00089012	3.6389
2.3000e-06	0.00087277	3.6389
2.2000e-06	0.00072155	3.6389
2.1000e-06	0.00079385	3.6389
2.0000e-06	0.00069520	3.6386
1.9000e-06	0.00063949	3.6386
1.8000e-06	0.00069522	3.6385
1.7000e-06	0.00057163	3.6380
1.6000e-06	0.00057318	3.6379
1.5000e-06	0.00055265	3.6379
1.4000e-06	0.00046078	3.6379
1.3000e-06	0.00044065	3.6376
1.2000e-06	0.00049384	3.6376
1.1000e-06	0.00036040	3.6375
1.0000e-06	0.00037248	3.6375
9.0000e-07	0.00037274	3.6375
8.0000e-07	3.3617e-05	3.6373
7.0000e-07	9.9544e-06	3.6372
6.0000e-07	2.1351e-05	3.6373


==> fig12a_v2_100K.TXT <==
I	V	dIdV_100K
0.00060000	0.089923	7.7022
0.00059950	0.089818	7.7022
0.00059900	0.089721	7.7047
0.00059850	0.089643	7.7074
0.00059800	0.089611	7.7112
0.00059750	0.089479	7.7147
0.00059700	0.089420	7.7181
0.00059650	0.089340	7.7216
0.00059600	0.089248	7.7255
0.00059550	0.089183	7.7278
0.00059500	0.089084	7.7311
0.00059450	0.089047	7.7356
0.00059400	0.088960	7.7391
0.00059350	0.088867	7.7417
0.00059300	0.088765	7.7460
0.00059250	0.088718	7.7498
0.00059200	0.088593	7.7538
0.00059150	0.088562	7.7565
0.00059100	0.088444	7.7603
0.00059050	0.088392	7.7644
0.00059000	0.088298	7.7669
0.00058950	0.088254	7.7707
0.00058900	0.088121	7.7747
0.00058850	0.088096	7.7782
0.00058800	0.087955	7.7807
0.00058750	0.087931	7.7845
0.00058700	0.087798	7.7885
0.00058650	0.087754	7.7911
0.00058600	0.087652	7.7950
0.00058550	0.087623	7.7992
0.00058500	0.087501	7.8018
0.00058450	0.087455	7.8058
0.00058400	0.087358	7.8100
0.00058350	0.087262	7.8131
0.00058300	0.087204	7.8163
0.00058250	0.087086	7.8194
0.00058200	0.087059	7.8234
0.00058150	0.086990	7.8262
0.00058100	0.086868	7.8301
0.00058050	0.086807	7.8343
0.00058000	0.086730	7.8370
0.00057950	0.086623	7.8410
0.00057900	0.086581	7.8451
0.00057850	0.086469	7.8491
0.00057800	0.086412	7.8519
0.00057750	0.086304	7.8557
0.00057700	0.086227	7.8591
0.00057650	0.086197	7.8614
0.00057600	0.086075	7.8654
0.00057550	0.086009	7.8696
0.00057500	0.085953	7.8720
0.00057450	0.085824	7.8757
0.00057400	0.085794	7.8791
0.00057350	0.085685	7.8818
0.00057300	0.085646	7.8861
0.00057250	0.085521	7.8901
0.00057200	0.085494	7.8943
0.00057150	0.085360	7.8971
0.00057100	0.085332	7.9010
0.00057050	0.085206	7.9041
0.00057000	0.085166	7.9067
0.00056950	0.085074	7.9109
0.00056900	0.084975	7.9149
0.00056850	0.084896	7.9171
0.00056800	0.084864	7.9209
0.00056750	0.084748	7.9233
0.00056700	0.084671	7.9275
0.00056650	0.084622	7.9315
0.00056600	0.084500	7.9358
0.00056550	0.084466	7.9386
0.00056500	0.084347	7.9427
0.00056450	0.084318	7.9458
0.00056400	0.084188	7.9488
0.00056350	0.084122	7.9525
0.00056300	0.084064	7.9565
0.00056250	0.083988	7.9593
0.00056200	0.083894	7.9636
0.00056150	0.083852	7.9672
0.00056100	0.083727	7.9704
0.00056050	0.083672	7.9734
0.00056000	0.083606	7.9776
0.00055950	0.083553	7.9805
0.00055900	0.083434	7.9836
0.00055850	0.083350	7.9874
0.00055800	0.083310	7.9902
0.00055750	0.083202	7.9944
0.00055700	0.083098	7.9986
0.00055650	0.083063	8.0019
0.00055600	0.082986	8.0042
0.00055550	0.082869	8.0085
0.00055500	0.082830	8.0114
0.00055450	0.082728	8.0149
0.00055400	0.082696	8.0171
0.00055350	0.082584	8.0212
0.00055300	0.082487	8.0256
0.00055250	0.082460	8.0297
0.00055200	0.082342	8.0315
0.00055150	0.082275	8.0356
0.00055100	0.082228	8.0384
0.00055050	0.082100	8.0428
0.00055000	0.082084	8.0471
0.00054950	0.081963	8.0486
0.00054900	0.081893	8.0528
0.00054850	0.081841	8.0574
0.00054800	0.081725	8.0604
0.00054750	0.081643	8.0631
0.00054700	0.081614	8.0674
0.00054650	0.081505	8.0703
0.00054600	0.081468	8.0734
0.00054550	0.081369	8.0761
0.00054500	0.081261	8.0806
0.00054450	0.081236	8.0848
0.00054400	0.081121	8.0865
0.00054350	0.081030	8.0906
0.00054300	0.081002	8.0951
0.00054250	0.080904	8.0979
0.00054200	0.080849	8.1010
0.00054150	0.080727	8.1053
0.00054100	0.080680	8.1082
0.00054050	0.080612	8.1124
0.00054000	0.080495	8.1149
0.00053950	0.080458	8.1187
0.00053900	0.080379	8.1230
0.00053850	0.080263	8.1276
0.00053800	0.080232	8.1289
0.00053750	0.080119	8.1335
0.00053700	0.080084	8.1373
0.00053650	0.079999	8.1394
0.00053600	0.079887	8.1436
0.00053550	0.079862	8.1467
0.00053500	0.079757	8.1496
0.00053450	0.079675	8.1526
0.00053400	0.079626	8.1572
0.00053350	0.079564	8.1615
0.00053300	0.079465	8.1631
0.00053250	0.079362	8.1674
0.00053200	0.079332	8.1715
0.00053150	0.079216	8.1734
0.00053100	0.079139	8.1780
0.00053050	0.079104	8.1815
0.00053000	0.078992	8.1840
0.00052950	0.078953	8.1883
0.00052900	0.078829	8.1912
0.00052850	0.078781	8.1956
0.00052800	0.078725	8.1989
0.00052750	0.078605	8.2019
0.00052700	0.078538	8.2049
0.00052650	0.078500	8.2079
0.00052600	0.078405	8.2122
0.00052550	0.078300	8.2155
0.00052500	0.078270	8.2183
0.00052450	0.078158	8.2229
0.00052400	0.078126	8.2243
0.00052350	0.078031	8.2290
0.00052300	0.077923	8.2326
0.00052250	0.077887	8.2351
0.00052200	0.077807	8.2313
0.00052150	0.077738	8.2325
0.00052100	0.077624	8.2350
0.00052050	0.077590	8.2377
0.00052000	0.077487	8.2409
0.00051950	0.077454	8.2442
0.00051900	0.077344	8.2475
0.00051850	0.077249	8.2519
0.00051800	0.077216	8.2551
0.00051750	0.077135	8.2582
0.00051700	0.077024	8.2622
0.00051650	0.076991	8.2657
0.00051600	0.076914	8.2692
0.00051550	0.076801	8.2724
0.00051500	0.076757	8.2755
0.00051450	0.076661	8.2786
0.00051400	0.076629	8.2826
0.00051350	0.076527	8.2856
0.00051300	0.076428	8.2891
0.00051250	0.076397	8.2922
0.00051200	0.076312	8.2958
0.00051150	0.076203	8.2988
0.00051100	0.076170	8.3026
0.00051050	0.076073	8.3060
0.00051000	0.076007	8.3093
0.00050950	0.075953	8.3130
0.00050900	0.075832	8.3167
0.00050850	0.075781	8.3202
0.00050800	0.075728	8.3235
0.00050750	0.075613	8.3264
0.00050700	0.075591	8.3296
0.00050650	0.075471	8.3337
0.00050600	0.075420	8.3368
0.00050550	0.075365	8.3401
0.00050500	0.075239	8.3435
0.00050450	0.075186	8.3469
0.00050400	0.075140	8.3499
0.00050350	0.075027	8.3538
0.00050300	0.075002	8.3572
0.00050250	0.074878	8.3607
0.00050200	0.074838	8.3638
0.00050150	0.074756	8.3669
0.00050100	0.074652	8.3702
0.00050050	0.074625	8.3739
0.00050000	0.074516	8.3774
0.00049950	0.074444	8.3809
0.00049900	0.074405	8.3840
0.00049850	0.074312	8.3871
0.00049800	0.074262	8.3902
0.00049750	0.074137	8.3940
0.00049700	0.074111	8.3971
0.00049650	0.074008	8.4003
0.00049600	0.073927	8.4035
0.00049550	0.073891	8.4072
0.00049500	0.073796	8.4106
0.00049450	0.073751	8.4145
0.00049400	0.073625	8.4179
0.00049350	0.073602	8.4208
0.00049300	0.073478	8.4240
0.00049250	0.073429	8.4272
0.00049200	0.073373	8.4306
0.00049150	0.073258	8.4346
0.00049100	0.073197	8.4381
0.00049050	0.073114	8.4414
0.00049000	0.073072	8.4446
0.00048950	0.073001	8.4479
0.00048900	0.072890	8.4509
0.00048850	0.072845	8.4541
0.00048800	0.072792	8.4575
0.00048750	0.072676	8.4618
0.00048700	0.072651	8.4652
0.00048650	0.072534	8.4684
0.00048600	0.072479	8.4715
0.00048550	0.072422	8.4748
0.00048500	0.072305	8.4780
0.00048450	0.072253	8.4812
0.00048400	0.072205	8.4852
0.00048350	0.072089	8.4884
0.00048300	0.072032	8.4917
0.00048250	0.071951	8.4949
0.00048200	0.071899	8.4980
0.00048150	0.071852	8.5011
0.00048100	0.071739	8.5041
0.00048050	0.071658	8.5076
0.00048000	0.071628	8.5109
0.00047950	0.071526	8.5141
0.00047900	0.071434	8.5181
0.00047850	0.071403	8.5212
0.00047800	0.071306	8.5245
0.00047750	0.071273	8.5277
0.00047700	0.071169	8.5310
0.00047650	0.071077	8.5342
0.00047600	0.071046	8.5375
0.00047550	0.070950	8.5406
0.00047500	0.070854	8.5439
0.00047450	0.070822	8.5471
0.00047400	0.070723	8.5498
0.00047350	0.070690	8.5536
0.00047300	0.070604	8.5575
0.00047250	0.070494	8.5609
0.00047200	0.070453	8.5642
0.00047150	0.070384	8.5674
0.00047100	0.070276	8.5700
0.00047050	0.070225	8.5732
0.00047000	0.070147	8.5763
0.00046950	0.070112	8.5796
0.00046900	0.070012	8.5827
0.00046850	0.069919	8.5859
0.00046800	0.069890	8.5889
0.00046750	0.069810	8.5924
0.00046700	0.069704	8.5953
0.00046650	0.069658	8.5986
0.00046600	0.069575	8.6025
0.00046550	0.069536	8.6059
0.00046500	0.069420	8.6087
0.00046450	0.069366	8.6123
0.00046400	0.069316	8.6152
0.00046350	0.069200	8.6184
0.00046300	0.069169	8.6219
0.00046250	0.069080	8.6253
0.00046200	0.069044	8.6281
0.00046150	0.068939	8.6316
0.00046100	0.068846	8.6347
0.00046050	0.068821	8.6377
0.00046000	0.068699	8.6406
0.00045950	0.068671	8.6440
0.00045900	0.068571	8.6473
0.00045850	0.068517	8.6505
0.00045800	0.068432	8.6547
0.00045750	0.068397	8.6580
0.00045700	0.068279	8.6611
0.00045650	0.068248	8.6630
0.00045600	0.068151	8.6671
0.00045550	0.068075	8.6705
0.00045500	0.068028	8.6738
0.00045450	0.067915	8.6771
0.00045400	0.067867	8.6802
0.00045350	0.067816	8.6832
0.00045300	0.067743	8.6866
0.00045250	0.067646	8.6897
0.00045200	0.067609	8.6930
0.00045150	0.067491	8.6964
0.00045100	0.067468	8.6992
0.00045050	0.067350	8.7022
0.00045000	0.067313	8.7056
0.00044950	0.067234	8.7089
0.00044900	0.067184	8.7121
0.00044850	0.067074	8.7150
0.00044800	0.067046	8.7183
0.00044750	0.066926	8.7216
0.00044700	0.066894	8.7250
0.00044650	0.066801	8.7274
0.00044600	0.066762	8.7309
0.00044550	0.066647	8.7342
0.00044500	0.066616	8.7376
0.00044450	0.066513	8.7413
0.00044400	0.066461	8.7449
0.00044350	0.066385	8.7474
0.00044300	0.066303	8.7503
0.00044250	0.066257	8.7545
0.00044200	0.066158	8.7570
0.00044150	0.066087	8.7596
0.00044100	0.066060	8.7639
0.00044050	0.065952	8.7665
0.00044000	0.065899	8.7690
0.00043950	0.065823	8.7724
0.00043900	0.065732	8.7766
0.00043850	0.065704	8.7791
0.00043800	0.065599	8.7816
0.00043750	0.065535	8.7859
0.00043700	0.065455	8.7884
0.00043650	0.065426	8.7911
0.00043600	0.065306	8.7946
0.00043550	0.065263	8.7983
0.00043500	0.065209	8.8007
0.00043450	0.065096	8.8039
0.00043400	0.065044	8.8075
0.00043350	0.064963	8.8099
0.00043300	0.064924	8.8134
0.00043250	0.064856	8.8160
0.00043200	0.064743	8.8193
0.00043150	0.064720	8.8226
0.00043100	0.064604	8.8255
0.00043050	0.064564	8.8289
0.00043000	0.064494	8.8321
0.00042950	0.064451	8.8349
0.00042900	0.064334	8.8384
0.00042850	0.064299	8.8418
0.00042800	0.064206	8.8445
0.00042750	0.064136	8.8473
0.00042700	0.064084	8.8507
0.00042650	0.063974	8.8533
0.00042600	0.063953	8.8568
0.00042550	0.063868	8.8603
0.00042500	0.063818	8.8621
0.00042450	0.063702	8.8664
0.00042400	0.063656	8.8681
0.00042350	0.063603	8.8716
0.00042300	0.063491	8.8743
0.00042250	0.063441	8.8779
0.00042200	0.063392	8.8813
0.00042150	0.063322	8.8839
0.00042100	0.063247	8.8874
0.00042050	0.063144	8.8901
0.00042000	0.063113	8.8937
0.00041950	0.063040	8.8964
0.00041900	0.062932	8.8998
0.00041850	0.062903	8.9027
0.00041800	0.062835	8.9061
0.00041750	0.062780	8.9078
0.00041700	0.062687	8.9118
0.00041650	0.062597	8.9139
0.00041600	0.062567	8.9174
0.00041550	0.062461	8.9205
0.00041500	0.062384	8.9237
0.00041450	0.062353	8.9263
0.00041400	0.062272	8.9297
0.00041350	0.062227	8.9325
0.00041300	0.062132	8.9360
0.00041250	0.062038	8.9387
0.00041200	0.062000	8.9422
0.00041150	0.061934	8.9453
0.00041100	0.061824	8.9482
0.00041050	0.061789	8.9503
0.00041000	0.061731	8.9530
0.00040950	0.061669	8.9564
0.00040900	0.061598	8.9591
0.00040850	0.061488	8.9623
0.00040800	0.061445	8.9654
0.00040750	0.061386	8.9686
0.00040700	0.061277	8.9717
0.00040650	0.061223	8.9735
0.00040600	0.061148	8.9766
0.00040550	0.061109	8.9796
0.00040500	0.061045	8.9825
0.00040450	0.060936	8.9860
0.00040400	0.060885	8.9886
0.00040350	0.060844	8.9914
0.00040300	0.060739	8.9932
0.00040250	0.060710	8.9964
0.00040200	0.060605	8.9993
0.00040150	0.060530	9.0024
0.00040100	0.060499	9.0057
0.00040050	0.060406	9.0083
0.00040000	0.060316	9.0117
0.00039950	0.060279	9.0147
0.00039900	0.060190	9.0167
0.00039850	0.060156	9.0200
0.00039800	0.060080	9.0227
0.00039750	0.059972	9.0262
0.00039700	0.059930	9.0291
0.00039650	0.059880	9.0317
0.00039600	0.059774	9.0338
0.00039550	0.059714	9.0381
0.00039500	0.059679	9.0399
0.00039450	0.059588	9.0426
0.00039400	0.059549	9.0462
0.00039350	0.059449	9.0490
0.00039300	0.059365	9.0516
0.00039250	0.059333	9.0540
0.00039200	0.059242	9.0572
0.00039150	0.059154	9.0599
0.00039100	0.059125	9.0627
0.00039050	0.059029	9.0655
0.00039000	0.058979	9.0691
0.00038950	0.058935	9.0708
0.00038900	0.058829	9.0741
0.00038850	0.058757	9.0768
0.00038800	0.058722	9.0801
0.00038750	0.058632	9.0826
0.00038700	0.058541	9.0855
0.00038650	0.058509	9.0874
0.00038600	0.058418	9.0901
0.00038550	0.058384	9.0930
0.00038500	0.058312	9.0965
0.00038450	0.058205	9.0992
0.00038400	0.058164	9.1016
0.00038350	0.058112	9.1047
0.00038300	0.058002	9.1076
0.00038250	0.057941	9.1102
0.00038200	0.057876	9.1131
0.00038150	0.057818	9.1153
0.00038100	0.057780	9.1183
0.00038050	0.057679	9.1213
0.00038000	0.057600	9.1241
0.00037950	0.057569	9.1269
0.00037900	0.057491	9.1286
0.00037850	0.057391	9.1315
0.00037800	0.057352	9.1343
0.00037750	0.057262	9.1374
0.00037700	0.057226	9.1400
0.00037650	0.057164	9.1420
0.00037600	0.057056	9.1448
0.00037550	0.057007	9.1481
0.00037500	0.056967	9.1502
0.00037450	0.056863	9.1528
0.00037400	0.056791	9.1557
0.00037350	0.056737	9.1584
0.00037300	0.056664	9.1612
0.00037250	0.056630	9.1630
0.00037200	0.056533	9.1660
0.00037150	0.056448	9.1690
0.00037100	0.056418	9.1714
0.00037050	0.056348	9.1733
0.00037000	0.056296	9.1764
0.00036950	0.056219	9.1796
0.00036900	0.056115	9.1820
0.00036850	0.056072	9.1836
0.00036800	0.056014	9.1863
0.00036750	0.055907	9.1892
0.00036700	0.055875	9.1910
0.00036650	0.055786	9.1938
0.00036600	0.055754	9.1967
0.00036550	0.055664	9.1994
0.00036500	0.055582	9.2013
0.00036450	0.055552	9.2041
0.00036400	0.055442	9.2069
0.00036350	0.055407	9.2098
0.00036300	0.055341	9.2116
0.00036250	0.055292	9.2143
0.00036200	0.055202	9.2172
0.00036150	0.055107	9.2185
0.00036100	0.055078	9.2210
0.00036050	0.054993	9.2238
0.00036000	0.054909	9.2256
0.00035950	0.054881	9.2286
0.00035900	0.054804	9.2313
0.00035850	0.054756	9.2342
0.00035800	0.054670	9.2361
0.00035750	0.054573	9.2382
0.00035700	0.054538	9.2399
0.00035650	0.054479	9.2427
0.00035600	0.054373	9.2455
0.00035550	0.054322	9.2483
0.00035500	0.054283	9.2502
0.00035450	0.054179	9.2530
0.00035400	0.054120	9.2553
0.00035350	0.054045	9.2570
0.00035300	0.053994	9.2596
0.00035250	0.053953	9.2626
0.00035200	0.053852	9.2644
0.00035150	0.053778	9.2672
0.00035100	0.053750	9.2692
0.00035050	0.053654	9.2710
0.00035000	0.053574	9.2736
0.00034950	0.053547	9.2748
0.00034900	0.053453	9.2777
0.00034850	0.053417	9.2805
0.00034800	0.053334	9.2832
0.00034750	0.053237	9.2843
0.00034700	0.053202	9.2873
0.00034650	0.053144	9.2891
0.00034600	0.053041	9.2912
0.00034550	0.052989	9.2939
0.00034500	0.052954	9.2955
0.00034450	0.052856	9.2978
0.00034400	0.052825	9.2998
0.00034350	0.052724	9.3021
0.00034300	0.052647	9.3046
0.00034250	0.052616	9.3066
0.00034200	0.052535	9.3085
0.00034150	0.052441	9.3104
0.00034100	0.052410	9.3129
0.00034050	0.052319	9.3143
0.00034000	0.052292	9.3171
0.00033950	0.052209	9.3192
0.00033900	0.052109	9.3210
0.00033850	0.052083	9.3236
0.00033800	0.052009	9.3249
0.00033750	0.051911	9.3279
0.00033700	0.051900	9.3299
0.00033650	0.051796	9.3318
0.00033600	0.051728	9.3337
0.00033550	0.051695	9.3356
0.00033500	0.051598	9.3380
0.00033450	0.051523	9.3395
0.00033400	0.051489	9.3417
0.00033350	0.051409	9.3443
0.00033300	0.051316	9.3454
0.00033250	0.051282	9.3482
0.00033200	0.051190	9.3493
0.00033150	0.051158	9.3516
0.00033100	0.051091	9.3532
0.00033050	0.050988	9.3559
0.00033000	0.050959	9.3572
0.00032950	0.050888	9.3599
0.00032900	0.050841	9.3610
0.00032850	0.050753	9.3632
0.00032800	0.050660	9.3650
0.00032750	0.050624	9.3670
0.00032700	0.050566	9.3686
0.00032650	0.050463	9.3709
0.00032600	0.050412	9.3717
0.00032550	0.050375	9.3737
0.00032500	0.050280	9.3755
0.00032450	0.050200	9.3775
0.00032400	0.050145	9.3806
0.00032350	0.050077	9.3815
0.00032300	0.050046	9.3825
0.00032250	0.049956	9.3845
0.00032200	0.049869	9.3859
0.00032150	0.049840	9.3885
0.00032100	0.049766	9.3893
0.00032050	0.049671	9.3912
0.00032000	0.049642	9.3932
0.00031950	0.049548	9.3951
0.00031900	0.049522	9.3963
0.00031850	0.049428	9.3987
0.00031800	0.049350	9.4002
0.00031750	0.049319	9.4011
0.00031700	0.049241	9.4031
0.00031650	0.049145	9.4042
0.00031600	0.049111	9.4065
0.00031550	0.049026	9.4081
0.00031500	0.048977	9.4101
0.00031450	0.048924	9.4110
0.00031400	0.048819	9.4121
0.00031350	0.048779	9.4141
0.00031300	0.048729	9.4150
0.00031250	0.048624	9.4161
0.00031200	0.048567	9.4180
0.00031150	0.048504	9.4189
0.00031100	0.048452	9.4209
0.00031050	0.048410	9.4226
0.00031000	0.048309	9.4230
0.00030950	0.048238	9.4259
0.00030900	0.048206	9.4260
0.00030850	0.048113	9.4276
0.00030800	0.048033	9.4299
0.00030750	0.048005	9.4319
0.00030700	0.047909	9.4325
0.00030650	0.047864	9.4336
0.00030600	0.047819	9.4339
0.00030550	0.047711	9.4359
0.00030500	0.047658	9.4368
0.00030450	0.047617	9.4378
0.00030400	0.047518	9.4397
0.00030350	0.047448	9.4406
0.00030300	0.047387	9.4416
0.00030250	0.047339	9.4437
0.00030200	0.047296	9.4436
0.00030150	0.047187	9.4446
0.00030100	0.047150	9.4466
0.00030050	0.047095	9.4476
0.00030000	0.046987	9.4483
0.00029950	0.046943	9.4498
0.00029900	0.046897	9.4505
0.00029850	0.046828	9.4516
0.00029800	0.046764	9.4525
0.00029750	0.046661	9.4525
0.00029700	0.046631	9.4544
0.00029650	0.046559	9.4555
0.00029600	0.046465	9.4556
0.00029550	0.046433	9.4576
0.00029500	0.046370	9.4584
0.00029450	0.046268	9.4596
0.00029400	0.046245	9.4596
0.00029350	0.046143	9.4615
0.00029300	0.046099	9.4616
0.00029250	0.046052	9.4625
0.00029200	0.045954	9.4625
0.00029150	0.045885	9.4636
0.00029100	0.045856	9.4646
0.00029050	0.045760	9.4656
0.00029000	0.045733	9.4664
0.00028950	0.045654	9.4664
0.00028900	0.045551	9.4675
0.00028850	0.045512	9.4675
0.00028800	0.045454	9.4695
0.00028750	0.045354	9.4695
0.00028700	0.045318	9.4696
0.00028650	0.045234	9.4704
0.00028600	0.045195	9.4724
0.00028550	0.045136	9.4724
0.00028500	0.045031	9.4735
0.00028450	0.044976	9.4735
0.00028400	0.044943	9.4735
0.00028350	0.044848	9.4744
0.00028300	0.044822	9.4744
0.00028250	0.044722	9.4743
0.00028200	0.044650	9.4749
0.00028150	0.044618	9.4764
0.00028100	0.044535	9.4764
0.00028050	0.044439	9.4773
0.00028000	0.044407	9.4774
0.00027950	0.044346	9.4775
0.00027900	0.044247	9.4775
0.00027850	0.044226	9.4775
0.00027800	0.044123	9.4781
0.00027750	0.044078	9.4784
0.00027700	0.044028	9.4784
0.00027650	0.043927	9.4784
0.00027600	0.043876	9.4783
0.00027550	0.043835	9.4784
0.00027500	0.043737	9.4788
0.00027450	0.043711	9.4794
0.00027400	0.043603	9.4797
0.00027350	0.043553	9.4801
0.00027300	0.043508	9.4794
0.00027250	0.043406	9.4795
0.00027200	0.043350	9.4793
0.00027150	0.043316	9.4792
0.00027100	0.043227	9.4787
0.00027050	0.043146	9.4793
0.00027000	0.043086	9.4793
0.00026950	0.043032	9.4785
0.00026900	0.042990	9.4788
0.00026850	0.042888	9.4786
0.00026800	0.042840	9.4783
0.00026750	0.042793	9.4784
0.00026700	0.042686	9.4784
0.00026650	0.042638	9.4783
0.00026600	0.042565	9.4778
0.00026550	0.042532	9.4775
0.00026500	0.042447	9.4775
0.00026450	0.042360	9.4775
0.00026400	0.042333	9.4764
0.00026350	0.042259	9.4764
0.00026300	0.042162	9.4764
0.00026250	0.042135	9.4747
0.00026200	0.042044	9.4743
0.00026150	0.042015	9.4743
0.00026100	0.041931	9.4734
0.00026050	0.041837	9.4734
0.00026000	0.041798	9.4723
0.00025950	0.041750	9.4723
0.00025900	0.041647	9.4724
0.00025850	0.041594	9.4703
0.00025800	0.041552	9.4703
0.00025750	0.041454	9.4694
0.00025700	0.041435	9.4694
0.00025650	0.041334	9.4675
0.00025600	0.041258	9.4674
0.00025550	0.041230	9.4663
0.00025500	0.041125	9.4663
0.00025450	0.041076	9.4655
0.00025400	0.041032	9.4635
0.00025350	0.040925	9.4635
0.00025300	0.040892	9.4625
0.00025250	0.040812	9.4615
0.00025200	0.040779	9.4601
0.00025150	0.040674	9.4595
0.00025100	0.040622	9.4584
0.00025050	0.040576	9.4575
0.00025000	0.040474	9.4555
0.00024950	0.040422	9.4545
0.00024900	0.040381	9.4546
0.00024850	0.040276	9.4526
0.00024800	0.040246	9.4516
0.00024750	0.040150	9.4505
0.00024700	0.040123	9.4486
0.00024650	0.040040	9.4477
0.00024600	0.039943	9.4466
0.00024550	0.039911	9.4446
0.00024500	0.039847	9.4437
0.00024450	0.039748	9.4416
0.00024400	0.039721	9.4406
0.00024350	0.039629	9.4396
0.00024300	0.039599	9.4377
0.00024250	0.039511	9.4368
0.00024200	0.039428	9.4341
0.00024150	0.039397	9.4328
0.00024100	0.039311	9.4319
0.00024050	0.039226	9.4298
0.00024000	0.039199	9.4288
0.00023950	0.039126	9.4259
0.00023900	0.039082	9.4249
0.00023850	0.038990	9.4228
0.00023800	0.038905	9.4213
0.00023750	0.038874	9.4187
0.00023700	0.038799	9.4179
0.00023650	0.038698	9.4148
0.00023600	0.038659	9.4139
0.00023550	0.038611	9.4120
0.00023500	0.038546	9.4100
0.00023450	0.038486	9.4080
0.00023400	0.038379	9.4060
0.00023350	0.038335	9.4039
0.00023300	0.038287	9.4011
0.00023250	0.038183	9.3995
0.00023200	0.038125	9.3972
0.00023150	0.038089	9.3951
0.00023100	0.038005	9.3925
0.00023050	0.037965	9.3903
0.00023000	0.037865	9.3884
0.00022950	0.037789	9.3854
0.00022900	0.037760	9.3831
0.00022850	0.037679	9.3815
0.00022800	0.037584	9.3786
0.00022750	0.037553	9.3755
0.00022700	0.037466	9.3736
0.00022650	0.037435	9.3707
0.00022600	0.037350	9.3677
0.00022550	0.037256	9.3649
0.00022500	0.037224	9.3629
0.00022450	0.037163	9.3599
0.00022400	0.037058	9.3571
0.00022350	0.037010	9.3551
0.00022300	0.036972	9.3521
0.00022250	0.036891	9.3492
0.00022200	0.036818	9.3454
0.00022150	0.036725	9.3424
0.00022100	0.036693	9.3394
0.00022050	0.036633	9.3375
0.00022000	0.036529	9.3343
0.00021950	0.036508	9.3307
0.00021900	0.036403	9.3278
0.00021850	0.036355	9.3248
0.00021800	0.036312	9.3211
0.00021750	0.036209	9.3191
0.00021700	0.036138	9.3159
0.00021650	0.036108	9.3123
0.00021600	0.036019	9.3091
0.00021550	0.035986	9.3055
0.00021500	0.035887	9.3017
0.00021450	0.035811	9.2987
0.00021400	0.035781	9.2949
0.00021350	0.035688	9.2912
0.00021300	0.035608	9.2881
0.00021250	0.035579	9.2842
0.00021200	0.035489	9.2809
0.00021150	0.035403	9.2775
0.00021100	0.035375	9.2738
0.00021050	0.035281	9.2701
0.00021000	0.035252	9.2663
0.00020950	0.035161	9.2625
0.00020900	0.035073	9.2587
0.00020850	0.035045	9.2549
0.00020800	0.034968	9.2505
0.00020750	0.034869	9.2464
0.00020700	0.034836	9.2426
0.00020650	0.034769	9.2389
0.00020600	0.034667	9.2350
0.00020550	0.034621	9.2309
0.00020500	0.034541	9.2266
0.00020450	0.034498	9.2225
0.00020400	0.034447	9.2182
0.00020350	0.034343	9.2144
0.00020300	0.034285	9.2103
0.00020250	0.034241	9.2060
0.00020200	0.034129	9.2012
0.00020150	0.034106	9.1966
0.00020100	0.034016	9.1924
0.00020050	0.033981	9.1873
0.00020000	0.033873	9.1832
0.00019950	0.033802	9.1788
0.00019900	0.033773	9.1736
0.00019850	0.033675	9.1691
0.00019800	0.033613	9.1649
0.00019750	0.033557	9.1596
0.00019700	0.033457	9.1552
0.00019650	0.033436	9.1509
0.00019600	0.033362	9.1453
0.00019550	0.033290	9.1408
0.00019500	0.033195	9.1353
0.00019450	0.033167	9.1308
0.00019400	0.033069	9.1253
0.00019350	0.033007	9.1206
0.00019300	0.032945	9.1156
0.00019250	0.032848	9.1104
0.00019200	0.032809	9.1048
0.00019150	0.032718	9.1001
0.00019100	0.032686	9.0945
0.00019050	0.032615	9.0895
0.00019000	0.032510	9.0839
0.00018950	0.032476	9.0791
0.00018900	0.032397	9.0735
0.00018850	0.032317	9.0685
0.00018800	0.032283	9.0626
0.00018750	0.032219	9.0570
0.00018700	0.032133	9.0516
0.00018650	0.032034	9.0459
0.00018600	0.031998	9.0400
0.00018550	0.031937	9.0349
0.00018500	0.031830	9.0291
0.00018450	0.031788	9.0232
0.00018400	0.031699	9.0181
0.00018350	0.031677	9.0119
0.00018300	0.031560	9.0057
0.00018250	0.031521	8.9994
0.00018200	0.031434	8.9934
0.00018150	0.031361	8.9873
0.00018100	0.031318	8.9819
0.00018050	0.031212	8.9756
0.00018000	0.031188	8.9694
0.00017950	0.031111	8.9630
0.00017900	0.031033	8.9571
0.00017850	0.030955	8.9508
0.00017800	0.030906	8.9450
0.00017750	0.030797	8.9384
0.00017700	0.030773	8.9317
0.00017650	0.030663	8.9256
0.00017600	0.030619	8.9187
0.00017550	0.030541	8.9122
0.00017500	0.030460	8.9058
0.00017450	0.030424	8.8992
0.00017400	0.030367	8.8926
0.00017350	0.030248	8.8856
0.00017300	0.030220	8.8788
0.00017250	0.030108	8.8716
0.00017200	0.030067	8.8646
0.00017150	0.029988	8.8578
0.00017100	0.029907	8.8508
0.00017050	0.029870	8.8443
0.00017000	0.029797	8.8373
0.00016950	0.029708	8.8303
0.00016900	0.029634	8.8226
0.00016850	0.029596	8.8156
0.00016800	0.029489	8.8085
0.00016750	0.029409	8.8005
0.00016700	0.029374	8.7934
0.00016650	0.029292	8.7865
0.00016600	0.029198	8.7787
0.00016550	0.029143	8.7717
0.00016500	0.029061	8.7643
0.00016450	0.029021	8.7564
0.00016400	0.028946	8.7493
0.00016350	0.028845	8.7422
0.00016300	0.028814	8.7339
0.00016250	0.028696	8.7265
0.00016200	0.028669	8.7184
0.00016150	0.028578	8.7108
0.00016100	0.028541	8.7026
0.00016050	0.028426	8.6948
0.00016000	0.028379	8.6870
0.00015950	0.028310	8.6790
0.00015900	0.028207	8.6711
0.00015850	0.028174	8.6627
0.00015800	0.028055	8.6551
0.00015750	0.028018	8.6466
0.00015700	0.027939	8.6381
0.00015650	0.027877	8.6299
0.00015600	0.027780	8.6218
0.00015550	0.027747	8.6132
0.00015500	0.027630	8.6051
0.00015450	0.027607	8.5969
0.00015400	0.027541	8.5885
0.00015350	0.027459	8.5802
0.00015300	0.027345	8.5718
0.00015250	0.027318	8.5632
0.00015200	0.027196	8.5547
0.00015150	0.027172	8.5461
0.00015100	0.027049	8.5378
0.00015050	0.027027	8.5292
0.00015000	0.026909	8.5205
0.00014950	0.026873	8.5119
0.00014900	0.026772	8.5031
0.00014850	0.026736	8.4942
0.00014800	0.026647	8.4854
0.00014750	0.026543	8.4766
0.00014700	0.026518	8.4679
0.00014650	0.026407	8.4586
0.00014600	0.026340	8.4496
0.00014550	0.026259	8.4399
0.00014500	0.026205	8.4310
0.00014450	0.026155	8.4223
0.00014400	0.026036	8.4127
0.00014350	0.025980	8.4033
0.00014300	0.025931	8.3943
0.00014250	0.025811	8.3847
0.00014200	0.025753	8.3754
0.00014150	0.025712	8.3663
0.00014100	0.025602	8.3568
0.00014050	0.025557	8.3473
0.00014000	0.025447	8.3378
0.00013950	0.025413	8.3282
0.00013900	0.025316	8.3181
0.00013850	0.025215	8.3086
0.00013800	0.025188	8.2988
0.00013750	0.025092	8.2893
0.00013700	0.024997	8.2789
0.00013650	0.024969	8.2694
0.00013600	0.024884	8.2595
0.00013550	0.024828	8.2498
0.00013500	0.024715	8.2398
0.00013450	0.024633	8.2302
0.00013400	0.024592	8.2202
0.00013350	0.024484	8.2101
0.00013300	0.024397	8.1998
0.00013250	0.024367	8.1897
0.00013200	0.024253	8.1796
0.00013150	0.024217	8.1693
0.00013100	0.024096	8.1591
0.00013050	0.024054	8.1493
0.00013000	0.023989	8.1392
0.00012950	0.023868	8.1295
0.00012900	0.023812	8.1192
0.00012850	0.023756	8.1085
0.00012800	0.023631	8.0978
0.00012750	0.023598	8.0873
0.00012700	0.023485	8.0769
0.00012650	0.023438	8.0661
0.00012600	0.023378	8.0555
0.00012550	0.023254	8.0447
0.00012500	0.023191	8.0347
0.00012450	0.023149	8.0241
0.00012400	0.023016	8.0136
0.00012350	0.022972	8.0024
0.00012300	0.022909	7.9915
0.00012250	0.022839	7.9808
0.00012200	0.022750	7.9705
0.00012150	0.022637	7.9599
0.00012100	0.022596	7.9494
0.00012050	0.022522	7.9385
0.00012000	0.022398	7.9277
0.00011950	0.022352	7.9166
0.00011900	0.022280	7.9058
0.00011850	0.022222	7.8950
0.00011800	0.022125	7.8834
0.00011750	0.022010	7.8726
0.00011700	0.021977	7.8612
0.00011650	0.021883	7.8505
0.00011600	0.021771	7.8395
0.00011550	0.021743	7.8288
0.00011500	0.021640	7.8175
0.00011450	0.021535	7.8062
0.00011400	0.021506	7.7946
0.00011350	0.021408	7.7837
0.00011300	0.021346	7.7725
0.00011250	0.021223	7.7610
0.00011200	0.021156	7.7497
0.00011150	0.021104	7.7385
0.00011100	0.020977	7.7272
0.00011050	0.020919	7.7160
0.00011000	0.020870	7.7048
0.00010950	0.020731	7.6931
0.00010900	0.020671	7.6814
0.00010850	0.020581	7.6700
0.00010800	0.020535	7.6584
0.00010750	0.020465	7.6468
0.00010700	0.020333	7.6356
0.00010650	0.020297	7.6242
0.00010600	0.020202	7.6130
0.00010550	0.020088	7.6016
0.00010500	0.020046	7.5901
0.00010450	0.019959	7.5786
0.00010400	0.019839	7.5669
0.00010350	0.019802	7.5551
0.00010300	0.019690	7.5437
0.00010250	0.019658	7.5322
0.00010200	0.019521	7.5208
0.00010150	0.019468	7.5092
0.00010100	0.019396	7.4978
0.00010050	0.019268	7.4864
1.0000e-04	0.019183	7.4561
		
1.0000e-04	0.019086	7.4453
9.9800e-05	0.019157	7.4464
9.9600e-05	0.019137	7.4478
9.9400e-05	0.019062	7.4469
9.9200e-05	0.019087	7.4432
9.9000e-05	0.019023	7.4390
9.8800e-05	0.019019	7.4346
9.8600e-05	0.018967	7.4301
9.8400e-05	0.018900	7.4255
9.8200e-05	0.018922	7.4210
9.8000e-05	0.018846	7.4163
9.7800e-05	0.018815	7.4116
9.7600e-05	0.018823	7.4065
9.7400e-05	0.018759	7.4019
9.7200e-05	0.018760	7.3973
9.7000e-05	0.018682	7.3927
9.6800e-05	0.018654	7.3881
9.6600e-05	0.018655	7.3833
9.6400e-05	0.018564	7.3788
9.6200e-05	0.018572	7.3735
9.6000e-05	0.018537	7.3692
9.5800e-05	0.018464	7.3644
9.5600e-05	0.018482	7.3599
9.5400e-05	0.018428	7.3553
9.5200e-05	0.018426	7.3507
9.5000e-05	0.018359	7.3458
9.4800e-05	0.018298	7.3413
9.4600e-05	0.018319	7.3363
9.4400e-05	0.018265	7.3317
9.4200e-05	0.018198	7.3272
9.4000e-05	0.018220	7.3226
9.3800e-05	0.018155	7.3179
9.3600e-05	0.018099	7.3129
9.3400e-05	0.018119	7.3086
9.3200e-05	0.018069	7.3039
9.3000e-05	0.018041	7.2993
9.2800e-05	0.017971	7.2946
9.2600e-05	0.017977	7.2898
9.2400e-05	0.017893	7.2848
9.2200e-05	0.017914	7.2803
9.2000e-05	0.017828	7.2757
9.1800e-05	0.017832	7.2710
9.1600e-05	0.017804	7.2664
9.1400e-05	0.017771	7.2614
9.1200e-05	0.017729	7.2567
9.1000e-05	0.017653	7.2523
9.0800e-05	0.017664	7.2476
9.0600e-05	0.017617	7.2430
9.0400e-05	0.017565	7.2381
9.0200e-05	0.017576	7.2335
9.0000e-05	0.017483	7.2287
8.9800e-05	0.017491	7.2241
8.9600e-05	0.017428	7.2195
8.9400e-05	0.017443	7.2143
8.9200e-05	0.017373	7.2099
8.9000e-05	0.017319	7.2053
8.8800e-05	0.017334	7.2007
8.8600e-05	0.017278	7.1957
8.8400e-05	0.017212	7.1913
8.8200e-05	0.017234	7.1868
8.8000e-05	0.017169	7.1822
8.7800e-05	0.017168	7.1775
8.7600e-05	0.017107	7.1727
8.7400e-05	0.017036	7.1680
8.7200e-05	0.017049	7.1634
8.7000e-05	0.017001	7.1584
8.6800e-05	0.016936	7.1540
8.6600e-05	0.016947	7.1496
8.6400e-05	0.016918	7.1449
8.6200e-05	0.016838	7.1401
8.6000e-05	0.016842	7.1356
8.5800e-05	0.016763	7.1310
8.5600e-05	0.016788	7.1263
8.5400e-05	0.016712	7.1215
8.5200e-05	0.016671	7.1169
8.5000e-05	0.016682	7.1125
8.4800e-05	0.016613	7.1075
8.4600e-05	0.016553	7.1030
8.4400e-05	0.016547	7.0985
8.4200e-05	0.016496	7.0934
8.4000e-05	0.016507	7.0889
8.3800e-05	0.016461	7.0846
8.3600e-05	0.016381	7.0797
8.3400e-05	0.016357	7.0751
8.3200e-05	0.016368	7.0706
8.3000e-05	0.016302	7.0661
8.2800e-05	0.016245	7.0616
8.2600e-05	0.016262	7.0569
8.2400e-05	0.016186	7.0524
8.2200e-05	0.016194	7.0480
8.2000e-05	0.016106	7.0429
8.1800e-05	0.016094	7.0385
8.1600e-05	0.016080	7.0341
8.1400e-05	0.015991	7.0290
8.1200e-05	0.016012	7.0247
8.1000e-05	0.015967	7.0202
8.0800e-05	0.015885	7.0154
8.0600e-05	0.015901	7.0107
8.0400e-05	0.015845	7.0063
8.0200e-05	0.015847	7.0014
8.0000e-05	0.015753	6.9969
7.9800e-05	0.015738	6.9924
7.9600e-05	0.015736	6.9874
7.9400e-05	0.015641	6.9831
7.9200e-05	0.015667	6.9786
7.9000e-05	0.015589	6.9738
7.8800e-05	0.015546	6.9692
7.8600e-05	0.015561	6.9648
7.8400e-05	0.015468	6.9599
7.8200e-05	0.015461	6.9556
7.8000e-05	0.015396	6.9511
7.7800e-05	0.015403	6.9461
7.7600e-05	0.015378	6.9416
7.7400e-05	0.015286	6.9372
7.7200e-05	0.015295	6.9322
7.7000e-05	0.015263	6.9280
7.6800e-05	0.015187	6.9233
7.6600e-05	0.015153	6.9187
7.6400e-05	0.015170	6.9141
7.6200e-05	0.015098	6.9095
7.6000e-05	0.015101	6.9051
7.5800e-05	0.015008	6.9004
7.5600e-05	0.014988	6.8961
7.5400e-05	0.014990	6.8917
7.5200e-05	0.014894	6.8869
7.5000e-05	0.014919	6.8825
7.4800e-05	0.014831	6.8781
7.4600e-05	0.014816	6.8733
7.4400e-05	0.014755	6.8691
7.4200e-05	0.014771	6.8647
7.4000e-05	0.014721	6.8599
7.3800e-05	0.014646	6.8556
7.3600e-05	0.014668	6.8511
7.3400e-05	0.014591	6.8464
7.3200e-05	0.014541	6.8420
7.3000e-05	0.014559	6.8374
7.2800e-05	0.014464	6.8332
7.2600e-05	0.014445	6.8285
7.2400e-05	0.014393	6.8242
7.2200e-05	0.014405	6.8199
7.2000e-05	0.014348	6.8151
7.1800e-05	0.014312	6.8109
7.1600e-05	0.014283	6.8065
7.1400e-05	0.014208	6.8020
7.1200e-05	0.014232	6.7976
7.1000e-05	0.014161	6.7933
7.0800e-05	0.014161	6.7887
7.0600e-05	0.014063	6.7844
7.0400e-05	0.014085	6.7800
7.0200e-05	0.014029	6.7756
7.0000e-05	0.013954	6.7711
6.9800e-05	0.013968	6.7668
6.9600e-05	0.013924	6.7624
6.9400e-05	0.013846	6.7580
6.9200e-05	0.013867	6.7536
6.9000e-05	0.013798	6.7495
6.8800e-05	0.013801	6.7450
6.8600e-05	0.013721	6.7409
6.8400e-05	0.013661	6.7366
6.8200e-05	0.013670	6.7319
6.8000e-05	0.013627	6.7277
6.7800e-05	0.013551	6.7235
6.7600e-05	0.013557	6.7188
6.7400e-05	0.013482	6.7148
6.7200e-05	0.013507	6.7105
6.7000e-05	0.013432	6.7060
6.6800e-05	0.013370	6.7019
6.6600e-05	0.013385	6.6973
6.6400e-05	0.013312	6.6932
6.6200e-05	0.013287	6.6890
6.6000e-05	0.013266	6.6846
6.5800e-05	0.013179	6.6803
6.5600e-05	0.013205	6.6762
6.5400e-05	0.013124	6.6717
6.5200e-05	0.013136	6.6676
6.5000e-05	0.013046	6.6632
6.4800e-05	0.013023	6.6590
6.4600e-05	0.013025	6.6547
6.4400e-05	0.012927	6.6503
6.4200e-05	0.012934	6.6464
6.4000e-05	0.012900	6.6421
6.3800e-05	0.012809	6.6380
6.3600e-05	0.012803	6.6338
6.3400e-05	0.012738	6.6294
6.3200e-05	0.012759	6.6254
6.3000e-05	0.012692	6.6214
6.2800e-05	0.012627	6.6168
6.2600e-05	0.012651	6.6129
6.2400e-05	0.012575	6.6089
6.2200e-05	0.012536	6.6045
6.2000e-05	0.012536	6.6005
6.1800e-05	0.012445	6.5967
6.1600e-05	0.012456	6.5924
6.1400e-05	0.012364	6.5885
6.1200e-05	0.012373	6.5845
6.1000e-05	0.012341	6.5800
6.0800e-05	0.012250	6.5760
6.0600e-05	0.012241	6.5722
6.0400e-05	0.012180	6.5678
6.0200e-05	0.012194	6.5640
6.0000e-05	0.012140	6.5601
5.9800e-05	0.012065	6.5558
5.9600e-05	0.012041	6.5519
5.9400e-05	0.012021	6.5481
5.9200e-05	0.012011	6.5440
5.9000e-05	0.011960	6.5399
5.8800e-05	0.011921	6.5359
5.8600e-05	0.011844	6.5317
5.8400e-05	0.011864	6.5277
5.8200e-05	0.011809	6.5239
5.8000e-05	0.011773	6.5195
5.7800e-05	0.011683	6.5156
5.7600e-05	0.011695	6.5120
5.7400e-05	0.011615	6.5079
5.7200e-05	0.011625	6.5039
5.7000e-05	0.011593	6.5000
5.6800e-05	0.011492	6.4959
5.6600e-05	0.011495	6.4920
5.6400e-05	0.011429	6.4881
5.6200e-05	0.011443	6.4841
5.6000e-05	0.011393	6.4803
5.5800e-05	0.011367	6.4763
5.5600e-05	0.011270	6.4722
5.5400e-05	0.011281	6.4686
5.5200e-05	0.011209	6.4646
5.5000e-05	0.011216	6.4607
5.4800e-05	0.011118	6.4570
5.4600e-05	0.011126	6.4529
5.4400e-05	0.011051	6.4492
5.4200e-05	0.011067	6.4454
5.4000e-05	0.010970	6.4412
5.3800e-05	0.010957	6.4375
5.3600e-05	0.010890	6.4338
5.3400e-05	0.010905	6.4298
5.3200e-05	0.010834	6.4263
5.3000e-05	0.010769	6.4227
5.2800e-05	0.010765	6.4191
5.2600e-05	0.010702	6.4150
5.2400e-05	0.010717	6.4113
5.2200e-05	0.010612	6.4077
5.2000e-05	0.010607	6.4038
5.1800e-05	0.010582	6.4002
5.1600e-05	0.010533	6.3965
5.1400e-05	0.010535	6.3927
5.1200e-05	0.010448	6.3892
5.1000e-05	0.010401	6.3853
5.0800e-05	0.010410	6.3817
5.0600e-05	0.010363	6.3781
5.0400e-05	0.010292	6.3743
5.0200e-05	0.010233	6.3708
5.0000e-05	0.010256	6.3672
4.9800e-05	0.010197	6.3635
4.9600e-05	0.010153	6.3601
4.9400e-05	0.010079	6.3563
4.9200e-05	0.010099	6.3529
4.9000e-05	0.010024	6.3493
4.8800e-05	0.010025	6.3457
4.8600e-05	0.0099304	6.3422
4.8400e-05	0.0099500	6.3386
4.8200e-05	0.0098525	6.3349
4.8000e-05	0.0098159	6.3315
4.7800e-05	0.0098288	6.3280
4.7600e-05	0.0097669	6.3245
4.7400e-05	0.0097425	6.3210
4.7200e-05	0.0096423	6.3174
4.7000e-05	0.0096622	6.3141
4.6800e-05	0.0095749	6.3105
4.6600e-05	0.0095961	6.3071
4.6400e-05	0.0095019	6.3036
4.6200e-05	0.0094775	6.3000
4.6000e-05	0.0094137	6.2969
4.5800e-05	0.0094203	6.2933
4.5600e-05	0.0093910	6.2899
4.5400e-05	0.0092893	6.2865
4.5200e-05	0.0092978	6.2831
4.5000e-05	0.0092122	6.2798
4.4800e-05	0.0092299	6.2765
4.4600e-05	0.0091813	6.2729
4.4400e-05	0.0091677	6.2698
4.4200e-05	0.0090716	6.2662
4.4000e-05	0.0090525	6.2632
4.3800e-05	0.0090295	6.2596
4.3600e-05	0.0090060	6.2562
4.3400e-05	0.0089311	6.2530
4.3200e-05	0.0088586	6.2498
4.3000e-05	0.0088839	6.2465
4.2800e-05	0.0088133	6.2433
4.2600e-05	0.0088094	6.2400
4.2400e-05	0.0087161	6.2368
4.2200e-05	0.0087324	6.2336
4.2000e-05	0.0086210	6.2303
4.1800e-05	0.0086234	6.2273
4.1600e-05	0.0085771	6.2238
4.1400e-05	0.0085739	6.2208
4.1200e-05	0.0084686	6.2174
4.1000e-05	0.0084916	6.2145
4.0800e-05	0.0083831	6.2111
4.0600e-05	0.0083892	6.2082
4.0400e-05	0.0083057	6.2050
4.0200e-05	0.0083270	6.2019
4.0000e-05	0.0082560	6.1992
3.9800e-05	0.0082573	6.1959
3.9600e-05	0.0081508	6.1931
3.9400e-05	0.0081544	6.1900
3.9200e-05	0.0081073	6.1870
3.9000e-05	0.0080987	6.1840
3.8800e-05	0.0080141	6.1808
3.8600e-05	0.0079496	6.1780
3.8400e-05	0.0079693	6.1750
3.8200e-05	0.0078813	6.1720
3.8000e-05	0.0078972	6.1690
3.7800e-05	0.0078054	6.1661
3.7600e-05	0.0077571	6.1631
3.7400e-05	0.0077159	6.1604
3.7200e-05	0.0076843	6.1575
3.7000e-05	0.0076948	6.1549
3.6800e-05	0.0075928	6.1520
3.6600e-05	0.0076033	6.1491
3.6400e-05	0.0075049	6.1463
3.6200e-05	0.0075321	6.1434
3.6000e-05	0.0074274	6.1405
3.5800e-05	0.0074058	6.1376
3.5600e-05	0.0073541	6.1352
3.5400e-05	0.0073711	6.1324
3.5200e-05	0.0072957	6.1296
3.5000e-05	0.0072964	6.1268
3.4800e-05	0.0071879	6.1240
3.4600e-05	0.0071999	6.1270
3.4400e-05	0.0071030	6.1270
3.4200e-05	0.0071313	6.1246
3.4000e-05	0.0070189	6.1230
3.3800e-05	0.0070351	6.1201
3.3600e-05	0.0069594	6.1173
3.3400e-05	0.0069187	6.1149
3.3200e-05	0.0068628	6.1120
3.3000e-05	0.0068886	6.1090
3.2800e-05	0.0067887	6.1067
3.2600e-05	0.0067773	6.1042
3.2400e-05	0.0067418	6.1019
3.2200e-05	0.0066586	6.0993
3.2000e-05	0.0066764	6.0968
3.1800e-05	0.0065944	6.0939
3.1600e-05	0.0065559	6.0913
3.1400e-05	0.0065034	6.0889
3.1200e-05	0.0064615	6.0861
3.1000e-05	0.0064854	6.0841
3.0800e-05	0.0063760	6.0816
3.0600e-05	0.0063703	6.0792
3.0400e-05	0.0063540	6.0767
3.0200e-05	0.0062542	6.0742
3.0000e-05	0.0062633	6.0720
2.9800e-05	0.0062333	6.0696
2.9600e-05	0.0061263	6.0671
2.9400e-05	0.0061339	6.0647
2.9200e-05	0.0060529	6.0627
2.9000e-05	0.0060665	6.0601
2.8800e-05	0.0060114	6.0575
2.8600e-05	0.0059350	6.0551
2.8400e-05	0.0059539	6.0527
2.8200e-05	0.0058413	6.0511
2.8000e-05	0.0058318	6.0487
2.7800e-05	0.0057987	6.0462
2.7600e-05	0.0057664	6.0439
2.7400e-05	0.0057052	6.0424
2.7200e-05	0.0057041	6.0399
2.7000e-05	0.0055972	6.0375
2.6800e-05	0.0056273	6.0351
2.6600e-05	0.0055140	6.0336
2.6400e-05	0.0055418	6.0313
2.6200e-05	0.0054800	6.0288
2.6000e-05	0.0054516	6.0265
2.5800e-05	0.0053534	6.0249
2.5600e-05	0.0053452	6.0224
2.5400e-05	0.0053413	6.0201
2.5200e-05	0.0052379	6.0185
2.5000e-05	0.0052140	6.0161
2.4800e-05	0.0052038	6.0139
2.4600e-05	0.0051035	6.0119
2.4400e-05	0.0051323	6.0107
2.4200e-05	0.0050406	6.0083
2.4000e-05	0.0050459	6.0060
2.3800e-05	0.0049458	6.0045
2.3600e-05	0.0049722	6.0021
2.3400e-05	0.0048752	6.0005
2.3200e-05	0.0048613	5.9990
2.3000e-05	0.0048136	5.9967
2.2800e-05	0.0047453	5.9943
2.2600e-05	0.0047633	5.9929
2.2400e-05	0.0047281	5.9911
2.2200e-05	0.0046228	5.9896
2.2000e-05	0.0046332	5.9874
2.1800e-05	0.0045407	5.9859
2.1600e-05	0.0045360	5.9843
2.1400e-05	0.0044735	5.9822
2.1200e-05	0.0044370	5.9812
2.1000e-05	0.0044165	5.9788
2.0800e-05	0.0043298	5.9774
2.0600e-05	0.0042843	5.9757
2.0400e-05	0.0043054	5.9735
2.0200e-05	0.0042563	5.9726
2.0000e-05	0.0041559	5.9704
1.9800e-05	0.0041467	5.9696
1.9600e-05	0.0041351	5.9673
1.9400e-05	0.0040421	5.9658
1.9200e-05	0.0039943	5.9642
1.9000e-05	0.0040248	5.9623
1.8800e-05	0.0039283	5.9611
1.8600e-05	0.0038702	5.9588
1.8400e-05	0.0038962	5.9581
1.8200e-05	0.0038190	5.9565
1.8000e-05	0.0037406	5.9542
1.7800e-05	0.0037557	5.9535
1.7600e-05	0.0036980	5.9511
1.7400e-05	0.0036962	5.9505
1.7200e-05	0.0035934	5.9487
1.7000e-05	0.0035608	5.9474
1.6800e-05	0.0035621	5.9459
1.6600e-05	0.0034519	5.9446
1.6400e-05	0.0034491	5.9428
1.6200e-05	0.0034373	5.9420
1.6000e-05	0.0033287	5.9400
1.5800e-05	0.0033147	5.9389
1.5600e-05	0.0032995	5.9383
1.5400e-05	0.0032739	5.9367
1.5200e-05	0.0032335	5.9352
1.5000e-05	0.0031229	5.9337
1.4800e-05	0.0031108	5.9328
1.4600e-05	0.0031086	5.9313
1.4400e-05	0.0030001	5.9306
1.4200e-05	0.0030047	5.9298
1.4000e-05	0.0029408	5.9283
1.3800e-05	0.0028968	5.9271
1.3600e-05	0.0028373	5.9252
1.3400e-05	0.0028748	5.9245
1.3200e-05	0.0026873	5.9230
1.3000e-05	0.0026135	5.9222
1.2800e-05	0.0026230	5.9215
1.2600e-05	0.0025471	5.9200
1.2400e-05	0.0025818	5.9192
1.2200e-05	0.0025098	5.9184
1.2000e-05	0.0025036	5.9169
1.1800e-05	0.0024263	5.9161
1.1600e-05	0.0024371	5.9146
1.1400e-05	0.0023573	5.9139
1.1200e-05	0.0023813	5.9131
1.1000e-05	0.0022860	5.9115
1.0800e-05	0.0022935	5.9109
1.0600e-05	0.0022244	5.9100
1.0400e-05	0.0021770	5.9086
1.0200e-05	0.0021365	5.9085
1.0000e-05	0.0020908	5.9079
9.8000e-06	0.0021085	5.9063
9.6000e-06	0.0020028	5.9055
9.4000e-06	0.0019625	5.9049
9.2000e-06	0.0019800	5.9048
9.0000e-06	0.0019037	5.9033
8.8000e-06	0.0018249	5.9025
8.6000e-06	0.0018165	5.9025
8.4000e-06	0.0017455	5.9019
8.2000e-06	0.0017632	5.9002
8.0000e-06	0.0017130	5.8995
7.8000e-06	0.0016146	5.8995
7.6000e-06	0.0016191	5.8988
7.4000e-06	0.0015884	5.8980
7.2000e-06	0.0014873	5.8973
7.0000e-06	0.0014918	5.8965
6.8000e-06	0.0014161	5.8965
6.6000e-06	0.0014389	5.8950
6.4000e-06	0.0013447	5.8950
6.2000e-06	0.0013097	5.8943
6.0000e-06	0.0013103	5.8941
5.8000e-06	0.0012073	5.8934
5.6000e-06	0.0011788	5.8919
5.4000e-06	0.0011191	5.8919
5.2000e-06	0.0011005	5.8919
5.0000e-06	0.0011033	5.8912
4.8000e-06	0.0010030	5.8912
4.6000e-06	0.00095963	5.8904
4.4000e-06	0.00097562	5.8904
4.2000e-06	0.00087502	5.8889
4.0000e-06	0.00083275	5.8889
3.8000e-06	0.00079336	5.8889
3.6000e-06	0.00075995	5.8882
3.4000e-06	0.00076591	5.8882
3.2000e-06	0.00066575	5.8882
3.0000e-06	0.00062033	5.8882
2.8000e-06	0.00063790	5.8867
2.6000e-06	0.00054512	5.8867
2.4000e-06	0.00056148	5.8867
2.2000e-06	0.00048178	5.8860
2.0000e-06	0.00039969	5.8859
1.8000e-06	0.00041428	5.8859
1.6000e-06	0.00037761	5.8859
1.4000e-06	0.00032918	5.8859
1.2000e-06	4.3144e-05	5.8853
1.0000e-06	2.6077e-05	5.8852
8.0000e-07	2.2803e-05	5.8852
6.0000e-07	1.3634e-05	5.8852
4.0000e-07	-2.1590e-06	5.8852
2.0000e-07	1.6507e-06	5.8852


==> fig12a_v2_110K.TXT <==
I	V	dIdV_110K
0.0000	-3.7271e-06	6.6371
5.0000e-07	1.0466e-05	6.6371
1.0000e-06	1.6109e-05	6.6371
1.5000e-06	3.7729e-05	6.6373
2.0000e-06	4.9407e-05	6.6373
2.5000e-06	6.3611e-05	6.6373
3.0000e-06	8.7527e-05	6.6385
3.5000e-06	0.00010071	6.6390
4.0000e-06	0.00011976	6.6392
4.5000e-06	0.00013978	6.6392
5.0000e-06	0.00016112	6.6402
5.5000e-06	0.00019044	6.6402
6.0000e-06	0.00021872	6.6411
6.5000e-06	0.00024975	6.6411
7.0000e-06	0.00028479	6.6430
7.5000e-06	0.00029697	6.6431
8.0000e-06	0.0014794	6.6440
8.5000e-06	0.0015988	6.6449
9.0000e-06	0.0016502	6.6467
9.5000e-06	0.0018069	6.6478
1.0000e-05	0.0018374	6.6480
1.0500e-05	0.0019897	6.6496
1.1000e-05	0.0020458	6.6505
1.1500e-05	0.0021320	6.6516
1.2000e-05	0.0022668	6.6535
1.2500e-05	0.0023553	6.6553
1.3000e-05	0.0024000	6.6572
1.3500e-05	0.0025353	6.6581
1.4000e-05	0.0025483	6.6591
1.4500e-05	0.0026769	6.6610
1.5000e-05	0.0027100	6.6637
1.5500e-05	0.0027769	6.6648
1.6000e-05	0.0028775	6.6673
1.6500e-05	0.0029199	6.6685
1.7000e-05	0.0029434	6.6701
1.7500e-05	0.0030269	6.6723
1.8000e-05	0.0033691	6.6751
1.8500e-05	0.0034027	6.6762
1.9000e-05	0.0035609	6.6789
1.9500e-05	0.0036093	6.6818
2.0000e-05	0.0037388	6.6837
2.0500e-05	0.0037851	6.6862
2.1000e-05	0.0039388	6.6884
2.1500e-05	0.0039733	6.6903
2.2000e-05	0.0041251	6.6933
2.2500e-05	0.0041831	6.6960
2.3000e-05	0.0042669	6.6990
2.3500e-05	0.0043764	6.7009
2.4000e-05	0.0044746	6.7041
2.4500e-05	0.0045265	6.7074
2.5000e-05	0.0046711	6.7105
2.5500e-05	0.0047148	6.7133
2.6000e-05	0.0047850	6.7160
2.6500e-05	0.0049100	6.7190
2.7000e-05	0.0050269	6.7220
2.7500e-05	0.0050733	6.7257
2.8000e-05	0.0052232	6.7286
2.8500e-05	0.0052564	6.7323
2.9000e-05	0.0054130	6.7355
2.9500e-05	0.0054513	6.7394
3.0000e-05	0.0055766	6.7422
3.0500e-05	0.0056237	6.7460
3.1000e-05	0.0057729	6.7497
3.1500e-05	0.0058130	6.7530
3.2000e-05	0.0059365	6.7567
3.2500e-05	0.0060384	6.7606
3.3000e-05	0.0060841	6.7645
3.3500e-05	0.0062382	6.7682
3.4000e-05	0.0062770	6.7717
3.4500e-05	0.0064052	6.7756
3.5000e-05	0.0064367	6.7791
3.5500e-05	0.0065854	6.7831
3.6000e-05	0.0066509	6.7873
3.6500e-05	0.0067274	6.7916
3.7000e-05	0.0068748	6.7962
3.7500e-05	0.0069003	6.8004
3.8000e-05	0.0069968	6.8044
3.8500e-05	0.0070941	6.8086
3.9000e-05	0.0072202	6.8138
3.9500e-05	0.0072588	6.8182
4.0000e-05	0.0074181	6.8223
4.0500e-05	0.0074494	6.8271
4.1000e-05	0.0075805	6.8314
4.1500e-05	0.0076439	6.8366
4.2000e-05	0.0077611	6.8411
4.2500e-05	0.0077976	6.8457
4.3000e-05	0.0079542	6.8511
4.3500e-05	0.0079851	6.8559
4.4000e-05	0.0081336	6.8603
4.4500e-05	0.0081773	6.8659
4.5000e-05	0.0082836	6.8710
4.5500e-05	0.0083934	6.8756
4.6000e-05	0.0084846	6.8810
4.6500e-05	0.0085272	6.8860
4.7000e-05	0.0086388	6.8914
4.7500e-05	0.0087661	6.8964
4.8000e-05	0.0087925	6.9013
4.8500e-05	0.0089242	6.9073
4.9000e-05	0.0090169	6.9122
4.9500e-05	0.0090766	6.9183
5.0000e-05	0.0091369	6.9234
5.0500e-05	0.0092872	6.9294
5.1000e-05	0.0093428	6.9346
5.1500e-05	0.0094371	6.9398
5.2000e-05	0.0095632	6.9457
5.2500e-05	0.0095933	6.9509
5.3000e-05	0.0097421	6.9570
5.3500e-05	0.0097797	6.9622
5.4000e-05	0.0098770	6.9684
5.4500e-05	0.0099707	6.9736
5.5000e-05	0.010089	6.9800
5.5500e-05	0.010132	6.9861
5.6000e-05	0.010277	6.9919
5.6500e-05	0.010302	6.9982
5.7000e-05	0.010453	7.0035
5.7500e-05	0.010483	7.0100
5.8000e-05	0.010604	7.0155
5.8500e-05	0.010656	7.0222
5.9000e-05	0.010800	7.0280
5.9500e-05	0.010827	7.0344
6.0000e-05	0.010975	7.0409
6.0500e-05	0.011035	7.0462
6.1000e-05	0.011113	7.0527
6.1500e-05	0.011165	7.0585
6.2000e-05	0.011318	7.0650
6.2500e-05	0.011369	7.0712
6.3000e-05	0.011471	7.0776
6.3500e-05	0.011570	7.0843
6.4000e-05	0.011627	7.0913
6.4500e-05	0.011761	7.0970
6.5000e-05	0.011788	7.1034
6.5500e-05	0.011939	7.1096
6.6000e-05	0.011996	7.1167
6.6500e-05	0.012068	7.1237
6.7000e-05	0.012166	7.1296
6.7500e-05	0.012266	7.1368
6.8000e-05	0.012309	7.1435
6.8500e-05	0.012458	7.1498
6.9000e-05	0.012484	7.1570
6.9500e-05	0.012620	7.1639
7.0000e-05	0.012664	7.1703
7.0500e-05	0.012788	7.1773
7.1000e-05	0.012819	7.1843
7.1500e-05	0.012965	7.1903
7.2000e-05	0.013017	7.1979
7.2500e-05	0.013110	7.2051
7.3000e-05	0.013213	7.2114
7.3500e-05	0.013259	7.2187
7.4000e-05	0.013341	7.2259
7.4500e-05	0.013445	7.2335
7.5000e-05	0.013550	7.2397
7.5500e-05	0.013611	7.2469
7.6000e-05	0.013733	7.2541
7.6500e-05	0.013769	7.2609
7.7000e-05	0.013912	7.2681
7.7500e-05	0.013934	7.2752
7.8000e-05	0.014024	7.2821
7.8500e-05	0.014130	7.2896
7.9000e-05	0.014221	7.2967
7.9500e-05	0.014299	7.3033
8.0000e-05	0.014401	7.3109
8.0500e-05	0.014451	7.3185
8.1000e-05	0.014582	7.3261
8.1500e-05	0.014610	7.3327
8.2000e-05	0.014697	7.3404
8.2500e-05	0.014807	7.3479
8.3000e-05	0.014911	7.3556
8.3500e-05	0.014954	7.3623
8.4000e-05	0.015080	7.3698
8.4500e-05	0.015123	7.3775
8.5000e-05	0.015256	7.3853
8.5500e-05	0.015282	7.3921
8.6000e-05	0.015425	7.3998
8.6500e-05	0.015448	7.4076
8.7000e-05	0.015543	7.4154
8.7500e-05	0.015637	7.4223
8.8000e-05	0.015723	7.4301
8.8500e-05	0.015800	7.4380
8.9000e-05	0.015886	7.4462
8.9500e-05	0.015975	7.4527
9.0000e-05	0.016078	7.4604
9.0500e-05	0.016116	7.4683
9.1000e-05	0.016254	7.4760
9.1500e-05	0.016309	7.4829
9.2000e-05	0.016373	7.4912
9.2500e-05	0.016460	7.4985
9.3000e-05	0.016564	7.5062
9.3500e-05	0.016628	7.5137
9.4000e-05	0.016734	7.5219
9.4500e-05	0.016775	7.5285
9.5000e-05	0.016840	7.5365
9.5500e-05	0.016937	7.5445
9.6000e-05	0.017055	7.5523
9.6500e-05	0.017098	7.5595
9.7000e-05	0.017237	7.5676
9.7500e-05	0.017259	7.5754
9.8000e-05	0.017394	7.5832
9.8500e-05	0.017449	7.5900
9.9000e-05	0.017505	7.5981
9.9500e-05	0.017591	7.6052
1.0000e-04	0.017722	7.6252
0.00010050	0.017792	7.6266
0.00010100	0.017891	7.6315
0.00010150	0.017918	7.6387
0.00010200	0.018058	7.6451
0.00010250	0.018082	7.6532
0.00010300	0.018216	7.6610
0.00010350	0.018259	7.6678
0.00010400	0.018362	7.6760
0.00010450	0.018434	7.6836
0.00010500	0.018498	7.6910
0.00010550	0.018629	7.6992
0.00010600	0.018685	7.7062
0.00010650	0.018767	7.7145
0.00010700	0.018807	7.7225
0.00010750	0.018935	7.7299
0.00010800	0.019000	7.7379
0.00010850	0.019060	7.7459
0.00010900	0.019181	7.7529
0.00010950	0.019209	7.7611
0.00011000	0.019330	7.7679
0.00011050	0.019364	7.7762
0.00011100	0.019504	7.7844
0.00011150	0.019527	7.7918
0.00011200	0.019664	7.7996
0.00011250	0.019685	7.8065
0.00011300	0.019821	7.8148
0.00011350	0.019887	7.8230
0.00011400	0.019911	7.8299
0.00011450	0.020049	7.8379
0.00011500	0.020080	7.8456
0.00011550	0.020214	7.8535
0.00011600	0.020237	7.8615
0.00011650	0.020368	7.8685
0.00011700	0.020420	7.8763
0.00011750	0.020474	7.8838
0.00011800	0.020605	7.8918
0.00011850	0.020640	7.8985
0.00011900	0.020749	7.9065
0.00011950	0.020779	7.9133
0.00012000	0.020911	7.9216
0.00012050	0.020966	7.9296
0.00012100	0.021030	7.9368
0.00012150	0.021154	7.9439
0.00012200	0.021181	7.9521
0.00012250	0.021274	7.9595
0.00012300	0.021323	7.9675
0.00012350	0.021456	7.9750
0.00012400	0.021480	7.9825
0.00012450	0.021618	7.9899
0.00012500	0.021641	7.9977
0.00012550	0.021771	8.0055
0.00012600	0.021800	8.0126
0.00012650	0.021863	8.0206
0.00012700	0.021985	8.0280
0.00012750	0.022025	8.0352
0.00012800	0.022136	8.0422
0.00012850	0.022179	8.0491
0.00012900	0.022305	8.0571
0.00012950	0.022339	8.0641
0.00013000	0.022462	8.0721
0.00013050	0.022492	8.0788
0.00013100	0.022601	8.0858
0.00013150	0.022663	8.0941
0.00013200	0.022759	8.1007
0.00013250	0.022783	8.1086
0.00013300	0.022916	8.1152
0.00013350	0.022938	8.1219
0.00013400	0.023070	8.1302
0.00013450	0.023096	8.1368
0.00013500	0.023223	8.1446
0.00013550	0.023274	8.1511
0.00013600	0.023328	8.1577
0.00013650	0.023390	8.1655
0.00013700	0.023502	8.1725
0.00013750	0.023585	8.1805
0.00013800	0.023621	8.1867
0.00013850	0.023751	8.1935
0.00013900	0.023784	8.2008
0.00013950	0.023882	8.2076
0.00014000	0.023981	8.2147
0.00014050	0.024012	8.2209
0.00014100	0.024122	8.2291
0.00014150	0.024175	8.2356
0.00014200	0.024221	8.2419
0.00014250	0.024335	8.2482
0.00014300	0.024425	8.2564
0.00014350	0.024454	8.2622
0.00014400	0.024536	8.2690
0.00014450	0.024654	8.2765
0.00014500	0.024704	8.2830
0.00014550	0.024794	8.2895
0.00014600	0.024825	8.2958
0.00014650	0.024913	8.3034
0.00014700	0.025025	8.3100
0.00014750	0.025077	8.3159
0.00014800	0.025120	8.3223
0.00014850	0.025238	8.3303
0.00014900	0.025271	8.3362
0.00014950	0.025390	8.3426
0.00015000	0.025416	8.3495
0.00015050	0.025526	8.3553
0.00015100	0.025608	8.3612
0.00015150	0.025641	8.3687
0.00015200	0.025734	8.3751
0.00015250	0.025838	8.3813
0.00015300	0.025876	8.3876
0.00015350	0.025976	8.3935
0.00015400	0.026032	8.3995
0.00015450	0.026078	8.4058
0.00015500	0.026191	8.4136
0.00015550	0.026275	8.4200
0.00015600	0.026307	8.4264
0.00015650	0.026391	8.4325
0.00015700	0.026501	8.4383
0.00015750	0.026545	8.4439
0.00015800	0.026637	8.4502
0.00015850	0.026702	8.4570
0.00015900	0.026742	8.4638
0.00015950	0.026830	8.4706
0.00016000	0.026940	8.4762
0.00016050	0.026970	8.4821
0.00016100	0.027052	8.4881
0.00016150	0.027158	8.4941
0.00016200	0.027190	8.5004
0.00016250	0.027261	8.5059
0.00016300	0.027320	8.5115
0.00016350	0.027403	8.5174
0.00016400	0.027520	8.5237
0.00016450	0.027557	8.5299
0.00016500	0.027617	8.5354
0.00016550	0.027734	8.5409
0.00016600	0.027793	8.5467
0.00016650	0.027829	8.5531
0.00016700	0.027922	8.5587
0.00016750	0.027978	8.5641
0.00016800	0.028046	8.5703
0.00016850	0.028166	8.5763
0.00016900	0.028222	8.5812
0.00016950	0.028264	8.5874
0.00017000	0.028386	8.5929
0.00017050	0.028426	8.5987
0.00017100	0.028491	8.6041
0.00017150	0.028596	8.6096
0.00017200	0.028657	8.6150
0.00017250	0.028693	9.4046
0.00017300	0.028815	8.8883
0.00017350	0.028845	8.7139
0.00017400	0.028942	8.6565
0.00017450	0.028980	8.6405
0.00017500	0.029092	8.6387
0.00017550	0.029117	8.6410
0.00017600	0.029245	8.6454
0.00017650	0.029268	8.6504
0.00017700	0.029379	8.6560
0.00017750	0.029434	8.6614
0.00017800	0.029491	8.6664
0.00017850	0.029542	8.6712
0.00017900	0.029664	8.6767
0.00017950	0.029708	8.6822
0.00018000	0.029776	8.6868
0.00018050	0.029881	8.6919
0.00018100	0.029904	8.6971
0.00018150	0.030023	8.7024
0.00018200	0.030060	8.7068
0.00018250	0.030137	8.7120
0.00018300	0.030179	8.7166
0.00018350	0.030250	8.7217
0.00018400	0.030353	8.7267
0.00018450	0.030406	8.7312
0.00018500	0.030522	8.7362
0.00018550	0.030580	8.7410
0.00018600	0.030654	8.7457
0.00018650	0.030687	8.7508
0.00018700	0.030765	8.7547
0.00018750	0.030871	8.7596
0.00018800	0.030906	8.7646
0.00018850	0.030992	8.7693
0.00018900	0.031087	8.7735
0.00018950	0.031115	8.7784
0.00019000	0.031209	8.7824
0.00019050	0.031241	8.7874
0.00019100	0.031343	8.7915
0.00019150	0.031431	8.7963
0.00019200	0.031458	8.8003
0.00019250	0.031549	8.8048
0.00019300	0.031649	8.8090
0.00019350	0.031677	8.8131
0.00019400	0.031748	8.8179
0.00019450	0.031855	8.8220
0.00019500	0.031903	8.8270
0.00019550	0.031989	8.8309
0.00019600	0.032033	8.8345
0.00019650	0.032085	8.8389
0.00019700	0.032203	8.8429
0.00019750	0.032253	8.8469
0.00019800	0.032302	8.8516
0.00019850	0.032412	8.8553
0.00019900	0.032476	8.8590
0.00019950	0.032506	8.8636
0.00020000	0.032606	8.8675
0.00020050	0.032639	8.8713
0.00020100	0.032736	8.8749
0.00020150	0.032832	8.8788
0.00020200	0.032863	8.8829
0.00020250	0.032936	8.8865
0.00020300	0.033044	8.8903
0.00020350	0.033077	8.8947
0.00020400	0.033171	8.8981
0.00020450	0.033228	8.9017
0.00020500	0.033266	8.9053
0.00020550	0.033367	8.9088
0.00020600	0.033448	8.9123
0.00020650	0.033477	8.9166
0.00020700	0.033579	8.9199
0.00020750	0.033655	8.9234
0.00020800	0.033709	8.9267
0.00020850	0.033797	8.9301
0.00020900	0.033829	8.9335
0.00020950	0.033901	8.9369
0.00021000	0.034011	8.9403
0.00021050	0.034059	8.9437
0.00021100	0.034099	8.9471
0.00021150	0.034202	8.9509
0.00021200	0.034282	8.9535
0.00021250	0.034308	8.9569
0.00021300	0.034396	8.9607
0.00021350	0.034439	8.9642
0.00021400	0.034532	8.9675
0.00021450	0.034627	8.9691
0.00021500	0.034658	8.9734
0.00021550	0.034723	8.9764
0.00021600	0.034832	8.9789
0.00021650	0.034885	8.9828
0.00021700	0.034922	8.9845
0.00021750	0.035035	8.9879
0.00021800	0.035056	8.9907
0.00021850	0.035166	8.9939
0.00021900	0.035241	8.9973
0.00021950	0.035276	9.0000
0.00022000	0.035342	9.0032
0.00022050	0.035455	9.0059
0.00022100	0.035498	9.0086
0.00022150	0.035542	9.0120
0.00022200	0.035655	9.0137
0.00022250	0.035682	9.0165
0.00022300	0.035785	9.0193
0.00022350	0.035859	9.0224
0.00022400	0.035890	9.0250
0.00022450	0.035964	9.0277
0.00022500	0.036067	9.0300
0.00022550	0.036082	9.0329
0.00022600	0.036197	9.0353
0.00022650	0.036258	9.0380
0.00022700	0.036295	9.0405
0.00022750	0.036375	9.0424
0.00022800	0.036475	9.0453
0.00022850	0.036543	9.0484
0.00022900	0.036577	9.0509
0.00022950	0.036672	9.0536
0.00023000	0.036705	9.0553
0.00023050	0.036782	9.0577
0.00023100	0.036872	9.0601
0.00023150	0.036905	9.0630
0.00023200	0.037016	9.0644
0.00023250	0.037046	9.0674
0.00023300	0.037152	9.0685
0.00023350	0.037206	9.0710
0.00023400	0.037247	9.0736
0.00023450	0.037354	9.0762
0.00023500	0.037413	9.0779
0.00023550	0.037452	9.0798
0.00023600	0.037561	9.0816
0.00023650	0.037621	9.0841
0.00023700	0.037687	9.0864
0.00023750	0.037761	9.0876
0.00023800	0.037834	9.0902
0.00023850	0.037872	9.0911
0.00023900	0.037929	9.0937
0.00023950	0.038026	9.0963
0.00024000	0.038110	9.0973
0.00024050	0.038153	9.0997
0.00024100	0.038197	9.1008
0.00024150	0.038298	9.1032
0.00024200	0.038337	9.1055
0.00024250	0.038407	9.1067
0.00024300	0.038515	9.1086
0.00024350	0.038575	9.1103
0.00024400	0.038608	9.1121
0.00024450	0.038701	9.1138
0.00024500	0.038783	9.1156
0.00024550	0.038809	9.1183
0.00024600	0.038917	9.1191
0.00024650	0.038951	9.1200
0.00024700	0.039021	9.1224
0.00024750	0.039129	9.1236
0.00024800	0.039159	9.1253
0.00024850	0.039233	9.1270
0.00024900	0.039332	9.1288
0.00024950	0.039353	9.1297
0.00025000	0.039457	9.1314
0.00025050	0.039494	9.1324
0.00025100	0.039584	9.1332
0.00025150	0.039625	9.1352
0.00025200	0.039738	9.1360
0.00025250	0.039756	9.1367
0.00025300	0.039873	9.1385
0.00025350	0.039891	9.1412
0.00025400	0.040004	9.1418
0.00025450	0.040034	9.1421
0.00025500	0.040120	9.1444
0.00025550	0.040161	9.1455
0.00025600	0.040268	9.1465
0.00025650	0.040295	9.1465
0.00025700	0.040414	9.1483
0.00025750	0.040436	9.1491
0.00025800	0.040537	9.1501
0.00025850	0.040576	9.1519
0.00025900	0.040651	9.1528
0.00025950	0.040703	9.1546
0.00026000	0.040808	9.1546
0.00026050	0.040831	9.1556
0.00026100	0.040935	9.1563
0.00026150	0.041013	9.1581
0.00026200	0.041041	9.1581
0.00026250	0.041127	9.1590
0.00026300	0.041222	9.1598
0.00026350	0.041263	9.1615
0.00026400	0.041319	9.1616
0.00026450	0.041415	9.1625
0.00026500	0.041454	9.1626
0.00026550	0.041508	9.1642
0.00026600	0.041613	9.1651
0.00026650	0.041691	9.1651
0.00026700	0.041724	9.1660
0.00026750	0.041780	9.1661
0.00026800	0.041863	9.1678
0.00026850	0.041921	9.1687
0.00026900	0.041975	9.1687
0.00026950	0.042066	9.1696
0.00027000	0.042162	9.1696
0.00027050	0.042196	9.1714
0.00027100	0.042279	9.1715
0.00027150	0.042351	9.1715
0.00027200	0.042397	9.1724
0.00027250	0.042443	9.1724
0.00027300	0.042558	9.1723
0.00027350	0.042589	9.1732
0.00027400	0.042685	9.1733
0.00027450	0.042761	9.1749
0.00027500	0.042787	9.1749
0.00027550	0.042890	9.1750
0.00027600	0.042974	9.1750
0.00027650	0.043013	9.1754
0.00027700	0.043058	9.1758
0.00027750	0.043166	9.1755
0.00027800	0.043211	9.1758
0.00027850	0.043254	9.1758
0.00027900	0.043373	9.1772
0.00027950	0.043394	9.1776
0.00028000	0.043505	9.1776
0.00028050	0.043534	9.1776
0.00028100	0.043620	9.1776
0.00028150	0.043705	9.1782
0.00028200	0.043762	9.1780
0.00028250	0.043821	9.1780
0.00028300	0.043861	9.1786
0.00028350	0.043972	9.1783
0.00028400	0.044040	9.1783
0.00028450	0.044071	9.1782
0.00028500	0.044135	9.1782
0.00028550	0.044248	9.1783
0.00028600	0.044294	9.1778
0.00028650	0.044355	9.1780
0.00028700	0.044414	9.1778
0.00028750	0.044509	9.1775
0.00028800	0.044542	9.1775
0.00028850	0.044653	9.1776
0.00028900	0.044671	9.1776
0.00028950	0.044786	9.1763
0.00029000	0.044811	9.1762
0.00029050	0.044911	9.1758
0.00029100	0.044965	9.1758
0.00029150	0.045048	9.1758
0.00029200	0.045069	9.1758
0.00029250	0.045187	9.1753
0.00029300	0.045208	9.1749
0.00029350	0.045324	9.1749
0.00029400	0.045350	9.1750
0.00029450	0.045434	9.1750
0.00029500	0.045526	9.1733
0.00029550	0.045564	9.1733
0.00029600	0.045651	9.1733
0.00029650	0.045687	9.1723
0.00029700	0.045760	9.1723
0.00029750	0.045855	9.1723
0.00029800	0.045926	9.1714
0.00029850	0.045959	9.1714
0.00029900	0.046023	9.1700
0.00029950	0.046080	9.1697
0.00030000	0.046177	9.1697
0.00030050	0.046241	9.1687
0.00030100	0.046303	9.1687
0.00030150	0.046402	9.1678
0.00030200	0.046434	9.1678
0.00030250	0.046497	9.1661
0.00030300	0.046605	9.1660
0.00030350	0.046623	9.1660
0.00030400	0.046693	9.1651
0.00030450	0.046756	9.1642
0.00030500	0.046857	9.1642
0.00030550	0.046916	9.1638
0.00030600	0.046981	9.1625
0.00030650	0.047067	9.1615
0.00030700	0.047106	9.1615
0.00030750	0.047210	9.1597
0.00030800	0.047229	9.1590
0.00030850	0.047302	9.1590
0.00030900	0.047384	9.1580
0.00030950	0.047458	9.1580
0.00031000	0.047512	9.1562
0.00031050	0.047612	9.1554
0.00031100	0.047636	9.1545
0.00031150	0.047752	9.1545
0.00031200	0.047772	9.1527
0.00031250	0.047880	9.1519
0.00031300	0.047918	9.1510
0.00031350	0.047999	9.1501
0.00031400	0.048037	9.1492
0.00031450	0.048147	9.1483
0.00031500	0.048174	9.1482
0.00031550	0.048292	9.1462
0.00031600	0.048311	9.1456
0.00031650	0.048427	9.1449
0.00031700	0.048448	9.1430
0.00031750	0.048556	9.1421
0.00031800	0.048585	9.1413
0.00031850	0.048680	9.1399
0.00031900	0.048711	9.1395
0.00031950	0.048825	9.1384
0.00032000	0.048850	9.1368
0.00032050	0.048964	9.1359
0.00032100	0.048994	9.1350
0.00032150	0.049085	9.1332
0.00032200	0.049148	9.1324
0.00032250	0.049195	9.1316
0.00032300	0.049245	9.1314
0.00032350	0.049366	9.1297
0.00032400	0.049387	9.1289
0.00032450	0.049496	9.1264
0.00032500	0.049559	9.1257
0.00032550	0.049595	9.1236
0.00032600	0.049688	9.1227
0.00032650	0.049779	9.1218
0.00032700	0.049831	9.1210
0.00032750	0.049898	9.1192
0.00032800	0.049968	9.1183
0.00032850	0.050001	9.1166
0.00032900	0.050071	9.1156
0.00032950	0.050176	9.1139
0.00033000	0.050251	9.1128
0.00033050	0.050287	9.1121
0.00033100	0.050380	9.1102
0.00033150	0.050418	9.1097
0.00033200	0.050477	9.1072
0.00033250	0.050577	9.1061
0.00033300	0.050657	9.1043
0.00033350	0.050692	9.1034
0.00033400	0.050748	9.1026
0.00033450	0.050832	9.1002
0.00033500	0.050876	9.0991
0.00033550	0.050972	9.0973
0.00033600	0.051059	9.0963
0.00033650	0.051085	9.0948
0.00033700	0.051203	9.0928
0.00033750	0.051228	9.0910
0.00033800	0.051326	9.0902
0.00033850	0.051380	9.0890
0.00033900	0.051457	9.0867
0.00033950	0.051492	9.0858
0.00034000	0.051610	9.0841
0.00034050	0.051633	9.0830
0.00034100	0.051737	9.0806
0.00034150	0.051785	9.0797
0.00034200	0.051856	9.0772
0.00034250	0.051893	9.0762
0.00034300	0.052011	9.0745
0.00034350	0.052031	9.0727
0.00034400	0.052150	9.0710
0.00034450	0.052184	9.0702
0.00034500	0.052257	9.0676
0.00034550	0.052359	9.0666
0.00034600	0.052381	9.0648
0.00034650	0.052459	9.0631
0.00034700	0.052524	9.0614
0.00034750	0.052625	9.0588
0.00034800	0.052655	9.0579
0.00034850	0.052738	9.0563
0.00034900	0.052829	9.0544
0.00034950	0.052857	9.0523
0.00035000	0.052949	9.0510
0.00035050	0.053035	9.0488
0.00035100	0.053059	9.0475
0.00035150	0.053177	9.0458
0.00035200	0.053225	9.0440
0.00035250	0.053271	9.0423
0.00035300	0.053358	9.0406
0.00035350	0.053426	9.0384
0.00035400	0.053472	9.0362
0.00035450	0.053588	9.0345
0.00035500	0.053613	9.0328
0.00035550	0.053701	9.0310
0.00035600	0.053742	9.0284
0.00035650	0.053855	9.0275
0.00035700	0.053878	9.0250
0.00035750	0.053996	9.0228
0.00035800	0.054019	9.0214
0.00035850	0.054121	9.0190
0.00035900	0.054177	9.0176
0.00035950	0.054235	9.0154
0.00036000	0.054284	9.0131
0.00036050	0.054399	9.0120
0.00036100	0.054432	9.0093
0.00036150	0.054529	9.0076
0.00036200	0.054587	9.0059
0.00036250	0.054633	9.0033
0.00036300	0.054744	9.0021
0.00036350	0.054788	9.0000
0.00036400	0.054860	8.9977
0.00036450	0.054945	8.9965
0.00036500	0.055020	8.9939
0.00036550	0.055040	8.9914
0.00036600	0.055156	8.9896
0.00036650	0.055193	8.9871
0.00036700	0.055283	8.9862
0.00036750	0.055350	8.9836
0.00036800	0.055387	8.9811
0.00036850	0.055497	8.9791
0.00036900	0.055555	8.9777
0.00036950	0.055637	8.9750
0.00037000	0.055670	8.9735
0.00037050	0.055749	8.9714
0.00037100	0.055847	8.9691
0.00037150	0.055871	8.9675
0.00037200	0.055964	8.9648
0.00037250	0.056051	8.9624
0.00037300	0.056075	8.9607
0.00037350	0.056194	8.9590
0.00037400	0.056221	8.9563
0.00037450	0.056328	8.9546
0.00037500	0.056353	8.9522
0.00037550	0.056458	8.9495
0.00037600	0.056519	8.9470
0.00037650	0.056571	8.9454
0.00037700	0.056671	8.9436
0.00037750	0.056696	8.9420
0.00037800	0.056814	8.9393
0.00037850	0.056863	8.9369
0.00037900	0.056924	8.9342
0.00037950	0.056987	8.9326
0.00038000	0.057082	8.9301
0.00038050	0.057115	8.9275
0.00038100	0.057231	8.9251
0.00038150	0.057249	8.9234
0.00038200	0.057349	8.9207
0.00038250	0.057437	8.9191
0.00038300	0.057477	8.9168
0.00038350	0.057569	8.9145
0.00038400	0.057614	8.9119
0.00038450	0.057679	8.9099
0.00038500	0.057780	8.9078
0.00038550	0.057808	8.9055
0.00038600	0.057925	8.9025
0.00038650	0.057943	8.9008
0.00038700	0.058059	8.8984
0.00038750	0.058096	8.8959
0.00038800	0.058182	8.8945
0.00038850	0.058220	8.8915
0.00038900	0.058338	8.8893
0.00038950	0.058365	8.8863
0.00039000	0.058469	8.8837
0.00039050	0.058532	8.8812
0.00039100	0.058568	8.8796
0.00039150	0.058677	8.8770
0.00039200	0.058698	8.8745
0.00039250	0.058817	8.8728
0.00039300	0.058874	8.8696
0.00039350	0.058916	8.8670
0.00039400	0.059034	8.8645
0.00039450	0.059072	8.8619
0.00039500	0.059134	8.8595
0.00039550	0.059246	8.8578
0.00039600	0.059282	8.8553
0.00039650	0.059342	8.8528
0.00039700	0.059452	8.8510
0.00039750	0.059483	8.8479
0.00039800	0.059591	8.8453
0.00039850	0.059622	8.8429
0.00039900	0.059707	8.8403
0.00039950	0.059806	8.8378
0.00040000	0.059856	8.8350
0.00040050	0.059895	8.8329
0.00040100	0.059997	8.8303
0.00040150	0.060082	8.8279
0.00040200	0.060110	8.8254
0.00040250	0.060210	8.8237
0.00040300	0.060246	8.8208
0.00040350	0.060330	8.8180
0.00040400	0.060433	8.8155
0.00040450	0.060458	8.8130
0.00040500	0.060552	8.8112
0.00040550	0.060640	8.8081
0.00040600	0.060663	8.8055
0.00040650	0.060772	8.8031
0.00040700	0.060795	8.8006
0.00040750	0.060912	8.7981
0.00040800	0.060973	8.7948
0.00040850	0.061025	8.7931
0.00040900	0.061134	8.7905
0.00040950	0.061155	8.7876
0.00041000	0.061276	8.7850
0.00041050	0.061323	8.7824
0.00041100	0.061384	8.7798
0.00041150	0.061433	8.7775
0.00041200	0.061551	8.7751
0.00041250	0.061589	8.7722
0.00041300	0.061667	8.7694
0.00041350	0.061770	8.7662
0.00041400	0.061794	8.7638
0.00041450	0.061884	8.7612
0.00041500	0.061976	8.7597
0.00041550	0.062033	8.7564
0.00041600	0.062093	8.7540
0.00041650	0.062137	8.7511
0.00041700	0.062256	8.7482
0.00041750	0.062299	8.7459
0.00041800	0.062370	8.7427
0.00041850	0.062470	8.7399
0.00041900	0.062494	8.7370
0.00041950	0.062569	8.7351
0.00042000	0.062648	8.7314
0.00042050	0.062754	8.7297
0.00042100	0.062776	8.7265
0.00042150	0.062888	8.7240
0.00042200	0.062955	8.7209
0.00042250	0.062991	8.7185
0.00042300	0.063111	8.7158
0.00042350	0.063141	8.7128
0.00042400	0.063243	8.7105
0.00042450	0.063279	8.7074
0.00042500	0.063377	8.7057
0.00042550	0.063429	8.7024
0.00042600	0.063483	8.6994
0.00042650	0.063594	8.6967
0.00042700	0.063654	8.6938
0.00042750	0.063704	8.6912
0.00042800	0.063820	8.6880
0.00042850	0.063856	8.6856
0.00042900	0.063918	8.6832
0.00042950	0.063990	8.6800
0.00043000	0.064053	8.6771
0.00043050	0.064173	8.6743
0.00043100	0.064210	8.6712
0.00043150	0.064272	8.6687
0.00043200	0.064385	8.6656
0.00043250	0.064446	8.6631
0.00043300	0.064484	8.6609
0.00043350	0.064564	8.6572
0.00043400	0.064644	8.6553
0.00043450	0.064733	8.6521
0.00043500	0.064767	8.6494
0.00043550	0.064887	8.6466
0.00043600	0.064932	8.6441
0.00043650	0.064982	8.6409
0.00043700	0.065056	8.6378
0.00043750	0.065138	8.6348
0.00043800	0.065245	8.6323
0.00043850	0.065269	8.6295
0.00043900	0.065375	8.6267
0.00043950	0.065442	8.6236
0.00044000	0.065483	8.6205
0.00044050	0.065601	8.6181
0.00044100	0.065631	8.6149
0.00044150	0.065739	8.6121
0.00044200	0.065793	8.6093
0.00044250	0.065846	8.6062
0.00044300	0.065967	8.6035
0.00044350	0.065996	8.6007
0.00044400	0.066082	8.5976
0.00044450	0.066175	8.5944
0.00044500	0.066229	8.5917
0.00044550	0.066303	8.5888
0.00044600	0.066342	8.5859
0.00044650	0.066465	8.5833
0.00044700	0.066505	8.5802
0.00044750	0.066568	8.5771
0.00044800	0.066686	8.5744
0.00044850	0.066708	8.5716
0.00044900	0.066802	8.5701
0.00044950	0.066897	8.5662
0.00045000	0.066920	8.5638
0.00044950	0.066886	8.5623
0.00044900	0.066791	8.5632
0.00044850	0.066762	8.5654
0.00044800	0.066645	8.5678
0.00044750	0.066590	8.5708
0.00044700	0.066525	8.5732
0.00044650	0.066419	8.5758
0.00044600	0.066397	8.5789
0.00044550	0.066307	8.5818
0.00044500	0.066258	8.5840
0.00044450	0.066135	8.5865
0.00044400	0.066081	8.5903
0.00044350	0.066038	8.5933
0.00044300	0.065917	8.5952
0.00044250	0.065893	8.5991
0.00044200	0.065779	8.6021
0.00044150	0.065743	8.6038
0.00044100	0.065657	8.6070
0.00044050	0.065610	8.6098
0.00044000	0.065488	8.6124
0.00043950	0.065454	8.6157
0.00043900	0.065350	8.6185
0.00043850	0.065300	8.6211
0.00043800	0.065229	8.6240
0.00043750	0.065141	8.6267
0.00043700	0.065102	8.6298
0.00043650	0.065040	8.6327
0.00043600	0.064930	8.6355
0.00043550	0.064860	8.6386
0.00043500	0.064805	8.6413
0.00043450	0.064711	8.6442
0.00043400	0.064673	8.6472
0.00043350	0.064557	8.6497
0.00043300	0.064539	8.6527
0.00043250	0.064460	8.6552
0.00043200	0.064363	8.6583
0.00043150	0.064306	8.6613
0.00043100	0.064233	8.6642
0.00043050	0.064140	8.6672
0.00043000	0.064089	8.6703
0.00042950	0.063993	8.6728
0.00042900	0.063963	8.6747
0.00042850	0.063845	8.6774
0.00042800	0.063791	8.6809
0.00042750	0.063720	8.6832
0.00042700	0.063681	8.6864
0.00042650	0.063588	8.6887
0.00042600	0.063487	8.6919
0.00042550	0.063463	8.6944
0.00042500	0.063369	8.6975
0.00042450	0.063292	8.6998
0.00042400	0.063250	8.7031
0.00042350	0.063189	8.7056
0.00042300	0.063083	8.7088
0.00042250	0.063024	8.7104
0.00042200	0.062946	8.7143
0.00042150	0.062870	8.7168
0.00042100	0.062818	8.7192
0.00042050	0.062706	8.7222
0.00042000	0.062685	8.7250
0.00041950	0.062584	8.7273
0.00041900	0.062552	8.7305
0.00041850	0.062444	8.7329
0.00041800	0.062376	8.7356
0.00041750	0.062336	8.7386
0.00041700	0.062217	8.7402
0.00041650	0.062174	8.7433
0.00041600	0.062093	8.7459
0.00041550	0.062017	8.7488
0.00041500	0.061940	8.7515
0.00041450	0.061900	8.7541
0.00041400	0.061839	8.7573
0.00041350	0.061724	8.7597
0.00041300	0.061686	8.7625
0.00041250	0.061624	8.7654
0.00041200	0.061507	8.7670
0.00041150	0.061476	8.7698
0.00041100	0.061389	8.7726
0.00041050	0.061308	8.7751
0.00041000	0.061276	8.7783
0.00040950	0.061214	8.7807
0.00040900	0.061102	8.7824
0.00040850	0.061053	8.7850
0.00040800	0.060992	8.7878
0.00040750	0.060874	8.7906
0.00040700	0.060846	8.7935
0.00040650	0.060761	8.7965
0.00040600	0.060680	8.7989
0.00040550	0.060636	8.8006
0.00040500	0.060586	8.8035
0.00040450	0.060467	8.8063
0.00040400	0.060433	8.8088
0.00040350	0.060344	8.8114
0.00040300	0.060269	8.8146
0.00040250	0.060212	8.8163
0.00040200	0.060117	8.8187
0.00040150	0.060075	8.8215
0.00040100	0.059965	8.8245
0.00040050	0.059906	8.8269
0.00040000	0.059874	8.8295
0.00039950	0.059776	8.8312
0.00039900	0.059722	8.8337
0.00039850	0.059637	8.8366
0.00039800	0.059568	8.8395
0.00039750	0.059508	8.8419
0.00039700	0.059415	8.8435
0.00039650	0.059380	8.8461
0.00039600	0.059324	8.8489
0.00039550	0.059211	8.8519
0.00039500	0.059168	8.8544
0.00039450	0.059097	8.8562
0.00039400	0.058990	8.8586
0.00039350	0.058971	8.8611
0.00039300	0.058853	8.8635
0.00039250	0.058821	8.8662
0.00039200	0.058723	8.8685
0.00039150	0.058664	8.8706
0.00039100	0.058584	8.8734
0.00039050	0.058556	8.8761
0.00039000	0.058436	8.8774
0.00038950	0.058415	8.8801
0.00038900	0.058295	8.8829
0.00038850	0.058271	8.8854
0.00038800	0.058167	8.8871
0.00038750	0.058095	8.8897
0.00038700	0.058062	8.8921
0.00038650	0.057948	8.8947
0.00038600	0.057894	8.8964
0.00038550	0.057812	8.8988
0.00038500	0.057781	8.9014
0.00038450	0.057699	8.9031
0.00038400	0.057615	8.9056
0.00038350	0.057569	8.9081
0.00038300	0.057459	8.9106
0.00038250	0.057438	8.9124
0.00038200	0.057373	8.9148
0.00038150	0.057271	8.9172
0.00038100	0.057212	8.9199
0.00038050	0.057146	8.9216
0.00038000	0.057055	8.9240
0.00037950	0.057019	8.9267
0.00037900	0.056906	8.9292
0.00037850	0.056887	8.9306
0.00037800	0.056763	8.9331
0.00037750	0.056745	8.9359
0.00037700	0.056665	8.9380
0.00037650	0.056594	8.9399
0.00037600	0.056504	8.9422
0.00037550	0.056473	8.9444
0.00037500	0.056358	8.9461
0.00037450	0.056325	8.9488
0.00037400	0.056238	8.9512
0.00037350	0.056205	8.9529
0.00037300	0.056082	8.9549
0.00037250	0.056060	8.9572
0.00037200	0.055944	8.9595
0.00037150	0.055910	8.9614
0.00037100	0.055821	8.9641
0.00037050	0.055756	8.9658
0.00037000	0.055701	8.9678
0.00036950	0.055640	8.9691
0.00036900	0.055554	8.9716
0.00036850	0.055484	8.9742
0.00036800	0.055425	8.9764
0.00036750	0.055328	8.9781
0.00036700	0.055297	8.9802
0.00036650	0.055181	8.9828
0.00036600	0.055163	8.9845
0.00036550	0.055089	8.9870
0.00036500	0.055007	8.9890
0.00036450	0.054929	8.9904
0.00036400	0.054881	8.9929
0.00036350	0.054773	8.9938
0.00036300	0.054747	8.9965
0.00036250	0.054631	8.9990
0.00036200	0.054612	9.0007
0.00036150	0.054502	9.0024
0.00036100	0.054469	9.0051
0.00036050	0.054378	9.0059
0.00036000	0.054341	9.0085
0.00035950	0.054226	9.0102
0.00035900	0.054206	9.0127
0.00035850	0.054085	9.0148
0.00035800	0.054035	9.0162
0.00035750	0.053994	9.0179
0.00035700	0.053882	9.0196
0.00035650	0.053854	9.0219
0.00035600	0.053774	9.0231
0.00035550	0.053715	9.0255
0.00035500	0.053626	9.0274
0.00035450	0.053588	9.0292
0.00035400	0.053474	9.0309
0.00035350	0.053427	9.0327
0.00035300	0.053375	9.0349
0.00035250	0.053263	9.0361
0.00035200	0.053230	9.0386
0.00035150	0.053136	9.0404
0.00035100	0.053113	9.0415
0.00035050	0.053011	9.0439
0.00035000	0.052934	9.0453
0.00034950	0.052901	9.0473
0.00034900	0.052783	9.0497
0.00034850	0.052761	9.0508
0.00034800	0.052673	9.0517
0.00034750	0.052637	9.0543
0.00034700	0.052524	9.0552
0.00034650	0.052472	9.0577
0.00034600	0.052425	9.0587
0.00034550	0.052315	9.0612
0.00034500	0.052270	9.0630
0.00034450	0.052223	9.0647
0.00034400	0.052102	9.0666
0.00034350	0.052055	9.0675
0.00034300	0.052011	9.0700
0.00034250	0.051923	9.0710
0.00034200	0.051854	9.0732
0.00034150	0.051802	9.0745
0.00034100	0.051705	9.0762
0.00034050	0.051678	9.0779
0.00034000	0.051620	9.0797
0.00033950	0.051505	9.0806
0.00033900	0.051471	9.0815
0.00033850	0.051367	9.0840
0.00033800	0.051329	9.0857
0.00033750	0.051233	9.0866
0.00033700	0.051188	9.0885
0.00033650	0.051109	9.0901
0.00033600	0.051036	9.0910
0.00033550	0.050959	9.0932
0.00033500	0.050938	9.0955
0.00033450	0.050822	9.0962
0.00033400	0.050790	9.0972
0.00033350	0.050694	9.0990
0.00033300	0.050637	9.1002
0.00033250	0.050583	9.1024
0.00033200	0.050475	9.1032
0.00033150	0.050442	9.1042
0.00033100	0.050349	9.1060
0.00033050	0.050284	9.1067
0.00033000	0.050255	9.1085
0.00032950	0.050165	9.1095
0.00032900	0.050073	9.1108
0.00032850	0.050048	9.1130
0.00032800	0.049949	9.1137
0.00032750	0.049881	9.1156
0.00032700	0.049811	9.1166
0.00032650	0.049770	9.1182
0.00032600	0.049707	9.1190
0.00032550	0.049596	9.1200
0.00032500	0.049568	9.1218
0.00032450	0.049488	9.1227
0.00032400	0.049389	9.1236
0.00032350	0.049366	9.1253
0.00032300	0.049279	9.1261
0.00032250	0.049243	9.1271
0.00032200	0.049137	9.1288
0.00032150	0.049064	9.1296
0.00032100	0.049036	9.1314
0.00032050	0.048928	9.1323
0.00032000	0.048864	9.1332
0.00031950	0.048830	9.1349
0.00031900	0.048738	9.1359
0.00031850	0.048669	9.1359
0.00031800	0.048634	9.1385
0.00031750	0.048529	9.1395
0.00031700	0.048462	9.1394
0.00031650	0.048428	9.1412
0.00031600	0.048320	9.1421
0.00031550	0.048246	9.1429
0.00031500	0.048210	9.1448
0.00031450	0.048113	9.1455
0.00031400	0.048062	9.1464
0.00031350	0.048018	9.1475
0.00031300	0.047904	9.1488
0.00031250	0.047877	9.1491
0.00031200	0.047809	9.1500
0.00031150	0.047757	9.1501
0.00031100	0.047678	9.1518
0.00031050	0.047574	9.1526
0.00031000	0.047553	9.1544
0.00030950	0.047431	9.1554
0.00030900	0.047411	9.1554
0.00030850	0.047306	9.1562
0.00030800	0.047272	9.1579
0.00030750	0.047192	9.1580
0.00030700	0.047141	9.1590
0.00030650	0.047040	9.1598
0.00030600	0.047013	9.1597
0.00030550	0.046897	9.1609
0.00030500	0.046858	9.1616
0.00030450	0.046783	9.1625
0.00030400	0.046703	9.1625
0.00030350	0.046673	9.1642
0.00030300	0.046607	9.1642
0.00030250	0.046511	9.1650
0.00030200	0.046448	9.1651
0.00030150	0.046390	9.1660
0.00030100	0.046289	9.1660
0.00030050	0.046270	9.1678
0.00030000	0.046162	9.1677
0.00029950	0.046134	9.1678
0.00029900	0.046026	9.1686
0.00029850	0.045998	9.1686
0.00029800	0.045910	9.1695
0.00029750	0.045823	9.1696
0.00029700	0.045799	9.1698
0.00029650	0.045695	9.1713
0.00029600	0.045646	9.1713
0.00029550	0.045558	9.1722
0.00029500	0.045534	9.1721
0.00029450	0.045417	9.1721
0.00029400	0.045396	9.1727
0.00029350	0.045289	9.1728
0.00029300	0.045239	9.1731
0.00029250	0.045176	9.1731
0.00029200	0.045088	9.1747
0.00029150	0.045060	9.1749
0.00029100	0.044993	9.1749
0.00029050	0.044905	9.1749
0.00029000	0.044834	9.1756
0.00028950	0.044769	9.1757
0.00028900	0.044694	9.1757
0.00028850	0.044644	9.1758
0.00028800	0.044542	9.1759
0.00028750	0.044519	9.1773
0.00028700	0.044404	9.1773
0.00028650	0.044371	9.1775
0.00028600	0.044281	9.1775
0.00028550	0.044253	9.1775
0.00028500	0.044136	9.1772
0.00028450	0.044115	9.1765
0.00028400	0.044010	9.1770
0.00028350	0.043967	9.1771
0.00028300	0.043891	9.1775
0.00028250	0.043815	9.1775
0.00028200	0.043740	9.1765
0.00028150	0.043718	9.1771
0.00028100	0.043600	9.1766
0.00028050	0.043576	9.1765
0.00028000	0.043475	9.1770
0.00027950	0.043407	9.1758
0.00027900	0.043370	9.1761
0.00027850	0.043260	9.1762
0.00027800	0.043231	9.1758
0.00027750	0.043137	9.1758
0.00027700	0.043114	9.1757
0.00027650	0.043007	9.1757
0.00027600	0.042940	9.1749
0.00027550	0.042904	9.1750
0.00027500	0.042793	9.1749
0.00027450	0.042745	9.1749
0.00027400	0.042701	9.1732
0.00027350	0.042638	9.1731
0.00027300	0.042558	9.1732
0.00027250	0.042459	9.1723
0.00027200	0.042439	9.1722
0.00027150	0.042326	9.1723
0.00027100	0.042290	9.1714
0.00027050	0.042216	9.1714
0.00027000	0.042116	9.1713
0.00026950	0.042095	9.1696
0.00026900	0.041998	9.1697
0.00026850	0.041973	9.1691
0.00026800	0.041864	9.1686
0.00026750	0.041801	9.1678
0.00026700	0.041763	9.1679
0.00026650	0.041649	9.1661
0.00026600	0.041605	9.1661
0.00026550	0.041554	9.1652
0.00026500	0.041443	9.1651
0.00026450	0.041410	9.1643
0.00026400	0.041328	9.1627
0.00026350	0.041296	9.1626
0.00026300	0.041178	9.1616
0.00026250	0.041159	9.1616
0.00026200	0.041042	9.1598
0.00026150	0.041022	9.1590
0.00026100	0.040909	9.1584
0.00026050	0.040870	9.1580
0.00026000	0.040792	9.1562
0.00025950	0.040718	9.1555
0.00025900	0.040643	9.1545
0.00025850	0.040620	9.1545
0.00025800	0.040502	9.1527
0.00025750	0.040481	9.1520
0.00025700	0.040372	9.1501
0.00025650	0.040332	9.1491
0.00025600	0.040249	9.1491
0.00025550	0.040178	9.1477
0.00025500	0.040104	9.1465
0.00025450	0.040082	9.1456
0.00025400	0.039965	9.1448
0.00025350	0.039941	9.1430
0.00025300	0.039838	9.1421
0.00025250	0.039789	9.1413
0.00025200	0.039717	9.1395
0.00025150	0.039639	9.1386
0.00025100	0.039592	9.1368
0.00025050	0.039487	9.1350
0.00025000	0.039454	9.1332
0.00024950	0.039371	9.1324
0.00024900	0.039332	9.1314
0.00024850	0.039222	9.1298
0.00024800	0.039201	9.1289
0.00024750	0.039083	9.1265
0.00024700	0.039060	9.1254
0.00024650	0.038953	9.1236
0.00024600	0.038909	9.1227
0.00024550	0.038829	9.1212
0.00024500	0.038792	9.1191
0.00024450	0.038683	9.1183
0.00024400	0.038656	9.1158
0.00024350	0.038541	9.1138
0.00024300	0.038522	9.1131
0.00024250	0.038404	9.1103
0.00024200	0.038376	9.1095
0.00024150	0.038283	9.1068
0.00024100	0.038252	9.1060
0.00024050	0.038138	9.1038
0.00024000	0.038117	9.1025
0.00023950	0.037997	9.1002
0.00023900	0.037975	9.0989
0.00023850	0.037870	9.0965
0.00023800	0.037827	9.0955
0.00023750	0.037759	9.0927
0.00023700	0.037663	9.0910
0.00023650	0.037596	9.0892
0.00023600	0.037572	9.0867
0.00023550	0.037478	9.0858
0.00023500	0.037389	9.0832
0.00023450	0.037368	9.0806
0.00023400	0.037249	9.0786
0.00023350	0.037228	9.0767
0.00023300	0.037123	9.0745
0.00023250	0.037078	9.0727
0.00023200	0.036993	9.0701
0.00023150	0.036959	9.0677
0.00023100	0.036841	9.0658
0.00023050	0.036799	9.0639
0.00023000	0.036741	9.0613
0.00022950	0.036643	9.0588
0.00022900	0.036615	9.0571
0.00022850	0.036511	9.0544
0.00022800	0.036453	9.0516
0.00022750	0.036411	9.0492
0.00022700	0.036299	9.0474
0.00022650	0.036272	9.0446
0.00022600	0.036163	9.0414
0.00022550	0.036136	9.0388
0.00022500	0.036053	9.0362
0.00022450	0.035958	9.0344
0.00022400	0.035935	9.0318
0.00022350	0.035828	9.0291
0.00022300	0.035771	9.0260
0.00022250	0.035690	9.0231
0.00022200	0.035645	9.0214
0.00022150	0.035586	9.0180
0.00022100	0.035474	9.0155
0.00022050	0.035444	9.0128
0.00022000	0.035374	9.0096
0.00021950	0.035269	9.0067
0.00021900	0.035245	9.0035
0.00021850	0.035149	9.0007
0.00021800	0.035122	8.9990
0.00021750	0.035002	8.9959
0.00021700	0.034964	8.9931
0.00021650	0.034888	8.9896
0.00021600	0.034789	8.9865
0.00021550	0.034763	8.9836
0.00021500	0.034673	8.9805
0.00021450	0.034635	8.9777
0.00021400	0.034521	8.9743
0.00021350	0.034473	8.9712
0.00021300	0.034417	8.9681
0.00021250	0.034308	8.9648
0.00021200	0.034283	8.9616
0.00021150	0.034196	8.9587
0.00021100	0.034146	8.9554
0.00021050	0.034073	8.9522
0.00021000	0.033964	8.9488
0.00020950	0.033930	8.9456
0.00020900	0.033863	8.9426
0.00020850	0.033757	8.9393
0.00020800	0.033738	8.9352
0.00020750	0.033666	8.9320
0.00020700	0.033569	8.9290
0.00020650	0.033483	8.9245
0.00020600	0.033459	8.9210
0.00020550	0.033356	8.9176
0.00020500	0.033283	8.9140
0.00020450	0.033250	8.9106
0.00020400	0.033133	8.9073
0.00020350	0.033113	8.9031
0.00020300	0.033032	8.8996
0.00020250	0.032962	8.8957
0.00020200	0.032868	8.8921
0.00020150	0.032834	8.8887
0.00020100	0.032717	8.8853
0.00020050	0.032696	8.8806
0.00020000	0.032577	8.8769
0.00019950	0.032551	8.8735
0.00019900	0.032448	8.8687
0.00019850	0.032409	8.8652
0.00019800	0.032315	8.8613
0.00019750	0.032283	8.8579
0.00019700	0.032164	8.8538
0.00019650	0.032134	8.8494
0.00019600	0.032036	8.8453
0.00019550	0.031981	8.8409
0.00019500	0.031905	8.8370
0.00019450	0.031825	8.8330
0.00019400	0.031774	8.8289
0.00019350	0.031676	8.8246
0.00019300	0.031652	8.8204
0.00019250	0.031560	8.8159
0.00019200	0.031503	8.8119
0.00019150	0.031390	8.8079
0.00019100	0.031361	8.8030
0.00019050	0.031281	8.7989
0.00019000	0.031178	8.7939
0.00018950	0.031158	8.7898
0.00018900	0.031084	8.7849
0.00018850	0.031001	8.7807
0.00018800	0.030924	8.7759
0.00018750	0.030868	8.7718
0.00018700	0.030761	8.7665
0.00018650	0.030736	8.7620
0.00018600	0.030614	8.7573
0.00018550	0.030593	8.7524
0.00018500	0.030482	8.7482
0.00018450	0.030439	8.7442
0.00018400	0.030345	8.7389
0.00018350	0.030323	8.7337
0.00018300	0.030199	8.7294
0.00018250	0.030158	8.7242
0.00018200	0.030078	8.7192
0.00018150	0.030000	8.7148
0.00018100	0.029950	8.7095
0.00018050	0.029836	8.7046
0.00018000	0.029817	8.6996
0.00017950	0.029696	8.6945
0.00017900	0.029665	8.6893
0.00017850	0.029571	8.6848
0.00017800	0.029537	8.6795
0.00017750	0.029421	8.6741
0.00017700	0.029363	8.6688
0.00017650	0.029308	8.6643
0.00017600	0.029197	8.6590
0.00017550	0.029175	8.6536
0.00017500	0.029073	8.6482
0.00017450	0.028997	8.6434
0.00017400	0.028922	8.6378
0.00017350	0.028899	8.6323
0.00017300	0.028774	8.6267
0.00017250	0.028736	8.6212
0.00017200	0.028639	8.6156
0.00017150	0.028592	8.6108
0.00017100	0.028501	8.6054
0.00017050	0.028414	8.5998
0.00017000	0.028379	8.5943
0.00016950	0.028324	8.5885
0.00016900	0.028208	8.5830
0.00016850	0.028164	8.5775
0.00016800	0.028071	8.5716
0.00016750	0.028046	8.5659
0.00016700	0.027948	8.5605
0.00016650	0.027830	8.5545
0.00016600	0.027819	8.5496
0.00016550	0.027693	8.5435
0.00016500	0.027650	8.5383
0.00016450	0.027585	8.5321
0.00016400	0.027470	8.5265
0.00016350	0.027439	8.5214
0.00016300	0.027344	8.5145
0.00016250	0.027257	8.5088
0.00016200	0.027231	8.5026
0.00016150	0.027152	8.4972
0.00016100	0.027075	8.4911
0.00016050	0.026967	8.4851
0.00016000	0.026936	8.4790
0.00015950	0.026838	8.4733
0.00015900	0.026758	8.4673
0.00015850	0.026718	8.4616
0.00015800	0.026607	8.4547
0.00015750	0.026544	8.4489
0.00015700	0.026491	8.4426
0.00015650	0.026435	8.4366
0.00015600	0.026331	8.4305
0.00015550	0.026237	8.4237
0.00015500	0.026206	8.4175
0.00015450	0.026105	8.4112
0.00015400	0.026018	8.4048
0.00015350	0.025986	8.3985
0.00015300	0.025870	8.3922
0.00015250	0.025842	8.3857
0.00015200	0.025719	8.3793
0.00015150	0.025679	8.3728
0.00015100	0.025599	8.3666
0.00015050	0.025495	8.3601
0.00015000	0.025472	8.3535
0.00014950	0.025362	8.3471
0.00014900	0.025284	8.3407
0.00014850	0.025207	8.3340
0.00014800	0.025158	8.3268
0.00014750	0.025083	8.3206
0.00014700	0.024974	8.3139
0.00014650	0.024952	8.3074
0.00014600	0.024838	8.3007
0.00014550	0.024764	8.2941
0.00014500	0.024729	8.2878
0.00014450	0.024614	8.2810
0.00014400	0.024543	8.2746
0.00014350	0.024457	8.2672
0.00014300	0.024427	8.2605
0.00014250	0.024331	8.2537
0.00014200	0.024229	8.2473
0.00014150	0.024203	8.2401
0.00014100	0.024112	8.2332
0.00014050	0.024003	8.2264
0.00014000	0.023982	8.2197
0.00013950	0.023890	8.2130
0.00013900	0.023828	8.2056
0.00013850	0.023703	8.1986
0.00013800	0.023669	8.1917
0.00013750	0.023589	8.1847
0.00013700	0.023473	8.1779
0.00013650	0.023444	8.1710
0.00013600	0.023370	8.1637
0.00013550	0.023246	8.1570
0.00013500	0.023216	8.1498
0.00013450	0.023107	8.1427
0.00013400	0.023077	8.1356
0.00013350	0.022951	8.1284
0.00013300	0.022894	8.1212
0.00013250	0.022844	8.1140
0.00013200	0.022713	8.1068
0.00013150	0.022682	8.0999
0.00013100	0.022591	8.0924
0.00013050	0.022485	8.0851
0.00013000	0.022443	8.0777
0.00012950	0.022356	8.0706
0.00012900	0.022311	8.0630
0.00012850	0.022191	8.0556
0.00012800	0.022102	8.0483
0.00012750	0.022076	8.0409
0.00012700	0.021994	8.0333
0.00012650	0.021879	8.0259
0.00012600	0.021803	8.0186
0.00012550	0.021743	8.0114
0.00012500	0.021654	8.0041
0.00012450	0.021617	7.9965
0.00012400	0.021534	7.9887
0.00012350	0.021410	7.9819
0.00012300	0.021343	7.9746
0.00012250	0.021307	7.9673
0.00012200	0.021177	7.9597
0.00012150	0.021151	7.9522
0.00012100	0.021026	7.9446
0.00012050	0.020987	7.9372
0.00012000	0.020892	7.9301
0.00011950	0.020798	7.9224
0.00011900	0.020761	7.9147
0.00011850	0.020629	7.9065
0.00011800	0.020597	7.8990
0.00011750	0.020484	7.8914
0.00011700	0.020456	7.8840
0.00011650	0.020318	7.8765
0.00011600	0.020279	7.8690
0.00011550	0.020183	7.8616
0.00011500	0.020107	7.8538
0.00011450	0.020040	7.8460
0.00011400	0.019927	7.8384
0.00011350	0.019897	7.8308
0.00011300	0.019820	7.8231
0.00011250	0.019720	7.8153
0.00011200	0.019630	7.8076
0.00011150	0.019573	7.7999
0.00011100	0.019461	7.7924
0.00011050	0.019422	7.7848
0.00011000	0.019300	7.7774
0.00010950	0.019240	7.7699
0.00010900	0.019143	7.7617
0.00010850	0.019064	7.7540
0.00010800	0.019027	7.7464
0.00010750	0.018898	7.7386
0.00010700	0.018870	7.7306
0.00010650	0.018732	7.7232
0.00010600	0.018706	7.7156
0.00010550	0.018581	7.7077
0.00010500	0.018539	7.6998
0.00010450	0.018410	7.6920
0.00010400	0.018366	7.6841
0.00010350	0.018280	7.6763
0.00010300	0.018200	7.6689
0.00010250	0.018121	7.6616
0.00010200	0.018037	7.6537
0.00010150	0.017959	7.6460
0.00010100	0.017879	7.6387
0.00010050	0.017787	7.6189
1.0000e-04	0.017688	7.6170
9.9500e-05	0.017607	7.6123
9.9000e-05	0.017517	7.6059
9.8500e-05	0.017490	7.5983
9.8000e-05	0.017347	7.5910
9.7500e-05	0.017322	7.5831
9.7000e-05	0.017183	7.5755
9.6500e-05	0.017149	7.5679
9.6000e-05	0.017033	7.5601
9.5500e-05	0.016973	7.5527
9.5000e-05	0.016876	7.5449
9.4500e-05	0.016801	7.5373
9.4000e-05	0.016722	7.5295
9.3500e-05	0.016673	7.5220
9.3000e-05	0.016529	7.5144
9.2500e-05	0.016503	7.5066
9.2000e-05	0.016378	7.4993
9.1500e-05	0.016306	7.4917
9.1000e-05	0.016242	7.4842
9.0500e-05	0.016112	7.4766
9.0000e-05	0.016085	7.4691
8.9500e-05	0.015986	7.4619
8.9000e-05	0.015920	7.4540
8.8500e-05	0.015785	7.4465
8.8000e-05	0.015750	7.4389
8.7500e-05	0.015655	7.4313
8.7000e-05	0.015530	7.4238
8.6500e-05	0.015502	7.4163
8.6000e-05	0.015387	7.4088
8.5500e-05	0.015347	7.4011
8.5000e-05	0.015202	7.3936
8.4500e-05	0.015157	7.3860
8.4000e-05	0.015073	7.3785
8.3500e-05	0.014947	7.3711
8.3000e-05	0.014920	7.3639
8.2500e-05	0.014790	7.3564
8.2000e-05	0.014707	7.3494
8.1500e-05	0.014665	7.3415
8.1000e-05	0.014593	7.3345
8.0500e-05	0.014467	7.3270
8.0000e-05	0.014369	7.3199
7.9500e-05	0.014334	7.3125
7.9000e-05	0.014192	7.3052
7.8500e-05	0.014133	7.2976
7.8000e-05	0.014070	7.2906
7.7500e-05	0.013933	7.2833
7.7000e-05	0.013888	7.2762
7.6500e-05	0.013776	7.2690
7.6000e-05	0.013707	7.2622
7.5500e-05	0.013650	7.2551
7.5000e-05	0.013511	7.2482
7.4500e-05	0.013487	7.2410
7.4000e-05	0.013354	7.2341
7.3500e-05	0.013269	7.2270
7.3000e-05	0.013182	7.2200
7.2500e-05	0.013134	7.2129
7.2000e-05	0.013036	7.2058
7.1500e-05	0.012919	7.1988
7.1000e-05	0.012888	7.1918
7.0500e-05	0.012750	7.1851
7.0000e-05	0.012664	7.1779
6.9500e-05	0.012626	7.1712
6.9000e-05	0.012482	7.1646
6.8500e-05	0.012442	7.1575
6.8000e-05	0.012322	7.1509
6.7500e-05	0.012294	7.1440
6.7000e-05	0.012150	7.1372
6.6500e-05	0.012083	7.1306
6.6000e-05	0.012014	7.1239
6.5500e-05	0.011878	7.1170
6.5000e-05	0.011844	7.1105
6.4500e-05	0.011721	7.1034
6.4000e-05	0.011626	7.0970
6.3500e-05	0.011585	7.0900
6.3000e-05	0.011440	7.0836
6.2500e-05	0.011403	7.0776
6.2000e-05	0.011279	7.0711
6.1500e-05	0.011246	7.0649
6.1000e-05	0.011096	7.0585
6.0500e-05	0.011066	7.0522
6.0000e-05	0.010922	7.0458
5.9500e-05	0.010888	7.0397
5.9000e-05	0.010772	7.0333
5.8500e-05	0.010730	7.0270
5.8000e-05	0.010623	7.0208
5.7500e-05	0.010485	7.0146
5.7000e-05	0.010448	7.0084
5.6500e-05	0.010330	7.0021
5.6000e-05	0.010228	6.9964
5.5500e-05	0.010178	6.9905
5.5000e-05	0.010035	6.9846
5.4500e-05	0.010007	6.9784
5.4000e-05	0.0098898	6.9726
5.3500e-05	0.0098412	6.9668
5.3000e-05	0.0096902	6.9611
5.2500e-05	0.0096499	6.9554
5.2000e-05	0.0095434	6.9496
5.1500e-05	0.0094220	6.9439
5.1000e-05	0.0093855	6.9383
5.0500e-05	0.0092533	6.9327
5.0000e-05	0.0091708	6.9273
4.9500e-05	0.0091213	6.9215
4.9000e-05	0.0089689	6.9165
4.8500e-05	0.0089152	6.9110
4.8000e-05	0.0088219	6.9056
4.7500e-05	0.0087707	6.9002
4.7000e-05	0.0086251	6.8948
4.6500e-05	0.0085469	6.8897
4.6000e-05	0.0084907	6.8846
4.5500e-05	0.0083432	6.8793
4.5000e-05	0.0083152	6.8739
4.4500e-05	0.0081849	6.8687
4.4000e-05	0.0081471	6.8639
4.3500e-05	0.0079934	6.8589
4.3000e-05	0.0079390	6.8538
4.2500e-05	0.0078423	6.8489
4.2000e-05	0.0077297	6.8441
4.1500e-05	0.0076685	6.8390
4.1000e-05	0.0075467	6.8343
4.0500e-05	0.0075048	6.8295
4.0000e-05	0.0074221	6.8250
3.9500e-05	0.0072820	6.8202
3.9000e-05	0.0072167	6.8156
3.8500e-05	0.0071137	6.8111
3.8000e-05	0.0070409	6.8069
3.7500e-05	0.0069238	6.8023
3.7000e-05	0.0068453	6.7981
3.6500e-05	0.0067523	6.7937
3.6000e-05	0.0066430	6.7894
3.5500e-05	0.0065912	6.7854
3.5000e-05	0.0064521	6.7812
3.4500e-05	0.0064146	6.7769
3.4000e-05	0.0063386	6.7730
3.3500e-05	0.0061885	6.7688
3.3000e-05	0.0061350	6.7646
3.2500e-05	0.0060235	6.7607
3.2000e-05	0.0059271	6.7569
3.1500e-05	0.0058557	6.7531
3.1000e-05	0.0057302	6.7494
3.0500e-05	0.0056804	6.7456
3.0000e-05	0.0055367	6.7418
2.9500e-05	0.0055013	6.7385
2.9000e-05	0.0053477	6.7350
2.8500e-05	0.0052832	6.7316
2.8000e-05	0.0052096	6.7281
2.7500e-05	0.0050986	6.7247
2.7000e-05	0.0050135	6.7215
2.6500e-05	0.0049136	6.7188
2.6000e-05	0.0048693	6.7154
2.5500e-05	0.0047097	6.7122
2.5000e-05	0.0046806	6.7090
2.4500e-05	0.0045234	6.7063
2.4000e-05	0.0044788	6.7030
2.3500e-05	0.0043651	6.7000
2.3000e-05	0.0043012	6.6968
2.2500e-05	0.0042376	6.6943
2.2000e-05	0.0040718	6.6913
2.1500e-05	0.0040313	6.6889
2.1000e-05	0.0038827	6.6863
2.0500e-05	0.0038384	6.6836
2.0000e-05	0.0037145	6.6812
1.9500e-05	0.0036640	6.6788
1.9000e-05	0.0035077	6.6764
1.8500e-05	0.0034288	6.6738
1.8000e-05	0.0033844	6.6716
1.7500e-05	0.0032296	6.6693
1.7000e-05	0.0031678	6.6668
1.6500e-05	0.0030934	6.6646
1.6000e-05	0.0029923	6.6627
1.5500e-05	0.0028896	6.6608
1.5000e-05	0.0028777	6.6589
1.4500e-05	0.0026643	6.6570
1.4000e-05	0.0025613	6.6546
1.3500e-05	0.0024849	6.6532
1.3000e-05	0.0024628	6.6518
1.2500e-05	0.0023057	6.6500
1.2000e-05	0.0022788	6.6486
1.1500e-05	0.0021767	6.6471
1.1000e-05	0.0020643	6.6453
1.0500e-05	0.0019417	6.6440
1.0000e-05	0.0018560	6.6425
9.5000e-06	0.0018145	6.6415
9.0000e-06	0.0016702	6.6401
8.5000e-06	0.0015946	6.6387
8.0000e-06	0.0014845	6.6378
7.5000e-06	0.0014509	6.6368
7.0000e-06	0.0012946	6.6354
6.5000e-06	0.0012297	6.6349
6.0000e-06	0.0011343	6.6336
5.5000e-06	0.0010619	6.6330
5.0000e-06	0.00094152	6.6326
4.5000e-06	0.00084253	6.6317
4.0000e-06	0.00074247	6.6311
3.5000e-06	0.00070889	6.6302
3.0000e-06	0.00054384	6.6298
2.5000e-06	0.00050143	6.6296
2.0000e-06	0.00038521	6.6293
1.5000e-06	0.00033176	6.6283
1.0000e-06	1.6178e-05	6.6283
5.0000e-07	4.8805e-06	6.6279


==> fig12a_v2_120K.TXT <==
I	V	dIdV_120K
0.0000	2.0934e-06	7.1518
5.0000e-07	3.6280e-06	7.1518
1.0000e-06	1.6369e-05	7.1518
1.5000e-06	3.1035e-05	7.1520
2.0000e-06	4.8108e-05	7.1521
2.5000e-06	8.3324e-05	7.1521
3.0000e-06	8.2764e-05	7.1524
3.5000e-06	9.8951e-05	7.1524
4.0000e-06	0.00012930	7.1524
4.5000e-06	0.00013421	7.1535
5.0000e-06	0.00015545	7.1534
5.5000e-06	0.00018419	7.1540
6.0000e-06	0.00022119	7.1540
6.5000e-06	0.00025574	7.1545
7.0000e-06	0.00027189	7.1556
7.5000e-06	0.00029643	7.1560
8.0000e-06	0.0013513	7.1561
8.5000e-06	0.0014778	7.1571
9.0000e-06	0.0015775	7.1577
9.5000e-06	0.0016155	7.1582
1.0000e-05	0.0017453	7.1592
1.0500e-05	0.0018476	7.1598
1.1000e-05	0.0018750	7.1603
1.1500e-05	0.0020185	7.1614
1.2000e-05	0.0020599	7.1625
1.2500e-05	0.0021848	7.1635
1.3000e-05	0.0022151	7.1642
1.3500e-05	0.0023442	7.1657
1.4000e-05	0.0024307	7.1662
1.4500e-05	0.0024855	7.1674
1.5000e-05	0.0026036	7.1683
1.5500e-05	0.0026267	7.1696
1.6000e-05	0.0027172	7.1710
1.6500e-05	0.0027608	7.1720
1.7000e-05	0.0028057	7.1733
1.7500e-05	0.0029137	7.1741
1.8000e-05	0.0029271	7.1758
1.8500e-05	0.0030074	7.1773
1.9000e-05	0.0032661	7.1789
1.9500e-05	0.0033986	7.1797
2.0000e-05	0.0034600	7.1815
2.0500e-05	0.0035358	7.1831
2.1000e-05	0.0035916	7.1847
2.1500e-05	0.0037355	7.1859
2.2000e-05	0.0037758	7.1875
2.2500e-05	0.0038727	7.1891
2.3000e-05	0.0039921	7.1909
2.3500e-05	0.0040203	7.1929
2.4000e-05	0.0041655	7.1939
2.4500e-05	0.0041958	7.1961
2.5000e-05	0.0043286	7.1977
2.5500e-05	0.0043655	7.1997
2.6000e-05	0.0044701	7.2015
2.6500e-05	0.0045888	7.2036
2.7000e-05	0.0046201	7.2056
2.7500e-05	0.0047516	7.2075
2.8000e-05	0.0048212	7.2095
2.8500e-05	0.0049280	7.2116
2.9000e-05	0.0049550	7.2138
2.9500e-05	0.0050762	7.2159
3.0000e-05	0.0051873	7.2181
3.0500e-05	0.0052167	7.2208
3.1000e-05	0.0053534	7.2229
3.1500e-05	0.0054254	7.2250
3.2000e-05	0.0054762	7.2272
3.2500e-05	0.0056219	7.2296
3.3000e-05	0.0056627	7.2320
3.3500e-05	0.0057840	7.2347
3.4000e-05	0.0058079	7.2370
3.4500e-05	0.0059447	7.2394
3.5000e-05	0.0060275	7.2418
3.5500e-05	0.0060688	7.2443
3.6000e-05	0.0062022	7.2473
3.6500e-05	0.0062961	7.2498
3.7000e-05	0.0063559	7.2523
3.7500e-05	0.0064464	7.2555
3.8000e-05	0.0064940	7.2579
3.8500e-05	0.0066397	7.2606
3.9000e-05	0.0066795	7.2638
3.9500e-05	0.0067702	7.2665
4.0000e-05	0.0068889	7.2697
4.0500e-05	0.0069185	7.2723
4.1000e-05	0.0070081	7.2751
4.1500e-05	0.0070874	7.2782
4.2000e-05	0.0072246	7.2810
4.2500e-05	0.0072546	7.2843
4.3000e-05	0.0073769	7.2872
4.3500e-05	0.0074783	7.2906
4.4000e-05	0.0075098	7.2938
4.4500e-05	0.0076171	7.2970
4.5000e-05	0.0076743	7.3003
4.5500e-05	0.0077902	7.3033
4.6000e-05	0.0079061	7.3068
4.6500e-05	0.0079305	7.3099
4.7000e-05	0.0080666	7.3133
4.7500e-05	0.0081201	7.3169
4.8000e-05	0.0082184	7.3200
4.8500e-05	0.0083059	7.3234
4.9000e-05	0.0084028	7.3268
4.9500e-05	0.0084348	7.3301
5.0000e-05	0.0085467	7.3338
5.0500e-05	0.0086392	7.3373
5.1000e-05	0.0086991	7.3406
5.1500e-05	0.0088301	7.3446
5.2000e-05	0.0088545	7.3483
5.2500e-05	0.0090012	7.3518
5.3000e-05	0.0090602	7.3552
5.3500e-05	0.0091197	7.3590
5.4000e-05	0.0092231	7.3624
5.4500e-05	0.0093056	7.3662
5.5000e-05	0.0093634	7.3698
5.5500e-05	0.0095015	7.3737
5.6000e-05	0.0095321	7.3777
5.6500e-05	0.0096539	7.3817
5.7000e-05	0.0097318	7.3856
5.7500e-05	0.0098238	7.3890
5.8000e-05	0.0098569	7.3930
5.8500e-05	0.0099679	7.3969
5.9000e-05	0.010046	7.4010
5.9500e-05	0.010135	7.4049
6.0000e-05	0.010241	7.4089
6.0500e-05	0.010273	7.4125
6.1000e-05	0.010361	7.4166
6.1500e-05	0.010453	7.4206
6.2000e-05	0.010561	7.4247
6.2500e-05	0.010615	7.4290
6.3000e-05	0.010748	7.4331
6.3500e-05	0.010771	7.4373
6.4000e-05	0.010910	7.4415
6.4500e-05	0.010952	7.4457
6.5000e-05	0.011054	7.4499
6.5500e-05	0.011105	7.4541
6.6000e-05	0.011237	7.4585
6.6500e-05	0.011266	7.4628
6.7000e-05	0.011411	7.4672
6.7500e-05	0.011431	7.4714
6.8000e-05	0.011575	7.4758
6.8500e-05	0.011596	7.4802
6.9000e-05	0.011738	7.4846
6.9500e-05	0.011799	7.4892
7.0000e-05	0.011853	7.4933
7.0500e-05	0.011962	7.4977
7.1000e-05	0.012020	7.5020
7.1500e-05	0.012124	7.5066
7.2000e-05	0.012196	7.5108
7.2500e-05	0.012275	7.5157
7.3000e-05	0.012371	7.5205
7.3500e-05	0.012430	7.5249
7.4000e-05	0.012556	7.5294
7.4500e-05	0.012629	7.5340
7.5000e-05	0.012665	7.5387
7.5500e-05	0.012790	7.5436
7.6000e-05	0.012843	7.5481
7.6500e-05	0.012941	7.5532
7.7000e-05	0.013023	7.5579
7.7500e-05	0.013091	7.5626
7.8000e-05	0.013209	7.5672
7.8500e-05	0.013234	7.5719
7.9000e-05	0.013349	7.5765
7.9500e-05	0.013389	7.5815
8.0000e-05	0.013533	7.5860
8.0500e-05	0.013562	7.5912
8.1000e-05	0.013676	7.5959
8.1500e-05	0.013778	7.6007
8.2000e-05	0.013800	7.6054
8.2500e-05	0.013942	7.6103
8.3000e-05	0.013966	7.6154
8.3500e-05	0.014061	7.6198
8.4000e-05	0.014137	7.6250
8.4500e-05	0.014262	7.6299
8.5000e-05	0.014299	7.6347
8.5500e-05	0.014399	7.6398
8.6000e-05	0.014497	7.6451
8.6500e-05	0.014526	7.6498
8.7000e-05	0.014664	7.6547
8.7500e-05	0.014681	7.6598
8.8000e-05	0.014820	7.6645
8.8500e-05	0.014852	7.6701
8.9000e-05	0.014957	7.6749
8.9500e-05	0.015068	7.6799
9.0000e-05	0.015096	7.6850
9.0500e-05	0.015210	7.6900
9.1000e-05	0.015296	7.6951
9.1500e-05	0.015336	7.6999
9.2000e-05	0.015400	7.7049
9.2500e-05	0.015540	7.7098
9.3000e-05	0.015565	7.7149
9.3500e-05	0.015696	7.7203
9.4000e-05	0.015755	7.7252
9.4500e-05	0.015832	7.7301
9.5000e-05	0.015920	7.7351
9.5500e-05	0.015982	7.7406
9.6000e-05	0.016100	7.7455
9.6500e-05	0.016134	7.7506
9.7000e-05	0.016231	7.7558
9.7500e-05	0.016290	7.7610
9.8000e-05	0.016417	7.7664
9.8500e-05	0.016443	7.7714
9.9000e-05	0.016572	7.7765
9.9500e-05	0.016630	7.7819
1.0000e-04	0.016738	7.7943
0.00010050	0.016808	7.7956
0.00010100	0.016898	7.7993
0.00010150	0.016969	7.8039
0.00010200	0.017025	7.8088
0.00010250	0.017148	7.8139
0.00010300	0.017172	7.8188
0.00010350	0.017263	7.8243
0.00010400	0.017339	7.8295
0.00010450	0.017456	7.8346
0.00010500	0.017489	7.8397
0.00010550	0.017595	7.8448
0.00010600	0.017700	7.8507
0.00010650	0.017725	7.8558
0.00010700	0.017845	7.8609
0.00010750	0.017914	7.8659
0.00010800	0.018002	7.8717
0.00010850	0.018043	7.8769
0.00010900	0.018126	7.8821
0.00010950	0.018222	7.8872
0.00011000	0.018296	7.8926
0.00011050	0.018384	7.8982
0.00011100	0.018453	7.9035
0.00011150	0.018544	7.9090
0.00011200	0.018597	7.9139
0.00011250	0.018650	7.9189
0.00011300	0.018787	7.9241
0.00011350	0.018810	7.9294
0.00011400	0.018945	7.9351
0.00011450	0.018970	7.9405
0.00011500	0.019107	7.9456
0.00011550	0.019127	7.9509
0.00011600	0.019262	7.9565
0.00011650	0.019307	7.9615
0.00011700	0.019367	7.9671
0.00011750	0.019465	7.9721
0.00011800	0.019537	7.9774
0.00011850	0.019605	7.9823
0.00011900	0.019710	7.9874
0.00011950	0.019745	7.9928
0.00012000	0.019879	7.9981
0.00012050	0.019907	8.0040
0.00012100	0.020002	8.0093
0.00012150	0.020082	8.0143
0.00012200	0.020171	8.0195
0.00012250	0.020198	8.0246
0.00012300	0.020334	8.0296
0.00012350	0.020355	8.0348
0.00012400	0.020490	8.0401
0.00012450	0.020515	8.0450
0.00012500	0.020638	8.0502
0.00012550	0.020682	8.0556
0.00012600	0.020776	8.0612
0.00012650	0.020811	8.0661
0.00012700	0.020943	8.0716
0.00012750	0.020976	8.0769
0.00012800	0.021059	8.0820
0.00012850	0.021173	8.0871
0.00012900	0.021198	8.0920
0.00012950	0.021329	8.0970
0.00013000	0.021370	8.1021
0.00013050	0.021459	8.1072
0.00013100	0.021550	8.1124
0.00013150	0.021627	8.1175
0.00013200	0.021665	8.1227
0.00013250	0.021738	8.1279
0.00013300	0.021854	8.1329
0.00013350	0.021882	8.1380
0.00013400	0.022013	8.1429
0.00013450	0.022042	8.1480
0.00013500	0.022146	8.1532
0.00013550	0.022220	8.1584
0.00013600	0.022305	8.1632
0.00013650	0.022361	8.1684
0.00013700	0.022415	8.1735
0.00013750	0.022538	8.1784
0.00013800	0.022561	8.1835
0.00013850	0.022687	8.1885
0.00013900	0.022725	8.1937
0.00013950	0.022812	8.1989
0.00014000	0.022912	8.2041
0.00014050	0.022943	8.2091
0.00014100	0.023006	8.2142
0.00014150	0.023130	8.2185
0.00014200	0.023174	8.2236
0.00014250	0.023262	8.2285
0.00014300	0.023365	8.2336
0.00014350	0.023387	8.2387
0.00014400	0.023509	8.2437
0.00014450	0.023561	8.2484
0.00014500	0.023629	8.2538
0.00014550	0.023741	8.2588
0.00014600	0.023762	8.2630
0.00014650	0.023872	8.2681
0.00014700	0.023908	8.2729
0.00014750	0.024034	8.2776
0.00014800	0.024061	8.2818
0.00014850	0.024164	8.2869
0.00014900	0.024249	8.2919
0.00014950	0.024291	8.2969
0.00015000	0.024412	8.3017
0.00015050	0.024432	8.3068
0.00015100	0.024559	8.3110
0.00015150	0.024597	8.3158
0.00015200	0.024679	8.3205
0.00015250	0.024735	8.3255
0.00015300	0.024854	8.3298
0.00015350	0.024875	8.3347
0.00015400	0.025002	8.3397
0.00015450	0.025051	8.3446
0.00015500	0.025119	8.3490
0.00015550	0.025160	8.3536
0.00015600	0.025289	8.3580
0.00015650	0.025323	8.3626
0.00015700	0.025448	8.3668
0.00015750	0.025468	8.3719
0.00015800	0.025582	8.3766
0.00015850	0.025639	8.3807
0.00015900	0.025715	8.3853
0.00015950	0.025758	8.3901
0.00016000	0.025882	8.3943
0.00016050	0.025904	8.3989
0.00016100	0.026022	8.4034
0.00016150	0.026071	8.4076
0.00016200	0.026142	8.4123
0.00016250	0.026253	8.4164
0.00016300	0.026275	8.4208
0.00016350	0.026400	8.4248
0.00016400	0.026428	8.4293
0.00016450	0.026536	8.4341
0.00016500	0.026562	8.4382
0.00016550	0.026688	8.4427
0.00016600	0.026711	8.4470
0.00016650	0.026826	8.4512
0.00016700	0.026890	8.4550
0.00016750	0.026938	8.4599
0.00016800	0.027056	8.4645
0.00016850	0.027081	8.4681
0.00016900	0.027198	8.4725
0.00016950	0.027251	8.4765
0.00017000	0.027335	8.4810
0.00017050	0.027363	8.4849
0.00017100	0.027486	8.4892
0.00017150	0.027536	8.4928
0.00017200	0.027602	8.4972
0.00017250	0.027704	8.5009
0.00017300	0.027732	8.5055
0.00017350	0.027861	8.5093
0.00017400	0.027879	8.5131
0.00017450	0.027953	8.5174
0.00017500	0.028036	8.5211
0.00017550	0.028137	8.5257
0.00017600	0.028166	8.5293
0.00017650	0.028292	8.5338
0.00017700	0.028311	8.5373
0.00017750	0.028429	8.5410
0.00017800	0.028472	8.5452
0.00017850	0.028550	8.5489
0.00017900	0.028594	8.5535
0.00017950	0.028720	8.5567
0.00018000	0.028740	8.5604
0.00018050	0.028859	8.5647
0.00018100	0.028905	8.5682
0.00018150	0.028996	8.5718
0.00018200	0.029057	8.5761
0.00018250	0.029119	8.5796
0.00018300	0.029222	8.5831
0.00018350	0.029289	8.5872
0.00018400	0.029327	8.5911
0.00018450	0.029423	8.5944
0.00018500	0.029493	8.5983
0.00018550	0.029548	8.6019
0.00018600	0.029652	8.6055
0.00018650	0.029677	8.6088
0.00018700	0.029790	8.6127
0.00018750	0.029822	8.6165
0.00018800	0.029938	8.6197
0.00018850	0.029960	8.6233
0.00018900	0.030082	8.6273
0.00018950	0.030118	8.6306
0.00019000	0.030200	8.6340
0.00019050	0.030293	8.6375
0.00019100	0.030364	8.6408
0.00019150	0.030387	8.6447
0.00019200	0.030504	8.6484
0.00019250	0.030559	8.6516
0.00019300	0.030624	8.6547
0.00019350	0.030728	8.6580
0.00019400	0.030750	8.6619
0.00019450	0.030813	8.6654
0.00019500	0.030923	8.6687
0.00019550	0.030982	8.6719
0.00019600	0.031032	8.6750
0.00019650	0.031150	8.6781
0.00019700	0.031171	8.6812
0.00019750	0.031289	8.6844
0.00019800	0.031330	8.6878
0.00019850	0.031412	8.6911
0.00019900	0.031498	8.6936
0.00019950	0.031574	8.6970
0.00020000	0.031615	8.7001
0.00020050	0.031670	8.7032
0.00020100	0.031793	8.7063
0.00020150	0.031837	8.7095
0.00020200	0.031888	8.7124
0.00020250	0.032005	8.7152
0.00020300	0.032043	8.7181
0.00020350	0.032104	8.7212
0.00020400	0.032169	8.7244
0.00020450	0.032249	8.7274
0.00020500	0.032356	8.7300
0.00020550	0.032383	8.7332
0.00020600	0.032478	8.7358
0.00020650	0.032548	8.7387
0.00020700	0.032598	8.7416
0.00020750	0.032713	8.7442
0.00020800	0.032743	8.7475
0.00020850	0.032832	8.7498
0.00020900	0.032874	8.7529
0.00020950	0.032990	8.7548
0.00021000	0.033011	8.7586
0.00021050	0.033132	8.7613
0.00021100	0.033162	8.7633
0.00021150	0.033259	8.7662
0.00021200	0.033323	8.7689
0.00021250	0.033378	8.7714
0.00021300	0.033427	8.7745
0.00021350	0.033549	8.7770
0.00021400	0.033590	8.7795
0.00021450	0.033647	8.7816
0.00021500	0.033763	8.7843
0.00021550	0.033817	8.7866
0.00021600	0.033863	8.7894
0.00021650	0.033977	8.7923
0.00021700	0.033994	8.7947
0.00021750	0.034088	8.7963
0.00021800	0.034183	8.7993
0.00021850	0.034208	8.8017
0.00021900	0.034313	8.8043
0.00021950	0.034388	8.8068
0.00022000	0.034416	8.8084
0.00022050	0.034507	8.8108
0.00022100	0.034549	8.8133
0.00022150	0.034629	8.8156
0.00022200	0.034737	8.8172
0.00022250	0.034811	8.8203
0.00022300	0.034844	8.8223
0.00022350	0.034908	8.8246
0.00022400	0.035016	8.8264
0.00022450	0.035096	8.8286
0.00022500	0.035129	8.8310
0.00022550	0.035225	8.8335
0.00022600	0.035266	8.8351
0.00022650	0.035317	8.8376
0.00022700	0.035425	8.8400
0.00022750	0.035510	8.8425
0.00022800	0.035544	8.8441
0.00022850	0.035608	8.8461
0.00022900	0.035717	8.8474
0.00022950	0.035736	8.8498
0.00023000	0.035848	8.8523
0.00023050	0.035919	8.8547
0.00023100	0.035951	8.8558
0.00023150	0.036028	8.8579
0.00023200	0.036139	8.8595
0.00023250	0.036209	8.8621
0.00023300	0.036237	8.8637
0.00023350	0.036312	8.8653
0.00023400	0.036375	8.8671
0.00023450	0.036437	8.8686
0.00023500	0.036554	8.8705
0.00023550	0.036597	8.8718
0.00023600	0.036647	8.8742
0.00023650	0.036753	8.8758
0.00023700	0.036835	8.8775
0.00023750	0.036902	8.8793
0.00023800	0.036962	8.8808
0.00023850	0.036993	8.8829
0.00023900	0.037085	8.8849
0.00023950	0.037185	8.8859
0.00024000	0.037233	8.8882
0.00024050	0.037271	8.8889
0.00024100	0.037368	8.8899
0.00024150	0.037460	8.8922
0.00024200	0.037490	8.8931
0.00024250	0.037595	8.8954
0.00024300	0.037639	8.8971
0.00024350	0.037686	8.8980
0.00024400	0.037802	8.8991
0.00024450	0.037846	8.9013
0.00024500	0.037921	8.9021
0.00024550	0.038004	8.9037
0.00024600	0.038038	8.9055
0.00024650	0.038092	8.9070
0.00024700	0.038215	8.9079
0.00024750	0.038254	8.9095
0.00024800	0.038341	8.9102
0.00024850	0.038415	8.9113
0.00024900	0.038451	8.9134
0.00024950	0.038561	8.9135
0.00025000	0.038592	8.9153
0.00025050	0.038687	8.9168
0.00025100	0.038728	8.9184
0.00025150	0.038847	8.9193
0.00025200	0.038867	8.9201
0.00025250	0.038984	8.9218
0.00025300	0.039009	8.9227
0.00025350	0.039118	8.9234
0.00025400	0.039155	8.9251
0.00025450	0.039242	8.9260
0.00025500	0.039282	8.9277
0.00025550	0.039387	8.9278
0.00025600	0.039416	8.9284
0.00025650	0.039539	8.9292
0.00025700	0.039557	8.9309
0.00025750	0.039676	8.9317
0.00025800	0.039701	8.9325
0.00025850	0.039804	8.9342
0.00025900	0.039824	8.9347
0.00025950	0.039907	8.9350
0.00026000	0.040013	8.9358
0.00026050	0.040073	8.9375
0.00026100	0.040107	8.9382
0.00026150	0.040215	8.9399
0.00026200	0.040265	8.9400
0.00026250	0.040334	8.9409
0.00026300	0.040384	8.9409
0.00026350	0.040454	8.9416
0.00026400	0.040568	8.9433
0.00026450	0.040587	8.9442
0.00026500	0.040699	8.9442
0.00026550	0.040740	8.9449
0.00026600	0.040824	8.9449
0.00026650	0.040896	8.9466
0.00026700	0.040957	8.9475
0.00026750	0.041042	8.9475
0.00026800	0.041116	8.9491
0.00026850	0.041144	8.9491
0.00026900	0.041241	8.9499
0.00026950	0.041304	8.9499
0.00027000	0.041363	8.9508
0.00027050	0.041450	8.9508
0.00027100	0.041499	8.9516
0.00027150	0.041606	8.9524
0.00027200	0.041664	8.9532
0.00027250	0.041700	8.9532
0.00027300	0.041790	8.9538
0.00027350	0.041860	8.9541
0.00027400	0.041910	8.9541
0.00027450	0.042009	8.9558
0.00027500	0.042038	8.9558
0.00027550	0.042153	8.9558
0.00027600	0.042186	8.9557
0.00027650	0.042284	8.9565
0.00027700	0.042338	8.9563
0.00027750	0.042425	8.9566
0.00027800	0.042446	8.9565
0.00027850	0.042564	8.9565
0.00027900	0.042598	8.9574
0.00027950	0.042696	8.9574
0.00028000	0.042757	8.9574
0.00028050	0.042800	8.9578
0.00028100	0.042914	8.9591
0.00028150	0.042935	8.9586
0.00028200	0.043053	8.9591
0.00028250	0.043097	8.9591
0.00028300	0.043161	8.9590
0.00028350	0.043218	8.9591
0.00028400	0.043317	8.9591
0.00028450	0.043348	8.9594
0.00028500	0.043464	8.9595
0.00028550	0.043482	8.9594
0.00028600	0.043603	8.9596
0.00028650	0.043635	8.9596
0.00028700	0.043726	8.9596
0.00028750	0.043780	8.9596
0.00028800	0.043845	8.9595
0.00028850	0.043888	8.9599
0.00028900	0.043991	8.9599
0.00028950	0.044065	8.9596
0.00029000	0.044103	8.9592
0.00029050	0.044226	8.9597
0.00029100	0.044256	8.9595
0.00029150	0.044317	8.9591
0.00029200	0.044430	8.9591
0.00029250	0.044458	8.9591
0.00029300	0.044554	8.9591
0.00029350	0.044580	8.9591
0.00029400	0.044689	8.9574
0.00029450	0.044766	8.9577
0.00029500	0.044791	8.9574
0.00029550	0.044898	8.9576
0.00029600	0.044969	8.9574
0.00029650	0.045037	8.9575
0.00029700	0.045084	8.9575
0.00029750	0.045137	8.9566
0.00029800	0.045253	8.9565
0.00029850	0.045285	8.9565
0.00029900	0.045361	8.9562
0.00029950	0.045456	8.9558
0.00030000	0.045479	8.9557
0.00030050	0.045603	8.9557
0.00030100	0.045651	8.9544
0.00030150	0.045702	8.9541
0.00030200	0.045770	8.9541
0.00030250	0.045863	8.9532
0.00030300	0.045897	8.9532
0.00030350	0.046013	8.9531
0.00030400	0.046030	8.9524
0.00030450	0.046145	8.9515
0.00030500	0.046172	8.9509
0.00030550	0.046285	8.9508
0.00030600	0.046317	8.9507
0.00030650	0.046390	8.9500
0.00030700	0.046493	8.9500
0.00030750	0.046515	8.9492
0.00030800	0.046634	8.9476
0.00030850	0.046652	8.9476
0.00030900	0.046763	8.9472
0.00030950	0.046810	8.9467
0.00031000	0.046892	8.9450
0.00031050	0.046971	8.9449
0.00031100	0.047038	8.9442
0.00031150	0.047073	8.9442
0.00031200	0.047154	8.9433
0.00031250	0.047252	8.9433
0.00031300	0.047275	8.9416
0.00031350	0.047384	8.9409
0.00031400	0.047423	8.9409
0.00031450	0.047500	8.9400
0.00031500	0.047591	8.9400
0.00031550	0.047662	8.9383
0.00031600	0.047688	8.9375
0.00031650	0.047792	8.9359
0.00031700	0.047839	8.9353
0.00031750	0.047909	8.9350
0.00031800	0.048004	8.9342
0.00031850	0.048033	8.9342
0.00031900	0.048151	8.9326
0.00031950	0.048172	8.9318
0.00032000	0.048257	8.9317
0.00032050	0.048325	8.9309
0.00032100	0.048417	8.9293
0.00032150	0.048446	8.9284
0.00032200	0.048567	8.9276
0.00032250	0.048587	8.9259
0.00032300	0.048698	8.9251
0.00032350	0.048729	8.9239
0.00032400	0.048827	8.9234
0.00032450	0.048886	8.9226
0.00032500	0.048950	8.9218
0.00032550	0.049043	8.9202
0.00032600	0.049110	8.9197
0.00032650	0.049138	8.9194
0.00032700	0.049246	8.9185
0.00032750	0.049281	8.9169
0.00032800	0.049377	8.9161
0.00032850	0.049450	8.9144
0.00032900	0.049487	8.9136
0.00032950	0.049605	8.9128
0.00033000	0.049647	8.9111
0.00033050	0.049733	8.9102
0.00033100	0.049754	8.9095
0.00033150	0.049860	8.9079
0.00033200	0.049944	8.9070
0.00033250	0.049974	8.9062
0.00033300	0.050053	8.9046
0.00033350	0.050156	8.9037
0.00033400	0.050190	8.9021
0.00033450	0.050257	8.9013
0.00033500	0.050364	8.9005
0.00033550	0.050412	8.8988
0.00033600	0.050497	8.8979
0.00033650	0.050518	8.8971
0.00033700	0.050636	8.8950
0.00033750	0.050670	8.8930
0.00033800	0.050751	8.8921
0.00033850	0.050851	8.8915
0.00033900	0.050877	8.8897
0.00033950	0.050977	8.8889
0.00034000	0.051004	8.8881
0.00034050	0.051122	8.8856
0.00034100	0.051164	8.8848
0.00034150	0.051217	8.8832
0.00034200	0.051333	8.8823
0.00034250	0.051377	8.8808
0.00034300	0.051432	8.8793
0.00034350	0.051541	8.8774
0.00034400	0.051595	8.8767
0.00034450	0.051673	8.8759
0.00034500	0.051724	8.8737
0.00034550	0.051770	8.8718
0.00034600	0.051862	8.8709
0.00034650	0.051960	8.8701
0.00034700	0.052022	8.8676
0.00034750	0.052053	8.8669
0.00034800	0.052134	8.8653
0.00034850	0.052186	8.8636
0.00034900	0.052260	8.8620
0.00034950	0.052373	8.8611
0.00035000	0.052437	8.8588
0.00035050	0.052469	8.8579
0.00035100	0.052581	8.8562
0.00035150	0.052646	8.8551
0.00035200	0.052705	8.8530
0.00035250	0.052786	8.8523
0.00035300	0.052821	8.8500
0.00035350	0.052894	8.8490
0.00035400	0.053009	8.8473
0.00035450	0.053061	8.8457
0.00035500	0.053098	8.8441
0.00035550	0.053205	8.8425
0.00035600	0.053234	8.8408
0.00035650	0.053315	8.8384
0.00035700	0.053425	8.8371
0.00035750	0.053461	8.8351
0.00035800	0.053531	8.8337
0.00035850	0.053631	8.8318
0.00035900	0.053656	8.8305
0.00035950	0.053776	8.8286
0.00036000	0.053807	8.8278
0.00036050	0.053898	8.8253
0.00036100	0.053928	8.8244
0.00036150	0.054045	8.8221
0.00036200	0.054102	8.8212
0.00036250	0.054156	8.8188
0.00036300	0.054263	8.8168
0.00036350	0.054283	8.8156
0.00036400	0.054407	8.8134
0.00036450	0.054426	8.8124
0.00036500	0.054507	8.8101
0.00036550	0.054573	8.8084
0.00036600	0.054666	8.8068
0.00036650	0.054708	8.8043
0.00036700	0.054820	8.8036
0.00036750	0.054841	8.8013
0.00036800	0.054962	8.8001
0.00036850	0.054991	8.7979
0.00036900	0.055084	8.7955
0.00036950	0.055125	8.7934
0.00037000	0.055217	8.7924
0.00037050	0.055310	8.7899
0.00037100	0.055335	8.7890
0.00037150	0.055440	8.7866
0.00037200	0.055516	8.7843
0.00037250	0.055543	8.7830
0.00037300	0.055629	8.7811
0.00037350	0.055681	8.7794
0.00037400	0.055804	8.7771
0.00037450	0.055850	8.7752
0.00037500	0.055907	8.7738
0.00037550	0.056013	8.7717
0.00037600	0.056039	8.7705
0.00037650	0.056157	8.7682
0.00037700	0.056177	8.7657
0.00037750	0.056296	8.7642
0.00037800	0.056332	8.7625
0.00037850	0.056423	8.7602
0.00037900	0.056465	8.7586
0.00037950	0.056578	8.7561
0.00038000	0.056603	8.7540
0.00038050	0.056717	8.7514
0.00038100	0.056767	8.7499
0.00038150	0.056813	8.7478
0.00038200	0.056924	8.7459
0.00038250	0.056947	8.7443
0.00038300	0.057042	8.7419
0.00038350	0.057140	8.7405
0.00038400	0.057169	8.7380
0.00038450	0.057269	8.7358
0.00038500	0.057357	8.7339
0.00038550	0.057379	8.7323
0.00038600	0.057479	8.7301
0.00038650	0.057511	8.7277
0.00038700	0.057633	8.7254
0.00038750	0.057656	8.7240
0.00038800	0.057749	8.7218
0.00038850	0.057853	8.7198
0.00038900	0.057876	8.7182
0.00038950	0.057968	8.7159
0.00039000	0.058011	8.7135
0.00039050	0.058129	8.7119
0.00039100	0.058168	8.7096
0.00039150	0.058233	8.7071
0.00039200	0.058346	8.7048
0.00039250	0.058365	8.7032
0.00039300	0.058493	8.7009
0.00039350	0.058524	8.6985
0.00039400	0.058618	8.6970
0.00039450	0.058647	8.6946
0.00039500	0.058745	8.6923
0.00039550	0.058827	8.6898
0.00039600	0.058868	8.6883
0.00039650	0.058982	8.6859
0.00039700	0.059030	8.6833
0.00039750	0.059093	8.6807
0.00039800	0.059142	8.6782
0.00039850	0.059266	8.6767
0.00039900	0.059295	8.6744
0.00039950	0.059384	8.6722
0.00040000	0.059480	8.6703
0.00040050	0.059509	8.6679
0.00040100	0.059625	8.6657
0.00040150	0.059644	8.6632
0.00040200	0.059767	8.6610
0.00040250	0.059794	8.6594
0.00040300	0.059902	8.6569
0.00040350	0.059927	8.6538
0.00040400	0.060047	8.6515
0.00040450	0.060088	8.6491
0.00040500	0.060171	8.6476
0.00040550	0.060251	8.6451
0.00040600	0.060297	8.6423
0.00040650	0.060409	8.6405
0.00040700	0.060454	8.6380
0.00040750	0.060540	8.6360
0.00040800	0.060576	8.6336
0.00040850	0.060694	8.6310
0.00040900	0.060740	8.6284
0.00040950	0.060791	8.6258
0.00041000	0.060910	8.6236
0.00041050	0.060952	8.6219
0.00041100	0.061011	8.6190
0.00041150	0.061127	8.6165
0.00041200	0.061155	8.6143
0.00041250	0.061262	8.6119
0.00041300	0.061297	8.6097
0.00041350	0.061377	8.6073
0.00041400	0.061488	8.6050
0.00041450	0.061517	8.6022
0.00041500	0.061587	8.5995
0.00041550	0.061700	8.5973
0.00041600	0.061734	8.5957
0.00041650	0.061836	8.5924
0.00041700	0.061863	8.5903
0.00041750	0.061956	8.5881
0.00041800	0.062056	8.5855
0.00041850	0.062087	8.5826
0.00041900	0.062164	8.5803
0.00041950	0.062276	8.5773
0.00042000	0.062326	8.5757
0.00042050	0.062371	8.5733
0.00042100	0.062448	8.5702
0.00042150	0.062506	8.5680
0.00042200	0.062629	8.5652
0.00042250	0.062660	8.5626
0.00042300	0.062772	8.5603
0.00042350	0.062844	8.5574
0.00042400	0.062872	8.5557
0.00042450	0.062988	8.5524
0.00042500	0.063050	8.5504
0.00042550	0.063131	8.5482
0.00042600	0.063164	8.5453
0.00042650	0.063244	8.5429
0.00042700	0.063349	8.5403
0.00042750	0.063377	8.5377
0.00042800	0.063504	8.5347
0.00042850	0.063531	8.5324
0.00042900	0.063619	8.5303
0.00042950	0.063705	8.5279
0.00043000	0.063748	8.5252
0.00043050	0.063804	8.5227
0.00043100	0.063908	8.5204
0.00043150	0.064002	8.5177
0.00043200	0.064025	8.5152
0.00043250	0.064136	8.5122
0.00043300	0.064226	8.5100
0.00043350	0.064253	8.5070
0.00043400	0.064352	8.5054
0.00043450	0.064381	8.5019
0.00043500	0.064503	8.5002
0.00043550	0.064562	8.4973
0.00043600	0.064616	8.4940
0.00043650	0.064731	8.4920
0.00043700	0.064757	8.4893
0.00043750	0.064872	8.4868
0.00043800	0.064934	8.4839
0.00043850	0.065017	8.4815
0.00043900	0.065053	8.4789
0.00043950	0.065128	8.4763
0.00044000	0.065240	8.4734
0.00044050	0.065281	8.4708
0.00044100	0.065349	8.4682
0.00044150	0.065461	8.4665
0.00044200	0.065488	8.4631
0.00044250	0.065588	8.4601
0.00044300	0.065621	8.4585
0.00044350	0.065740	8.4549
0.00044400	0.065802	8.4521
0.00044450	0.065852	8.4504
0.00044500	0.065973	8.4479
0.00044550	0.066017	8.4454
0.00044600	0.066076	8.4424
0.00044650	0.066191	8.4398
0.00044700	0.066220	8.4369
0.00044750	0.066321	8.4341
0.00044800	0.066354	8.4312
0.00044850	0.066478	8.4289
0.00044900	0.066541	8.4261
0.00044950	0.066577	8.4232
0.00045000	0.066705	8.4207
0.00044950	0.066593	8.4190
0.00044900	0.066528	8.4202
0.00044850	0.066483	8.4217
0.00044800	0.066362	8.4238
0.00044750	0.066331	8.4268
0.00044700	0.066225	8.4291
0.00044650	0.066198	8.4319
0.00044600	0.066079	8.4347
0.00044550	0.066009	8.4375
0.00044500	0.065972	8.4401
0.00044450	0.065849	8.4431
0.00044400	0.065807	8.4456
0.00044350	0.065746	8.4483
0.00044300	0.065659	8.4512
0.00044250	0.065617	8.4534
0.00044200	0.065491	8.4561
0.00044150	0.065443	8.4586
0.00044100	0.065380	8.4615
0.00044050	0.065263	8.4639
0.00044000	0.065227	8.4667
0.00043950	0.065162	8.4696
0.00043900	0.065049	8.4714
0.00043850	0.064992	8.4741
0.00043800	0.064937	8.4773
0.00043750	0.064871	8.4793
0.00043700	0.064768	8.4819
0.00043650	0.064723	8.4845
0.00043600	0.064613	8.4874
0.00043550	0.064586	8.4899
0.00043500	0.064522	8.4928
0.00043450	0.064404	8.4957
0.00043400	0.064375	8.4979
0.00043350	0.064257	8.5002
0.00043300	0.064209	8.5032
0.00043250	0.064150	8.5057
0.00043200	0.064027	8.5083
0.00043150	0.063994	8.5112
0.00043100	0.063896	8.5129
0.00043050	0.063867	8.5165
0.00043000	0.063760	8.5181
0.00042950	0.063689	8.5211
0.00042900	0.063642	8.5234
0.00042850	0.063523	8.5257
0.00042800	0.063496	8.5287
0.00042750	0.063408	8.5308
0.00042700	0.063304	8.5336
0.00042650	0.063280	8.5363
0.00042600	0.063171	8.5392
0.00042550	0.063149	8.5407
0.00042500	0.063022	8.5432
0.00042450	0.062999	8.5459
0.00042400	0.062875	8.5483
0.00042350	0.062848	8.5512
0.00042300	0.062738	8.5534
0.00042250	0.062705	8.5564
0.00042200	0.062596	8.5588
0.00042150	0.062571	8.5606
0.00042100	0.062445	8.5641
0.00042050	0.062419	8.5664
0.00042000	0.062304	8.5688
0.00041950	0.062269	8.5711
0.00041900	0.062165	8.5734
0.00041850	0.062127	8.5758
0.00041800	0.062029	8.5788
0.00041750	0.061996	8.5805
0.00041700	0.061868	8.5834
0.00041650	0.061840	8.5857
0.00041600	0.061734	8.5884
0.00041550	0.061681	8.5910
0.00041500	0.061606	8.5934
0.00041450	0.061513	8.5957
0.00041400	0.061451	8.5973
0.00041350	0.061408	8.6000
0.00041300	0.061324	8.6026
0.00041250	0.061237	8.6050
0.00041200	0.061194	8.6080
0.00041150	0.061076	8.6104
0.00041100	0.061055	8.6125
0.00041050	0.060933	8.6147
0.00041000	0.060915	8.6173
0.00040950	0.060791	8.6193
0.00040900	0.060755	8.6221
0.00040850	0.060671	8.6236
0.00040800	0.060628	8.6259
0.00040750	0.060509	8.6284
0.00040700	0.060486	8.6310
0.00040650	0.060360	8.6336
0.00040600	0.060335	8.6360
0.00040550	0.060229	8.6381
0.00040500	0.060188	8.6402
0.00040450	0.060103	8.6422
0.00040400	0.060055	8.6450
0.00040350	0.059939	8.6476
0.00040300	0.059913	8.6492
0.00040250	0.059794	8.6517
0.00040200	0.059759	8.6547
0.00040150	0.059661	8.6570
0.00040100	0.059594	8.6594
0.00040050	0.059515	8.6609
0.00040000	0.059475	8.6633
0.00039950	0.059415	8.6657
0.00039900	0.059298	8.6679
0.00039850	0.059269	8.6695
0.00039800	0.059164	8.6719
0.00039750	0.059100	8.6742
0.00039700	0.059057	8.6767
0.00039650	0.058993	8.6786
0.00039600	0.058909	8.6805
0.00039550	0.058804	8.6829
0.00039500	0.058777	8.6845
0.00039450	0.058669	8.6869
0.00039400	0.058595	8.6891
0.00039350	0.058564	8.6916
0.00039300	0.058457	8.6937
0.00039250	0.058379	8.6967
0.00039200	0.058312	8.6983
0.00039150	0.058250	8.7009
0.00039100	0.058214	8.7033
0.00039050	0.058103	8.7047
0.00039000	0.058030	8.7070
0.00038950	0.057998	8.7096
0.00038900	0.057882	8.7120
0.00038850	0.057827	8.7134
0.00038800	0.057780	8.7156
0.00038750	0.057661	8.7179
0.00038700	0.057640	8.7190
0.00038650	0.057529	8.7217
0.00038600	0.057490	8.7240
0.00038550	0.057397	8.7254
0.00038500	0.057360	8.7277
0.00038450	0.057239	8.7302
0.00038400	0.057217	8.7324
0.00038350	0.057120	8.7340
0.00038300	0.057031	8.7364
0.00038250	0.057005	8.7388
0.00038200	0.056915	8.7412
0.00038150	0.056870	8.7423
0.00038100	0.056750	8.7445
0.00038050	0.056706	8.7459
0.00038000	0.056644	8.7483
0.00037950	0.056537	8.7505
0.00037900	0.056514	8.7530
0.00037850	0.056392	8.7539
0.00037800	0.056335	8.7562
0.00037750	0.056292	8.7587
0.00037700	0.056204	8.7601
0.00037650	0.056134	8.7626
0.00037600	0.056076	8.7642
0.00037550	0.055976	8.7657
0.00037500	0.055951	8.7683
0.00037450	0.055837	8.7698
0.00037400	0.055794	8.7715
0.00037350	0.055702	8.7738
0.00037300	0.055675	8.7752
0.00037250	0.055556	8.7772
0.00037200	0.055504	8.7796
0.00037150	0.055454	8.7810
0.00037100	0.055335	8.7832
0.00037050	0.055308	8.7844
0.00037000	0.055229	8.7866
0.00036950	0.055127	8.7891
0.00036900	0.055106	8.7903
0.00036850	0.055034	8.7923
0.00036800	0.054943	8.7947
0.00036750	0.054868	8.7958
0.00036700	0.054811	8.7980
0.00036650	0.054715	8.8005
0.00036600	0.054684	8.8018
0.00036550	0.054565	8.8038
0.00036500	0.054547	8.8053
0.00036450	0.054427	8.8069
0.00036400	0.054383	8.8085
0.00036350	0.054317	8.8103
0.00036300	0.054241	8.8125
0.00036250	0.054164	8.8141
0.00036200	0.054119	8.8159
0.00036150	0.054007	8.8173
0.00036100	0.053987	8.8194
0.00036050	0.053872	8.8214
0.00036000	0.053841	8.8226
0.00035950	0.053733	8.8247
0.00035900	0.053705	8.8261
0.00035850	0.053623	8.8279
0.00035800	0.053518	8.8287
0.00035750	0.053490	8.8311
0.00035700	0.053382	8.8335
0.00035650	0.053343	8.8344
0.00035600	0.053261	8.8365
0.00035550	0.053181	8.8377
0.00035500	0.053112	8.8384
0.00035450	0.053071	8.8409
0.00035400	0.053008	8.8425
0.00035350	0.052888	8.8441
0.00035300	0.052865	8.8458
0.00035250	0.052779	8.8474
0.00035200	0.052684	8.8490
0.00035150	0.052660	8.8498
0.00035100	0.052574	8.8523
0.00035050	0.052530	8.8530
0.00035000	0.052412	8.8548
0.00034950	0.052358	8.8562
0.00034900	0.052302	8.8578
0.00034850	0.052195	8.8590
0.00034800	0.052169	8.8611
0.00034750	0.052051	8.8620
0.00034700	0.052033	8.8644
0.00034650	0.051915	8.8653
0.00034600	0.051880	8.8669
0.00034550	0.051800	8.8680
0.00034500	0.051747	8.8701
0.00034450	0.051641	8.8709
0.00034400	0.051615	8.8717
0.00034350	0.051494	8.8733
0.00034300	0.051475	8.8758
0.00034250	0.051362	8.8767
0.00034200	0.051321	8.8774
0.00034150	0.051248	8.8797
0.00034100	0.051192	8.8804
0.00034050	0.051095	8.8823
0.00034000	0.051061	8.8833
0.00033950	0.050947	8.8849
0.00033900	0.050917	8.8857
0.00033850	0.050801	8.8882
0.00033800	0.050775	8.8889
0.00033750	0.050684	8.8898
0.00033700	0.050648	8.8915
0.00033650	0.050539	8.8922
0.00033600	0.050508	8.8931
0.00033550	0.050393	8.8948
0.00033500	0.050363	8.8966
0.00033450	0.050254	8.8980
0.00033400	0.050228	8.8980
0.00033350	0.050159	8.8992
0.00033300	0.050057	8.9013
0.00033250	0.050009	8.9020
0.00033200	0.049933	8.9038
0.00033150	0.049844	8.9046
0.00033100	0.049812	8.9062
0.00033050	0.049694	8.9070
0.00033000	0.049677	8.9079
0.00032950	0.049558	8.9095
0.00032900	0.049532	8.9095
0.00032850	0.049443	8.9111
0.00032800	0.049395	8.9128
0.00032750	0.049283	8.9137
0.00032700	0.049262	8.9145
0.00032650	0.049141	8.9146
0.00032600	0.049122	8.9162
0.00032550	0.049010	8.9170
0.00032500	0.048976	8.9186
0.00032450	0.048875	8.9195
0.00032400	0.048837	8.9203
0.00032350	0.048742	8.9218
0.00032300	0.048703	8.9228
0.00032250	0.048587	8.9227
0.00032200	0.048566	8.9235
0.00032150	0.048450	8.9251
0.00032100	0.048431	8.9260
0.00032050	0.048314	8.9277
0.00032000	0.048293	8.9284
0.00031950	0.048175	8.9285
0.00031900	0.048155	8.9293
0.00031850	0.048044	8.9310
0.00031800	0.047997	8.9310
0.00031750	0.047929	8.9317
0.00031700	0.047829	8.9326
0.00031650	0.047807	8.9343
0.00031600	0.047715	8.9350
0.00031550	0.047680	8.9350
0.00031500	0.047562	8.9359
0.00031450	0.047510	8.9372
0.00031400	0.047447	8.9376
0.00031350	0.047342	8.9384
0.00031300	0.047312	8.9401
0.00031250	0.047230	8.9401
0.00031200	0.047153	8.9410
0.00031150	0.047079	8.9417
0.00031100	0.047039	8.9418
0.00031050	0.046965	8.9434
0.00031000	0.046869	8.9442
0.00030950	0.046840	8.9443
0.00030900	0.046722	8.9450
0.00030850	0.046678	8.9451
0.00030800	0.046625	8.9467
0.00030750	0.046576	8.9467
0.00030700	0.046461	8.9476
0.00030650	0.046401	8.9476
0.00030600	0.046360	8.9492
0.00030550	0.046246	8.9493
0.00030500	0.046197	8.9493
0.00030450	0.046143	8.9500
0.00030400	0.046032	8.9505
0.00030350	0.046006	8.9509
0.00030300	0.045918	8.9508
0.00030250	0.045881	8.9525
0.00030200	0.045763	8.9525
0.00030150	0.045727	8.9533
0.00030100	0.045653	8.9533
0.00030050	0.045557	8.9533
0.00030000	0.045531	8.9540
0.00029950	0.045411	8.9542
0.00029900	0.045395	8.9542
0.00029850	0.045330	8.9542
0.00029800	0.045228	8.9558
0.00029750	0.045171	8.9559
0.00029700	0.045100	8.9563
0.00029650	0.045029	8.9566
0.00029600	0.044966	8.9566
0.00029550	0.044874	8.9567
0.00029500	0.044837	8.9575
0.00029450	0.044723	8.9572
0.00029400	0.044703	8.9575
0.00029350	0.044607	8.9575
0.00029300	0.044577	8.9575
0.00029250	0.044462	8.9575
0.00029200	0.044414	8.9576
0.00029150	0.044355	8.9575
0.00029100	0.044246	8.9589
0.00029050	0.044215	8.9591
0.00029000	0.044137	8.9591
0.00028950	0.044043	8.9592
0.00028900	0.044018	8.9591
0.00028850	0.043939	8.9592
0.00028800	0.043877	8.9592
0.00028750	0.043765	8.9592
0.00028700	0.043736	8.9592
0.00028650	0.043654	8.9599
0.00028600	0.043558	8.9594
0.00028550	0.043531	8.9595
0.00028500	0.043434	8.9593
0.00028450	0.043353	8.9593
0.00028400	0.043293	8.9595
0.00028350	0.043235	8.9593
0.00028300	0.043189	8.9593
0.00028250	0.043083	8.9591
0.00028200	0.043026	8.9591
0.00028150	0.042980	8.9591
0.00028100	0.042868	8.9591
0.00028050	0.042841	8.9591
0.00028000	0.042747	8.9591
0.00027950	0.042665	8.9579
0.00027900	0.042639	8.9579
0.00027850	0.042543	8.9575
0.00027800	0.042503	8.9575
0.00027750	0.042392	8.9568
0.00027700	0.042360	8.9566
0.00027650	0.042251	8.9566
0.00027600	0.042228	8.9564
0.00027550	0.042107	8.9558
0.00027500	0.042089	8.9558
0.00027450	0.041978	8.9558
0.00027400	0.041941	8.9547
0.00027350	0.041859	8.9542
0.00027300	0.041804	8.9542
0.00027250	0.041708	8.9542
0.00027200	0.041672	8.9533
0.00027150	0.041562	8.9533
0.00027100	0.041542	8.9524
0.00027050	0.041418	8.9525
0.00027000	0.041400	8.9509
0.00026950	0.041281	8.9509
0.00026900	0.041235	8.9509
0.00026850	0.041178	8.9500
0.00026800	0.041117	8.9500
0.00026750	0.041024	8.9492
0.00026700	0.040977	8.9492
0.00026650	0.040879	8.9475
0.00026600	0.040846	8.9475
0.00026550	0.040729	8.9467
0.00026500	0.040711	8.9451
0.00026450	0.040591	8.9450
0.00026400	0.040555	8.9443
0.00026350	0.040470	8.9438
0.00026300	0.040441	8.9433
0.00026250	0.040324	8.9417
0.00026200	0.040279	8.9417
0.00026150	0.040218	8.9410
0.00026100	0.040107	8.9409
0.00026050	0.040084	8.9401
0.00026000	0.039988	8.9384
0.00025950	0.039961	8.9376
0.00025900	0.039850	8.9376
0.00025850	0.039783	8.9359
0.00025800	0.039749	8.9350
0.00025750	0.039640	8.9343
0.00025700	0.039566	8.9326
0.00025650	0.039541	8.9326
0.00025600	0.039419	8.9318
0.00025550	0.039389	8.9310
0.00025500	0.039293	8.9294
0.00025450	0.039267	8.9285
0.00025400	0.039147	8.9278
0.00025350	0.039126	8.9273
0.00025300	0.039014	8.9252
0.00025250	0.038970	8.9236
0.00025200	0.038882	8.9227
0.00025150	0.038835	8.9227
0.00025100	0.038739	8.9213
0.00025050	0.038684	8.9195
0.00025000	0.038599	8.9186
0.00024950	0.038577	8.9170
0.00024900	0.038454	8.9161
0.00024850	0.038433	8.9146
0.00024800	0.038331	8.9137
0.00024750	0.038268	8.9129
0.00024700	0.038215	8.9113
0.00024650	0.038114	8.9104
0.00024600	0.038044	8.9083
0.00024550	0.038021	8.9071
0.00024500	0.037906	8.9063
0.00024450	0.037877	8.9047
0.00024400	0.037769	8.9038
0.00024350	0.037730	8.9020
0.00024300	0.037638	8.9005
0.00024250	0.037573	8.8988
0.00024200	0.037521	8.8981
0.00024150	0.037422	8.8958
0.00024100	0.037354	8.8948
0.00024050	0.037320	8.8931
0.00024000	0.037218	8.8918
0.00023950	0.037167	8.8898
0.00023900	0.037099	8.8889
0.00023850	0.036998	8.8865
0.00023800	0.036978	8.8857
0.00023750	0.036873	8.8832
0.00023700	0.036849	8.8824
0.00023650	0.036718	8.8804
0.00023600	0.036699	8.8791
0.00023550	0.036582	8.8767
0.00023500	0.036540	8.8759
0.00023450	0.036470	8.8734
0.00023400	0.036431	8.8718
0.00023350	0.036314	8.8701
0.00023300	0.036253	8.8679
0.00023250	0.036209	8.8669
0.00023200	0.036100	8.8647
0.00023150	0.036072	8.8637
0.00023100	0.035952	8.8611
0.00023050	0.035931	8.8588
0.00023000	0.035827	8.8569
0.00022950	0.035803	8.8556
0.00022900	0.035681	8.8530
0.00022850	0.035658	8.8507
0.00022800	0.035543	8.8491
0.00022750	0.035505	8.8474
0.00022700	0.035422	8.8457
0.00022650	0.035341	8.8432
0.00022600	0.035292	8.8409
0.00022550	0.035186	8.8387
0.00022500	0.035144	8.8369
0.00022450	0.035062	8.8346
0.00022400	0.035034	8.8323
0.00022350	0.034921	8.8311
0.00022300	0.034867	8.8287
0.00022250	0.034811	8.8263
0.00022200	0.034694	8.8247
0.00022150	0.034672	8.8222
0.00022100	0.034590	8.8198
0.00022050	0.034548	8.8172
0.00022000	0.034436	8.8157
0.00021950	0.034366	8.8127
0.00021900	0.034332	8.8103
0.00021850	0.034214	8.8076
0.00021800	0.034162	8.8052
0.00021750	0.034117	8.8036
0.00021700	0.033994	8.8011
0.00021650	0.033969	8.7988
0.00021600	0.033885	8.7960
0.00021550	0.033838	8.7938
0.00021500	0.033724	8.7914
0.00021450	0.033701	8.7885
0.00021400	0.033579	8.7860
0.00021350	0.033548	8.7835
0.00021300	0.033469	8.7811
0.00021250	0.033372	8.7792
0.00021200	0.033342	8.7755
0.00021150	0.033248	8.7736
0.00021100	0.033214	8.7710
0.00021050	0.033090	8.7682
0.00021000	0.033058	8.7655
0.00020950	0.032965	8.7626
0.00020900	0.032894	8.7603
0.00020850	0.032825	8.7574
0.00020800	0.032740	8.7546
0.00020750	0.032712	8.7516
0.00020700	0.032635	8.7498
0.00020650	0.032549	8.7460
0.00020600	0.032465	8.7440
0.00020550	0.032425	8.7412
0.00020500	0.032309	8.7381
0.00020450	0.032290	8.7356
0.00020400	0.032172	8.7324
0.00020350	0.032138	8.7300
0.00020300	0.032042	8.7271
0.00020250	0.032006	8.7238
0.00020200	0.031886	8.7207
0.00020150	0.031863	8.7176
0.00020100	0.031775	8.7139
0.00020050	0.031671	8.7114
0.00020000	0.031642	8.7087
0.00019950	0.031577	8.7049
0.00019900	0.031478	8.7018
0.00019850	0.031449	8.6993
0.00019800	0.031327	8.6967
0.00019750	0.031269	8.6926
0.00019700	0.031226	8.6899
0.00019650	0.031112	8.6868
0.00019600	0.031068	8.6835
0.00019550	0.030979	8.6805
0.00019500	0.030914	8.6774
0.00019450	0.030832	8.6743
0.00019400	0.030755	8.6708
0.00019350	0.030692	8.6674
0.00019300	0.030655	8.6638
0.00019250	0.030559	8.6606
0.00019200	0.030481	8.6576
0.00019150	0.030428	8.6542
0.00019100	0.030339	8.6508
0.00019050	0.030293	8.6476
0.00019000	0.030180	8.6436
0.00018950	0.030161	8.6405
0.00018900	0.030039	8.6370
0.00018850	0.029993	8.6336
0.00018800	0.029927	8.6304
0.00018750	0.029859	8.6259
0.00018700	0.029755	8.6226
0.00018650	0.029731	8.6195
0.00018600	0.029607	8.6160
0.00018550	0.029582	8.6120
0.00018500	0.029483	8.6084
0.00018450	0.029412	8.6050
0.00018400	0.029332	8.6004
0.00018350	0.029291	8.5973
0.00018300	0.029216	8.5936
0.00018250	0.029119	8.5903
0.00018200	0.029080	8.5865
0.00018150	0.028960	8.5826
0.00018100	0.028940	8.5788
0.00018050	0.028822	8.5757
0.00018000	0.028782	8.5712
0.00017950	0.028689	8.5676
0.00017900	0.028658	8.5640
0.00017850	0.028536	8.5597
0.00017800	0.028500	8.5562
0.00017750	0.028407	8.5520
0.00017700	0.028328	8.5483
0.00017650	0.028284	8.5445
0.00017600	0.028166	8.5401
0.00017550	0.028134	8.5367
0.00017500	0.028051	8.5325
0.00017450	0.028008	8.5288
0.00017400	0.027882	8.5251
0.00017350	0.027855	8.5209
0.00017300	0.027748	8.5171
0.00017250	0.027682	8.5125
0.00017200	0.027620	8.5089
0.00017150	0.027580	8.5050
0.00017100	0.027450	8.5009
0.00017050	0.027427	8.4970
0.00017000	0.027306	8.4924
0.00016950	0.027268	8.4876
0.00016900	0.027161	8.4840
0.00016850	0.027118	8.4794
0.00016800	0.027032	8.4755
0.00016750	0.026956	8.4712
0.00016700	0.026869	8.4673
0.00016650	0.026847	8.4624
0.00016600	0.026726	8.4587
0.00016550	0.026683	8.4543
0.00016500	0.026593	8.4503
0.00016450	0.026521	8.4458
0.00016400	0.026461	8.4411
0.00016350	0.026360	8.4372
0.00016300	0.026313	8.4325
0.00016250	0.026266	8.4285
0.00016200	0.026137	8.4239
0.00016150	0.026110	8.4200
0.00016100	0.025996	8.4153
0.00016050	0.025959	8.4106
0.00016000	0.025854	8.4061
0.00015950	0.025790	8.4019
0.00015900	0.025729	8.3972
0.00015850	0.025628	8.3931
0.00015800	0.025588	8.3882
0.00015750	0.025528	8.3831
0.00015700	0.025415	8.3784
0.00015650	0.025356	8.3744
0.00015600	0.025280	8.3698
0.00015550	0.025227	8.3651
0.00015500	0.025108	8.3606
0.00015450	0.025057	8.3560
0.00015400	0.024975	8.3520
0.00015350	0.024936	8.3473
0.00015300	0.024807	8.3425
0.00015250	0.024780	8.3378
0.00015200	0.024670	8.3335
0.00015150	0.024609	8.3285
0.00015100	0.024545	8.3235
0.00015050	0.024438	8.3188
0.00015000	0.024410	8.3146
0.00014950	0.024286	8.3096
0.00014900	0.024266	8.3047
0.00014850	0.024179	8.2999
0.00014800	0.024084	8.2953
0.00014750	0.024014	8.2906
0.00014700	0.023948	8.2856
0.00014650	0.023852	8.2810
0.00014600	0.023807	8.2760
0.00014550	0.023705	8.2711
0.00014500	0.023666	8.2660
0.00014450	0.023539	8.2618
0.00014400	0.023503	8.2567
0.00014350	0.023411	8.2516
0.00014300	0.023357	8.2467
0.00014250	0.023250	8.2416
0.00014200	0.023219	8.2367
0.00014150	0.023091	8.2324
0.00014100	0.023070	8.2270
0.00014050	0.022942	8.2222
0.00014000	0.022916	8.2173
0.00013950	0.022803	8.2121
0.00013900	0.022763	8.2070
0.00013850	0.022656	8.2018
0.00013800	0.022618	8.1966
0.00013750	0.022492	8.1917
0.00013700	0.022452	8.1866
0.00013650	0.022358	8.1816
0.00013600	0.022285	8.1767
0.00013550	0.022234	8.1715
0.00013500	0.022113	8.1671
0.00013450	0.022082	8.1623
0.00013400	0.021984	8.1569
0.00013350	0.021946	8.1522
0.00013300	0.021812	8.1469
0.00013250	0.021786	8.1421
0.00013200	0.021657	8.1365
0.00013150	0.021615	8.1320
0.00013100	0.021554	8.1267
0.00013050	0.021430	8.1209
0.00013000	0.021379	8.1161
0.00012950	0.021332	8.1108
0.00012900	0.021248	8.1058
0.00012850	0.021175	8.1005
0.00012800	0.021050	8.0958
0.00012750	0.021007	8.0903
0.00012700	0.020943	8.0851
0.00012650	0.020820	8.0799
0.00012600	0.020786	8.0747
0.00012550	0.020691	8.0697
0.00012500	0.020609	8.0646
0.00012450	0.020562	8.0594
0.00012400	0.020433	8.0542
0.00012350	0.020399	8.0487
0.00012300	0.020292	8.0438
0.00012250	0.020270	8.0384
0.00012200	0.020152	8.0328
0.00012150	0.020072	8.0277
0.00012100	0.020034	8.0226
0.00012050	0.019904	8.0176
0.00012000	0.019846	8.0126
0.00011950	0.019795	8.0075
0.00011900	0.019666	8.0021
0.00011850	0.019636	7.9969
0.00011800	0.019523	7.9919
0.00011750	0.019497	7.9867
0.00011700	0.019391	7.9809
0.00011650	0.019289	7.9759
0.00011600	0.019260	7.9707
0.00011550	0.019162	7.9654
0.00011500	0.019052	7.9603
0.00011450	0.019022	7.9551
0.00011400	0.018894	7.9500
0.00011350	0.018866	7.9442
0.00011300	0.018742	7.9389
0.00011250	0.018711	7.9337
0.00011200	0.018629	7.9286
0.00011150	0.018505	7.9234
0.00011100	0.018484	7.9182
0.00011050	0.018373	7.9124
0.00011000	0.018276	7.9074
0.00010950	0.018246	7.9019
0.00010900	0.018111	7.8967
0.00010850	0.018062	7.8915
0.00010800	0.017983	7.8857
0.00010750	0.017912	7.8807
0.00010700	0.017817	7.8756
0.00010650	0.017778	7.8704
0.00010600	0.017647	7.8652
0.00010550	0.017603	7.8597
0.00010500	0.017533	7.8549
0.00010450	0.017418	7.8491
0.00010400	0.017341	7.8439
0.00010350	0.017305	7.8388
0.00010300	0.017178	7.8333
0.00010250	0.017151	7.8279
0.00010200	0.017014	7.8228
0.00010150	0.016994	7.8177
0.00010100	0.016857	7.8124
0.00010050	0.016809	7.7991
1.0000e-04	0.016687	7.7978
9.9500e-05	0.016657	7.7947
9.9000e-05	0.016521	7.7904
9.8500e-05	0.016498	7.7856
9.8000e-05	0.016413	7.7806
9.7500e-05	0.016327	7.7756
9.7000e-05	0.016231	7.7700
9.6500e-05	0.016170	7.7651
9.6000e-05	0.016072	7.7597
9.5500e-05	0.016007	7.7546
9.5000e-05	0.015915	7.7497
9.4500e-05	0.015848	7.7442
9.4000e-05	0.015739	7.7392
9.3500e-05	0.015705	7.7342
9.3000e-05	0.015634	7.7291
9.2500e-05	0.015529	7.7242
9.2000e-05	0.015442	7.7188
9.1500e-05	0.015382	7.7138
9.1000e-05	0.015254	7.7089
9.0500e-05	0.015222	7.7038
9.0000e-05	0.015108	7.6985
8.9500e-05	0.015026	7.6935
8.9000e-05	0.014988	7.6886
8.8500e-05	0.014918	7.6835
8.8000e-05	0.014782	7.6787
8.7500e-05	0.014721	7.6733
8.7000e-05	0.014663	7.6686
8.6500e-05	0.014527	7.6635
8.6000e-05	0.014484	7.6587
8.5500e-05	0.014421	7.6538
8.5000e-05	0.014340	7.6483
8.4500e-05	0.014270	7.6435
8.4000e-05	0.014153	7.6387
8.3500e-05	0.014048	7.6338
8.3000e-05	0.014021	7.6292
8.2500e-05	0.013908	7.6239
8.2000e-05	0.013800	7.6191
8.1500e-05	0.013763	7.6143
8.1000e-05	0.013691	7.6096
8.0500e-05	0.013573	7.6046
8.0000e-05	0.013546	7.5999
7.9500e-05	0.013427	7.5946
7.9000e-05	0.013318	7.5897
7.8500e-05	0.013288	7.5851
7.8000e-05	0.013166	7.5805
7.7500e-05	0.013075	7.5758
7.7000e-05	0.013038	7.5706
7.6500e-05	0.012947	7.5661
7.6000e-05	0.012891	7.5610
7.5500e-05	0.012795	7.5563
7.5000e-05	0.012671	7.5518
7.4500e-05	0.012641	7.5472
7.4000e-05	0.012516	7.5423
7.3500e-05	0.012427	7.5379
7.3000e-05	0.012395	7.5327
7.2500e-05	0.012264	7.5284
7.2000e-05	0.012176	7.5236
7.1500e-05	0.012149	7.5191
7.1000e-05	0.012028	7.5148
7.0500e-05	0.011991	7.5104
7.0000e-05	0.011873	7.5058
6.9500e-05	0.011777	7.5013
6.9000e-05	0.011730	7.4967
6.8500e-05	0.011654	7.4924
6.8000e-05	0.011540	7.4881
6.7500e-05	0.011436	7.4838
6.7000e-05	0.011416	7.4795
6.6500e-05	0.011299	7.4752
6.6000e-05	0.011186	7.4709
6.5500e-05	0.011142	7.4663
6.5000e-05	0.011068	7.4623
6.4500e-05	0.010941	7.4577
6.4000e-05	0.010857	7.4536
6.3500e-05	0.010832	7.4490
6.3000e-05	0.010713	7.4451
6.2500e-05	0.010674	7.4410
6.2000e-05	0.010534	7.4366
6.1500e-05	0.010465	7.4326
6.1000e-05	0.010418	7.4285
6.0500e-05	0.010281	7.4244
6.0000e-05	0.010210	7.4204
5.9500e-05	0.010145	7.4163
5.9000e-05	0.010097	7.4122
5.8500e-05	0.0099690	7.4081
5.8000e-05	0.0098891	7.4040
5.7500e-05	0.0098207	7.4006
5.7000e-05	0.0097062	7.3965
5.6500e-05	0.0096638	7.3924
5.6000e-05	0.0095233	7.3885
5.5500e-05	0.0095014	7.3845
5.5000e-05	0.0093573	7.3806
5.4500e-05	0.0093271	7.3767
5.4000e-05	0.0092007	7.3734
5.3500e-05	0.0091700	7.3695
5.3000e-05	0.0090343	7.3658
5.2500e-05	0.0090056	7.3619
5.2000e-05	0.0088662	7.3587
5.1500e-05	0.0088304	7.3552
5.1000e-05	0.0086992	7.3514
5.0500e-05	0.0086378	7.3477
5.0000e-05	0.0085633	7.3444
4.9500e-05	0.0084608	7.3407
4.9000e-05	0.0083938	7.3372
4.8500e-05	0.0083353	7.3339
4.8000e-05	0.0081908	7.3302
4.7500e-05	0.0081616	7.3269
4.7000e-05	0.0080269	7.3236
4.6500e-05	0.0079826	7.3201
4.6000e-05	0.0078664	7.3169
4.5500e-05	0.0077995	7.3135
4.5000e-05	0.0077188	7.3100
4.4500e-05	0.0076039	7.3072
4.4000e-05	0.0075210	7.3036
4.3500e-05	0.0074961	7.3006
4.3000e-05	0.0073549	7.2972
4.2500e-05	0.0073069	7.2943
4.2000e-05	0.0071878	7.2911
4.1500e-05	0.0071210	7.2879
4.1000e-05	0.0070413	7.2847
4.0500e-05	0.0069382	7.2817
4.0000e-05	0.0068909	7.2785
3.9500e-05	0.0067470	7.2754
3.9000e-05	0.0066779	7.2727
3.8500e-05	0.0066302	7.2700
3.8000e-05	0.0065294	7.2667
3.7500e-05	0.0064370	7.2641
3.7000e-05	0.0063689	7.2612
3.6500e-05	0.0062477	7.2584
3.6000e-05	0.0062141	7.2560
3.5500e-05	0.0060684	7.2535
3.5000e-05	0.0060144	7.2508
3.4500e-05	0.0059284	7.2481
3.4000e-05	0.0058687	7.2453
3.3500e-05	0.0057320	7.2431
3.3000e-05	0.0057066	7.2404
3.2500e-05	0.0055589	7.2376
3.2000e-05	0.0055321	7.2355
3.1500e-05	0.0053996	7.2329
3.1000e-05	0.0053641	7.2305
3.0500e-05	0.0052350	7.2279
3.0000e-05	0.0051951	7.2258
2.9500e-05	0.0050499	7.2236
2.9000e-05	0.0050258	7.2213
2.8500e-05	0.0048765	7.2192
2.8000e-05	0.0048489	7.2171
2.7500e-05	0.0047287	7.2150
2.7000e-05	0.0046397	7.2128
2.6500e-05	0.0045858	7.2104
2.6000e-05	0.0045217	7.2086
2.5500e-05	0.0043808	7.2069
2.5000e-05	0.0043261	7.2042
2.4500e-05	0.0042312	7.2030
2.4000e-05	0.0041223	7.2010
2.3500e-05	0.0040725	7.1989
2.3000e-05	0.0039405	7.1973
2.2500e-05	0.0039123	7.1954
2.2000e-05	0.0037641	7.1935
2.1500e-05	0.0037146	7.1919
2.1000e-05	0.0036248	7.1899
2.0500e-05	0.0035539	7.1882
2.0000e-05	0.0034366	7.1871
1.9500e-05	0.0033978	7.1855
1.9000e-05	0.0032497	7.1839
1.8500e-05	0.0032271	7.1823
1.8000e-05	0.0030881	7.1812
1.7500e-05	0.0030343	7.1796
1.7000e-05	0.0029426	7.1780
1.6500e-05	0.0028952	7.1764
1.6000e-05	0.0028204	7.1754
1.5500e-05	0.0026703	7.1741
1.5000e-05	0.0025654	7.1732
1.4500e-05	0.0024911	7.1717
1.4000e-05	0.0024207	7.1710
1.3500e-05	0.0023543	7.1695
1.3000e-05	0.0022662	7.1683
1.2500e-05	0.0021409	7.1674
1.2000e-05	0.0021112	7.1663
1.1500e-05	0.0019667	7.1655
1.1000e-05	0.0019298	7.1642
1.0500e-05	0.0018063	7.1636
1.0000e-05	0.0017662	7.1626
9.5000e-06	0.0016268	7.1620
9.0000e-06	0.0015962	7.1615
8.5000e-06	0.0014455	7.1604
8.0000e-06	0.0014167	7.1596
7.5000e-06	0.0012863	7.1586
7.0000e-06	0.0012208	7.1578
6.5000e-06	0.0011535	7.1578
6.0000e-06	0.0010136	7.1573
5.5000e-06	0.00094914	7.1563
5.0000e-06	0.00089398	7.1563
4.5000e-06	0.00079787	7.1557
4.0000e-06	0.00070324	7.1557
3.5000e-06	0.00063807	7.1547
3.0000e-06	0.00050022	7.1547
2.5000e-06	0.00047520	7.1546
2.0000e-06	0.00033374	7.1541
1.5000e-06	0.00031627	7.1541
1.0000e-06	1.7725e-05	7.1541
5.0000e-07	9.8782e-06	7.1539


==> fig12a_v2_150K.TXT <==
I	V	dIdV_150K
0.0000	-1.2754e-05	8.0591
5.0000e-07	2.1116e-06	8.0597
1.0000e-06	1.5312e-05	8.0597
1.5000e-06	4.9147e-05	8.0610
2.0000e-06	6.5616e-05	8.0612
2.5000e-06	6.0969e-05	8.0618
3.0000e-06	7.8536e-05	8.0621
3.5000e-06	0.00011388	8.0631
4.0000e-06	0.00011438	8.0637
4.5000e-06	0.00013344	8.0637
5.0000e-06	0.00016331	8.0644
5.5000e-06	0.00018365	8.0644
6.0000e-06	0.00022602	8.0658
6.5000e-06	0.00024030	8.0658
7.0000e-06	0.00026296	8.0658
7.5000e-06	0.00028509	8.0663
8.0000e-06	0.00030067	8.0664
8.5000e-06	0.0013130	8.0670
9.0000e-06	0.0014110	8.0671
9.5000e-06	0.0014358	8.0680
1.0000e-05	0.0015358	8.0684
1.0500e-05	0.0015768	8.0684
1.1000e-05	0.0016818	8.0690
1.1500e-05	0.0017894	8.0690
1.2000e-05	0.0018144	8.0690
1.2500e-05	0.0019274	8.0702
1.3000e-05	0.0020141	8.0703
1.3500e-05	0.0020455	8.0703
1.4000e-05	0.0021773	8.0710
1.4500e-05	0.0022137	8.0710
1.5000e-05	0.0023120	8.0710
1.5500e-05	0.0023427	8.0717
1.6000e-05	0.0024615	8.0716
1.6500e-05	0.0025431	8.0716
1.7000e-05	0.0025823	8.0730
1.7500e-05	0.0026980	8.0730
1.8000e-05	0.0027114	8.0737
1.8500e-05	0.0028206	8.0737
1.9000e-05	0.0028259	8.0737
1.9500e-05	0.0029264	8.0744
2.0000e-05	0.0029745	8.0744
2.0500e-05	0.0029912	8.0744
2.1000e-05	0.0032383	8.0744
2.1500e-05	0.0032903	8.0757
2.2000e-05	0.0033575	8.0760
2.2500e-05	0.0034741	8.0765
2.3000e-05	0.0035343	8.0764
2.3500e-05	0.0036197	8.0770
2.4000e-05	0.0036439	8.0770
2.4500e-05	0.0037652	8.0782
2.5000e-05	0.0038233	8.0783
2.5500e-05	0.0038886	8.0783
2.6000e-05	0.0040102	8.0788
2.6500e-05	0.0040375	8.0790
2.7000e-05	0.0041333	8.0804
2.7500e-05	0.0041716	8.0804
2.8000e-05	0.0043025	8.0810
2.8500e-05	0.0043443	8.0810
2.9000e-05	0.0044207	8.0817
2.9500e-05	0.0045395	8.0817
3.0000e-05	0.0045634	8.0831
3.0500e-05	0.0046865	8.0831
3.1000e-05	0.0047409	8.0832
3.1500e-05	0.0048031	8.0837
3.2000e-05	0.0049231	8.0844
3.2500e-05	0.0049543	8.0844
3.3000e-05	0.0050658	8.0857
3.3500e-05	0.0050936	8.0858
3.4000e-05	0.0052214	8.0864
3.4500e-05	0.0052703	8.0877
3.5000e-05	0.0053357	8.0877
3.5500e-05	0.0054604	8.0885
3.6000e-05	0.0054934	8.0884
3.6500e-05	0.0056045	8.0890
3.7000e-05	0.0056393	8.0890
3.7500e-05	0.0057192	8.0904
3.8000e-05	0.0058401	8.0912
3.8500e-05	0.0058833	8.0916
3.9000e-05	0.0059531	8.0917
3.9500e-05	0.0060699	8.0930
4.0000e-05	0.0061155	8.0930
4.0500e-05	0.0062042	8.0938
4.1000e-05	0.0062374	8.0944
4.1500e-05	0.0063502	8.0957
4.2000e-05	0.0064375	8.0958
4.2500e-05	0.0064711	8.0965
4.3000e-05	0.0065918	8.0979
4.3500e-05	0.0066116	8.0984
4.4000e-05	0.0066936	8.0992
4.4500e-05	0.0068003	8.1005
4.5000e-05	0.0069053	8.1010
4.5500e-05	0.0069671	8.1011
4.6000e-05	0.0070055	8.1019
4.6500e-05	0.0071248	8.1032
4.7000e-05	0.0072089	8.1038
4.7500e-05	0.0072549	8.1052
4.8000e-05	0.0073449	8.1052
4.8500e-05	0.0074336	8.1059
4.9000e-05	0.0074703	8.1066
4.9500e-05	0.0075396	8.1079
5.0000e-05	0.0076560	8.1087
5.0500e-05	0.0077394	8.1092
5.1000e-05	0.0077951	8.1094
5.1500e-05	0.0078798	8.1106
5.2000e-05	0.0079117	8.1115
5.2500e-05	0.0080329	8.1125
5.3000e-05	0.0081090	8.1132
5.3500e-05	0.0081452	8.1140
5.4000e-05	0.0082719	8.1154
5.4500e-05	0.0083210	8.1159
5.5000e-05	0.0083932	8.1166
5.5500e-05	0.0085000	8.1180
5.6000e-05	0.0085266	8.1186
5.6500e-05	0.0086055	8.1193
5.7000e-05	0.0086920	8.1210
5.7500e-05	0.0087987	8.1217
5.8000e-05	0.0088264	8.1229
5.8500e-05	0.0089605	8.1234
5.9000e-05	0.0089921	8.1251
5.9500e-05	0.0090913	8.1261
6.0000e-05	0.0091735	8.1267
6.0500e-05	0.0092192	8.1281
6.1000e-05	0.0092772	8.1288
6.1500e-05	0.0093964	8.1294
6.2000e-05	0.0094498	8.1307
6.2500e-05	0.0095457	8.1324
6.3000e-05	0.0096171	8.1331
6.3500e-05	0.0096740	8.1340
6.4000e-05	0.0097997	8.1355
6.4500e-05	0.0098220	8.1361
6.5000e-05	0.0099449	8.1369
6.5500e-05	0.0099616	8.1382
6.6000e-05	0.010082	8.1389
6.6500e-05	0.010165	8.1410
6.7000e-05	0.010198	8.1415
6.7500e-05	0.010318	8.1429
6.8000e-05	0.010386	8.1436
6.8500e-05	0.010428	8.1448
6.9000e-05	0.010554	8.1464
6.9500e-05	0.010590	8.1470
7.0000e-05	0.010690	8.1484
7.0500e-05	0.010726	8.1491
7.1000e-05	0.010853	8.1510
7.1500e-05	0.010878	8.1518
7.2000e-05	0.011013	8.1533
7.2500e-05	0.011032	8.1543
7.3000e-05	0.011165	8.1558
7.3500e-05	0.011188	8.1564
7.4000e-05	0.011291	8.1583
7.4500e-05	0.011364	8.1591
7.5000e-05	0.011458	8.1605
7.5500e-05	0.011482	8.1612
7.6000e-05	0.011588	8.1631
7.6500e-05	0.011693	8.1640
7.7000e-05	0.011714	8.1659
7.7500e-05	0.011830	8.1666
7.8000e-05	0.011896	8.1680
7.8500e-05	0.011954	8.1694
7.9000e-05	0.012013	8.1707
7.9500e-05	0.012103	8.1721
8.0000e-05	0.012208	8.1735
8.0500e-05	0.012239	8.1750
8.1000e-05	0.012371	8.1762
8.1500e-05	0.012409	8.1771
8.2000e-05	0.012483	8.1789
8.2500e-05	0.012602	8.1795
8.3000e-05	0.012627	8.1816
8.3500e-05	0.012729	8.1825
8.4000e-05	0.012775	8.1844
8.4500e-05	0.012866	8.1857
8.5000e-05	0.012953	8.1871
8.5500e-05	0.013034	8.1884
8.6000e-05	0.013090	8.1898
8.6500e-05	0.013175	8.1918
8.7000e-05	0.013257	8.1932
8.7500e-05	0.013308	8.1946
8.8000e-05	0.013365	8.1961
8.8500e-05	0.013499	8.1973
8.9000e-05	0.013520	8.1992
8.9500e-05	0.013654	8.2001
9.0000e-05	0.013674	8.2022
9.0500e-05	0.013799	8.2036
9.1000e-05	0.013840	8.2049
9.1500e-05	0.013934	8.2070
9.2000e-05	0.013964	8.2084
9.2500e-05	0.014083	8.2096
9.3000e-05	0.014152	8.2118
9.3500e-05	0.014209	8.2124
9.4000e-05	0.014327	8.2145
9.4500e-05	0.014350	8.2165
9.5000e-05	0.014480	8.2175
9.5500e-05	0.014510	8.2193
9.6000e-05	0.014620	8.2214
9.6500e-05	0.014655	8.2227
9.7000e-05	0.014776	8.2248
9.7500e-05	0.014805	8.2265
9.8000e-05	0.014900	8.2274
9.8500e-05	0.014948	8.2296
9.9000e-05	0.015075	8.2303
9.9500e-05	0.015101	8.2323
1.0000e-04	0.015217	8.2363
0.00010050	0.015275	8.2371
0.00010100	0.015353	8.2384
0.00010150	0.015452	8.2398
0.00010200	0.015486	8.2419
0.00010250	0.015615	8.2433
0.00010300	0.015650	8.2447
0.00010350	0.015726	8.2468
0.00010400	0.015773	8.2480
0.00010450	0.015897	8.2496
0.00010500	0.015952	8.2509
0.00010550	0.016026	8.2531
0.00010600	0.016131	8.2551
0.00010650	0.016159	8.2572
0.00010700	0.016287	8.2587
0.00010750	0.016316	8.2607
0.00010800	0.016412	8.2627
0.00010850	0.016449	8.2634
0.00010900	0.016576	8.2655
0.00010950	0.016603	8.2668
0.00011000	0.016705	8.2683
0.00011050	0.016790	8.2703
0.00011100	0.016832	8.2717
0.00011150	0.016958	8.2738
0.00011200	0.016979	8.2752
0.00011250	0.017082	8.2766
0.00011300	0.017115	8.2783
0.00011350	0.017246	8.2794
0.00011400	0.017269	8.2814
0.00011450	0.017385	8.2836
0.00011500	0.017449	8.2856
0.00011550	0.017515	8.2870
0.00011600	0.017623	8.2892
0.00011650	0.017646	8.2905
0.00011700	0.017772	8.2920
0.00011750	0.017801	8.2940
0.00011800	0.017896	8.2961
0.00011850	0.017947	8.2970
0.00011900	0.018064	8.2989
0.00011950	0.018086	8.3010
0.00012000	0.018222	8.3022
0.00012050	0.018244	8.3038
0.00012100	0.018367	8.3052
0.00012150	0.018409	8.3073
0.00012200	0.018476	8.3093
0.00012250	0.018526	8.3112
0.00012300	0.018650	8.3123
0.00012350	0.018695	8.3143
0.00012400	0.018773	8.3157
0.00012450	0.018884	8.3174
0.00012500	0.018912	8.3191
0.00012550	0.019038	8.3205
0.00012600	0.019062	8.3227
0.00012650	0.019149	8.3241
0.00012700	0.019195	8.3255
0.00012750	0.019326	8.3275
0.00012800	0.019350	8.3297
0.00012850	0.019457	8.3311
0.00012900	0.019534	8.3325
0.00012950	0.019584	8.3339
0.00013000	0.019703	8.3358
0.00013050	0.019723	8.3377
0.00013100	0.019848	8.3388
0.00013150	0.019897	8.3409
0.00013200	0.019992	8.3421
0.00013250	0.020015	8.3437
0.00013300	0.020126	8.3457
0.00013350	0.020205	8.3479
0.00013400	0.020243	8.3493
0.00013450	0.020371	8.3508
0.00013500	0.020398	8.3521
0.00013550	0.020499	8.3541
0.00013600	0.020557	8.3557
0.00013650	0.020626	8.3571
0.00013700	0.020674	8.3592
0.00013750	0.020802	8.3599
0.00013800	0.020835	8.3621
0.00013850	0.020936	8.3634
0.00013900	0.021013	8.3650
0.00013950	0.021053	8.3671
0.00014000	0.021177	8.3693
0.00014050	0.021226	8.3704
0.00014100	0.021284	8.3722
0.00014150	0.021397	8.3742
0.00014200	0.021424	8.3751
0.00014250	0.021484	8.3771
0.00014300	0.021586	8.3782
0.00014350	0.021673	8.3800
0.00014400	0.021725	8.3815
0.00014450	0.021839	8.3837
0.00014500	0.021867	8.3851
0.00014550	0.021993	8.3865
0.00014600	0.022016	8.3884
0.00014650	0.022125	8.3896
0.00014700	0.022180	8.3916
0.00014750	0.022248	8.3934
0.00014800	0.022291	8.3945
0.00014850	0.022423	8.3960
0.00014900	0.022449	8.3973
0.00014950	0.022581	8.3994
0.00015000	0.022599	8.4003
0.00015050	0.022724	8.4025
0.00015100	0.022764	8.4045
0.00015150	0.022844	8.4054
0.00015200	0.022935	8.4075
0.00015250	0.022977	8.4096
0.00015300	0.023030	8.4104
0.00015350	0.023156	8.4126
0.00015400	0.023197	8.4144
0.00015450	0.023296	8.4155
0.00015500	0.023366	8.4172
0.00015550	0.023421	8.4184
0.00015600	0.023534	8.4204
0.00015650	0.023554	8.4213
0.00015700	0.023639	8.4232
0.00015750	0.023719	8.4243
0.00015800	0.023798	8.4263
0.00015850	0.023851	8.4283
0.00015900	0.023975	8.4293
0.00015950	0.023995	8.4314
0.00016000	0.024118	8.4321
0.00016050	0.024147	8.4343
0.00016100	0.024250	8.4350
0.00016150	0.024282	8.4370
0.00016200	0.024404	8.4380
0.00016250	0.024425	8.4403
0.00016300	0.024553	8.4418
0.00016350	0.024574	8.4432
0.00016400	0.024702	8.4447
0.00016450	0.024743	8.4461
0.00016500	0.024822	8.4482
0.00016550	0.024913	8.4497
0.00016600	0.024988	8.4511
0.00016650	0.025009	8.4526
0.00016700	0.025137	8.4534
0.00016750	0.025160	8.4556
0.00016800	0.025271	8.4564
0.00016850	0.025333	8.4585
0.00016900	0.025401	8.4593
0.00016950	0.025483	8.4613
0.00017000	0.025549	8.4622
0.00017050	0.025643	8.4637
0.00017100	0.025718	8.4647
0.00017150	0.025742	8.4666
0.00017200	0.025850	8.4673
0.00017250	0.025912	8.4695
0.00017300	0.025976	8.4702
0.00017350	0.026089	8.4725
0.00017400	0.026110	8.4733
0.00017450	0.026237	8.4754
0.00017500	0.026257	8.4772
0.00017550	0.026339	8.4784
0.00017600	0.026415	8.4798
0.00017650	0.026502	8.4804
0.00017700	0.026550	8.4819
0.00017750	0.026663	8.4833
0.00017800	0.026692	8.4841
0.00017850	0.026817	8.4862
0.00017900	0.026836	8.4877
0.00017950	0.026961	8.4886
0.00018000	0.027019	8.4894
0.00018050	0.027062	8.4915
0.00018100	0.027164	8.4922
0.00018150	0.027193	8.4937
0.00018200	0.027320	8.4948
0.00018250	0.027345	8.4966
0.00018300	0.027453	8.4975
0.00018350	0.027519	8.4994
0.00018400	0.027573	8.5003
0.00018450	0.027687	8.5019
0.00018500	0.027731	8.5025
0.00018550	0.027801	8.5048
0.00018600	0.027861	8.5054
0.00018650	0.027972	8.5069
0.00018700	0.027996	8.5077
0.00018750	0.028121	8.5084
0.00018800	0.028142	8.5104
0.00018850	0.028261	8.5113
0.00018900	0.028289	8.5128
0.00018950	0.028397	8.5136
0.00019000	0.028447	8.5142
0.00019050	0.028504	8.5158
0.00019100	0.028625	8.5173
0.00019150	0.028664	8.5187
0.00019200	0.028730	8.5194
0.00019250	0.028841	8.5209
0.00019300	0.028866	8.5216
0.00019350	0.028979	8.5228
0.00019400	0.028999	8.5246
0.00019450	0.029117	8.5261
0.00019500	0.029185	8.5269
0.00019550	0.029222	8.5276
0.00019600	0.029340	8.5290
0.00019650	0.029404	8.5298
0.00019700	0.029444	8.5305
0.00019750	0.029555	8.5320
0.00019800	0.029583	8.5328
0.00019850	0.029705	8.5335
0.00019900	0.029755	8.5349
0.00019950	0.029817	8.5358
0.00020000	0.029920	8.5374
0.00020050	0.029954	8.5380
0.00020100	0.030075	8.5388
0.00020150	0.030109	8.5403
0.00020200	0.030205	8.5413
0.00020250	0.030232	8.5432
0.00020300	0.030349	8.5434
0.00020350	0.030428	8.5454
0.00020400	0.030455	8.5461
0.00020450	0.030528	8.5464
0.00020500	0.030613	8.5475
0.00020550	0.030718	8.5484
0.00020600	0.030739	8.5492
0.00020650	0.030850	8.5499
0.00020700	0.030927	8.5513
0.00020750	0.030961	8.5521
0.00020800	0.031077	8.5528
0.00020850	0.031144	8.5543
0.00020900	0.031178	8.5551
0.00020950	0.031265	8.5566
0.00021000	0.031316	8.5573
0.00021050	0.031438	8.5573
0.00021100	0.031483	8.5581
0.00021150	0.031551	8.5595
0.00021200	0.031662	8.5597
0.00021250	0.031691	8.5603
0.00021300	0.031772	8.5619
0.00021350	0.031880	8.5625
0.00021400	0.031925	8.5632
0.00021450	0.032007	8.5648
0.00021500	0.032035	8.5656
0.00021550	0.032158	8.5663
0.00021600	0.032216	8.5672
0.00021650	0.032266	8.5686
0.00021700	0.032382	8.5686
0.00021750	0.032420	8.5693
0.00021800	0.032486	8.5707
0.00021850	0.032601	8.5714
0.00021900	0.032638	8.5715
0.00021950	0.032732	8.5723
0.00022000	0.032758	8.5723
0.00022050	0.032883	8.5737
0.00022100	0.032904	8.5746
0.00022150	0.033015	8.5760
0.00022200	0.033066	8.5760
0.00022250	0.033139	8.5767
0.00022300	0.033249	8.5775
0.00022350	0.033269	8.5790
0.00022400	0.033375	8.5791
0.00022450	0.033449	8.5797
0.00022500	0.033482	8.5805
0.00022550	0.033584	8.5807
0.00022600	0.033617	8.5820
0.00022650	0.033737	8.5827
0.00022700	0.033803	8.5826
0.00022750	0.033841	8.5842
0.00022800	0.033953	8.5842
0.00022850	0.034019	8.5851
0.00022900	0.034055	8.5850
0.00022950	0.034167	8.5856
0.00023000	0.034195	8.5871
0.00023050	0.034316	8.5875
0.00023100	0.034346	8.5879
0.00023150	0.034433	8.5887
0.00023200	0.034541	8.5887
0.00023250	0.034567	8.5886
0.00023300	0.034659	8.5902
0.00023350	0.034746	8.5910
0.00023400	0.034774	8.5909
0.00023450	0.034899	8.5916
0.00023500	0.034940	8.5917
0.00023550	0.035028	8.5916
0.00023600	0.035054	8.5932
0.00023650	0.035177	8.5932
0.00023700	0.035234	8.5940
0.00023750	0.035280	8.5940
0.00023800	0.035402	8.5955
0.00023850	0.035447	8.5955
0.00023900	0.035495	8.5962
0.00023950	0.035615	8.5962
0.00024000	0.035646	8.5962
0.00024050	0.035748	8.5970
0.00024100	0.035774	8.5969
0.00024150	0.035878	8.5977
0.00024200	0.035966	8.5985
0.00024250	0.036002	8.5991
0.00024300	0.036120	8.5992
0.00024350	0.036144	8.5992
0.00024400	0.036234	8.5993
0.00024450	0.036274	8.5999
0.00024500	0.036401	8.5999
0.00024550	0.036432	8.6012
0.00024600	0.036513	8.6015
0.00024650	0.036617	8.6013
0.00024700	0.036645	8.6014
0.00024750	0.036745	8.6014
0.00024800	0.036830	8.6020
0.00024850	0.036906	8.6022
0.00024900	0.036932	8.6022
0.00024950	0.037024	8.6037
0.00025000	0.037114	8.6037
0.00025050	0.037174	8.6037
0.00025100	0.037227	8.6037
0.00025150	0.037299	8.6036
0.00025200	0.037402	8.6037
0.00025250	0.037428	8.6044
0.00025300	0.037544	8.6045
0.00025350	0.037601	8.6045
0.00025400	0.037685	8.6045
0.00025450	0.037721	8.6052
0.00025500	0.037801	8.6049
0.00025550	0.037897	8.6049
0.00025600	0.037934	8.6048
0.00025650	0.038050	8.6052
0.00025700	0.038075	8.6052
0.00025750	0.038199	8.6064
0.00025800	0.038221	8.6059
0.00025850	0.038302	8.6064
0.00025900	0.038372	8.6057
0.00025950	0.038470	8.6062
0.00026000	0.038498	8.6062
0.00026050	0.038614	8.6064
0.00026100	0.038674	8.6060
0.00026150	0.038730	8.6067
0.00026200	0.038842	8.6067
0.00026250	0.038866	8.6067
0.00026300	0.038970	8.6067
0.00026350	0.038998	8.6067
0.00026400	0.039125	8.6067
0.00026450	0.039151	8.6067
0.00026500	0.039246	8.6063
0.00026550	0.039329	8.6061
0.00026600	0.039362	8.6057
0.00026650	0.039487	8.6058
0.00026700	0.039518	8.6058
0.00026750	0.039608	8.6061
0.00026800	0.039644	8.6058
0.00026850	0.039766	8.6062
0.00026900	0.039789	8.6057
0.00026950	0.039907	8.6056
0.00027000	0.039943	8.6056
0.00027050	0.040040	8.6056
0.00027100	0.040100	8.6052
0.00027150	0.040186	8.6052
0.00027200	0.040250	8.6051
0.00027250	0.040315	8.6052
0.00027300	0.040410	8.6047
0.00027350	0.040437	8.6046
0.00027400	0.040510	8.6045
0.00027450	0.040590	8.6045
0.00027500	0.040692	8.6045
0.00027550	0.040721	8.6045
0.00027600	0.040850	8.6045
0.00027650	0.040881	8.6037
0.00027700	0.040956	8.6037
0.00027750	0.041065	8.6028
0.00027800	0.041104	8.6022
0.00027850	0.041200	8.6022
0.00027900	0.041226	8.6022
0.00027950	0.041319	8.6018
0.00028000	0.041418	8.6016
0.00028050	0.041442	8.6015
0.00028100	0.041540	8.6015
0.00028150	0.041639	8.6015
0.00028200	0.041659	8.5999
0.00028250	0.041781	8.6000
0.00028300	0.041811	8.5999
0.00028350	0.041912	8.5991
0.00028400	0.041940	8.5991
0.00028450	0.042056	8.5992
0.00028500	0.042117	8.5984
0.00028550	0.042161	8.5985
0.00028600	0.042287	8.5985
0.00028650	0.042320	8.5970
0.00028700	0.042417	8.5970
0.00028750	0.042441	8.5962
0.00028800	0.042547	8.5954
0.00028850	0.042631	8.5941
0.00028900	0.042658	8.5954
0.00028950	0.042765	8.5945
0.00029000	0.042841	8.5946
0.00029050	0.042880	8.5940
0.00029100	0.043003	8.5940
0.00029150	0.043033	8.5932
0.00029200	0.043130	8.5932
0.00029250	0.043157	8.5917
0.00029300	0.043271	8.5910
0.00029350	0.043318	8.5910
0.00029400	0.043399	8.5910
0.00029450	0.043495	8.5902
0.00029500	0.043521	8.5902
0.00029550	0.043645	8.5887
0.00029600	0.043691	8.5880
0.00029650	0.043781	8.5880
0.00029700	0.043841	8.5872
0.00029750	0.043880	8.5872
0.00029800	0.044003	8.5862
0.00029850	0.044049	8.5857
0.00029900	0.044102	8.5850
0.00029950	0.044220	8.5849
0.00030000	0.044248	8.5842
0.00030050	0.044331	8.5826
0.00030100	0.044381	8.5826
0.00030150	0.044491	8.5820
0.00030200	0.044557	8.5805
0.00030250	0.044609	8.5797
0.00030300	0.044725	8.5797
0.00030350	0.044760	8.5791
0.00030400	0.044826	8.5775
0.00030450	0.044941	8.5775
0.00030500	0.044966	8.5767
0.00030550	0.045056	8.5767
0.00030600	0.045096	8.5760
0.00030650	0.045224	8.5745
0.00030700	0.045264	8.5745
0.00030750	0.045331	8.5737
0.00030800	0.045445	8.5737
0.00030850	0.045468	8.5722
0.00030900	0.045572	8.5721
0.00030950	0.045637	8.5714
0.00031000	0.045723	8.5707
0.00031050	0.045754	8.5693
0.00031100	0.045869	8.5686
0.00031150	0.045901	8.5677
0.00031200	0.046010	8.5663
0.00031250	0.046081	8.5658
0.00031300	0.046113	8.5656
0.00031350	0.046237	8.5648
0.00031400	0.046257	8.5633
0.00031450	0.046337	8.5625
0.00031500	0.046414	8.5626
0.00031550	0.046514	8.5611
0.00031600	0.046543	8.5603
0.00031650	0.046663	8.5596
0.00031700	0.046718	8.5581
0.00031750	0.046761	8.5579
0.00031800	0.046885	8.5569
0.00031850	0.046916	8.5566
0.00031900	0.046991	8.5551
0.00031950	0.047041	8.5543
0.00032000	0.047147	8.5528
0.00032050	0.047236	8.5521
0.00032100	0.047265	8.5513
0.00032150	0.047387	8.5498
0.00032200	0.047425	8.5491
0.00032250	0.047496	8.5483
0.00032300	0.047605	8.5468
0.00032350	0.047628	8.5462
0.00032400	0.047724	8.5462
0.00032450	0.047762	8.5454
0.00032500	0.047882	8.5434
0.00032550	0.047948	8.5418
0.00032600	0.047988	8.5409
0.00032650	0.048112	8.5402
0.00032700	0.048153	8.5402
0.00032750	0.048230	8.5388
0.00032800	0.048305	8.5378
0.00032850	0.048389	8.5369
0.00032900	0.048411	8.5356
0.00032950	0.048534	8.5350
0.00033000	0.048579	8.5329
0.00033050	0.048660	8.5320
0.00033100	0.048763	8.5298
0.00033150	0.048784	8.5291
0.00033200	0.048893	8.5290
0.00033250	0.048962	8.5276
0.00033300	0.049042	8.5266
0.00033350	0.049075	8.5246
0.00033400	0.049159	8.5239
0.00033450	0.049266	8.5224
0.00033500	0.049287	8.5217
0.00033550	0.049416	8.5209
0.00033600	0.049434	8.5194
0.00033650	0.049559	8.5187
0.00033700	0.049579	8.5180
0.00033750	0.049699	8.5165
0.00033800	0.049727	8.5147
0.00033850	0.049835	8.5136
0.00033900	0.049863	8.5129
0.00033950	0.049996	8.5113
0.00034000	0.050015	8.5107
0.00034050	0.050140	8.5099
0.00034100	0.050159	8.5077
0.00034150	0.050282	8.5069
0.00034200	0.050314	8.5053
0.00034250	0.050389	8.5048
0.00034300	0.050462	8.5034
0.00034350	0.050549	8.5022
0.00034400	0.050600	8.5004
0.00034450	0.050717	8.4996
0.00034500	0.050739	8.4989
0.00034550	0.050863	8.4966
0.00034600	0.050898	8.4952
0.00034650	0.050969	8.4941
0.00034700	0.051081	8.4922
0.00034750	0.051105	8.4916
0.00034800	0.051209	8.4906
0.00034850	0.051237	8.4886
0.00034900	0.051361	8.4878
0.00034950	0.051410	8.4863
0.00035000	0.051473	8.4842
0.00035050	0.051592	8.4834
0.00035100	0.051625	8.4827
0.00035150	0.051700	8.4805
0.00035200	0.051807	8.4798
0.00035250	0.051861	8.4783
0.00035300	0.051933	8.4761
0.00035350	0.051968	8.4754
0.00035400	0.052096	8.4746
0.00035450	0.052141	8.4729
0.00035500	0.052201	8.4716
0.00035550	0.052321	8.4698
0.00035600	0.052342	8.4688
0.00035650	0.052447	8.4670
0.00035700	0.052475	8.4652
0.00035750	0.052600	8.4643
0.00035800	0.052643	8.4622
0.00035850	0.052706	8.4611
0.00035900	0.052825	8.4593
0.00035950	0.052849	8.4582
0.00036000	0.052977	8.4564
0.00036050	0.052995	8.4555
0.00036100	0.053120	8.4534
0.00036150	0.053141	8.4526
0.00036200	0.053266	8.4505
0.00036250	0.053307	8.4492
0.00036300	0.053379	8.4475
0.00036350	0.053451	8.4461
0.00036400	0.053535	8.4447
0.00036450	0.053598	8.4432
0.00036500	0.053686	8.4418
0.00036550	0.053742	8.4403
0.00036600	0.053844	8.4380
0.00036650	0.053915	8.4366
0.00036700	0.053936	8.4351
0.00036750	0.054053	8.4337
0.00036800	0.054103	8.4322
0.00036850	0.054178	8.4308
0.00036900	0.054289	8.4291
0.00036950	0.054311	8.4273
0.00037000	0.054438	8.4260
0.00037050	0.054457	8.4243
0.00037100	0.054583	8.4228
0.00037150	0.054634	8.4206
0.00037200	0.054686	8.4187
0.00037250	0.054773	8.4168
0.00037300	0.054851	8.4156
0.00037350	0.054921	8.4148
0.00037400	0.055015	8.4127
0.00037450	0.055050	8.4105
0.00037500	0.055159	8.4098
0.00037550	0.055197	8.4076
0.00037600	0.055255	8.4069
0.00037650	0.055374	8.4047
0.00037700	0.055423	8.4031
0.00037750	0.055503	8.4009
0.00037800	0.055595	8.3996
0.00037850	0.055634	8.3973
0.00037900	0.055760	8.3959
0.00037950	0.055782	8.3938
0.00038000	0.055891	8.3931
0.00038050	0.055928	8.3909
0.00038100	0.056039	8.3887
0.00038150	0.056067	8.3866
0.00038200	0.056196	8.3852
0.00038250	0.056217	8.3832
0.00038300	0.056340	8.3814
0.00038350	0.056372	8.3800
0.00038400	0.056491	8.3779
0.00038450	0.056519	8.3757
0.00038500	0.056635	8.3743
0.00038550	0.056671	8.3727
0.00038600	0.056763	8.3707
0.00038650	0.056813	8.3693
0.00038700	0.056928	8.3676
0.00038750	0.056956	8.3665
0.00038800	0.057082	8.3643
0.00038850	0.057104	8.3621
0.00038900	0.057232	8.3600
0.00038950	0.057265	8.3585
0.00039000	0.057363	8.3563
0.00039050	0.057391	8.3542
0.00039100	0.057500	8.3521
0.00039150	0.057596	8.3512
0.00039200	0.057619	8.3493
0.00039250	0.057719	8.3479
0.00039300	0.057822	8.3458
0.00039350	0.057845	8.3437
0.00039400	0.057945	8.3416
0.00039450	0.057979	8.3404
0.00039500	0.058096	8.3381
0.00039550	0.058162	8.3359
0.00039600	0.058211	8.3337
0.00039650	0.058337	8.3324
0.00039700	0.058368	8.3303
0.00039750	0.058458	8.3282
0.00039800	0.058561	8.3260
0.00039850	0.058583	8.3247
0.00039900	0.058702	8.3226
0.00039950	0.058729	8.3216
0.00040000	0.058853	8.3197
0.00040050	0.058875	8.3177
0.00040100	0.058993	8.3156
0.00040150	0.059060	8.3143
0.00040200	0.059101	8.3121
0.00040250	0.059227	8.3095
0.00040300	0.059259	8.3073
0.00040350	0.059355	8.3051
0.00040400	0.059396	8.3037
0.00040450	0.059523	8.3017
0.00040500	0.059554	8.2996
0.00040550	0.059646	8.2975
0.00040600	0.059743	8.2961
0.00040650	0.059770	8.2940
0.00040700	0.059876	8.2920
0.00040750	0.059966	8.2894
0.00040800	0.060034	8.2875
0.00040850	0.060090	8.2856
0.00040900	0.060146	8.2836
0.00040950	0.060270	8.2816
0.00041000	0.060297	8.2794
0.00041050	0.060389	8.2780
0.00041100	0.060492	8.2759
0.00041150	0.060512	8.2737
0.00041200	0.060612	8.2716
0.00041250	0.060663	8.2694
0.00041300	0.060794	8.2675
0.00041350	0.060817	8.2655
0.00041400	0.060926	8.2630
0.00041450	0.061004	8.2606
0.00041500	0.061081	8.2586
0.00041550	0.061116	8.2572
0.00041600	0.061206	8.2551
0.00041650	0.061300	8.2531
0.00041700	0.061332	8.2510
0.00041750	0.061458	8.2496
0.00041800	0.061519	8.2473
0.00041850	0.061565	8.2449
0.00041900	0.061691	8.2427
0.00041950	0.061724	8.2405
0.00042000	0.061824	8.2386
0.00042050	0.061852	8.2358
0.00042100	0.061977	8.2344
0.00042150	0.062042	8.2322
0.00042200	0.062082	8.2298
0.00042250	0.062204	8.2275
0.00042300	0.062270	8.2255
0.00042350	0.062310	8.2233
0.00042400	0.062429	8.2213
0.00042450	0.062463	8.2193
0.00042500	0.062584	8.2173
0.00042550	0.062616	8.2146
0.00042600	0.062701	8.2124
0.00042650	0.062814	8.2106
0.00042700	0.062835	8.2076
0.00042750	0.062950	8.2063
0.00042800	0.063037	8.2038
0.00042850	0.063101	8.2014
0.00042900	0.063147	8.1994
0.00042950	0.063232	8.1971
0.00043000	0.063313	8.1946
0.00043050	0.063376	8.1932
0.00043100	0.063486	8.1906
0.00043150	0.063513	8.1885
0.00043200	0.063642	8.1863
0.00043250	0.063672	8.1838
0.00043300	0.063766	8.1817
0.00043350	0.063808	8.1795
0.00043400	0.063941	8.1771
0.00043450	0.063966	8.1755
0.00043500	0.064078	8.1722
0.00043550	0.064162	8.1705
0.00043600	0.064190	8.1680
0.00043650	0.064304	8.1660
0.00043700	0.064390	8.1640
0.00043750	0.064422	8.1612
0.00043800	0.064548	8.1585
0.00043850	0.064583	8.1564
0.00043900	0.064692	8.1539
0.00043950	0.064719	8.1518
0.00044000	0.064853	8.1493
0.00044050	0.064875	8.1470
0.00044100	0.064989	8.1443
0.00044150	0.065063	8.1429
0.00044200	0.065102	8.1408
0.00044250	0.065181	8.1383
0.00044300	0.065263	8.1361
0.00044350	0.065381	8.1336
0.00044400	0.065404	8.1315
0.00044450	0.065514	8.1287
0.00044500	0.065596	8.1267
0.00044550	0.065631	8.1240
0.00044600	0.065761	8.1226
0.00044650	0.065812	8.1193
0.00044700	0.065909	8.1174
0.00044750	0.065943	8.1153
0.00044800	0.066041	8.1122
0.00044850	0.066137	8.1106
0.00044900	0.066165	8.1080
0.00044950	0.066271	8.1059
0.00045000	0.066351	8.1032
0.00044950	0.066244	8.1019
0.00044900	0.066220	8.1032
0.00044850	0.066088	8.1046
0.00044800	0.066052	8.1065
0.00044750	0.065950	8.1088
0.00044700	0.065924	8.1112
0.00044650	0.065791	8.1132
0.00044600	0.065731	8.1157
0.00044550	0.065678	8.1181
0.00044500	0.065554	8.1207
0.00044450	0.065529	8.1227
0.00044400	0.065428	8.1253
0.00044350	0.065393	8.1270
0.00044300	0.065261	8.1294
0.00044250	0.065226	8.1327
0.00044200	0.065149	8.1342
0.00044150	0.065021	8.1361
0.00044100	0.064996	8.1387
0.00044050	0.064893	8.1410
0.00044000	0.064816	8.1436
0.00043950	0.064778	8.1457
0.00043900	0.064650	8.1483
0.00043850	0.064610	8.1508
0.00043800	0.064511	8.1531
0.00043750	0.064453	8.1548
0.00043700	0.064393	8.1577
0.00043650	0.064268	8.1593
0.00043600	0.064242	8.1618
0.00043550	0.064133	8.1640
0.00043500	0.064061	8.1666
0.00043450	0.064020	8.1690
0.00043400	0.063893	8.1713
0.00043350	0.063855	8.1736
0.00043300	0.063766	8.1762
0.00043250	0.063676	8.1781
0.00043200	0.063601	8.1803
0.00043150	0.063542	8.1822
0.00043100	0.063488	8.1843
0.00043050	0.063366	8.1863
0.00043000	0.063311	8.1888
0.00042950	0.063264	8.1912
0.00042900	0.063140	8.1931
0.00042850	0.063093	8.1949
0.00042800	0.063000	8.1972
0.00042750	0.062973	8.1994
0.00042700	0.062847	8.2021
0.00042650	0.062788	8.2041
0.00042600	0.062737	8.2063
0.00042550	0.062608	8.2077
0.00042500	0.062585	8.2110
0.00042450	0.062471	8.2124
0.00042400	0.062410	8.2150
0.00042350	0.062353	8.2173
0.00042300	0.062299	8.2199
0.00042250	0.062183	8.2219
0.00042200	0.062105	8.2241
0.00042150	0.062056	8.2264
0.00042100	0.061931	8.2288
0.00042050	0.061908	8.2302
0.00042000	0.061807	8.2323
0.00041950	0.061723	8.2344
0.00041900	0.061688	8.2358
0.00041850	0.061565	8.2390
0.00041800	0.061532	8.2406
0.00041750	0.061416	8.2432
0.00041700	0.061369	8.2452
0.00041650	0.061308	8.2473
0.00041600	0.061185	8.2496
0.00041550	0.061131	8.2515
0.00041500	0.061083	8.2537
0.00041450	0.060960	8.2559
0.00041400	0.060912	8.2579
0.00041350	0.060866	8.2600
0.00041300	0.060779	8.2614
0.00041250	0.060717	8.2634
0.00041200	0.060588	8.2656
0.00041150	0.060552	8.2683
0.00041100	0.060476	8.2703
0.00041050	0.060362	8.2717
0.00041000	0.060337	8.2738
0.00040950	0.060252	8.2758
0.00040900	0.060139	8.2780
0.00040850	0.060087	8.2799
0.00040800	0.060023	8.2828
0.00040750	0.059973	8.2841
0.00040700	0.059855	8.2863
0.00040650	0.059787	8.2889
0.00040600	0.059739	8.2906
0.00040550	0.059617	8.2932
0.00040500	0.059576	8.2947
0.00040450	0.059517	8.2964
0.00040400	0.059395	8.2975
0.00040350	0.059372	8.2995
0.00040300	0.059257	8.3016
0.00040250	0.059225	8.3037
0.00040200	0.059124	8.3051
0.00040150	0.059032	8.3073
0.00040100	0.059004	8.3093
0.00040050	0.058876	8.3114
0.00040000	0.058842	8.3129
0.00039950	0.058764	8.3152
0.00039900	0.058719	8.3175
0.00039850	0.058600	8.3195
0.00039800	0.058529	8.3218
0.00039750	0.058485	8.3230
0.00039700	0.058360	8.3254
0.00039650	0.058312	8.3275
0.00039600	0.058254	8.3296
0.00039550	0.058134	8.3310
0.00039500	0.058094	8.3331
0.00039450	0.057995	8.3339
0.00039400	0.057973	8.3359
0.00039350	0.057872	8.3385
0.00039300	0.057772	8.3403
0.00039250	0.057740	8.3415
0.00039200	0.057639	8.3437
0.00039150	0.057549	8.3460
0.00039100	0.057522	8.3485
0.00039050	0.057408	8.3494
0.00039000	0.057336	8.3514
0.00038950	0.057257	8.3536
0.00038900	0.057225	8.3557
0.00038850	0.057134	8.3571
0.00038800	0.057032	8.3593
0.00038750	0.057007	8.3611
0.00038700	0.056879	8.3621
0.00038650	0.056846	8.3643
0.00038600	0.056755	8.3665
0.00038550	0.056660	8.3679
0.00038500	0.056636	8.3700
0.00038450	0.056520	8.3722
0.00038400	0.056493	8.3729
0.00038350	0.056395	8.3751
0.00038300	0.056291	8.3772
0.00038250	0.056264	8.3786
0.00038200	0.056167	8.3808
0.00038150	0.056069	8.3819
0.00038100	0.056045	8.3837
0.00038050	0.055965	8.3858
0.00038000	0.055895	8.3880
0.00037950	0.055785	8.3894
0.00037900	0.055760	8.3912
0.00037850	0.055631	8.3938
0.00037800	0.055596	8.3945
0.00037750	0.055502	8.3967
0.00037700	0.055419	8.3973
0.00037650	0.055387	8.3995
0.00037600	0.055260	8.4016
0.00037550	0.055231	8.4025
0.00037500	0.055129	8.4046
0.00037450	0.055099	8.4068
0.00037400	0.054972	8.4075
0.00037350	0.054942	8.4097
0.00037300	0.054838	8.4118
0.00037250	0.054761	8.4127
0.00037200	0.054720	8.4147
0.00037150	0.054598	8.4162
0.00037100	0.054579	8.4179
0.00037050	0.054496	8.4191
0.00037000	0.054420	8.4213
0.00036950	0.054317	8.4229
0.00036900	0.054289	8.4242
0.00036850	0.054157	8.4263
0.00036800	0.054128	8.4272
0.00036750	0.054034	8.4292
0.00036700	0.053963	8.4306
0.00036650	0.053877	8.4321
0.00036600	0.053855	8.4337
0.00036550	0.053733	8.4350
0.00036500	0.053687	8.4372
0.00036450	0.053596	8.4383
0.00036400	0.053522	8.4403
0.00036350	0.053472	8.4422
0.00036300	0.053359	8.4432
0.00036250	0.053334	8.4453
0.00036200	0.053207	8.4471
0.00036150	0.053153	8.4482
0.00036100	0.053102	8.4499
0.00036050	0.053033	8.4512
0.00036000	0.052928	8.4527
0.00035950	0.052894	8.4541
0.00035900	0.052773	8.4555
0.00035850	0.052750	8.4567
0.00035800	0.052669	8.4587
0.00035750	0.052604	8.4607
0.00035700	0.052487	8.4620
0.00035650	0.052438	8.4636
0.00035600	0.052388	8.4644
0.00035550	0.052267	8.4666
0.00035500	0.052216	8.4673
0.00035450	0.052164	8.4687
0.00035400	0.052044	8.4702
0.00035350	0.052013	8.4725
0.00035300	0.051921	8.4730
0.00035250	0.051887	8.4753
0.00035200	0.051758	8.4760
0.00035150	0.051732	8.4776
0.00035100	0.051642	8.4797
0.00035050	0.051537	8.4804
0.00035000	0.051516	8.4821
0.00034950	0.051397	8.4833
0.00034900	0.051333	8.4842
0.00034850	0.051293	8.4857
0.00034800	0.051173	8.4863
0.00034750	0.051154	8.4886
0.00034700	0.051029	8.4892
0.00034650	0.050989	8.4906
0.00034600	0.050929	8.4922
0.00034550	0.050808	8.4936
0.00034500	0.050770	8.4951
0.00034450	0.050712	8.4966
0.00034400	0.050589	8.4974
0.00034350	0.050536	8.4989
0.00034300	0.050450	8.5003
0.00034250	0.050417	8.5018
0.00034200	0.050349	8.5025
0.00034150	0.050230	8.5033
0.00034100	0.050202	8.5048
0.00034050	0.050116	8.5069
0.00034000	0.050010	8.5077
0.00033950	0.049986	8.5083
0.00033900	0.049887	8.5099
0.00033850	0.049789	8.5113
0.00033800	0.049764	8.5128
0.00033750	0.049685	8.5136
0.00033700	0.049634	8.5142
0.00033650	0.049521	8.5157
0.00033600	0.049441	8.5165
0.00033550	0.049416	8.5183
0.00033500	0.049292	8.5195
0.00033450	0.049247	8.5209
0.00033400	0.049172	8.5216
0.00033350	0.049069	8.5224
0.00033300	0.049044	8.5239
0.00033250	0.048960	8.5246
0.00033200	0.048901	8.5260
0.00033150	0.048780	8.5269
0.00033100	0.048751	8.5275
0.00033050	0.048670	8.5292
0.00033000	0.048561	8.5305
0.00032950	0.048530	8.5320
0.00032900	0.048457	8.5328
0.00032850	0.048342	8.5335
0.00032800	0.048294	8.5350
0.00032750	0.048234	8.5358
0.00032700	0.048169	8.5373
0.00032650	0.048061	8.5380
0.00032600	0.048037	8.5388
0.00032550	0.047912	8.5403
0.00032500	0.047877	8.5409
0.00032450	0.047800	8.5421
0.00032400	0.047691	8.5439
0.00032350	0.047650	8.5442
0.00032300	0.047562	8.5454
0.00032250	0.047532	8.5463
0.00032200	0.047426	8.5469
0.00032150	0.047341	8.5484
0.00032100	0.047311	8.5492
0.00032050	0.047201	8.5499
0.00032000	0.047136	8.5513
0.00031950	0.047082	8.5521
0.00031900	0.047032	8.5528
0.00031850	0.046918	8.5543
0.00031800	0.046867	8.5551
0.00031750	0.046787	8.5566
0.00031700	0.046692	8.5573
0.00031650	0.046661	8.5579
0.00031600	0.046540	8.5581
0.00031550	0.046490	8.5595
0.00031500	0.046446	8.5603
0.00031450	0.046325	8.5611
0.00031400	0.046299	8.5626
0.00031350	0.046183	8.5632
0.00031300	0.046149	8.5647
0.00031250	0.046077	8.5648
0.00031200	0.045962	8.5656
0.00031150	0.045935	8.5663
0.00031100	0.045862	8.5675
0.00031050	0.045750	8.5677
0.00031000	0.045714	8.5686
0.00030950	0.045611	8.5686
0.00030900	0.045581	8.5693
0.00030850	0.045505	8.5708
0.00030800	0.045387	8.5715
0.00030750	0.045361	8.5722
0.00030700	0.045271	8.5737
0.00030650	0.045182	8.5745
0.00030600	0.045151	8.5760
0.00030550	0.045090	8.5760
0.00030500	0.044980	8.5767
0.00030450	0.044895	8.5767
0.00030400	0.044864	8.5777
0.00030350	0.044740	8.5796
0.00030300	0.044706	8.5798
0.00030250	0.044636	8.5797
0.00030200	0.044524	8.5806
0.00030150	0.044500	8.5805
0.00030100	0.044413	8.5820
0.00030050	0.044372	8.5827
0.00030000	0.044269	8.5843
0.00029950	0.044171	8.5843
0.00029900	0.044142	8.5851
0.00029850	0.044052	8.5857
0.00029800	0.043948	8.5863
0.00029750	0.043911	8.5872
0.00029700	0.043853	8.5871
0.00029650	0.043737	8.5880
0.00029600	0.043710	8.5880
0.00029550	0.043598	8.5886
0.00029500	0.043558	8.5902
0.00029450	0.043491	8.5902
0.00029400	0.043374	8.5910
0.00029350	0.043334	8.5910
0.00029300	0.043276	8.5916
0.00029250	0.043160	8.5916
0.00029200	0.043137	8.5932
0.00029150	0.043021	8.5932
0.00029100	0.042991	8.5941
0.00029050	0.042912	8.5943
0.00029000	0.042798	8.5955
0.00028950	0.042774	8.5955
0.00028900	0.042690	8.5954
0.00028850	0.042588	8.5962
0.00028800	0.042531	8.5962
0.00028750	0.042481	8.5970
0.00028700	0.042426	8.5970
0.00028650	0.042305	8.5970
0.00028600	0.042260	8.5984
0.00028550	0.042185	8.5991
0.00028500	0.042081	8.5989
0.00028450	0.042055	8.5991
0.00028400	0.041976	8.5991
0.00028350	0.041865	8.5999
0.00028300	0.041849	8.5999
0.00028250	0.041728	8.6010
0.00028200	0.041693	8.6014
0.00028150	0.041619	8.6014
0.00028100	0.041510	8.6014
0.00028050	0.041480	8.6022
0.00028000	0.041405	8.6022
0.00027950	0.041292	8.6022
0.00027900	0.041271	8.6033
0.00027850	0.041178	8.6037
0.00027800	0.041125	8.6037
0.00027750	0.041010	8.6045
0.00027700	0.040971	8.6045
0.00027650	0.040904	8.6045
0.00027600	0.040791	8.6045
0.00027550	0.040765	8.6051
0.00027500	0.040675	8.6049
0.00027450	0.040587	8.6050
0.00027400	0.040530	8.6052
0.00027350	0.040457	8.6052
0.00027300	0.040411	8.6066
0.00027250	0.040291	8.6066
0.00027200	0.040268	8.6058
0.00027150	0.040165	8.6060
0.00027100	0.040093	8.6064
0.00027050	0.040046	8.6067
0.00027000	0.039982	8.6067
0.00026950	0.039884	8.6067
0.00026900	0.039810	8.6067
0.00026850	0.039766	8.6063
0.00026800	0.039644	8.6066
0.00026750	0.039616	8.6066
0.00026700	0.039535	8.6074
0.00026650	0.039436	8.6074
0.00026600	0.039407	8.6075
0.00026550	0.039294	8.6074
0.00026500	0.039268	8.6074
0.00026450	0.039168	8.6075
0.00026400	0.039075	8.6075
0.00026350	0.039053	8.6074
0.00026300	0.038930	8.6075
0.00026250	0.038886	8.6075
0.00026200	0.038834	8.6075
0.00026150	0.038714	8.6075
0.00026100	0.038681	8.6075
0.00026050	0.038580	8.6075
0.00026000	0.038554	8.6075
0.00025950	0.038432	8.6075
0.00025900	0.038395	8.6075
0.00025850	0.038308	8.6075
0.00025800	0.038214	8.6075
0.00025750	0.038194	8.6070
0.00025700	0.038091	8.6069
0.00025650	0.038001	8.6070
0.00025600	0.037967	8.6070
0.00025550	0.037865	8.6069
0.00025500	0.037836	8.6069
0.00025450	0.037722	8.6070
0.00025400	0.037657	8.6071
0.00025350	0.037616	8.6066
0.00025300	0.037494	8.6067
0.00025250	0.037467	8.6059
0.00025200	0.037382	8.6052
0.00025150	0.037286	8.6052
0.00025100	0.037215	8.6052
0.00025050	0.037180	8.6047
0.00025000	0.037102	8.6045
0.00024950	0.036998	8.6045
0.00024900	0.036973	8.6045
0.00024850	0.036860	8.6037
0.00024800	0.036804	8.6039
0.00024750	0.036745	8.6037
0.00024700	0.036682	8.6037
0.00024650	0.036610	8.6037
0.00024600	0.036494	8.6037
0.00024550	0.036473	8.6036
0.00024500	0.036352	8.6029
0.00024450	0.036314	8.6022
0.00024400	0.036241	8.6022
0.00024350	0.036131	8.6015
0.00024300	0.036087	8.6015
0.00024250	0.036021	8.6004
0.00024200	0.035976	8.6000
0.00024150	0.035846	8.6000
0.00024100	0.035811	8.5992
0.00024050	0.035736	8.5992
0.00024000	0.035628	8.5992
0.00023950	0.035595	8.5985
0.00023900	0.035521	8.5985
0.00023850	0.035479	8.5985
0.00023800	0.035393	8.5971
0.00023750	0.035276	8.5970
0.00023700	0.035254	8.5962
0.00023650	0.035139	8.5962
0.00023600	0.035082	8.5955
0.00023550	0.035021	8.5955
0.00023500	0.034910	8.5940
0.00023450	0.034883	8.5940
0.00023400	0.034808	8.5932
0.00023350	0.034761	8.5932
0.00023300	0.034646	8.5932
0.00023250	0.034570	8.5917
0.00023200	0.034541	8.5910
0.00023150	0.034413	8.5903
0.00023100	0.034365	8.5902
0.00023050	0.034315	8.5902
0.00023000	0.034196	8.5887
0.00022950	0.034150	8.5887
0.00022900	0.034061	8.5880
0.00022850	0.034033	8.5880
0.00022800	0.033928	8.5872
0.00022750	0.033860	8.5872
0.00022700	0.033808	8.5857
0.00022650	0.033689	8.5850
0.00022600	0.033667	8.5851
0.00022550	0.033564	8.5843
0.00022500	0.033528	8.5842
0.00022450	0.033409	8.5827
0.00022400	0.033384	8.5824
0.00022350	0.033286	8.5819
0.00022300	0.033201	8.5805
0.00022250	0.033171	8.5797
0.00022200	0.033047	8.5796
0.00022150	0.032995	8.5790
0.00022100	0.032941	8.5775
0.00022050	0.032891	8.5767
0.00022000	0.032785	8.5767
0.00021950	0.032697	8.5760
0.00021900	0.032671	8.5744
0.00021850	0.032546	8.5741
0.00021800	0.032506	8.5737
0.00021750	0.032436	8.5722
0.00021700	0.032322	8.5715
0.00021650	0.032289	8.5714
0.00021600	0.032215	8.5707
0.00021550	0.032107	8.5693
0.00021500	0.032052	8.5686
0.00021450	0.031991	8.5686
0.00021400	0.031947	8.5677
0.00021350	0.031822	8.5663
0.00021300	0.031783	8.5656
0.00021250	0.031723	8.5649
0.00021200	0.031601	8.5647
0.00021150	0.031575	8.5626
0.00021100	0.031466	8.5611
0.00021050	0.031438	8.5603
0.00021000	0.031350	8.5596
0.00020950	0.031246	8.5584
0.00020900	0.031219	8.5581
0.00020850	0.031117	8.5573
0.00020800	0.031043	8.5573
0.00020750	0.031011	8.5566
0.00020700	0.030891	8.5551
0.00020650	0.030872	8.5543
0.00020600	0.030749	8.5528
0.00020550	0.030694	8.5521
0.00020500	0.030647	8.5513
0.00020450	0.030524	8.5498
0.00020400	0.030492	8.5492
0.00020350	0.030415	8.5489
0.00020300	0.030308	8.5484
0.00020250	0.030261	8.5468
0.00020200	0.030168	8.5455
0.00020150	0.030146	8.5439
0.00020100	0.030022	8.5432
0.00020050	0.029984	8.5418
0.00020000	0.029902	8.5417
0.00019950	0.029805	8.5404
0.00019900	0.029783	8.5389
0.00019850	0.029661	8.5380
0.00019800	0.029617	8.5373
0.00019750	0.029521	8.5351
0.00019700	0.029499	8.5350
0.00019650	0.029397	8.5335
0.00019600	0.029306	8.5329
0.00019550	0.029274	8.5320
0.00019500	0.029162	8.5306
0.00019450	0.029091	8.5291
0.00019400	0.029060	8.5277
0.00019350	0.028938	8.5270
0.00019300	0.028907	8.5270
0.00019250	0.028793	8.5261
0.00019200	0.028762	8.5247
0.00019150	0.028654	8.5238
0.00019100	0.028585	8.5217
0.00019050	0.028553	8.5211
0.00019000	0.028442	8.5194
0.00018950	0.028376	8.5181
0.00018900	0.028333	8.5166
0.00018850	0.028265	8.5158
0.00018800	0.028189	8.5144
0.00018750	0.028065	8.5137
0.00018700	0.028041	8.5114
0.00018650	0.027926	8.5107
0.00018600	0.027875	8.5095
0.00018550	0.027782	8.5084
0.00018500	0.027751	8.5077
0.00018450	0.027673	8.5070
0.00018400	0.027559	8.5053
0.00018350	0.027511	8.5034
0.00018300	0.027455	8.5026
0.00018250	0.027340	8.5020
0.00018200	0.027289	8.4997
0.00018150	0.027205	8.4990
0.00018100	0.027178	8.4972
0.00018050	0.027085	8.4952
0.00018000	0.026983	8.4946
0.00017950	0.026957	8.4937
0.00017900	0.026850	8.4921
0.00017850	0.026762	8.4908
0.00017800	0.026733	8.4893
0.00017750	0.026637	8.4886
0.00017700	0.026551	8.4878
0.00017650	0.026475	8.4864
0.00017600	0.026453	8.4842
0.00017550	0.026337	8.4834
0.00017500	0.026275	8.4813
0.00017450	0.026232	8.4805
0.00017400	0.026113	8.4788
0.00017350	0.026061	8.4776
0.00017300	0.026009	8.4761
0.00017250	0.025904	8.4747
0.00017200	0.025873	8.4731
0.00017150	0.025750	8.4722
0.00017100	0.025707	8.4702
0.00017050	0.025626	8.4695
0.00017000	0.025530	8.4673
0.00016950	0.025504	8.4667
0.00016900	0.025378	8.4644
0.00016850	0.025351	8.4637
0.00016800	0.025250	8.4614
0.00016750	0.025171	8.4608
0.00016700	0.025092	8.4592
0.00016650	0.025071	8.4571
0.00016600	0.024940	8.4561
0.00016550	0.024920	8.4541
0.00016500	0.024793	8.4535
0.00016450	0.024772	8.4518
0.00016400	0.024653	8.4505
0.00016350	0.024614	8.4493
0.00016300	0.024507	8.4475
0.00016250	0.024452	8.4453
0.00016200	0.024359	8.4447
0.00016150	0.024339	8.4424
0.00016100	0.024213	8.4418
0.00016050	0.024186	8.4395
0.00016000	0.024062	8.4379
0.00015950	0.024043	8.4366
0.00015900	0.023915	8.4351
0.00015850	0.023893	8.4337
0.00015800	0.023822	8.4322
0.00015750	0.023718	8.4308
0.00015700	0.023642	8.4292
0.00015650	0.023598	8.4273
0.00015600	0.023481	8.4262
0.00015550	0.023451	8.4243
0.00015500	0.023327	8.4234
0.00015450	0.023304	8.4215
0.00015400	0.023188	8.4206
0.00015350	0.023140	8.4186
0.00015300	0.023059	8.4164
0.00015250	0.023010	8.4152
0.00015200	0.022887	8.4134
0.00015150	0.022854	8.4119
0.00015100	0.022773	8.4103
0.00015050	0.022669	8.4084
0.00015000	0.022649	8.4073
0.00014950	0.022537	8.4055
0.00014900	0.022511	8.4040
0.00014850	0.022380	8.4018
0.00014800	0.022340	8.4003
0.00014750	0.022273	8.3990
0.00014700	0.022156	8.3975
0.00014650	0.022133	8.3960
0.00014600	0.022016	8.3939
0.00014550	0.021958	8.3917
0.00014500	0.021876	8.3910
0.00014450	0.021849	8.3888
0.00014400	0.021725	8.3879
0.00014350	0.021669	8.3859
0.00014300	0.021612	8.3838
0.00014250	0.021495	8.3825
0.00014200	0.021446	8.3809
0.00014150	0.021377	8.3788
0.00014100	0.021275	8.3780
0.00014050	0.021211	8.3762
0.00014000	0.021178	8.3750
0.00013950	0.021064	8.3730
0.00013900	0.021018	8.3708
0.00013850	0.020921	8.3701
0.00013800	0.020839	8.3680
0.00013750	0.020809	8.3665
0.00013700	0.020683	8.3649
0.00013650	0.020653	8.3629
0.00013600	0.020547	8.3615
0.00013550	0.020509	8.3600
0.00013500	0.020399	8.3586
0.00013450	0.020373	8.3565
0.00013400	0.020237	8.3557
0.00013350	0.020218	8.3536
0.00013300	0.020088	8.3515
0.00013250	0.020070	8.3494
0.00013200	0.019942	8.3485
0.00013150	0.019923	8.3466
0.00013100	0.019804	8.3445
0.00013050	0.019765	8.3430
0.00013000	0.019667	8.3416
0.00012950	0.019635	8.3402
0.00012900	0.019500	8.3387
0.00012850	0.019477	8.3373
0.00012800	0.019357	8.3353
0.00012750	0.019322	8.3332
0.00012700	0.019227	8.3311
0.00012650	0.019183	8.3298
0.00012600	0.019075	8.3275
0.00012550	0.019037	8.3261
0.00012500	0.018914	8.3248
0.00012450	0.018888	8.3233
0.00012400	0.018756	8.3219
0.00012350	0.018734	8.3199
0.00012300	0.018608	8.3188
0.00012250	0.018589	8.3171
0.00012200	0.018461	8.3149
0.00012150	0.018440	8.3129
0.00012100	0.018364	8.3119
0.00012050	0.018259	8.3101
0.00012000	0.018210	8.3080
0.00011950	0.018101	8.3066
0.00011900	0.018051	8.3049
0.00011850	0.017972	8.3038
0.00011800	0.017888	8.3018
0.00011750	0.017815	8.2996
0.00011700	0.017742	8.2976
0.00011650	0.017690	8.2962
0.00011600	0.017570	8.2947
0.00011550	0.017512	8.2933
0.00011500	0.017461	8.2912
0.00011450	0.017377	8.2898
0.00011400	0.017279	8.2884
0.00011350	0.017251	8.2864
0.00011300	0.017122	8.2846
0.00011250	0.017094	8.2836
0.00011200	0.016995	8.2814
0.00011150	0.016961	8.2795
0.00011100	0.016854	8.2781
0.00011050	0.016770	8.2764
0.00011000	0.016732	8.2753
0.00010950	0.016602	8.2731
0.00010900	0.016561	8.2713
0.00010850	0.016493	8.2694
0.00010800	0.016377	8.2682
0.00010750	0.016326	8.2663
0.00010700	0.016259	8.2648
0.00010650	0.016211	8.2627
0.00010600	0.016085	8.2615
0.00010550	0.016039	8.2605
0.00010500	0.015976	8.2587
0.00010450	0.015852	8.2573
0.00010400	0.015827	8.2552
0.00010350	0.015736	8.2538
0.00010300	0.015693	8.2524
0.00010250	0.015591	8.2508
0.00010200	0.015489	8.2496
0.00010150	0.015464	8.2476
0.00010100	0.015344	8.2468
0.00010050	0.015257	8.2420
1.0000e-04	0.015178	8.2406
9.9500e-05	0.015145	8.2399
9.9000e-05	0.015015	8.2393
9.8500e-05	0.014991	8.2372
9.8000e-05	0.014897	8.2352
9.7500e-05	0.014797	8.2336
9.7000e-05	0.014772	8.2324
9.6500e-05	0.014693	8.2303
9.6000e-05	0.014601	8.2289
9.5500e-05	0.014512	8.2275
9.5000e-05	0.014475	8.2255
9.4500e-05	0.014346	8.2246
9.4000e-05	0.014318	8.2229
9.3500e-05	0.014192	8.2215
9.3000e-05	0.014156	8.2194
9.2500e-05	0.014066	8.2179
9.2000e-05	0.013988	8.2166
9.1500e-05	0.013928	8.2146
9.1000e-05	0.013833	8.2137
9.0500e-05	0.013769	8.2119
9.0000e-05	0.013729	8.2099
8.9500e-05	0.013600	8.2091
8.9000e-05	0.013576	8.2070
8.8500e-05	0.013450	8.2050
8.8000e-05	0.013400	8.2040
8.7500e-05	0.013345	8.2023
8.7000e-05	0.013219	8.2015
8.6500e-05	0.013163	8.1995
8.6000e-05	0.013119	8.1985
8.5500e-05	0.013002	8.1968
8.5000e-05	0.012933	8.1956
8.4500e-05	0.012893	8.1940
8.4000e-05	0.012823	8.1932
8.3500e-05	0.012736	8.1913
8.3000e-05	0.012617	8.1898
8.2500e-05	0.012595	8.1886
8.2000e-05	0.012489	8.1865
8.1500e-05	0.012408	8.1847
8.1000e-05	0.012363	8.1833
8.0500e-05	0.012239	8.1817
8.0000e-05	0.012195	8.1796
7.9500e-05	0.012128	8.1789
7.9000e-05	0.012011	8.1768
7.8500e-05	0.011978	8.1762
7.8000e-05	0.011867	8.1741
7.7500e-05	0.011835	8.1735
7.7000e-05	0.011750	8.1714
7.6500e-05	0.011638	8.1706
7.6000e-05	0.011610	8.1687
7.5500e-05	0.011505	8.1680
7.5000e-05	0.011419	8.1660
7.4500e-05	0.011389	8.1647
7.4000e-05	0.011290	8.1640
7.3500e-05	0.011238	8.1619
7.3000e-05	0.011109	8.1606
7.2500e-05	0.011089	8.1587
7.2000e-05	0.010959	8.1578
7.1500e-05	0.010925	8.1563
7.1000e-05	0.010818	8.1547
7.0500e-05	0.010770	8.1538
7.0000e-05	0.010682	8.1531
6.9500e-05	0.010640	8.1511
6.9000e-05	0.010511	8.1505
6.8500e-05	0.010486	8.1485
6.8000e-05	0.010354	8.1470
6.7500e-05	0.010331	8.1464
6.7000e-05	0.010201	8.1454
6.6500e-05	0.010177	8.1436
6.6000e-05	0.010060	8.1416
6.5500e-05	0.010007	8.1410
6.5000e-05	0.0099417	8.1403
6.4500e-05	0.0098764	8.1383
6.4000e-05	0.0097881	8.1370
6.3500e-05	0.0096728	8.1358
6.3000e-05	0.0096466	8.1342
6.2500e-05	0.0095481	8.1335
6.2000e-05	0.0094565	8.1329
6.1500e-05	0.0094235	8.1315
6.1000e-05	0.0093096	8.1295
6.0500e-05	0.0092424	8.1288
6.0000e-05	0.0091933	8.1281
5.9500e-05	0.0090642	8.1262
5.9000e-05	0.0090195	8.1254
5.8500e-05	0.0089217	8.1238
5.8000e-05	0.0088889	8.1228
5.7500e-05	0.0087995	8.1215
5.7000e-05	0.0086851	8.1208
5.6500e-05	0.0086433	8.1195
5.6000e-05	0.0085818	8.1181
5.5500e-05	0.0084627	8.1168
5.5000e-05	0.0084017	8.1160
5.4500e-05	0.0083153	8.1151
5.4000e-05	0.0082707	8.1133
5.3500e-05	0.0081951	8.1119
5.3000e-05	0.0080835	8.1114
5.2500e-05	0.0080494	8.1106
5.2000e-05	0.0079607	8.1093
5.1500e-05	0.0078475	8.1087
5.1000e-05	0.0078177	8.1069
5.0500e-05	0.0077077	8.1060
5.0000e-05	0.0076839	8.1053
4.9500e-05	0.0075743	8.1040
4.9000e-05	0.0074732	8.1033
4.8500e-05	0.0074361	8.1020
4.8000e-05	0.0073659	8.1013
4.7500e-05	0.0072540	8.1007
4.7000e-05	0.0072000	8.0990
4.6500e-05	0.0071231	8.0984
4.6000e-05	0.0070775	8.0966
4.5500e-05	0.0069655	8.0958
4.5000e-05	0.0068800	8.0946
4.4500e-05	0.0068365	8.0940
4.4000e-05	0.0067064	8.0938
4.3500e-05	0.0066855	8.0919
4.3000e-05	0.0065679	8.0913
4.2500e-05	0.0064961	8.0905
4.2000e-05	0.0064476	8.0905
4.1500e-05	0.0063934	8.0892
4.1000e-05	0.0062609	8.0886
4.0500e-05	0.0062219	8.0878
4.0000e-05	0.0061493	8.0865
3.9500e-05	0.0060231	8.0851
3.9000e-05	0.0059722	8.0845
3.8500e-05	0.0059204	8.0838
3.8000e-05	0.0057917	8.0832
3.7500e-05	0.0057595	8.0819
3.7000e-05	0.0056573	8.0811
3.6500e-05	0.0056243	8.0805
3.6000e-05	0.0055234	8.0803
3.5500e-05	0.0054130	8.0792
3.5000e-05	0.0053779	8.0785
3.4500e-05	0.0053009	8.0772
3.4000e-05	0.0051815	8.0766
3.3500e-05	0.0051458	8.0758
3.3000e-05	0.0050390	8.0757
3.2500e-05	0.0050054	8.0745
3.2000e-05	0.0049205	8.0738
3.1500e-05	0.0048048	8.0738
3.1000e-05	0.0047724	8.0731
3.0500e-05	0.0046875	8.0718
3.0000e-05	0.0045711	8.0712
2.9500e-05	0.0045414	8.0704
2.9000e-05	0.0044569	8.0691
2.8500e-05	0.0044112	8.0691
2.8000e-05	0.0043054	8.0685
2.7500e-05	0.0041981	8.0672
2.7000e-05	0.0041688	8.0672
2.6500e-05	0.0040744	8.0664
2.6000e-05	0.0039603	8.0665
2.5500e-05	0.0039385	8.0659
2.5000e-05	0.0038415	8.0659
2.4500e-05	0.0037374	8.0645
2.4000e-05	0.0037120	8.0638
2.3500e-05	0.0036054	8.0631
2.3000e-05	0.0035611	8.0631
2.2500e-05	0.0034314	8.0618
2.2000e-05	0.0033995	8.0618
2.1500e-05	0.0033021	8.0611
2.1000e-05	0.0032014	8.0611
2.0500e-05	0.0031773	8.0599
2.0000e-05	0.0030645	8.0597
1.9500e-05	0.0029743	8.0593
1.9000e-05	0.0029460	8.0591
1.8500e-05	0.0028340	8.0584
1.8000e-05	0.0027644	8.0584
1.7500e-05	0.0026572	8.0571
1.7000e-05	0.0026329	8.0571
1.6500e-05	0.0025231	8.0565
1.6000e-05	0.0024869	8.0565
1.5500e-05	0.0023556	8.0565
1.5000e-05	0.0023220	8.0558
1.4500e-05	0.0022190	8.0558
1.4000e-05	0.0021880	8.0557
1.3500e-05	0.0020672	8.0552
1.3000e-05	0.0019866	8.0545
1.2500e-05	0.0019502	8.0545
1.2000e-05	0.0018192	8.0548
1.1500e-05	0.0017935	8.0545
1.1000e-05	0.0016942	8.0545
1.0500e-05	0.0016593	8.0539
1.0000e-05	0.0015327	8.0531
9.5000e-06	0.0014635	8.0531
9.0000e-06	0.0014134	8.0519
8.5000e-06	0.0012851	8.0518
8.0000e-06	0.0012464	8.0518
7.5000e-06	0.0011632	8.0518
7.0000e-06	0.0010541	8.0515
6.5000e-06	0.0010332	8.0513
6.0000e-06	0.00093578	8.0513
5.5000e-06	0.00088675	8.0512
5.0000e-06	0.00075453	8.0512
4.5000e-06	0.00069867	8.0512
4.0000e-06	0.00065295	8.0501
3.5000e-06	0.00054090	8.0501
3.0000e-06	0.00044561	8.0498
2.5000e-06	0.00041898	8.0498
2.0000e-06	0.00032265	8.0498
1.5000e-06	5.0340e-05	8.0498
1.0000e-06	2.5683e-05	8.0498
5.0000e-07	1.7489e-05	8.0498


==> fig12a_v2_200K.TXT <==
I	V	dIdV_200K
0.0000	-1.4744e-05	8.4765
5.0000e-07	-3.0900e-06	8.4766
1.0000e-06	1.3301e-05	8.4766
1.5000e-06	2.9065e-05	8.4767
2.0000e-06	6.0869e-05	8.4767
2.5000e-06	7.9937e-05	8.4767
3.0000e-06	9.6852e-05	8.4766
3.5000e-06	0.00010849	8.4766
4.0000e-06	0.00011045	8.4767
4.5000e-06	0.00012977	8.4772
5.0000e-06	0.00016715	8.4770
5.5000e-06	0.00017851	8.4772
6.0000e-06	0.00020643	8.4770
6.5000e-06	0.00024396	8.4774
7.0000e-06	0.00025693	8.4774
7.5000e-06	0.00028044	8.4774
8.0000e-06	0.00029845	8.4774
8.5000e-06	0.0012260	8.4774
9.0000e-06	0.0013473	8.4774
9.5000e-06	0.0013787	8.4778
1.0000e-05	0.0014410	8.4778
1.0500e-05	0.0015634	8.4776
1.1000e-05	0.0016013	8.4780
1.1500e-05	0.0017034	8.4777
1.2000e-05	0.0017413	8.4779
1.2500e-05	0.0018070	8.4779
1.3000e-05	0.0019283	8.4780
1.3500e-05	0.0019794	8.4781
1.4000e-05	0.0020195	8.4779
1.4500e-05	0.0021238	8.4781
1.5000e-05	0.0022145	8.4780
1.5500e-05	0.0022398	8.4779
1.6000e-05	0.0023289	8.4780
1.6500e-05	0.0023801	8.4780
1.7000e-05	0.0025048	8.4780
1.7500e-05	0.0025339	8.4780
1.8000e-05	0.0026307	8.4781
1.8500e-05	0.0026914	8.4781
1.9000e-05	0.0027516	8.4781
1.9500e-05	0.0028002	8.4781
2.0000e-05	0.0028538	8.4781
2.0500e-05	0.0028957	8.4791
2.1000e-05	0.0029588	8.4785
2.1500e-05	0.0030051	8.4791
2.2000e-05	0.0032326	8.4783
2.2500e-05	0.0032816	8.4788
2.3000e-05	0.0033740	8.4787
2.3500e-05	0.0034145	8.4788
2.4000e-05	0.0034805	8.4785
2.4500e-05	0.0035935	8.4791
2.5000e-05	0.0036669	8.4788
2.5500e-05	0.0037192	8.4789
2.6000e-05	0.0038130	8.4789
2.6500e-05	0.0038602	8.4788
2.7000e-05	0.0039067	8.4789
2.7500e-05	0.0039943	8.4792
2.8000e-05	0.0041064	8.4790
2.8500e-05	0.0041778	8.4790
2.9000e-05	0.0042155	8.4790
2.9500e-05	0.0042722	8.4792
3.0000e-05	0.0043676	8.4794
3.0500e-05	0.0044119	8.4792
3.1000e-05	0.0044982	8.4794
3.1500e-05	0.0045905	8.4791
3.2000e-05	0.0046878	8.4793
3.2500e-05	0.0047608	8.4794
3.3000e-05	0.0048165	8.4793
3.3500e-05	0.0048627	8.4794
3.4000e-05	0.0049264	8.4794
3.4500e-05	0.0050447	8.4795
3.5000e-05	0.0050991	8.4794
3.5500e-05	0.0051448	8.4795
3.6000e-05	0.0052175	8.4794
3.6500e-05	0.0053109	8.4794
3.7000e-05	0.0054127	8.4794
3.7500e-05	0.0054912	8.4796
3.8000e-05	0.0055287	8.4795
3.8500e-05	0.0056271	8.4795
3.9000e-05	0.0056661	8.4795
3.9500e-05	0.0057231	8.4795
4.0000e-05	0.0058493	8.4795
4.0500e-05	0.0058894	8.4794
4.1000e-05	0.0059497	8.4795
4.1500e-05	0.0060667	8.4795
4.2000e-05	0.0061377	8.4794
4.2500e-05	0.0061959	8.4794
4.3000e-05	0.0062763	8.4794
4.3500e-05	0.0063061	8.4794
4.4000e-05	0.0064002	8.4794
4.4500e-05	0.0065077	8.4794
4.5000e-05	0.0065275	8.4789
4.5500e-05	0.0066173	8.4786
4.6000e-05	0.0067267	8.4788
4.6500e-05	0.0067476	8.4794
4.7000e-05	0.0068560	8.4790
4.7500e-05	0.0068850	8.4792
4.8000e-05	0.0070094	8.4789
4.8500e-05	0.0070309	8.4791
4.9000e-05	0.0071478	8.4794
4.9500e-05	0.0071968	8.4794
5.0000e-05	0.0072760	8.4795
5.0500e-05	0.0073726	8.4795
5.1000e-05	0.0074034	8.4794
5.1500e-05	0.0075273	8.4794
5.2000e-05	0.0075447	8.4794
5.2500e-05	0.0076308	8.4794
5.3000e-05	0.0077101	8.4794
5.3500e-05	0.0078050	8.4792
5.4000e-05	0.0078346	8.4794
5.4500e-05	0.0079441	8.4794
5.5000e-05	0.0080296	8.4792
5.5500e-05	0.0080559	8.4789
5.6000e-05	0.0081518	8.4794
5.6500e-05	0.0081951	8.4790
5.7000e-05	0.0082844	8.4789
5.7500e-05	0.0083936	8.4792
5.8000e-05	0.0084209	8.4791
5.8500e-05	0.0085062	8.4787
5.9000e-05	0.0086147	8.4791
5.9500e-05	0.0086359	8.4795
6.0000e-05	0.0087587	8.4794
6.0500e-05	0.0088047	8.4791
6.1000e-05	0.0088599	8.4790
6.1500e-05	0.0089807	8.4790
6.2000e-05	0.0090435	8.4789
6.2500e-05	0.0090866	8.4791
6.3000e-05	0.0091567	8.4788
6.3500e-05	0.0092668	8.4794
6.4000e-05	0.0092899	8.4793
6.4500e-05	0.0093975	8.4791
6.5000e-05	0.0094824	8.4794
6.5500e-05	0.0095083	8.4788
6.6000e-05	0.0096173	8.4791
6.6500e-05	0.0096507	8.4791
6.7000e-05	0.0097503	8.4790
6.7500e-05	0.0098506	8.4791
6.8000e-05	0.0098716	8.4788
6.8500e-05	0.0099689	8.4791
6.9000e-05	0.010066	8.4787
6.9500e-05	0.010099	8.4787
7.0000e-05	0.010193	8.4790
7.0500e-05	0.010225	8.4790
7.1000e-05	0.010330	8.4794
7.1500e-05	0.010423	8.4790
7.2000e-05	0.010454	8.4785
7.2500e-05	0.010550	8.4788
7.3000e-05	0.010644	8.4790
7.3500e-05	0.010672	8.4790
7.4000e-05	0.010792	8.4788
7.4500e-05	0.010838	8.4794
7.5000e-05	0.010919	8.4793
7.5500e-05	0.010958	8.4787
7.6000e-05	0.011082	8.4789
7.6500e-05	0.011110	8.4785
7.7000e-05	0.011205	8.4787
7.7500e-05	0.011301	8.4789
7.8000e-05	0.011324	8.4790
7.8500e-05	0.011453	8.4790
7.9000e-05	0.011480	8.4789
7.9500e-05	0.011560	8.4786
8.0000e-05	0.011672	8.4790
8.0500e-05	0.011694	8.4788
8.1000e-05	0.011787	8.4788
8.1500e-05	0.011879	8.4786
8.2000e-05	0.011951	8.4785
8.2500e-05	0.012006	8.4787
8.3000e-05	0.012056	8.4792
8.3500e-05	0.012177	8.4787
8.4000e-05	0.012223	8.4785
8.4500e-05	0.012280	8.4780
8.5000e-05	0.012398	8.4786
8.5500e-05	0.012425	8.4785
8.6000e-05	0.012514	8.4789
8.6500e-05	0.012614	8.4786
8.7000e-05	0.012666	8.4785
8.7500e-05	0.012751	8.4788
8.8000e-05	0.012778	8.4785
8.8500e-05	0.012871	8.4782
8.9000e-05	0.012977	8.4780
8.9500e-05	0.012997	8.4782
9.0000e-05	0.013119	8.4787
9.0500e-05	0.013168	8.4780
9.1000e-05	0.013216	8.4784
9.1500e-05	0.013293	8.4780
9.2000e-05	0.013360	8.4780
9.2500e-05	0.013482	8.4780
9.3000e-05	0.013517	8.4782
9.3500e-05	0.013583	8.4780
9.4000e-05	0.013703	8.4780
9.4500e-05	0.013746	8.4783
9.5000e-05	0.013815	8.4780
9.5500e-05	0.013920	8.4781
9.6000e-05	0.013983	8.4781
9.6500e-05	0.014029	8.4781
9.7000e-05	0.014093	8.4781
9.7500e-05	0.014214	8.4781
9.8000e-05	0.014247	8.4781
9.8500e-05	0.014325	8.4780
9.9000e-05	0.014428	8.4777
9.9500e-05	0.014451	8.4780
1.0000e-04	0.014588	8.4780
0.00010050	0.014612	8.4774
0.00010100	0.014734	8.4778
0.00010150	0.014780	8.4778
0.00010200	0.014871	8.4775
0.00010250	0.014897	8.4776
0.00010300	0.014989	8.4777
0.00010350	0.015099	8.4778
0.00010400	0.015121	8.4776
0.00010450	0.015236	8.4777
0.00010500	0.015304	8.4777
0.00010550	0.015340	8.4776
0.00010600	0.015420	8.4774
0.00010650	0.015502	8.4777
0.00010700	0.015602	8.4774
0.00010750	0.015631	8.4773
0.00010800	0.015723	8.4774
0.00010850	0.015828	8.4774
0.00010900	0.015848	8.4776
0.00010950	0.015963	8.4774
0.00011000	0.016033	8.4774
0.00011050	0.016071	8.4774
0.00011100	0.016141	8.4774
0.00011150	0.016226	8.4774
0.00011200	0.016335	8.4771
0.00011250	0.016381	8.4774
0.00011300	0.016432	8.4770
0.00011350	0.016554	8.4766
0.00011400	0.016616	8.4769
0.00011450	0.016647	8.4768
0.00011500	0.016760	8.4769
0.00011550	0.016791	8.4766
0.00011600	0.016883	8.4766
0.00011650	0.016994	8.4767
0.00011700	0.017030	8.4766
0.00011750	0.017093	8.4761
0.00011800	0.017209	8.4754
0.00011850	0.017262	8.4753
0.00011900	0.017303	8.4753
0.00011950	0.017375	8.4753
0.00012000	0.017462	8.4753
0.00012050	0.017574	8.4753
0.00012100	0.017602	8.4753
0.00012150	0.017674	8.4753
0.00012200	0.017796	8.4753
0.00012250	0.017832	8.4753
0.00012300	0.017899	8.4753
0.00012350	0.018012	8.4750
0.00012400	0.018042	8.4750
0.00012450	0.018152	8.4748
0.00012500	0.018180	8.4746
0.00012550	0.018278	8.4745
0.00012600	0.018361	8.4745
0.00012650	0.018396	8.4745
0.00012700	0.018521	8.4745
0.00012750	0.018568	8.4746
0.00012800	0.018620	8.4739
0.00012850	0.018741	8.4740
0.00012900	0.018785	8.4739
0.00012950	0.018853	8.4739
0.00013000	0.018908	8.4737
0.00013050	0.019030	8.4736
0.00013100	0.019074	8.4735
0.00013150	0.019128	8.4731
0.00013200	0.019252	8.4732
0.00013250	0.019275	8.4731
0.00013300	0.019377	8.4731
0.00013350	0.019456	8.4724
0.00013400	0.019532	8.4725
0.00013450	0.019570	8.4724
0.00013500	0.019650	8.4727
0.00013550	0.019746	8.4725
0.00013600	0.019790	8.4724
0.00013650	0.019905	8.4724
0.00013700	0.019927	8.4723
0.00013750	0.020040	8.4722
0.00013800	0.020097	8.4721
0.00013850	0.020155	8.4717
0.00013900	0.020205	8.4717
0.00013950	0.020333	8.4717
0.00014000	0.020369	8.4717
0.00014050	0.020454	8.4707
0.00014100	0.020554	8.4708
0.00014150	0.020579	8.4703
0.00014200	0.020707	8.4703
0.00014250	0.020741	8.4703
0.00014300	0.020833	8.4703
0.00014350	0.020917	8.4697
0.00014400	0.020942	8.4695
0.00014450	0.021047	8.4696
0.00014500	0.021087	8.4696
0.00014550	0.021215	8.4695
0.00014600	0.021244	8.4695
0.00014650	0.021338	8.4691
0.00014700	0.021417	8.4690
0.00014750	0.021457	8.4690
0.00014800	0.021579	8.4689
0.00014850	0.021617	8.4689
0.00014900	0.021720	8.4689
0.00014950	0.021744	8.4678
0.00015000	0.021853	8.4675
0.00015050	0.021938	8.4675
0.00015100	0.021968	8.4675
0.00015150	0.022092	8.4671
0.00015200	0.022114	8.4668
0.00015250	0.022203	8.4667
0.00015300	0.022248	8.4667
0.00015350	0.022331	8.4666
0.00015400	0.022452	8.4666
0.00015450	0.022493	8.4653
0.00015500	0.022549	8.4652
0.00015550	0.022656	8.4652
0.00015600	0.022745	8.4647
0.00015650	0.022777	8.4648
0.00015700	0.022847	8.4646
0.00015750	0.022919	8.4646
0.00015800	0.022985	8.4646
0.00015850	0.023103	8.4639
0.00015900	0.023161	8.4639
0.00015950	0.023207	8.4638
0.00016000	0.023323	8.4632
0.00016050	0.023392	8.4626
0.00016100	0.023424	8.4624
0.00016150	0.023535	8.4624
0.00016200	0.023614	8.4623
0.00016250	0.023682	8.4619
0.00016300	0.023750	8.4617
0.00016350	0.023786	8.4617
0.00016400	0.023879	8.4617
0.00016450	0.023984	8.4612
0.00016500	0.024008	8.4610
0.00016550	0.024122	8.4610
0.00016600	0.024188	8.4595
0.00016650	0.024228	8.4595
0.00016700	0.024288	8.4595
0.00016750	0.024405	8.4595
0.00016800	0.024456	8.4589
0.00016850	0.024532	8.4589
0.00016900	0.024643	8.4589
0.00016950	0.024664	8.4589
0.00017000	0.024772	8.4581
0.00017050	0.024835	8.4581
0.00017100	0.024887	8.4581
0.00017150	0.024951	8.4581
0.00017200	0.025057	8.4567
0.00017250	0.025131	8.4567
0.00017300	0.025175	8.4562
0.00017350	0.025303	8.4561
0.00017400	0.025324	8.4561
0.00017450	0.025426	8.4560
0.00017500	0.025508	8.4546
0.00017550	0.025540	8.4546
0.00017600	0.025605	8.4546
0.00017650	0.025707	8.4538
0.00017700	0.025804	8.4538
0.00017750	0.025824	8.4532
0.00017800	0.025950	8.4532
0.00017850	0.025996	8.4532
0.00017900	0.026066	8.4524
0.00017950	0.026177	8.4518
0.00018000	0.026204	8.4518
0.00018050	0.026302	8.4513
0.00018100	0.026339	8.4512
0.00018150	0.026438	8.4510
0.00018200	0.026531	8.4506
0.00018250	0.026557	8.4503
0.00018300	0.026673	8.4490
0.00018350	0.026758	8.4489
0.00018400	0.026781	8.4487
0.00018450	0.026874	8.4482
0.00018500	0.026919	8.4482
0.00018550	0.027006	8.4482
0.00018600	0.027122	8.4470
0.00018650	0.027160	8.4468
0.00018700	0.027225	8.4468
0.00018750	0.027343	8.4461
0.00018800	0.027384	8.4461
0.00018850	0.027443	8.4454
0.00018900	0.027563	8.4453
0.00018950	0.027589	8.4453
0.00019000	0.027703	8.4453
0.00019050	0.027732	8.4440
0.00019100	0.027817	8.4439
0.00019150	0.027926	8.4434
0.00019200	0.027961	8.4432
0.00019250	0.028020	8.4430
0.00019300	0.028089	8.4425
0.00019350	0.028176	8.4423
0.00019400	0.028289	8.4411
0.00019450	0.028347	8.4411
0.00019500	0.028389	8.4404
0.00019550	0.028478	8.4404
0.00019600	0.028585	8.4398
0.00019650	0.028605	8.4396
0.00019700	0.028723	8.4384
0.00019750	0.028764	8.4382
0.00019800	0.028826	8.4382
0.00019850	0.028942	8.4376
0.00019900	0.028999	8.4376
0.00019950	0.029044	8.4362
0.00020000	0.029165	8.4362
0.00020050	0.029220	8.4355
0.00020100	0.029305	8.4354
0.00020150	0.029346	8.4355
0.00020200	0.029408	8.4348
0.00020250	0.029532	8.4348
0.00020300	0.029575	8.4334
0.00020350	0.029629	8.4334
0.00020400	0.029750	8.4326
0.00020450	0.029763	8.4326
0.00020500	0.029881	8.4320
0.00020550	0.029938	8.4319
0.00020600	0.029996	8.4305
0.00020650	0.030113	8.4298
0.00020700	0.030168	8.4298
0.00020750	0.030215	8.4298
0.00020800	0.030264	8.4283
0.00020850	0.030372	8.4279
0.00020900	0.030489	8.4277
0.00020950	0.030511	8.4270
0.00021000	0.030608	8.4263
0.00021050	0.030706	8.4256
0.00021100	0.030736	8.4250
0.00021150	0.030806	8.4250
0.00021200	0.030926	8.4242
0.00021250	0.030969	8.4242
0.00021300	0.031066	8.4227
0.00021350	0.031097	8.4227
0.00021400	0.031177	8.4221
0.00021450	0.031292	8.4221
0.00021500	0.031312	8.4213
0.00021550	0.031426	8.4214
0.00021600	0.031502	8.4199
0.00021650	0.031531	8.4193
0.00021700	0.031622	8.4188
0.00021750	0.031675	8.4179
0.00021800	0.031798	8.4173
0.00021850	0.031848	8.4171
0.00021900	0.031905	8.4164
0.00021950	0.032027	8.4164
0.00022000	0.032044	8.4150
0.00022050	0.032143	8.4147
0.00022100	0.032178	8.4143
0.00022150	0.032294	8.4137
0.00022200	0.032374	8.4128
0.00022250	0.032406	8.4122
0.00022300	0.032520	8.4114
0.00022350	0.032604	8.4114
0.00022400	0.032631	8.4101
0.00022450	0.032727	8.4099
0.00022500	0.032828	8.4094
0.00022550	0.032854	8.4087
0.00022600	0.032956	8.4087
0.00022650	0.032989	8.4073
0.00022700	0.033120	8.4065
0.00022750	0.033171	8.4066
0.00022800	0.033218	8.4058
0.00022850	0.033342	8.4058
0.00022900	0.033390	8.4044
0.00022950	0.033439	8.4037
0.00023000	0.033561	8.4031
0.00023050	0.033584	8.4030
0.00023100	0.033704	8.4016
0.00023150	0.033746	8.4017
0.00023200	0.033808	8.4009
0.00023250	0.033928	8.3996
0.00023300	0.033983	8.3988
0.00023350	0.034023	8.3988
0.00023400	0.034141	8.3982
0.00023450	0.034203	8.3968
0.00023500	0.034288	8.3962
0.00023550	0.034319	8.3961
0.00023600	0.034408	8.3953
0.00023650	0.034513	8.3939
0.00023700	0.034548	8.3932
0.00023750	0.034625	8.3922
0.00023800	0.034739	8.3918
0.00023850	0.034793	8.3912
0.00023900	0.034831	8.3904
0.00023950	0.034936	8.3904
0.00024000	0.034970	8.3890
0.00024050	0.035088	8.3885
0.00024100	0.035166	8.3883
0.00024150	0.035196	8.3876
0.00024200	0.035308	8.3862
0.00024250	0.035394	8.3855
0.00024300	0.035420	8.3849
0.00024350	0.035512	8.3849
0.00024400	0.035560	8.3834
0.00024450	0.035681	8.3828
0.00024500	0.035757	8.3814
0.00024550	0.035787	8.3806
0.00024600	0.035886	8.3806
0.00024650	0.035977	8.3800
0.00024700	0.036009	8.3785
0.00024750	0.036129	8.3780
0.00024800	0.036146	8.3773
0.00024850	0.036241	8.3758
0.00024900	0.036352	8.3757
0.00024950	0.036381	8.3750
0.00025000	0.036476	8.3736
0.00025050	0.036571	8.3729
0.00025100	0.036600	8.3723
0.00025150	0.036690	8.3722
0.00025200	0.036734	8.3708
0.00025250	0.036874	8.3701
0.00025300	0.036910	8.3694
0.00025350	0.036973	8.3680
0.00025400	0.037092	8.3681
0.00025450	0.037128	8.3673
0.00025500	0.037228	8.3666
0.00025550	0.037255	8.3652
0.00025600	0.037351	8.3645
0.00025650	0.037459	8.3632
0.00025700	0.037485	8.3624
0.00025750	0.037576	8.3617
0.00025800	0.037682	8.3617
0.00025850	0.037707	8.3603
0.00025900	0.037799	8.3596
0.00025950	0.037837	8.3589
0.00026000	0.037953	8.3575
0.00026050	0.038022	8.3568
0.00026100	0.038063	8.3554
0.00026150	0.038188	8.3548
0.00026200	0.038248	8.3541
0.00026250	0.038299	8.3527
0.00026300	0.038421	8.3520
0.00026350	0.038448	8.3513
0.00026400	0.038526	8.3511
0.00026450	0.038580	8.3494
0.00026500	0.038675	8.3492
0.00026550	0.038778	8.3485
0.00026600	0.038805	8.3471
0.00026650	0.038914	8.3464
0.00026700	0.039006	8.3448
0.00026750	0.039034	8.3443
0.00026800	0.039141	8.3436
0.00026850	0.039221	8.3422
0.00026900	0.039250	8.3415
0.00026950	0.039329	8.3409
0.00027000	0.039393	8.3394
0.00027050	0.039519	8.3388
0.00027100	0.039565	8.3374
0.00027150	0.039640	8.3368
0.00027200	0.039749	8.3360
0.00027250	0.039772	8.3346
0.00027300	0.039880	8.3340
0.00027350	0.039952	8.3332
0.00027400	0.039996	8.3319
0.00027450	0.040118	8.3312
0.00027500	0.040142	8.3304
0.00027550	0.040238	8.3290
0.00027600	0.040286	8.3284
0.00027650	0.040415	8.3264
0.00027700	0.040447	8.3257
0.00027750	0.040529	8.3247
0.00027800	0.040636	8.3236
0.00027850	0.040660	8.3229
0.00027900	0.040757	8.3215
0.00027950	0.040794	8.3207
0.00028000	0.040917	8.3193
0.00028050	0.040987	8.3188
0.00028100	0.041027	8.3180
0.00028150	0.041127	8.3166
0.00028200	0.041231	8.3156
0.00028250	0.041255	8.3138
0.00028300	0.041364	8.3132
0.00028350	0.041390	8.3130
0.00028400	0.041492	8.3115
0.00028450	0.041593	8.3104
0.00028500	0.041618	8.3091
0.00028550	0.041723	8.3083
0.00028600	0.041821	8.3077
0.00028650	0.041870	8.3063
0.00028700	0.041961	8.3055
0.00028750	0.041990	8.3046
0.00028800	0.042076	8.3028
0.00028850	0.042194	8.3015
0.00028900	0.042218	8.3008
0.00028950	0.042325	8.3001
0.00029000	0.042396	8.2988
0.00029050	0.042437	8.2981
0.00029100	0.042566	8.2960
0.00029150	0.042594	8.2952
0.00029200	0.042708	8.2945
0.00029250	0.042729	8.2932
0.00029300	0.042853	8.2920
0.00029350	0.042929	8.2905
0.00029400	0.042954	8.2898
0.00029450	0.043070	8.2885
0.00029500	0.043150	8.2876
0.00029550	0.043182	8.2862
0.00029600	0.043267	8.2852
0.00029650	0.043322	8.2835
0.00029700	0.043418	8.2830
0.00029750	0.043531	8.2823
0.00029800	0.043568	8.2803
0.00029850	0.043630	8.2795
0.00029900	0.043754	8.2775
0.00029950	0.043799	8.2768
0.00030000	0.043848	8.2754
0.00030050	0.043976	8.2748
0.00030100	0.044020	8.2734
0.00030150	0.044082	8.2721
0.00030200	0.044179	8.2707
0.00030250	0.044214	8.2698
0.00030300	0.044323	8.2691
0.00030350	0.044408	8.2671
0.00030400	0.044442	8.2657
0.00030450	0.044566	8.2651
0.00030500	0.044615	8.2633
0.00030550	0.044674	8.2624
0.00030600	0.044799	8.2616
0.00030650	0.044836	8.2599
0.00030700	0.044935	8.2588
0.00030750	0.044963	8.2575
0.00030800	0.045068	8.2566
0.00030850	0.045157	8.2548
0.00030900	0.045188	8.2542
0.00030950	0.045310	8.2528
0.00031000	0.045375	8.2516
0.00031050	0.045419	8.2501
0.00031100	0.045542	8.2488
0.00031150	0.045581	8.2474
0.00031200	0.045684	8.2466
0.00031250	0.045718	8.2453
0.00031300	0.045804	8.2439
0.00031350	0.045913	8.2425
0.00031400	0.045937	8.2419
0.00031450	0.046051	8.2402
0.00031500	0.046131	8.2392
0.00031550	0.046161	8.2376
0.00031600	0.046272	8.2365
0.00031650	0.046349	8.2351
0.00031700	0.046386	8.2338
0.00031750	0.046477	8.2324
0.00031800	0.046528	8.2316
0.00031850	0.046654	8.2297
0.00031900	0.046716	8.2289
0.00031950	0.046756	8.2272
0.00032000	0.046884	8.2262
0.00032050	0.046949	8.2245
0.00032100	0.046984	8.2235
0.00032150	0.047096	8.2222
0.00032200	0.047122	8.2202
0.00032250	0.047236	8.2194
0.00032300	0.047323	8.2174
0.00032350	0.047354	8.2167
0.00032400	0.047463	8.2161
0.00032450	0.047546	8.2141
0.00032500	0.047583	8.2127
0.00032550	0.047707	8.2114
0.00032600	0.047733	8.2099
0.00032650	0.047855	8.2086
0.00032700	0.047889	8.2073
0.00032750	0.047979	8.2059
0.00032800	0.048083	8.2044
0.00032850	0.048106	8.2026
0.00032900	0.048213	8.2018
0.00032950	0.048312	8.1999
0.00033000	0.048334	8.1989
0.00033050	0.048455	8.1971
0.00033100	0.048517	8.1957
0.00033150	0.048606	8.1944
0.00033200	0.048638	8.1923
0.00033250	0.048733	8.1917
0.00033300	0.048828	8.1897
0.00033350	0.048857	8.1890
0.00033400	0.048970	8.1869
0.00033450	0.049059	8.1863
0.00033500	0.049085	8.1843
0.00033550	0.049202	8.1829
0.00033600	0.049230	8.1816
0.00033650	0.049349	8.1796
0.00033700	0.049424	8.1782
0.00033750	0.049459	8.1769
0.00033800	0.049585	8.1748
0.00033850	0.049635	8.1743
0.00033900	0.049699	8.1723
0.00033950	0.049820	8.1711
0.00034000	0.049845	8.1695
0.00034050	0.049965	8.1676
0.00034100	0.050001	8.1664
0.00034150	0.050067	8.1650
0.00034200	0.050194	8.1637
0.00034250	0.050234	8.1624
0.00034300	0.050302	8.1604
0.00034350	0.050421	8.1595
0.00034400	0.050450	8.1577
0.00034450	0.050551	8.1564
0.00034500	0.050582	8.1550
0.00034550	0.050696	8.1537
0.00034600	0.050788	8.1518
0.00034650	0.050817	8.1505
0.00034700	0.050931	8.1491
0.00034750	0.051000	8.1471
0.00034800	0.051039	8.1465
0.00034850	0.051164	8.1446
0.00034900	0.051227	8.1432
0.00034950	0.051271	8.1419
0.00035000	0.051397	8.1400
0.00034950	0.051302	8.1393
0.00034900	0.051260	8.1400
0.00034850	0.051144	8.1406
0.00034800	0.051050	8.1419
0.00034750	0.051024	8.1432
0.00034700	0.050913	8.1453
0.00034650	0.050821	8.1466
0.00034600	0.050794	8.1479
0.00034550	0.050668	8.1498
0.00034500	0.050621	8.1518
0.00034450	0.050525	8.1524
0.00034400	0.050496	8.1544
0.00034350	0.050365	8.1564
0.00034300	0.050314	8.1575
0.00034250	0.050247	8.1590
0.00034200	0.050133	8.1604
0.00034150	0.050112	8.1617
0.00034100	0.049991	8.1637
0.00034050	0.049970	8.1649
0.00034000	0.049853	8.1666
0.00033950	0.049761	8.1677
0.00033900	0.049722	8.1696
0.00033850	0.049642	8.1716
0.00033800	0.049523	8.1736
0.00033750	0.049475	8.1744
0.00033700	0.049386	8.1762
0.00033650	0.049321	8.1772
0.00033600	0.049283	8.1789
0.00033550	0.049178	8.1809
0.00033500	0.049077	8.1823
0.00033450	0.049043	8.1838
0.00033400	0.048967	8.1850
0.00033350	0.048849	8.1869
0.00033300	0.048782	8.1883
0.00033250	0.048745	8.1897
0.00033200	0.048634	8.1910
0.00033150	0.048600	8.1923
0.00033100	0.048510	8.1939
0.00033050	0.048392	8.1951
0.00033000	0.048348	8.1969
0.00032950	0.048295	8.1985
0.00032900	0.048175	8.1998
0.00032850	0.048088	8.2018
0.00032800	0.048044	8.2025
0.00032750	0.047985	8.2045
0.00032700	0.047917	8.2059
0.00032650	0.047834	8.2072
0.00032600	0.047717	8.2086
0.00032550	0.047657	8.2099
0.00032500	0.047619	8.2115
0.00032450	0.047501	8.2126
0.00032400	0.047413	8.2140
0.00032350	0.047389	8.2160
0.00032300	0.047285	8.2172
0.00032250	0.047250	8.2188
0.00032200	0.047146	8.2202
0.00032150	0.047042	8.2215
0.00032100	0.047016	8.2222
0.00032050	0.046907	8.2239
0.00032000	0.046816	8.2249
0.00031950	0.046786	8.2268
0.00031900	0.046685	8.2276
0.00031850	0.046584	8.2297
0.00031800	0.046534	8.2306
0.00031750	0.046462	8.2324
0.00031700	0.046415	8.2337
0.00031650	0.046286	8.2350
0.00031600	0.046249	8.2365
0.00031550	0.046180	8.2371
0.00031500	0.046060	8.2391
0.00031450	0.046025	8.2411
0.00031400	0.045952	8.2419
0.00031350	0.045890	8.2425
0.00031300	0.045795	8.2446
0.00031250	0.045690	8.2453
0.00031200	0.045667	8.2474
0.00031150	0.045550	8.2480
0.00031100	0.045474	8.2500
0.00031050	0.045443	8.2514
0.00031000	0.045317	8.2522
0.00030950	0.045289	8.2542
0.00030900	0.045164	8.2555
0.00030850	0.045120	8.2569
0.00030800	0.045049	8.2575
0.00030750	0.044932	8.2596
0.00030700	0.044898	8.2606
0.00030650	0.044835	8.2624
0.00030600	0.044711	8.2630
0.00030550	0.044673	8.2652
0.00030500	0.044606	8.2658
0.00030450	0.044535	8.2671
0.00030400	0.044471	8.2692
0.00030350	0.044350	8.2698
0.00030300	0.044271	8.2706
0.00030250	0.044242	8.2725
0.00030200	0.044141	8.2733
0.00030150	0.044038	8.2750
0.00030100	0.043999	8.2767
0.00030050	0.043927	8.2775
0.00030000	0.043815	8.2781
0.00029950	0.043756	8.2796
0.00029900	0.043686	8.2808
0.00029850	0.043646	8.2822
0.00029800	0.043521	8.2829
0.00029750	0.043475	8.2845
0.00029700	0.043414	8.2857
0.00029650	0.043294	8.2871
0.00029600	0.043241	8.2877
0.00029550	0.043197	8.2896
0.00029500	0.043119	8.2905
0.00029450	0.043053	8.2912
0.00029400	0.042926	8.2927
0.00029350	0.042881	8.2945
0.00029300	0.042819	8.2953
0.00029250	0.042695	8.2960
0.00029200	0.042673	8.2973
0.00029150	0.042570	8.2981
0.00029100	0.042481	8.3001
0.00029050	0.042456	8.3008
0.00029000	0.042340	8.3015
0.00028950	0.042252	8.3028
0.00028900	0.042193	8.3038
0.00028850	0.042127	8.3056
0.00028800	0.042084	8.3063
0.00028750	0.041954	8.3077
0.00028700	0.041917	8.3083
0.00028650	0.041836	8.3093
0.00028600	0.041729	8.3111
0.00028550	0.041704	8.3125
0.00028500	0.041592	8.3132
0.00028450	0.041564	8.3139
0.00028400	0.041435	8.3153
0.00028350	0.041411	8.3163
0.00028300	0.041304	8.3180
0.00028250	0.041226	8.3187
0.00028200	0.041187	8.3193
0.00028150	0.041061	8.3208
0.00028100	0.041032	8.3215
0.00028050	0.040934	8.3233
0.00028000	0.040900	8.3243
0.00027950	0.040767	8.3257
0.00027900	0.040731	8.3263
0.00027850	0.040649	8.3271
0.00027800	0.040541	8.3284
0.00027750	0.040521	8.3291
0.00027700	0.040403	8.3305
0.00027650	0.040336	8.3312
0.00027600	0.040254	8.3332
0.00027550	0.040221	8.3340
0.00027500	0.040124	8.3346
0.00027450	0.040034	8.3360
0.00027400	0.040005	8.3368
0.00027350	0.039894	8.3374
0.00027300	0.039804	8.3388
0.00027250	0.039781	8.3395
0.00027200	0.039674	8.3411
0.00027150	0.039645	8.3422
0.00027100	0.039528	8.3432
0.00027050	0.039444	8.3443
0.00027000	0.039413	8.3451
0.00026950	0.039302	8.3464
0.00026900	0.039224	8.3465
0.00026850	0.039189	8.3471
0.00026800	0.039062	8.3488
0.00026750	0.039005	8.3498
0.00026700	0.038967	8.3513
0.00026650	0.038879	8.3520
0.00026600	0.038816	8.3526
0.00026550	0.038688	8.3540
0.00026500	0.038661	8.3547
0.00026450	0.038579	8.3554
0.00026400	0.038466	8.3568
0.00026350	0.038440	8.3575
0.00026300	0.038343	8.3589
0.00026250	0.038250	8.3595
0.00026200	0.038191	8.3600
0.00026150	0.038134	8.3603
0.00026100	0.038078	8.3617
0.00026050	0.037953	8.3624
0.00026000	0.037911	8.3631
0.00025950	0.037844	8.3647
0.00025900	0.037729	8.3656
0.00025850	0.037708	8.3673
0.00025800	0.037606	8.3679
0.00025750	0.037566	8.3693
0.00025700	0.037439	8.3693
0.00025650	0.037405	8.3700
0.00025600	0.037326	8.3707
0.00025550	0.037209	8.3721
0.00025500	0.037181	8.3729
0.00025450	0.037091	8.3736
0.00025400	0.036992	8.3750
0.00025350	0.036966	8.3750
0.00025300	0.036865	8.3757
0.00025250	0.036833	8.3771
0.00025200	0.036697	8.3777
0.00025150	0.036662	8.3785
0.00025100	0.036589	8.3800
0.00025050	0.036474	8.3806
0.00025000	0.036445	8.3813
0.00024950	0.036338	8.3826
0.00024900	0.036312	8.3829
0.00024850	0.036209	8.3834
0.00024800	0.036114	8.3848
0.00024750	0.036089	8.3848
0.00024700	0.035977	8.3856
0.00024650	0.035897	8.3863
0.00024600	0.035864	8.3876
0.00024550	0.035756	8.3884
0.00024500	0.035726	8.3890
0.00024450	0.035604	8.3904
0.00024400	0.035553	8.3911
0.00024350	0.035501	8.3912
0.00024300	0.035381	8.3917
0.00024250	0.035309	8.3931
0.00024200	0.035281	8.3938
0.00024150	0.035169	8.3953
0.00024100	0.035138	8.3959
0.00024050	0.035017	8.3959
0.00024000	0.034947	8.3968
0.00023950	0.034913	8.3981
0.00023900	0.034797	8.3988
0.00023850	0.034726	8.3993
0.00023800	0.034693	8.3995
0.00023750	0.034580	8.4009
0.00023700	0.034504	8.4016
0.00023650	0.034428	8.4030
0.00023600	0.034365	8.4037
0.00023550	0.034328	8.4037
0.00023500	0.034219	8.4044
0.00023450	0.034125	8.4058
0.00023400	0.034091	8.4058
0.00023350	0.034009	8.4065
0.00023300	0.033906	8.4072
0.00023250	0.033859	8.4087
0.00023200	0.033772	8.4094
0.00023150	0.033739	8.4094
0.00023100	0.033616	8.4100
0.00023050	0.033544	8.4114
0.00023000	0.033517	8.4116
0.00022950	0.033404	8.4121
0.00022900	0.033325	8.4136
0.00022850	0.033297	8.4140
0.00022800	0.033176	8.4142
0.00022750	0.033126	8.4150
0.00022700	0.033032	8.4164
0.00022650	0.032986	8.4166
0.00022600	0.032920	8.4171
0.00022550	0.032802	8.4179
0.00022500	0.032776	8.4193
0.00022450	0.032692	8.4193
0.00022400	0.032581	8.4200
0.00022350	0.032557	8.4214
0.00022300	0.032468	8.4215
0.00022250	0.032423	8.4221
0.00022200	0.032331	8.4227
0.00022150	0.032216	8.4242
0.00022100	0.032182	8.4242
0.00022050	0.032117	8.4250
0.00022000	0.031996	8.4250
0.00021950	0.031950	8.4256
0.00021900	0.031902	8.4256
0.00021850	0.031785	8.4270
0.00021800	0.031763	8.4277
0.00021750	0.031677	8.4278
0.00021700	0.031559	8.4284
0.00021650	0.031512	8.4298
0.00021600	0.031464	8.4298
0.00021550	0.031354	8.4306
0.00021500	0.031271	8.4320
0.00021450	0.031239	8.4320
0.00021400	0.031135	8.4327
0.00021350	0.031099	8.4326
0.00021300	0.031032	8.4335
0.00021250	0.030909	8.4334
0.00021200	0.030835	8.4348
0.00021150	0.030796	8.4355
0.00021100	0.030723	8.4355
0.00021050	0.030603	8.4362
0.00021000	0.030564	8.4367
0.00020950	0.030471	8.4376
0.00020900	0.030444	8.4382
0.00020850	0.030344	8.4383
0.00020800	0.030241	8.4397
0.00020750	0.030213	8.4397
0.00020700	0.030125	8.4404
0.00020650	0.030019	8.4405
0.00020600	0.029996	8.4411
0.00020550	0.029879	8.4426
0.00020500	0.029852	8.4425
0.00020450	0.029771	8.4433
0.00020400	0.029656	8.4433
0.00020350	0.029613	8.4437
0.00020300	0.029555	8.4439
0.00020250	0.029432	8.4439
0.00020200	0.029395	8.4453
0.00020150	0.029329	8.4453
0.00020100	0.029215	8.4461
0.00020050	0.029181	8.4467
0.00020000	0.029083	8.4467
0.00019950	0.029054	8.4467
0.00019900	0.028947	8.4481
0.00019850	0.028854	8.4489
0.00019800	0.028831	8.4489
0.00019750	0.028735	8.4500
0.00019700	0.028631	8.4503
0.00019650	0.028600	8.4503
0.00019600	0.028496	8.4510
0.00019550	0.028468	8.4510
0.00019500	0.028368	8.4517
0.00019450	0.028266	8.4518
0.00019400	0.028225	8.4532
0.00019350	0.028172	8.4532
0.00019300	0.028052	8.4539
0.00019250	0.028023	8.4539
0.00019200	0.027902	8.4538
0.00019150	0.027868	8.4546
0.00019100	0.027805	8.4546
0.00019050	0.027685	8.4561
0.00019000	0.027633	8.4563
0.00018950	0.027585	8.4567
0.00018900	0.027470	8.4579
0.00018850	0.027397	8.4582
0.00018800	0.027341	8.4582
0.00018750	0.027258	8.4582
0.00018700	0.027228	8.4589
0.00018650	0.027119	8.4589
0.00018600	0.027023	8.4595
0.00018550	0.026995	8.4595
0.00018500	0.026921	8.4607
0.00018450	0.026807	8.4610
0.00018400	0.026785	8.4609
0.00018350	0.026669	8.4617
0.00018300	0.026639	8.4617
0.00018250	0.026538	8.4618
0.00018200	0.026454	8.4624
0.00018150	0.026419	8.4624
0.00018100	0.026326	8.4639
0.00018050	0.026233	8.4638
0.00018000	0.026205	8.4638
0.00017950	0.026112	8.4642
0.00017900	0.026064	8.4646
0.00017850	0.025939	8.4646
0.00017800	0.025895	8.4652
0.00017750	0.025826	8.4653
0.00017700	0.025711	8.4652
0.00017650	0.025681	8.4667
0.00017600	0.025595	8.4667
0.00017550	0.025559	8.4673
0.00017500	0.025447	8.4674
0.00017450	0.025374	8.4674
0.00017400	0.025335	8.4679
0.00017350	0.025218	8.4686
0.00017300	0.025134	8.4688
0.00017250	0.025102	8.4688
0.00017200	0.025010	8.4695
0.00017150	0.024914	8.4695
0.00017100	0.024889	8.4701
0.00017050	0.024772	8.4703
0.00017000	0.024746	8.4703
0.00016950	0.024669	8.4717
0.00016900	0.024551	8.4717
0.00016850	0.024503	8.4717
0.00016800	0.024454	8.4721
0.00016750	0.024328	8.4723
0.00016700	0.024284	8.4723
0.00016650	0.024191	8.4723
0.00016600	0.024161	8.4731
0.00016550	0.024070	8.4731
0.00016500	0.023968	8.4731
0.00016450	0.023931	8.4745
0.00016400	0.023869	8.4745
0.00016350	0.023746	8.4745
0.00016300	0.023698	8.4752
0.00016250	0.023646	8.4752
0.00016200	0.023584	8.4762
0.00016150	0.023485	8.4766
0.00016100	0.023392	8.4766
0.00016050	0.023362	8.4766
0.00016000	0.023257	8.4769
0.00015950	0.023177	8.4774
0.00015900	0.023147	8.4774
0.00015850	0.023028	8.4773
0.00015800	0.022962	8.4777
0.00015750	0.022879	8.4780
0.00015700	0.022840	8.4780
0.00015650	0.022784	8.4780
0.00015600	0.022656	8.4794
0.00015550	0.022602	8.4794
0.00015500	0.022560	8.4795
0.00015450	0.022435	8.4795
0.00015400	0.022391	8.4802
0.00015350	0.022341	8.4802
0.00015300	0.022255	8.4802
0.00015250	0.022193	8.4802
0.00015200	0.022078	8.4802
0.00015150	0.022035	8.4809
0.00015100	0.021965	8.4809
0.00015050	0.021855	8.4809
0.00015000	0.021834	8.4823
0.00014950	0.021732	8.4823
0.00014900	0.021637	8.4823
0.00014850	0.021611	8.4824
0.00014800	0.021541	8.4823
0.00014750	0.021432	8.4829
0.00014700	0.021403	8.4828
0.00014650	0.021292	8.4831
0.00014600	0.021204	8.4831
0.00014550	0.021177	8.4831
0.00014500	0.021094	8.4836
0.00014450	0.020980	8.4838
0.00014400	0.020940	8.4837
0.00014350	0.020886	8.4838
0.00014300	0.020811	8.4837
0.00014250	0.020721	8.4837
0.00014200	0.020626	8.4850
0.00014150	0.020599	8.4852
0.00014100	0.020492	8.4852
0.00014050	0.020427	8.4852
0.00014000	0.020371	8.4851
0.00013950	0.020253	8.4858
0.00013900	0.020222	8.4859
0.00013850	0.020120	8.4859
0.00013800	0.020094	8.4859
0.00013750	0.019967	8.4867
0.00013700	0.019914	8.4871
0.00013650	0.019866	8.4874
0.00013600	0.019742	8.4874
0.00013550	0.019718	8.4874
0.00013500	0.019633	8.4874
0.00013450	0.019590	8.4877
0.00013400	0.019481	8.4880
0.00013350	0.019383	8.4880
0.00013300	0.019350	8.4880
0.00013250	0.019268	8.4880
0.00013200	0.019163	8.4883
0.00013150	0.019134	8.4882
0.00013100	0.019058	8.4884
0.00013050	0.018944	8.4884
0.00013000	0.018910	8.4886
0.00012950	0.018845	8.4888
0.00012900	0.018772	8.4888
0.00012850	0.018706	8.4888
0.00012800	0.018584	8.4889
0.00012750	0.018532	8.4888
0.00012700	0.018488	8.4898
0.00012650	0.018382	8.4903
0.00012600	0.018292	8.4903
0.00012550	0.018269	8.4902
0.00012500	0.018152	8.4902
0.00012450	0.018116	8.4903
0.00012400	0.018047	8.4906
0.00012350	0.017925	8.4904
0.00012300	0.017894	8.4908
0.00012250	0.017820	8.4909
0.00012200	0.017706	8.4908
0.00012150	0.017690	8.4909
0.00012100	0.017573	8.4909
0.00012050	0.017505	8.4909
0.00012000	0.017427	8.4912
0.00011950	0.017390	8.4917
0.00011900	0.017321	8.4917
0.00011850	0.017206	8.4915
0.00011800	0.017147	8.4915
0.00011750	0.017106	8.4917
0.00011700	0.016983	8.4917
0.00011650	0.016920	8.4917
0.00011600	0.016891	8.4922
0.00011550	0.016792	8.4925
0.00011500	0.016755	8.4927
0.00011450	0.016642	8.4927
0.00011400	0.016545	8.4927
0.00011350	0.016518	8.4928
0.00011300	0.016437	8.4931
0.00011250	0.016328	8.4931
0.00011200	0.016302	8.4931
0.00011150	0.016199	8.4931
0.00011100	0.016169	8.4931
0.00011050	0.016074	8.4931
0.00011000	0.015969	8.4931
0.00010950	0.015923	8.4931
0.00010900	0.015858	8.4931
0.00010850	0.015743	8.4931
0.00010800	0.015718	8.4934
0.00010750	0.015638	8.4934
0.00010700	0.015527	8.4935
0.00010650	0.015509	8.4934
0.00010600	0.015390	8.4937
0.00010550	0.015368	8.4935
0.00010500	0.015257	8.4935
0.00010450	0.015171	8.4935
0.00010400	0.015145	8.4938
0.00010350	0.015024	8.4937
0.00010300	0.014982	8.4937
0.00010250	0.014882	8.4937
0.00010200	0.014846	8.4938
0.00010150	0.014781	8.4940
0.00010100	0.014662	8.4937
0.00010050	0.014568	8.4952
1.0000e-04	0.014538	8.4952
9.9500e-05	0.014457	8.4949
9.9000e-05	0.014350	8.4944
9.8500e-05	0.014322	8.4947
9.8000e-05	0.014247	8.4952
9.7500e-05	0.014131	8.4952
9.7000e-05	0.014107	8.4952
9.6500e-05	0.014003	8.4951
9.6000e-05	0.013975	8.4951
9.5500e-05	0.013851	8.4954
9.5000e-05	0.013804	8.4954
9.4500e-05	0.013745	8.4953
9.4000e-05	0.013624	8.4952
9.3500e-05	0.013594	8.4955
9.3000e-05	0.013518	8.4953
9.2500e-05	0.013467	8.4956
9.2000e-05	0.013363	8.4955
9.1500e-05	0.013280	8.4958
9.1000e-05	0.013247	8.4956
9.0500e-05	0.013121	8.4959
9.0000e-05	0.013063	8.4957
8.9500e-05	0.013024	8.4956
8.9000e-05	0.012898	8.4957
8.8500e-05	0.012873	8.4958
8.8000e-05	0.012792	8.4957
8.7500e-05	0.012680	8.4956
8.7000e-05	0.012667	8.4959
8.6500e-05	0.012547	8.4960
8.6000e-05	0.012488	8.4960
8.5500e-05	0.012445	8.4959
8.5000e-05	0.012331	8.4959
8.4500e-05	0.012269	8.4959
8.4000e-05	0.012227	8.4959
8.3500e-05	0.012105	8.4959
8.3000e-05	0.012052	8.4960
8.2500e-05	0.012004	8.4960
8.2000e-05	0.011888	8.4962
8.1500e-05	0.011874	8.4963
8.1000e-05	0.011776	8.4962
8.0500e-05	0.011669	8.4960
8.0000e-05	0.011634	8.4961
7.9500e-05	0.011573	8.4962
7.9000e-05	0.011452	8.4959
7.8500e-05	0.011411	8.4961
7.8000e-05	0.011353	8.4961
7.7500e-05	0.011230	8.4959
7.7000e-05	0.011190	8.4959
7.6500e-05	0.011093	8.4962
7.6000e-05	0.011062	8.4959
7.5500e-05	0.010978	8.4960
7.5000e-05	0.010871	8.4963
7.4500e-05	0.010847	8.4960
7.4000e-05	0.010753	8.4960
7.3500e-05	0.010654	8.4963
7.3000e-05	0.010632	8.4960
7.2500e-05	0.010506	8.4962
7.2000e-05	0.010482	8.4962
7.1500e-05	0.010369	8.4961
7.1000e-05	0.010342	8.4962
7.0500e-05	0.010252	8.4959
7.0000e-05	0.010144	8.4959
6.9500e-05	0.010121	8.4959
6.9000e-05	0.010042	8.4961
6.8500e-05	0.0099244	8.4961
6.8000e-05	0.0098900	8.4962
6.7500e-05	0.0098303	8.4961
6.7000e-05	0.0097061	8.4961
6.6500e-05	0.0096857	8.4963
6.6000e-05	0.0095686	8.4962
6.5500e-05	0.0095265	8.4963
6.5000e-05	0.0094672	8.4964
6.4500e-05	0.0093509	8.4963
6.4000e-05	0.0092932	8.4964
6.3500e-05	0.0092494	8.4964
6.3000e-05	0.0091280	8.4966
6.2500e-05	0.0090790	8.4964
6.2000e-05	0.0089896	8.4962
6.1500e-05	0.0089637	8.4964
6.1000e-05	0.0088674	8.4964
6.0500e-05	0.0087662	8.4963
6.0000e-05	0.0087218	8.4964
5.9500e-05	0.0086686	8.4963
5.9000e-05	0.0085551	8.4963
5.8500e-05	0.0084964	8.4964
5.8000e-05	0.0084554	8.4963
5.7500e-05	0.0083568	8.4962
5.7000e-05	0.0083182	8.4962
5.6500e-05	0.0082072	8.4962
5.6000e-05	0.0081144	8.4964
5.5500e-05	0.0080853	8.4963
5.5000e-05	0.0079986	8.4963
5.4500e-05	0.0079033	8.4963
5.4000e-05	0.0078745	8.4962
5.3500e-05	0.0077810	8.4963
5.3000e-05	0.0077383	8.4963
5.2500e-05	0.0076275	8.4961
5.2000e-05	0.0075443	8.4962
5.1500e-05	0.0075144	8.4962
5.1000e-05	0.0074210	8.4963
5.0500e-05	0.0073128	8.4962
5.0000e-05	0.0072633	8.4962
4.9500e-05	0.0072209	8.4961
4.9000e-05	0.0071112	8.4963
4.8500e-05	0.0070880	8.4961
4.8000e-05	0.0069826	8.4961
4.7500e-05	0.0068825	8.4962
4.7000e-05	0.0068533	8.4962
4.6500e-05	0.0067792	8.4961
4.6000e-05	0.0066627	8.4960
4.5500e-05	0.0066046	8.4959
4.5000e-05	0.0065662	8.4960
4.4500e-05	0.0064799	8.4963
4.4000e-05	0.0064258	8.4961
4.3500e-05	0.0063470	8.4960
4.3000e-05	0.0062310	8.4962
4.2500e-05	0.0061636	8.4960
4.2000e-05	0.0061331	8.4961
4.1500e-05	0.0060429	8.4960
4.1000e-05	0.0059352	8.4963
4.0500e-05	0.0058873	8.4961
4.0000e-05	0.0058430	8.4959
3.9500e-05	0.0057330	8.4960
3.9000e-05	0.0057051	8.4960
3.8500e-05	0.0055891	8.4960
3.8000e-05	0.0055214	8.4960
3.7500e-05	0.0054806	8.4960
3.7000e-05	0.0053582	8.4961
3.6500e-05	0.0052947	8.4961
3.6000e-05	0.0052585	8.4960
3.5500e-05	0.0051734	8.4961
3.5000e-05	0.0051245	8.4960
3.4500e-05	0.0050499	8.4959
3.4000e-05	0.0049356	8.4960
3.3500e-05	0.0048607	8.4959
3.3000e-05	0.0048287	8.4960
3.2500e-05	0.0047123	8.4959
3.2000e-05	0.0046320	8.4959
3.1500e-05	0.0046062	8.4960
3.1000e-05	0.0045242	8.4960
3.0500e-05	0.0044104	8.4959
3.0000e-05	0.0043864	8.4960
2.9500e-05	0.0042718	8.4960
2.9000e-05	0.0042265	8.4960
2.8500e-05	0.0041775	8.4959
2.8000e-05	0.0040550	8.4960
2.7500e-05	0.0039890	8.4958
2.7000e-05	0.0039547	8.4960
2.6500e-05	0.0038516	8.4955
2.6000e-05	0.0037580	8.4957
2.5500e-05	0.0037186	8.4960
2.5000e-05	0.0036191	8.4957
2.4500e-05	0.0035709	8.4955
2.4000e-05	0.0035251	8.4956
2.3500e-05	0.0034189	8.4956
2.3000e-05	0.0033275	8.4954
2.2500e-05	0.0032934	8.4954
2.2000e-05	0.0032181	8.4954
2.1500e-05	0.0031036	8.4954
2.1000e-05	0.0030869	8.4953
2.0500e-05	0.0029662	8.4953
2.0000e-05	0.0029131	8.4955
1.9500e-05	0.0028696	8.4954
1.9000e-05	0.0027460	8.4952
1.8500e-05	0.0026880	8.4953
1.8000e-05	0.0026168	8.4952
1.7500e-05	0.0025860	8.4952
1.7000e-05	0.0024619	8.4953
1.6500e-05	0.0023960	8.4952
1.6000e-05	0.0023613	8.4954
1.5500e-05	0.0022394	8.4953
1.5000e-05	0.0021802	8.4952
1.4500e-05	0.0021409	8.4951
1.4000e-05	0.0020684	8.4953
1.3500e-05	0.0019849	8.4954
1.3000e-05	0.0018731	8.4952
1.2500e-05	0.0018515	8.4954
1.2000e-05	0.0017422	8.4953
1.1500e-05	0.0016648	8.4952
1.1000e-05	0.0016349	8.4955
1.0500e-05	0.0015348	8.4951
1.0000e-05	0.0014483	8.4951
9.5000e-06	0.0013836	8.4952
9.0000e-06	0.0013155	8.4951
8.5000e-06	0.0012795	8.4951
8.0000e-06	0.0011532	8.4951
7.5000e-06	0.0011037	8.4951
7.0000e-06	0.0010465	8.4952
6.5000e-06	0.00092637	8.4951
6.0000e-06	0.00089909	8.4952
5.5000e-06	0.00081046	8.4946
5.0000e-06	0.00071014	8.4944
4.5000e-06	0.00068997	8.4943
4.0000e-06	0.00059012	8.4945
3.5000e-06	0.00055378	8.4946
3.0000e-06	0.00044622	8.4943
2.5000e-06	0.00034890	8.4944
2.0000e-06	0.00030697	8.4949
1.5000e-06	2.9695e-05	8.4951
1.0000e-06	1.4698e-05	8.4945
5.0000e-07	6.7118e-06	8.4943


==> fig12a_v2_250K.TXT <==
I	V	dIdV_250K
0.0000	-3.6981e-06	8.4308
5.0000e-07	1.0053e-05	8.4310
1.0000e-06	1.7203e-05	8.4309
1.5000e-06	3.4520e-05	8.4309
2.0000e-06	4.4837e-05	8.4308
2.5000e-06	6.1478e-05	8.4308
3.0000e-06	8.0319e-05	8.4300
3.5000e-06	0.00011139	8.4300
4.0000e-06	0.00011992	8.4300
4.5000e-06	0.00014215	8.4300
5.0000e-06	0.00014389	8.4294
5.5000e-06	0.00017158	8.4291
6.0000e-06	0.00019795	8.4294
6.5000e-06	0.00022747	8.4292
7.0000e-06	0.00025369	8.4294
7.5000e-06	0.00027374	8.4287
8.0000e-06	0.00030271	8.4293
8.5000e-06	0.0012647	8.4287
9.0000e-06	0.0013555	8.4287
9.5000e-06	0.0013987	8.4287
1.0000e-05	0.0014461	8.4284
1.0500e-05	0.0015556	8.4281
1.1000e-05	0.0015948	8.4280
1.1500e-05	0.0016625	8.4280
1.2000e-05	0.0017866	8.4280
1.2500e-05	0.0018621	8.4280
1.3000e-05	0.0019038	8.4280
1.3500e-05	0.0019594	8.4280
1.4000e-05	0.0020558	8.4273
1.4500e-05	0.0020953	8.4273
1.5000e-05	0.0021838	8.4272
1.5500e-05	0.0022991	8.4272
1.6000e-05	0.0023589	8.4272
1.6500e-05	0.0024054	8.4272
1.7000e-05	0.0024784	8.4259
1.7500e-05	0.0025910	8.4264
1.8000e-05	0.0026635	8.4262
1.8500e-05	0.0026960	8.4263
1.9000e-05	0.0027711	8.4264
1.9500e-05	0.0027881	8.4262
2.0000e-05	0.0028596	8.4261
2.0500e-05	0.0029358	8.4263
2.1000e-05	0.0029506	8.4261
2.1500e-05	0.0029990	8.4259
2.2000e-05	0.0032059	8.4259
2.2500e-05	0.0033071	8.4259
2.3000e-05	0.0034007	8.4257
2.3500e-05	0.0034668	8.4252
2.4000e-05	0.0035221	8.4252
2.4500e-05	0.0035713	8.4252
2.5000e-05	0.0036428	8.4252
2.5500e-05	0.0037354	8.4243
2.6000e-05	0.0037818	8.4238
2.6500e-05	0.0038680	8.4243
2.7000e-05	0.0039771	8.4238
2.7500e-05	0.0040598	8.4238
2.8000e-05	0.0041022	8.4238
2.8500e-05	0.0041563	8.4238
2.9000e-05	0.0042706	8.4234
2.9500e-05	0.0043570	8.4231
3.0000e-05	0.0044130	8.4231
3.0500e-05	0.0044813	8.4231
3.1000e-05	0.0045665	8.4231
3.1500e-05	0.0045996	8.4231
3.2000e-05	0.0046765	8.4227
3.2500e-05	0.0047916	8.4225
3.3000e-05	0.0048490	8.4228
3.3500e-05	0.0048853	8.4224
3.4000e-05	0.0049950	8.4225
3.4500e-05	0.0050227	8.4225
3.5000e-05	0.0051310	8.4224
3.5500e-05	0.0052297	8.4224
3.6000e-05	0.0052704	8.4214
3.6500e-05	0.0053247	8.4213
3.7000e-05	0.0054239	8.4211
3.7500e-05	0.0055272	8.4211
3.8000e-05	0.0055791	8.4211
3.8500e-05	0.0056565	8.4211
3.9000e-05	0.0057230	8.4207
3.9500e-05	0.0057582	8.4203
4.0000e-05	0.0058681	8.4202
4.0500e-05	0.0059641	8.4202
4.1000e-05	0.0060348	8.4202
4.1500e-05	0.0060868	8.4203
4.2000e-05	0.0061341	8.4204
4.2500e-05	0.0062026	8.4203
4.3000e-05	0.0063058	8.4203
4.3500e-05	0.0063519	8.4203
4.4000e-05	0.0064169	8.4201
4.4500e-05	0.0065119	8.4197
4.5000e-05	0.0066153	8.4195
4.5500e-05	0.0066989	8.4195
4.6000e-05	0.0067609	8.4196
4.6500e-05	0.0067964	8.4196
4.7000e-05	0.0068615	8.4196
4.7500e-05	0.0069656	8.4196
4.8000e-05	0.0070121	8.4197
4.8500e-05	0.0070781	8.4197
4.9000e-05	0.0071875	8.4197
4.9500e-05	0.0072830	8.4197
5.0000e-05	0.0073425	8.4197
5.0500e-05	0.0073895	8.4197
5.1000e-05	0.0074466	8.4196
5.1500e-05	0.0075490	8.4196
5.2000e-05	0.0076012	8.4196
5.2500e-05	0.0076664	8.4197
5.3000e-05	0.0077384	8.4185
5.3500e-05	0.0078331	8.4185
5.4000e-05	0.0079426	8.4183
5.4500e-05	0.0079810	8.4183
5.5000e-05	0.0080446	8.4183
5.5500e-05	0.0081615	8.4178
5.6000e-05	0.0081858	8.4176
5.6500e-05	0.0083008	8.4175
5.7000e-05	0.0083597	8.4175
5.7500e-05	0.0083998	8.4166
5.8000e-05	0.0084704	8.4163
5.8500e-05	0.0085680	8.4166
5.9000e-05	0.0086712	8.4161
5.9500e-05	0.0086800	8.4161
6.0000e-05	0.0087889	8.4155
6.0500e-05	0.0088897	8.4155
6.1000e-05	0.0089508	8.4155
6.1500e-05	0.0090002	8.4155
6.2000e-05	0.0090602	8.4155
6.2500e-05	0.0091631	8.4154
6.3000e-05	0.0092591	8.4154
6.3500e-05	0.0093224	8.4155
6.4000e-05	0.0093581	8.4153
6.4500e-05	0.0094685	8.4149
6.5000e-05	0.0095436	8.4150
6.5500e-05	0.0095920	8.4148
6.6000e-05	0.0096425	8.4147
6.6500e-05	0.0097131	8.4147
6.7000e-05	0.0098188	8.4148
6.7500e-05	0.0099166	8.4136
6.8000e-05	0.0099682	8.4139
6.8500e-05	0.010011	8.4134
6.9000e-05	0.010128	8.4134
6.9500e-05	0.010189	8.4128
7.0000e-05	0.010242	8.4127
7.0500e-05	0.010298	8.4127
7.1000e-05	0.010375	8.4127
7.1500e-05	0.010484	8.4125
7.2000e-05	0.010576	8.4120
7.2500e-05	0.010635	8.4120
7.3000e-05	0.010668	8.4120
7.3500e-05	0.010784	8.4114
7.4000e-05	0.010829	8.4110
7.4500e-05	0.010880	8.4108
7.5000e-05	0.010983	8.4107
7.5500e-05	0.011086	8.4105
7.6000e-05	0.011156	8.4105
7.6500e-05	0.011182	8.4100
7.7000e-05	0.011273	8.4099
7.7500e-05	0.011323	8.4099
7.8000e-05	0.011393	8.4094
7.8500e-05	0.011484	8.4095
7.9000e-05	0.011593	8.4094
7.9500e-05	0.011668	8.4091
8.0000e-05	0.011709	8.4091
8.0500e-05	0.011763	8.4089
8.1000e-05	0.011873	8.4078
8.1500e-05	0.011917	8.4078
8.2000e-05	0.011979	8.4078
8.2500e-05	0.012066	8.4078
8.3000e-05	0.012177	8.4072
8.3500e-05	0.012245	8.4071
8.4000e-05	0.012276	8.4071
8.4500e-05	0.012369	8.4058
8.5000e-05	0.012476	8.4057
8.5500e-05	0.012485	8.4057
8.6000e-05	0.012588	8.4058
8.6500e-05	0.012693	8.4050
8.7000e-05	0.012763	8.4050
8.7500e-05	0.012795	8.4050
8.8000e-05	0.012878	8.4045
8.8500e-05	0.012986	8.4043
8.9000e-05	0.013029	8.4043
8.9500e-05	0.013127	8.4029
9.0000e-05	0.013157	8.4030
9.0500e-05	0.013227	8.4030
9.1000e-05	0.013353	8.4024
9.1500e-05	0.013406	8.4022
9.2000e-05	0.013447	8.4021
9.2500e-05	0.013549	8.4022
9.3000e-05	0.013642	8.4019
9.3500e-05	0.013668	8.4016
9.4000e-05	0.013770	8.4015
9.4500e-05	0.013806	8.4002
9.5000e-05	0.013921	8.4002
9.5500e-05	0.013994	8.4002
9.6000e-05	0.014031	8.4001
9.6500e-05	0.014150	8.3994
9.7000e-05	0.014223	8.3994
9.7500e-05	0.014251	8.3992
9.8000e-05	0.014345	8.3980
9.8500e-05	0.014388	8.3980
9.9000e-05	0.014483	8.3973
9.9500e-05	0.014595	8.3973
1.0000e-04	0.014648	8.3963
0.00010050	0.014759	8.3966
0.00010100	0.014783	8.3956
0.00010150	0.014889	8.3953
0.00010200	0.014963	8.3953
0.00010250	0.015000	8.3948
0.00010300	0.015122	8.3947
0.00010350	0.015179	8.3946
0.00010400	0.015266	8.3941
0.00010450	0.015341	8.3938
0.00010500	0.015365	8.3938
0.00010550	0.015477	8.3925
0.00010600	0.015558	8.3924
0.00010650	0.015589	8.3918
0.00010700	0.015715	8.3918
0.00010750	0.015763	8.3911
0.00010800	0.015808	8.3910
0.00010850	0.015911	8.3911
0.00010900	0.015946	8.3897
0.00010950	0.016068	8.3897
0.00011000	0.016155	8.3891
0.00011050	0.016184	8.3883
0.00011100	0.016276	8.3877
0.00011150	0.016371	8.3877
0.00011200	0.016395	8.3870
0.00011250	0.016490	8.3869
0.00011300	0.016535	8.3863
0.00011350	0.016649	8.3863
0.00011400	0.016737	8.3850
0.00011450	0.016763	8.3849
0.00011500	0.016876	8.3845
0.00011550	0.016967	8.3842
0.00011600	0.016983	8.3842
0.00011650	0.017104	8.3839
0.00011700	0.017145	8.3836
0.00011750	0.017249	8.3836
0.00011800	0.017269	8.3822
0.00011850	0.017394	8.3818
0.00011900	0.017448	8.3814
0.00011950	0.017501	8.3801
0.00012000	0.017630	8.3801
0.00012050	0.017650	8.3800
0.00012100	0.017738	8.3794
0.00012150	0.017780	8.3794
0.00012200	0.017890	8.3787
0.00012250	0.017971	8.3787
0.00012300	0.018008	8.3773
0.00012350	0.018139	8.3766
0.00012400	0.018172	8.3766
0.00012450	0.018262	8.3759
0.00012500	0.018356	8.3759
0.00012550	0.018381	8.3745
0.00012600	0.018503	8.3745
0.00012650	0.018528	8.3738
0.00012700	0.018651	8.3739
0.00012750	0.018675	8.3735
0.00012800	0.018776	8.3732
0.00012850	0.018864	8.3722
0.00012900	0.018896	8.3717
0.00012950	0.019023	8.3717
0.00013000	0.019095	8.3711
0.00013050	0.019144	8.3698
0.00013100	0.019239	8.3698
0.00013150	0.019287	8.3691
0.00013200	0.019334	8.3690
0.00013250	0.019436	8.3684
0.00013300	0.019537	8.3684
0.00013350	0.019576	8.3671
0.00013400	0.019627	8.3670
0.00013450	0.019728	8.3663
0.00013500	0.019777	8.3656
0.00013550	0.019886	8.3656
0.00013600	0.019982	8.3642
0.00013650	0.020009	8.3642
0.00013700	0.020077	8.3641
0.00013750	0.020150	8.3635
0.00013800	0.020215	8.3630
0.00013850	0.020326	8.3622
0.00013900	0.020411	8.3618
0.00013950	0.020446	8.3613
0.00014000	0.020523	8.3607
0.00014050	0.020633	8.3607
0.00014100	0.020655	8.3594
0.00014150	0.020783	8.3587
0.00014200	0.020812	8.3581
0.00014250	0.020903	8.3580
0.00014300	0.021007	8.3567
0.00014350	0.021027	8.3566
0.00014400	0.021135	8.3560
0.00014450	0.021230	8.3556
0.00014500	0.021258	8.3553
0.00014550	0.021348	8.3553
0.00014600	0.021444	8.3539
0.00014650	0.021471	8.3535
0.00014700	0.021549	8.3532
0.00014750	0.021637	8.3518
0.00014800	0.021741	8.3515
0.00014850	0.021764	8.3511
0.00014900	0.021859	8.3511
0.00014950	0.021969	8.3509
0.00015000	0.022019	8.3504
0.00015050	0.022059	8.3492
0.00015100	0.022147	8.3491
0.00015150	0.022258	8.3483
0.00015200	0.022277	8.3477
0.00015250	0.022393	8.3477
0.00015300	0.022468	8.3463
0.00015350	0.022501	8.3456
0.00015400	0.022601	8.3442
0.00015450	0.022707	8.3442
0.00015500	0.022732	8.3436
0.00015550	0.022801	8.3436
0.00015600	0.022876	8.3429
0.00015650	0.022943	8.3429
0.00015700	0.023070	8.3415
0.00015750	0.023098	8.3410
0.00015800	0.023188	8.3409
0.00015850	0.023292	8.3402
0.00015900	0.023319	8.3388
0.00015950	0.023432	8.3382
0.00016000	0.023498	8.3376
0.00016050	0.023575	8.3375
0.00016100	0.023625	8.3362
0.00016150	0.023689	8.3356
0.00016200	0.023808	8.3356
0.00016250	0.023832	8.3345
0.00016300	0.023932	8.3342
0.00016350	0.024028	8.3335
0.00016400	0.024055	8.3331
0.00016450	0.024175	8.3315
0.00016500	0.024231	8.3315
0.00016550	0.024273	8.3308
0.00016600	0.024387	8.3301
0.00016650	0.024419	8.3302
0.00016700	0.024544	8.3288
0.00016750	0.024574	8.3281
0.00016800	0.024666	8.3268
0.00016850	0.024773	8.3267
0.00016900	0.024793	8.3261
0.00016950	0.024904	8.3253
0.00017000	0.024994	8.3254
0.00017050	0.025023	8.3241
0.00017100	0.025132	8.3234
0.00017150	0.025177	8.3227
0.00017200	0.025227	8.3217
0.00017250	0.025341	8.3214
0.00017300	0.025429	8.3207
0.00017350	0.025476	8.3200
0.00017400	0.025536	8.3186
0.00017450	0.025650	8.3180
0.00017500	0.025726	8.3180
0.00017550	0.025780	8.3167
0.00017600	0.025864	8.3160
0.00017650	0.025905	8.3160
0.00017700	0.025970	8.3153
0.00017750	0.026085	8.3141
0.00017800	0.026162	8.3133
0.00017850	0.026198	8.3127
0.00017900	0.026305	8.3127
0.00017950	0.026396	8.3114
0.00018000	0.026426	8.3107
0.00018050	0.026509	8.3093
0.00018100	0.026563	8.3087
0.00018150	0.026645	8.3082
0.00018200	0.026763	8.3080
0.00018250	0.026818	8.3066
0.00018300	0.026858	8.3062
0.00018350	0.026976	8.3056
0.00018400	0.027063	8.3044
0.00018450	0.027086	8.3040
0.00018500	0.027195	8.3034
0.00018550	0.027231	8.3027
0.00018600	0.027310	8.3013
0.00018650	0.027436	8.3007
0.00018700	0.027454	8.3006
0.00018750	0.027568	8.2993
0.00018800	0.027641	8.2986
0.00018850	0.027682	8.2980
0.00018900	0.027804	8.2977
0.00018950	0.027830	8.2964
0.00019000	0.027949	8.2954
0.00019050	0.027988	8.2953
0.00019100	0.028067	8.2940
0.00019150	0.028159	8.2932
0.00019200	0.028194	8.2920
0.00019250	0.028322	8.2920
0.00019300	0.028363	8.2912
0.00019350	0.028428	8.2893
0.00019400	0.028549	8.2886
0.00019450	0.028610	8.2886
0.00019500	0.028642	8.2878
0.00019550	0.028728	8.2865
0.00019600	0.028840	8.2859
0.00019650	0.028862	8.2852
0.00019700	0.028978	8.2839
0.00019750	0.029051	8.2833
0.00019800	0.029099	8.2820
0.00019850	0.029218	8.2813
0.00019900	0.029269	8.2813
0.00019950	0.029338	8.2806
0.00020000	0.029383	8.2793
0.00020050	0.029514	8.2784
0.00020100	0.029542	8.2774
0.00020150	0.029630	8.2761
0.00020200	0.029735	8.2759
0.00020250	0.029758	8.2745
0.00020300	0.029870	8.2739
0.00020350	0.029941	8.2732
0.00020400	0.030029	8.2718
0.00020450	0.030059	8.2712
0.00020500	0.030147	8.2705
0.00020550	0.030253	8.2692
0.00020600	0.030291	8.2686
0.00020650	0.030354	8.2686
0.00020700	0.030432	8.2667
0.00020750	0.030501	8.2659
0.00020800	0.030625	8.2646
0.00020850	0.030671	8.2646
0.00020900	0.030720	8.2638
0.00020950	0.030839	8.2633
0.00021000	0.030915	8.2619
0.00021050	0.030946	8.2612
0.00021100	0.031040	8.2607
0.00021150	0.031081	8.2593
0.00021200	0.031179	8.2586
0.00021250	0.031291	8.2573
0.00021300	0.031325	8.2566
0.00021350	0.031407	8.2559
0.00021400	0.031522	8.2546
0.00021450	0.031573	8.2540
0.00021500	0.031613	8.2533
0.00021550	0.031729	8.2520
0.00021600	0.031814	8.2511
0.00021650	0.031864	8.2494
0.00021700	0.031956	8.2488
0.00021750	0.031994	8.2488
0.00021800	0.032072	8.2474
0.00021850	0.032193	8.2461
0.00021900	0.032236	8.2460
0.00021950	0.032283	8.2448
0.00022000	0.032389	8.2440
0.00022050	0.032487	8.2434
0.00022100	0.032517	8.2415
0.00022150	0.032626	8.2400
0.00022200	0.032660	8.2395
0.00022250	0.032738	8.2388
0.00022300	0.032861	8.2374
0.00022350	0.032913	8.2368
0.00022400	0.032954	8.2361
0.00022450	0.033062	8.2348
0.00022500	0.033156	8.2342
0.00022550	0.033211	8.2334
0.00022600	0.033285	8.2321
0.00022650	0.033322	8.2315
0.00022700	0.033440	8.2302
0.00022750	0.033534	8.2295
0.00022800	0.033565	8.2289
0.00022850	0.033630	8.2270
0.00022900	0.033754	8.2263
0.00022950	0.033816	8.2249
0.00023000	0.033854	8.2235
0.00023050	0.033933	8.2224
0.00023100	0.033997	8.2221
0.00023150	0.034128	8.2203
0.00023200	0.034180	8.2197
0.00023250	0.034238	8.2190
0.00023300	0.034359	8.2176
0.00023350	0.034406	8.2164
0.00023400	0.034456	8.2150
0.00023450	0.034578	8.2144
0.00023500	0.034602	8.2144
0.00023550	0.034723	8.2125
0.00023600	0.034767	8.2118
0.00023650	0.034822	8.2105
0.00023700	0.034952	8.2098
0.00023750	0.035014	8.2091
0.00023800	0.035051	8.2078
0.00023850	0.035156	8.2064
0.00023900	0.035253	8.2052
0.00023950	0.035276	8.2045
0.00024000	0.035379	8.2032
0.00024050	0.035430	8.2025
0.00024100	0.035505	8.2019
0.00024150	0.035625	8.2002
0.00024200	0.035673	8.1997
0.00024250	0.035726	8.1986
0.00024300	0.035844	8.1973
0.00024350	0.035917	8.1960
0.00024400	0.035955	8.1951
0.00024450	0.036068	8.1934
0.00024500	0.036095	8.1927
0.00024550	0.036185	8.1913
0.00024600	0.036304	8.1900
0.00024650	0.036336	8.1887
0.00024700	0.036413	8.1881
0.00024750	0.036526	8.1874
0.00024800	0.036588	8.1859
0.00024850	0.036670	8.1848
0.00024900	0.036742	8.1835
0.00024950	0.036767	8.1829
0.00025000	0.036835	8.1822
0.00025050	0.036978	8.1809
0.00025100	0.037017	8.1803
0.00025150	0.037085	8.1789
0.00025200	0.037204	8.1776
0.00025250	0.037252	8.1763
0.00025300	0.037346	8.1756
0.00025350	0.037387	8.1738
0.00025400	0.037446	8.1730
0.00025450	0.037570	8.1717
0.00025500	0.037635	8.1710
0.00025550	0.037668	8.1692
0.00025600	0.037791	8.1685
0.00025650	0.037874	8.1678
0.00025700	0.037903	8.1659
0.00025750	0.038011	8.1652
0.00025800	0.038107	8.1639
0.00025850	0.038164	8.1624
0.00025900	0.038243	8.1613
0.00025950	0.038271	8.1608
0.00026000	0.038381	8.1595
0.00026050	0.038476	8.1587
0.00026100	0.038504	8.1582
0.00026150	0.038593	8.1562
0.00026200	0.038709	8.1548
0.00026250	0.038738	8.1543
0.00026300	0.038807	8.1535
0.00026350	0.038878	8.1522
0.00026400	0.038951	8.1509
0.00026450	0.039077	8.1496
0.00026500	0.039143	8.1483
0.00026550	0.039176	8.1470
0.00026600	0.039282	8.1457
0.00026650	0.039380	8.1444
0.00026700	0.039403	8.1439
0.00026750	0.039506	8.1426
0.00026800	0.039542	8.1419
0.00026850	0.039674	8.1401
0.00026900	0.039735	8.1393
0.00026950	0.039776	8.1379
0.00027000	0.039902	8.1367
0.00027050	0.039977	8.1353
0.00027100	0.040009	8.1341
0.00027150	0.040116	8.1326
0.00027200	0.040216	8.1316
0.00027250	0.040247	8.1302
0.00027300	0.040320	8.1289
0.00027350	0.040387	8.1276
0.00027400	0.040478	8.1270
0.00027450	0.040588	8.1250
0.00027500	0.040615	8.1244
0.00027550	0.040694	8.1232
0.00027600	0.040817	8.1225
0.00027650	0.040878	8.1208
0.00027700	0.040912	8.1199
0.00027750	0.041027	8.1187
0.00027800	0.041054	8.1173
0.00027850	0.041171	8.1156
0.00027900	0.041258	8.1148
0.00027950	0.041300	8.1135
0.00028000	0.041374	8.1116
0.00028050	0.041495	8.1109
0.00028100	0.041550	8.1090
0.00028150	0.041595	8.1083
0.00028200	0.041725	8.1065
0.00028250	0.041790	8.1057
0.00028300	0.041863	8.1039
0.00028350	0.041934	8.1027
0.00028400	0.041970	8.1013
0.00028450	0.042077	8.0999
0.00028500	0.042172	8.0988
0.00028550	0.042200	8.0968
0.00028600	0.042303	8.0962
0.00028650	0.042411	8.0949
0.00028700	0.042441	8.0936
0.00028750	0.042512	8.0923
0.00028800	0.042584	8.0911
0.00028850	0.042666	8.0890
0.00028900	0.042781	8.0878
0.00028950	0.042814	8.0872
0.00029000	0.042881	8.0852
0.00029050	0.043018	8.0844
0.00029100	0.043077	8.0826
0.00029150	0.043114	8.0813
0.00029200	0.043217	8.0800
0.00029250	0.043323	8.0785
0.00029300	0.043366	8.0773
0.00029350	0.043464	8.0756
0.00029400	0.043484	8.0750
0.00029450	0.043588	8.0740
0.00029500	0.043701	8.0724
0.00029550	0.043749	8.0706
0.00029600	0.043799	8.0686
0.00029650	0.043918	8.0680
0.00029700	0.043998	8.0673
0.00029750	0.044059	8.0655
0.00029800	0.044140	8.0645
0.00029850	0.044173	8.0628
0.00029900	0.044269	8.0608
0.00029950	0.044384	8.0601
0.00030000	0.044419	8.0583
0.00030050	0.044490	8.0574
0.00030100	0.044607	8.0558
0.00030150	0.044668	8.0546
0.00030200	0.044756	8.0533
0.00030250	0.044815	8.0515
0.00030300	0.044857	8.0501
0.00030350	0.044977	8.0489
0.00030400	0.045057	8.0472
0.00030450	0.045089	8.0463
0.00030500	0.045187	8.0450
0.00030550	0.045302	8.0438
0.00030600	0.045311	8.0418
0.00030650	0.045437	8.0402
0.00030700	0.045510	8.0393
0.00030750	0.045546	8.0375
0.00030800	0.045652	8.0368
0.00030850	0.045757	8.0349
0.00030900	0.045795	8.0334
0.00030950	0.045859	8.0323
0.00031000	0.045938	8.0304
0.00031050	0.046006	8.0286
0.00031100	0.046130	8.0273
0.00031150	0.046207	8.0260
0.00031200	0.046239	8.0248
0.00031250	0.046331	8.0232
0.00031300	0.046442	8.0216
0.00031350	0.046469	8.0209
0.00031400	0.046582	8.0190
0.00031450	0.046607	8.0178
0.00031500	0.046710	8.0162
0.00031550	0.046825	8.0153
0.00031600	0.046858	8.0134
0.00031650	0.046942	8.0119
0.00031700	0.047058	8.0109
0.00031750	0.047094	8.0089
0.00031800	0.047154	8.0071
0.00031850	0.047275	8.0052
0.00031900	0.047297	8.0046
0.00031950	0.047406	8.0027
0.00032000	0.047511	8.0019
0.00032050	0.047538	8.0002
0.00032100	0.047616	7.9990
0.00032150	0.047743	7.9977
0.00032200	0.047785	7.9959
0.00032250	0.047849	7.9947
0.00032300	0.047969	7.9928
0.00032350	0.048027	7.9910
0.00032400	0.048096	7.9896
0.00032450	0.048197	7.9885
0.00032500	0.048232	7.9866
0.00032550	0.048313	7.9854
0.00032600	0.048441	7.9836
0.00032650	0.048485	7.9817
0.00032700	0.048534	7.9799
0.00032750	0.048614	7.9788
0.00032800	0.048683	7.9770
0.00032850	0.048804	7.9761
0.00032900	0.048879	7.9749
0.00032950	0.048916	7.9730
0.00033000	0.049021	7.9721
0.00033050	0.049129	7.9701
0.00033100	0.049150	7.9681
0.00033150	0.049252	7.9673
0.00033200	0.049291	7.9656
0.00033250	0.049390	7.9638
0.00033300	0.049506	7.9631
0.00033350	0.049534	7.9613
0.00033400	0.049623	7.9601
0.00033450	0.049744	7.9587
0.00033500	0.049779	7.9567
0.00033550	0.049843	7.9552
0.00033600	0.049969	7.9538
0.00033650	0.050000	7.9522
0.00033700	0.050120	7.9509
0.00033750	0.050169	7.9493
0.00033800	0.050221	7.9476
0.00033850	0.050349	7.9454
0.00033900	0.050425	7.9441
0.00033950	0.050462	7.9423
0.00034000	0.050563	7.9405
0.00034050	0.050667	7.9385
0.00034100	0.050687	7.9379
0.00034150	0.050803	7.9361
0.00034200	0.050825	7.9354
0.00034250	0.050930	7.9336
0.00034300	0.051048	7.9319
0.00034350	0.051085	7.9307
0.00034400	0.051157	7.9286
0.00034450	0.051280	7.9266
0.00034500	0.051334	7.9251
0.00034550	0.051381	7.9239
0.00034600	0.051472	7.9221
0.00034650	0.051529	7.9203
0.00034700	0.051657	7.9190
0.00034750	0.051743	7.9172
0.00034800	0.051766	7.9154
0.00034850	0.051867	7.9137
0.00034900	0.051975	7.9125
0.00034950	0.052008	7.9112
0.00035000	0.052082	7.9092
0.00034950	0.052055	7.9086
0.00034900	0.051949	7.9093
0.00034850	0.051835	7.9110
0.00034800	0.051793	7.9129
0.00034750	0.051693	7.9144
0.00034700	0.051659	7.9154
0.00034650	0.051577	7.9172
0.00034600	0.051459	7.9189
0.00034550	0.051389	7.9202
0.00034500	0.051354	7.9222
0.00034450	0.051235	7.9239
0.00034400	0.051140	7.9256
0.00034350	0.051107	7.9282
0.00034300	0.050999	7.9294
0.00034250	0.050972	7.9311
0.00034200	0.050859	7.9319
0.00034150	0.050760	7.9336
0.00034100	0.050731	7.9356
0.00034050	0.050638	7.9367
0.00034000	0.050523	7.9381
0.00033950	0.050487	7.9398
0.00033900	0.050421	7.9416
0.00033850	0.050294	7.9429
0.00033800	0.050278	7.9447
0.00033750	0.050145	7.9466
0.00033700	0.050069	7.9478
0.00033650	0.050040	7.9497
0.00033600	0.049929	7.9515
0.00033550	0.049820	7.9534
0.00033500	0.049785	7.9545
0.00033450	0.049719	7.9564
0.00033400	0.049596	7.9582
0.00033350	0.049523	7.9601
0.00033300	0.049493	7.9612
0.00033250	0.049377	7.9625
0.00033200	0.049344	7.9638
0.00033150	0.049239	7.9656
0.00033100	0.049127	7.9675
0.00033050	0.049089	7.9693
0.00033000	0.049024	7.9705
0.00032950	0.048901	7.9723
0.00032900	0.048841	7.9730
0.00032850	0.048798	7.9749
0.00032800	0.048696	7.9768
0.00032750	0.048649	7.9790
0.00032700	0.048519	7.9803
0.00032650	0.048451	7.9816
0.00032600	0.048415	7.9835
0.00032550	0.048298	7.9852
0.00032500	0.048203	7.9860
0.00032450	0.048165	7.9880
0.00032400	0.048094	7.9892
0.00032350	0.047968	7.9909
0.00032300	0.047938	7.9927
0.00032250	0.047819	7.9944
0.00032200	0.047784	7.9955
0.00032150	0.047717	7.9975
0.00032100	0.047582	7.9995
0.00032050	0.047521	8.0007
0.00032000	0.047487	8.0023
0.00031950	0.047363	8.0039
0.00031900	0.047341	8.0052
0.00031850	0.047252	8.0066
0.00031800	0.047127	8.0083
0.00031750	0.047066	8.0095
0.00031700	0.047029	8.0114
0.00031650	0.046906	8.0129
0.00031600	0.046825	8.0139
0.00031550	0.046787	8.0158
0.00031500	0.046680	8.0177
0.00031450	0.046646	8.0190
0.00031400	0.046537	8.0203
0.00031350	0.046440	8.0214
0.00031300	0.046409	8.0229
0.00031250	0.046316	8.0247
0.00031200	0.046200	8.0260
0.00031150	0.046164	8.0279
0.00031100	0.046105	8.0296
0.00031050	0.046022	8.0304
0.00031000	0.045965	8.0324
0.00030950	0.045835	8.0340
0.00030900	0.045749	8.0351
0.00030850	0.045722	8.0368
0.00030800	0.045617	8.0380
0.00030750	0.045511	8.0393
0.00030700	0.045483	8.0412
0.00030650	0.045374	8.0420
0.00030600	0.045344	8.0438
0.00030550	0.045250	8.0450
0.00030500	0.045125	8.0469
0.00030450	0.045090	8.0488
0.00030400	0.045028	8.0494
0.00030350	0.044911	8.0515
0.00030300	0.044833	8.0533
0.00030250	0.044770	8.0540
0.00030200	0.044695	8.0558
0.00030150	0.044655	8.0578
0.00030100	0.044548	8.0585
0.00030050	0.044444	8.0603
0.00030000	0.044401	8.0609
0.00029950	0.044342	8.0619
0.00029900	0.044268	8.0635
0.00029850	0.044192	8.0654
0.00029800	0.044066	8.0673
0.00029750	0.044008	8.0685
0.00029700	0.043970	8.0699
0.00029650	0.043851	8.0709
0.00029600	0.043769	8.0724
0.00029550	0.043743	8.0731
0.00029500	0.043629	8.0750
0.00029450	0.043590	8.0767
0.00029400	0.043481	8.0775
0.00029350	0.043388	8.0791
0.00029300	0.043354	8.0801
0.00029250	0.043265	8.0821
0.00029200	0.043149	8.0835
0.00029150	0.043112	8.0846
0.00029100	0.043007	8.0864
0.00029050	0.042972	8.0873
0.00029000	0.042887	8.0891
0.00028950	0.042766	8.0905
0.00028900	0.042715	8.0917
0.00028850	0.042671	8.0936
0.00028800	0.042589	8.0943
0.00028750	0.042523	8.0963
0.00028700	0.042424	8.0977
0.00028650	0.042319	8.0988
0.00028600	0.042290	8.1007
0.00028550	0.042193	8.1014
0.00028500	0.042082	8.1022
0.00028450	0.042042	8.1039
0.00028400	0.041977	8.1058
0.00028350	0.041920	8.1065
0.00028300	0.041817	8.1084
0.00028250	0.041709	8.1091
0.00028200	0.041675	8.1109
0.00028150	0.041595	8.1116
0.00028100	0.041482	8.1129
0.00028050	0.041440	8.1143
0.00028000	0.041375	8.1155
0.00027950	0.041308	8.1173
0.00027900	0.041229	8.1182
0.00027850	0.041100	8.1199
0.00027800	0.041045	8.1212
0.00027750	0.041008	8.1225
0.00027700	0.040882	8.1232
0.00027650	0.040815	8.1251
0.00027600	0.040741	8.1258
0.00027550	0.040662	8.1271
0.00027500	0.040628	8.1283
0.00027450	0.040535	8.1297
0.00027400	0.040418	8.1316
0.00027350	0.040379	8.1323
0.00027300	0.040320	8.1329
0.00027250	0.040193	8.1342
0.00027200	0.040184	8.1354
0.00027150	0.040055	8.1368
0.00027100	0.040003	8.1378
0.00027050	0.039949	8.1393
0.00027000	0.039823	8.1402
0.00026950	0.039745	8.1419
0.00026900	0.039721	8.1426
0.00026850	0.039619	8.1440
0.00026800	0.039582	8.1452
0.00026750	0.039473	8.1465
0.00026700	0.039368	8.1484
0.00026650	0.039340	8.1495
0.00026600	0.039245	8.1509
0.00026550	0.039133	8.1516
0.00026500	0.039101	8.1535
0.00026450	0.039032	8.1546
0.00026400	0.038954	8.1561
0.00026350	0.038893	8.1568
0.00026300	0.038769	8.1581
0.00026250	0.038713	8.1587
0.00026200	0.038669	8.1605
0.00026150	0.038550	8.1613
0.00026100	0.038455	8.1633
0.00026050	0.038408	8.1639
0.00026000	0.038331	8.1652
0.00025950	0.038295	8.1662
0.00025900	0.038184	8.1666
0.00025850	0.038088	8.1686
0.00025800	0.038063	8.1691
0.00025750	0.037970	8.1704
0.00025700	0.037928	8.1712
0.00025650	0.037831	8.1730
0.00025600	0.037710	8.1738
0.00025550	0.037658	8.1754
0.00025500	0.037613	8.1764
0.00025450	0.037501	8.1777
0.00025400	0.037412	8.1783
0.00025350	0.037380	8.1792
0.00025300	0.037271	8.1809
0.00025250	0.037216	8.1822
0.00025200	0.037173	8.1829
0.00025150	0.037058	8.1836
0.00025100	0.036957	8.1854
0.00025050	0.036936	8.1862
0.00025000	0.036836	8.1874
0.00024950	0.036783	8.1887
0.00024900	0.036662	8.1900
0.00024850	0.036594	8.1908
0.00024800	0.036564	8.1926
0.00024750	0.036453	8.1934
0.00024700	0.036362	8.1947
0.00024650	0.036329	8.1953
0.00024600	0.036224	8.1961
0.00024550	0.036193	8.1979
0.00024500	0.036072	8.1993
0.00024450	0.035991	8.2001
0.00024400	0.035960	8.2019
0.00024350	0.035858	8.2027
0.00024300	0.035760	8.2032
0.00024250	0.035735	8.2045
0.00024200	0.035633	8.2052
0.00024150	0.035530	8.2072
0.00024100	0.035489	8.2078
0.00024050	0.035386	8.2091
0.00024000	0.035356	8.2098
0.00023950	0.035274	8.2105
0.00023900	0.035157	8.2118
0.00023850	0.035116	8.2130
0.00023800	0.035059	8.2144
0.00023750	0.034942	8.2150
0.00023700	0.034878	8.2163
0.00023650	0.034793	8.2171
0.00023600	0.034733	8.2189
0.00023550	0.034690	8.2198
0.00023500	0.034573	8.2216
0.00023450	0.034492	8.2222
0.00023400	0.034462	8.2229
0.00023350	0.034360	8.2243
0.00023300	0.034263	8.2250
0.00023250	0.034238	8.2263
0.00023200	0.034153	8.2269
0.00023150	0.034096	8.2276
0.00023100	0.034014	8.2289
0.00023050	0.033903	8.2295
0.00023000	0.033814	8.2302
0.00022950	0.033774	8.2320
0.00022900	0.033719	8.2334
0.00022850	0.033619	8.2342
0.00022800	0.033515	8.2347
0.00022750	0.033455	8.2361
0.00022700	0.033394	8.2369
0.00022650	0.033294	8.2374
0.00022600	0.033248	8.2388
0.00022550	0.033197	8.2400
0.00022500	0.033104	8.2414
0.00022450	0.032995	8.2421
0.00022400	0.032922	8.2434
0.00022350	0.032884	8.2440
0.00022300	0.032816	8.2447
0.00022250	0.032695	8.2460
0.00022200	0.032637	8.2469
0.00022150	0.032550	8.2479
0.00022100	0.032505	8.2493
0.00022050	0.032446	8.2506
0.00022000	0.032326	8.2513
0.00021950	0.032262	8.2520
0.00021900	0.032227	8.2533
0.00021850	0.032115	8.2540
0.00021800	0.032028	8.2546
0.00021750	0.032001	8.2560
0.00021700	0.031902	8.2566
0.00021650	0.031863	8.2573
0.00021600	0.031767	8.2586
0.00021550	0.031653	8.2593
0.00021500	0.031609	8.2606
0.00021450	0.031555	8.2612
0.00021400	0.031431	8.2633
0.00021350	0.031379	8.2639
0.00021300	0.031334	8.2640
0.00021250	0.031216	8.2646
0.00021200	0.031129	8.2659
0.00021150	0.031106	8.2665
0.00021100	0.031018	8.2679
0.00021050	0.030903	8.2688
0.00021000	0.030878	8.2700
0.00020950	0.030760	8.2713
0.00020900	0.030713	8.2719
0.00020850	0.030664	8.2722
0.00020800	0.030535	8.2733
0.00020750	0.030489	8.2740
0.00020700	0.030433	8.2755
0.00020650	0.030314	8.2760
0.00020600	0.030293	8.2767
0.00020550	0.030166	8.2784
0.00020500	0.030138	8.2794
0.00020450	0.030052	8.2806
0.00020400	0.029938	8.2806
0.00020350	0.029907	8.2817
0.00020300	0.029837	8.2832
0.00020250	0.029714	8.2832
0.00020200	0.029663	8.2845
0.00020150	0.029598	8.2852
0.00020100	0.029499	8.2859
0.00020050	0.029478	8.2860
0.00020000	0.029378	8.2869
0.00019950	0.029275	8.2884
0.00019900	0.029254	8.2891
0.00019850	0.029149	8.2900
0.00019800	0.029052	8.2907
0.00019750	0.029002	8.2913
0.00019700	0.028914	8.2920
0.00019650	0.028885	8.2932
0.00019600	0.028768	8.2940
0.00019550	0.028693	8.2954
0.00019500	0.028656	8.2959
0.00019450	0.028565	8.2966
0.00019400	0.028456	8.2980
0.00019350	0.028426	8.2980
0.00019300	0.028320	8.2989
0.00019250	0.028286	8.3004
0.00019200	0.028184	8.3008
0.00019150	0.028087	8.3013
0.00019100	0.028062	8.3026
0.00019050	0.027956	8.3033
0.00019000	0.027926	8.3039
0.00018950	0.027798	8.3053
0.00018900	0.027743	8.3060
0.00018850	0.027700	8.3060
0.00018800	0.027584	8.3066
0.00018750	0.027494	8.3079
0.00018700	0.027471	8.3086
0.00018650	0.027380	8.3093
0.00018600	0.027265	8.3106
0.00018550	0.027237	8.3114
0.00018500	0.027131	8.3126
0.00018450	0.027077	8.3133
0.00018400	0.027036	8.3133
0.00018350	0.026937	8.3140
0.00018300	0.026822	8.3154
0.00018250	0.026797	8.3160
0.00018200	0.026704	8.3168
0.00018150	0.026600	8.3181
0.00018100	0.026580	8.3187
0.00018050	0.026487	8.3186
0.00018000	0.026444	8.3200
0.00017950	0.026354	8.3207
0.00017900	0.026238	8.3208
0.00017850	0.026188	8.3215
0.00017800	0.026140	8.3227
0.00017750	0.026028	8.3234
0.00017700	0.025947	8.3241
0.00017650	0.025918	8.3241
0.00017600	0.025825	8.3254
0.00017550	0.025777	8.3261
0.00017500	0.025692	8.3268
0.00017450	0.025573	8.3277
0.00017400	0.025522	8.3281
0.00017350	0.025478	8.3287
0.00017300	0.025365	8.3301
0.00017250	0.025271	8.3308
0.00017200	0.025246	8.3309
0.00017150	0.025140	8.3315
0.00017100	0.025109	8.3328
0.00017050	0.025034	8.3335
0.00017000	0.024922	8.3335
0.00016950	0.024832	8.3342
0.00016900	0.024783	8.3356
0.00016850	0.024742	8.3361
0.00016800	0.024650	8.3361
0.00016750	0.024534	8.3375
0.00016700	0.024476	8.3382
0.00016650	0.024402	8.3389
0.00016600	0.024321	8.3402
0.00016550	0.024279	8.3410
0.00016500	0.024224	8.3416
0.00016450	0.024129	8.3416
0.00016400	0.024020	8.3429
0.00016350	0.023952	8.3437
0.00016300	0.023922	8.3436
0.00016250	0.023843	8.3443
0.00016200	0.023742	8.3457
0.00016150	0.023711	8.3462
0.00016100	0.023623	8.3464
0.00016050	0.023512	8.3477
0.00016000	0.023441	8.3481
0.00015950	0.023404	8.3484
0.00015900	0.023313	8.3492
0.00015850	0.023202	8.3493
0.00015800	0.023166	8.3505
0.00015750	0.023068	8.3512
0.00015700	0.023014	8.3519
0.00015650	0.022971	8.3528
0.00015600	0.022869	8.3533
0.00015550	0.022764	8.3539
0.00015500	0.022719	8.3548
0.00015450	0.022674	8.3553
0.00015400	0.022572	8.3560
0.00015350	0.022521	8.3560
0.00015300	0.022448	8.3567
0.00015250	0.022328	8.3581
0.00015200	0.022262	8.3581
0.00015150	0.022230	8.3588
0.00015100	0.022129	8.3594
0.00015050	0.022026	8.3605
0.00015000	0.021989	8.3608
0.00014950	0.021891	8.3615
0.00014900	0.021860	8.3617
0.00014850	0.021785	8.3622
0.00014800	0.021657	8.3635
0.00014750	0.021623	8.3643
0.00014700	0.021543	8.3656
0.00014650	0.021435	8.3656
0.00014600	0.021396	8.3663
0.00014550	0.021342	8.3662
0.00014500	0.021272	8.3670
0.00014450	0.021193	8.3670
0.00014400	0.021076	8.3684
0.00014350	0.021035	8.3684
0.00014300	0.020964	8.3694
0.00014250	0.020848	8.3710
0.00014200	0.020818	8.3711
0.00014150	0.020729	8.3716
0.00014100	0.020628	8.3718
0.00014050	0.020593	8.3717
0.00014000	0.020489	8.3732
0.00013950	0.020433	8.3732
0.00013900	0.020387	8.3739
0.00013850	0.020309	8.3744
0.00013800	0.020206	8.3746
0.00013750	0.020110	8.3746
0.00013700	0.020049	8.3759
0.00013650	0.019998	8.3767
0.00013600	0.019904	8.3767
0.00013550	0.019835	8.3773
0.00013500	0.019779	8.3787
0.00013450	0.019733	8.3788
0.00013400	0.019633	8.3795
0.00013350	0.019526	8.3802
0.00013300	0.019474	8.3801
0.00013250	0.019430	8.3815
0.00013200	0.019345	8.3815
0.00013150	0.019239	8.3822
0.00013100	0.019216	8.3822
0.00013050	0.019100	8.3836
0.00013000	0.019019	8.3836
0.00012950	0.018980	8.3843
0.00012900	0.018919	8.3843
0.00012850	0.018807	8.3850
0.00012800	0.018716	8.3850
0.00012750	0.018671	8.3864
0.00012700	0.018626	8.3864
0.00012650	0.018514	8.3870
0.00012600	0.018471	8.3870
0.00012550	0.018409	8.3877
0.00012500	0.018304	8.3878
0.00012450	0.018205	8.3892
0.00012400	0.018149	8.3896
0.00012350	0.018108	8.3898
0.00012300	0.018028	8.3912
0.00012250	0.017921	8.3911
0.00012200	0.017839	8.3918
0.00012150	0.017793	8.3919
0.00012100	0.017696	8.3925
0.00012050	0.017654	8.3925
0.00012000	0.017601	8.3939
0.00011950	0.017503	8.3939
0.00011900	0.017395	8.3947
0.00011850	0.017330	8.3947
0.00011800	0.017294	8.3953
0.00011750	0.017229	8.3953
0.00011700	0.017120	8.3962
0.00011650	0.017091	8.3966
0.00011600	0.017004	8.3974
0.00011550	0.016888	8.3974
0.00011500	0.016832	8.3979
0.00011450	0.016790	8.3980
0.00011400	0.016700	8.3991
0.00011350	0.016601	8.3994
0.00011300	0.016514	8.3995
0.00011250	0.016487	8.4002
0.00011200	0.016378	8.4002
0.00011150	0.016331	8.4016
0.00011100	0.016284	8.4016
0.00011050	0.016201	8.4017
0.00011000	0.016084	8.4021
0.00010950	0.016020	8.4023
0.00010900	0.015984	8.4023
0.00010850	0.015862	8.4030
0.00010800	0.015809	8.4032
0.00010750	0.015763	8.4044
0.00010700	0.015682	8.4045
0.00010650	0.015609	8.4050
0.00010600	0.015494	8.4050
0.00010550	0.015451	8.4057
0.00010500	0.015395	8.4058
0.00010450	0.015268	8.4057
0.00010400	0.015217	8.4071
0.00010350	0.015173	8.4077
0.00010300	0.015098	8.4078
0.00010250	0.015037	8.4078
0.00010200	0.014909	8.4077
0.00010150	0.014864	8.4092
0.00010100	0.014814	8.4091
0.00010050	0.014691	8.4098
1.0000e-04	0.014655	8.4100
9.9500e-05	0.014546	8.4100
9.9000e-05	0.014455	8.4100
9.8500e-05	0.014431	8.4103
9.8000e-05	0.014342	8.4105
9.7500e-05	0.014295	8.4106
9.7000e-05	0.014205	8.4120
9.6500e-05	0.014087	8.4120
9.6000e-05	0.014061	8.4127
9.5500e-05	0.013977	8.4127
9.5000e-05	0.013867	8.4134
9.4500e-05	0.013837	8.4134
9.4000e-05	0.013747	8.4134
9.3500e-05	0.013643	8.4148
9.3000e-05	0.013613	8.4148
9.2500e-05	0.013507	8.4148
9.2000e-05	0.013458	8.4156
9.1500e-05	0.013412	8.4156
9.1000e-05	0.013291	8.4156
9.0500e-05	0.013208	8.4162
9.0000e-05	0.013168	8.4162
8.9500e-05	0.013116	8.4162
8.9000e-05	0.013005	8.4175
8.8500e-05	0.012922	8.4176
8.8000e-05	0.012896	8.4183
8.7500e-05	0.012790	8.4183
8.7000e-05	0.012757	8.4183
8.6500e-05	0.012642	8.4183
8.6000e-05	0.012555	8.4197
8.5500e-05	0.012526	8.4197
8.5000e-05	0.012438	8.4201
8.4500e-05	0.012327	8.4203
8.4000e-05	0.012289	8.4203
8.3500e-05	0.012237	8.4204
8.3000e-05	0.012121	8.4204
8.2500e-05	0.012043	8.4211
8.2000e-05	0.012016	8.4211
8.1500e-05	0.011908	8.4211
8.1000e-05	0.011870	8.4225
8.0500e-05	0.011788	8.4225
8.0000e-05	0.011672	8.4231
7.9500e-05	0.011625	8.4232
7.9000e-05	0.011573	8.4232
7.8500e-05	0.011464	8.4239
7.8000e-05	0.011378	8.4239
7.7500e-05	0.011349	8.4239
7.7000e-05	0.011268	8.4239
7.6500e-05	0.011159	8.4253
7.6000e-05	0.011132	8.4253
7.5500e-05	0.011017	8.4259
7.5000e-05	0.010981	8.4257
7.4500e-05	0.010920	8.4257
7.4000e-05	0.010802	8.4259
7.3500e-05	0.010736	8.4260
7.3000e-05	0.010703	8.4260
7.2500e-05	0.010610	8.4271
7.2000e-05	0.010500	8.4272
7.1500e-05	0.010467	8.4272
7.1000e-05	0.010406	8.4280
7.0500e-05	0.010314	8.4281
7.0000e-05	0.010266	8.4281
6.9500e-05	0.010144	8.4284
6.9000e-05	0.010078	8.4287
6.8500e-05	0.010044	8.4288
6.8000e-05	0.0099185	8.4288
6.7500e-05	0.0098626	8.4294
6.7000e-05	0.0098246	8.4301
6.6500e-05	0.0097233	8.4301
6.6000e-05	0.0096227	8.4308
6.5500e-05	0.0095905	8.4308
6.5000e-05	0.0094915	8.4306
6.4500e-05	0.0094659	8.4309
6.4000e-05	0.0093539	8.4309
6.3500e-05	0.0092624	8.4309
6.3000e-05	0.0092319	8.4310
6.2500e-05	0.0091587	8.4315
6.2000e-05	0.0090476	8.4316
6.1500e-05	0.0089676	8.4316
6.1000e-05	0.0089449	8.4323
6.0500e-05	0.0088458	8.4328
6.0000e-05	0.0087489	8.4328
5.9500e-05	0.0087089	8.4329
5.9000e-05	0.0086057	8.4329
5.8500e-05	0.0085494	8.4329
5.8000e-05	0.0085117	8.4329
5.7500e-05	0.0084168	8.4333
5.7000e-05	0.0083104	8.4336
5.6500e-05	0.0082794	8.4337
5.6000e-05	0.0082157	8.4337
5.5500e-05	0.0080997	8.4337
5.5000e-05	0.0080769	8.4337
5.4500e-05	0.0079599	8.4337
5.4000e-05	0.0078934	8.4343
5.3500e-05	0.0078558	8.4343
5.3000e-05	0.0077464	8.4343
5.2500e-05	0.0076520	8.4343
5.2000e-05	0.0076088	8.4343
5.1500e-05	0.0075622	8.4344
5.1000e-05	0.0074467	8.4343
5.0500e-05	0.0073670	8.4343
5.0000e-05	0.0073246	8.4343
4.9500e-05	0.0072218	8.4350
4.9000e-05	0.0071818	8.4352
4.8500e-05	0.0071243	8.4357
4.8000e-05	0.0070001	8.4357
4.7500e-05	0.0069322	8.4357
4.7000e-05	0.0068924	8.4357
4.6500e-05	0.0068136	8.4357
4.6000e-05	0.0067025	8.4360
4.5500e-05	0.0066747	8.4364
4.5000e-05	0.0065610	8.4365
4.4500e-05	0.0065188	8.4365
4.4000e-05	0.0064655	8.4365
4.3500e-05	0.0063454	8.4365
4.3000e-05	0.0062802	8.4365
4.2500e-05	0.0062473	8.4365
4.2000e-05	0.0061357	8.4365
4.1500e-05	0.0061125	8.4373
4.1000e-05	0.0060072	8.4377
4.0500e-05	0.0059029	8.4379
4.0000e-05	0.0058678	8.4379
3.9500e-05	0.0058026	8.4379
3.9000e-05	0.0056939	8.4379
3.8500e-05	0.0056140	8.4379
3.8000e-05	0.0055771	8.4379
3.7500e-05	0.0055121	8.4382
3.7000e-05	0.0054389	8.4383
3.6500e-05	0.0053782	8.4385
3.6000e-05	0.0052625	8.4385
3.5500e-05	0.0051880	8.4385
3.5000e-05	0.0051481	8.4385
3.4500e-05	0.0050573	8.4385
3.4000e-05	0.0049519	8.4385
3.3500e-05	0.0049263	8.4385
3.3000e-05	0.0048446	8.4385
3.2500e-05	0.0047909	8.4385
3.2000e-05	0.0047095	8.4385
3.1500e-05	0.0045930	8.4385
3.1000e-05	0.0045416	8.4385
3.0500e-05	0.0044969	8.4385
3.0000e-05	0.0043914	8.4385
2.9500e-05	0.0042942	8.4391
2.9000e-05	0.0042611	8.4389
2.8500e-05	0.0041945	8.4393
2.8000e-05	0.0040858	8.4393
2.7500e-05	0.0040639	8.4392
2.7000e-05	0.0039446	8.4393
2.6500e-05	0.0038646	8.4393
2.6000e-05	0.0038295	8.4393
2.5500e-05	0.0037587	8.4393
2.5000e-05	0.0036517	8.4393
2.4500e-05	0.0035688	8.4396
2.4000e-05	0.0035364	8.4403
2.3500e-05	0.0034665	8.4402
2.3000e-05	0.0033799	8.4402
2.2500e-05	0.0033333	8.4397
2.2000e-05	0.0032402	8.4398
2.1500e-05	0.0031264	8.4393
2.1000e-05	0.0030897	8.4396
2.0500e-05	0.0030277	8.4397
2.0000e-05	0.0029142	8.4401
1.9500e-05	0.0028340	8.4407
1.9000e-05	0.0028070	8.4404
1.8500e-05	0.0026877	8.4401
1.8000e-05	0.0026671	8.4401
1.7500e-05	0.0025486	8.4399
1.7000e-05	0.0024898	8.4400
1.6500e-05	0.0024485	8.4402
1.6000e-05	0.0023230	8.4402
1.5500e-05	0.0022749	8.4402
1.5000e-05	0.0021848	8.4400
1.4500e-05	0.0021384	8.4399
1.4000e-05	0.0020875	8.4401
1.3500e-05	0.0019688	8.4403
1.3000e-05	0.0018907	8.4404
1.2500e-05	0.0018657	8.4401
1.2000e-05	0.0017620	8.4402
1.1500e-05	0.0016656	8.4401
1.1000e-05	0.0016396	8.4399
1.0500e-05	0.0015579	8.4398
1.0000e-05	0.0015075	8.4396
9.5000e-06	0.0014110	8.4395
9.0000e-06	0.0013032	8.4396
8.5000e-06	0.0012673	8.4398
8.0000e-06	0.0011952	8.4400
7.5000e-06	0.0010791	8.4397
7.0000e-06	0.0010295	8.4397
6.5000e-06	0.00098900	8.4393
6.0000e-06	0.00088917	8.4393
5.5000e-06	0.00085068	8.4393
5.0000e-06	0.00073611	8.4393
4.5000e-06	0.00065842	8.4393
4.0000e-06	0.00062185	8.4390
3.5000e-06	0.00053820	8.4387
3.0000e-06	0.00042303	8.4387
2.5000e-06	0.00039110	8.4389
2.0000e-06	0.00031913	8.4389
1.5000e-06	4.7504e-05	8.4388
1.0000e-06	1.4801e-05	8.4389
5.0000e-07	1.9733e-06	8.4389


==> fig12a_v2_300K.TXT <==
I	V	dIdV_300K
0.0000	-1.0458e-05	8.2273
5.0000e-07	-1.2841e-06	8.2276
1.0000e-06	1.8974e-05	8.2273
1.5000e-06	2.6725e-05	8.2276
2.0000e-06	4.8093e-05	8.2276
2.5000e-06	7.6580e-05	8.2276
3.0000e-06	9.2076e-05	8.2276
3.5000e-06	8.9958e-05	8.2277
4.0000e-06	0.00010632	8.2276
4.5000e-06	0.00014274	8.2278
5.0000e-06	0.00014178	8.2282
5.5000e-06	0.00016143	8.2279
6.0000e-06	0.00018878	8.2281
6.5000e-06	0.00023157	8.2281
7.0000e-06	0.00024249	8.2282
7.5000e-06	0.00027842	8.2281
8.0000e-06	0.00028948	8.2281
8.5000e-06	0.00029927	8.2282
9.0000e-06	0.0013539	8.2282
9.5000e-06	0.0014579	8.2282
1.0000e-05	0.0015223	8.2286
1.0500e-05	0.0015642	8.2282
1.1000e-05	0.0016304	8.2281
1.1500e-05	0.0017389	8.2281
1.2000e-05	0.0018397	8.2282
1.2500e-05	0.0018984	8.2281
1.3000e-05	0.0019506	8.2282
1.3500e-05	0.0020549	8.2284
1.4000e-05	0.0021344	8.2286
1.4500e-05	0.0021947	8.2292
1.5000e-05	0.0022325	8.2289
1.5500e-05	0.0023119	8.2295
1.6000e-05	0.0024193	8.2291
1.6500e-05	0.0025138	8.2290
1.7000e-05	0.0025629	8.2295
1.7500e-05	0.0025984	8.2291
1.8000e-05	0.0027131	8.2290
1.8500e-05	0.0027207	8.2295
1.9000e-05	0.0028197	8.2295
1.9500e-05	0.0028309	8.2294
2.0000e-05	0.0028922	8.2300
2.0500e-05	0.0029562	8.2302
2.1000e-05	0.0029925	8.2299
2.1500e-05	0.0031948	8.2298
2.2000e-05	0.0032994	8.2295
2.2500e-05	0.0034090	8.2295
2.3000e-05	0.0034577	8.2299
2.3500e-05	0.0035025	8.2296
2.4000e-05	0.0036179	8.2296
2.4500e-05	0.0037072	8.2295
2.5000e-05	0.0037430	8.2294
2.5500e-05	0.0038516	8.2290
2.6000e-05	0.0039144	8.2287
2.6500e-05	0.0039558	8.2287
2.7000e-05	0.0040389	8.2287
2.7500e-05	0.0041456	8.2292
2.8000e-05	0.0042341	8.2288
2.8500e-05	0.0042773	8.2295
2.9000e-05	0.0043270	8.2288
2.9500e-05	0.0044059	8.2289
3.0000e-05	0.0045109	8.2291
3.0500e-05	0.0045585	8.2295
3.1000e-05	0.0046227	8.2295
3.1500e-05	0.0047153	8.2291
3.2000e-05	0.0048237	8.2287
3.2500e-05	0.0049065	8.2289
3.3000e-05	0.0049483	8.2294
3.3500e-05	0.0050026	8.2292
3.4000e-05	0.0051219	8.2291
3.4500e-05	0.0052014	8.2288
3.5000e-05	0.0052582	8.2285
3.5500e-05	0.0053178	8.2285
3.6000e-05	0.0053737	8.2281
3.6500e-05	0.0054695	8.2282
3.7000e-05	0.0055740	8.2288
3.7500e-05	0.0056557	8.2282
3.8000e-05	0.0057165	8.2281
3.8500e-05	0.0057758	8.2282
3.9000e-05	0.0058730	8.2281
3.9500e-05	0.0059488	8.2276
4.0000e-05	0.0059985	8.2276
4.0500e-05	0.0060518	8.2278
4.1000e-05	0.0061247	8.2275
4.1500e-05	0.0062190	8.2275
4.2000e-05	0.0063204	8.2276
4.2500e-05	0.0063388	8.2274
4.3000e-05	0.0064231	8.2272
4.3500e-05	0.0065257	8.2271
4.4000e-05	0.0066263	8.2269
4.4500e-05	0.0066983	8.2269
4.5000e-05	0.0067414	8.2269
4.5500e-05	0.0067985	8.2269
4.6000e-05	0.0068826	8.2269
4.6500e-05	0.0069824	8.2258
4.7000e-05	0.0070176	8.2256
4.7500e-05	0.0070971	8.2256
4.8000e-05	0.0072134	8.2256
4.8500e-05	0.0072945	8.2256
4.9000e-05	0.0073296	8.2255
4.9500e-05	0.0074114	8.2256
5.0000e-05	0.0075224	8.2254
5.0500e-05	0.0075860	8.2250
5.1000e-05	0.0076662	8.2250
5.1500e-05	0.0077488	8.2250
5.2000e-05	0.0078252	8.2250
5.2500e-05	0.0078779	8.2250
5.3000e-05	0.0079300	8.2246
5.3500e-05	0.0079971	8.2240
5.4000e-05	0.0081060	8.2237
5.4500e-05	0.0081452	8.2237
5.5000e-05	0.0082189	8.2237
5.5500e-05	0.0082921	8.2237
5.6000e-05	0.0083981	8.2237
5.6500e-05	0.0085001	8.2237
5.7000e-05	0.0085763	8.2237
5.7500e-05	0.0086186	8.2232
5.8000e-05	0.0087126	8.2230
5.8500e-05	0.0087918	8.2234
5.9000e-05	0.0088357	8.2230
5.9500e-05	0.0088897	8.2230
6.0000e-05	0.0089881	8.2226
6.0500e-05	0.0091013	8.2223
6.1000e-05	0.0091562	8.2223
6.1500e-05	0.0091954	8.2224
6.2000e-05	0.0093131	8.2224
6.2500e-05	0.0093784	8.2214
6.3000e-05	0.0094334	8.2210
6.3500e-05	0.0094898	8.2210
6.4000e-05	0.0096000	8.2213
6.4500e-05	0.0096959	8.2210
6.5000e-05	0.0097683	8.2210
6.5500e-05	0.0098034	8.2210
6.6000e-05	0.0098671	8.2205
6.6500e-05	0.0099584	8.2203
6.7000e-05	0.010017	8.2203
6.7500e-05	0.010084	8.2200
6.8000e-05	0.010204	8.2198
6.8500e-05	0.010297	8.2198
6.9000e-05	0.010350	8.2195
6.9500e-05	0.010402	8.2191
7.0000e-05	0.010467	8.2185
7.0500e-05	0.010576	8.2185
7.1000e-05	0.010675	8.2185
7.1500e-05	0.010689	8.2178
7.2000e-05	0.010792	8.2178
7.2500e-05	0.010893	8.2178
7.3000e-05	0.010967	8.2172
7.3500e-05	0.011001	8.2170
7.4000e-05	0.011079	8.2165
7.4500e-05	0.011189	8.2165
7.5000e-05	0.011272	8.2159
7.5500e-05	0.011291	8.2159
7.6000e-05	0.011412	8.2159
7.6500e-05	0.011488	8.2159
7.7000e-05	0.011521	8.2155
7.7500e-05	0.011589	8.2152
7.8000e-05	0.011696	8.2152
7.8500e-05	0.011796	8.2152
7.9000e-05	0.011850	8.2139
7.9500e-05	0.011903	8.2140
8.0000e-05	0.012008	8.2139
8.0500e-05	0.012078	8.2135
8.1000e-05	0.012127	8.2135
8.1500e-05	0.012185	8.2133
8.2000e-05	0.012279	8.2133
8.2500e-05	0.012393	8.2126
8.3000e-05	0.012443	8.2126
8.3500e-05	0.012488	8.2113
8.4000e-05	0.012574	8.2121
8.4500e-05	0.012645	8.2116
8.5000e-05	0.012706	8.2116
8.5500e-05	0.012830	8.2112
8.6000e-05	0.012918	8.2110
8.6500e-05	0.012961	8.2107
8.7000e-05	0.013010	8.2104
8.7500e-05	0.013103	8.2100
8.8000e-05	0.013157	8.2100
8.8500e-05	0.013232	8.2089
8.9000e-05	0.013337	8.2087
8.9500e-05	0.013436	8.2087
9.0000e-05	0.013483	8.2087
9.0500e-05	0.013534	8.2087
9.1000e-05	0.013626	8.2081
9.1500e-05	0.013722	8.2081
9.2000e-05	0.013815	8.2079
9.2500e-05	0.013864	8.2068
9.3000e-05	0.013955	8.2068
9.3500e-05	0.014034	8.2064
9.4000e-05	0.014076	8.2061
9.4500e-05	0.014130	8.2055
9.5000e-05	0.014238	8.2054
9.5500e-05	0.014342	8.2055
9.6000e-05	0.014407	8.2055
9.6500e-05	0.014432	8.2048
9.7000e-05	0.014535	8.2042
9.7500e-05	0.014637	8.2041
9.8000e-05	0.014658	8.2035
9.8500e-05	0.014763	8.2035
9.9000e-05	0.014808	8.2029
9.9500e-05	0.014912	8.2029
1.0000e-04	0.015026	8.2028
0.00010050	0.015072	8.2026
0.00010100	0.015163	8.2016
0.00010150	0.015203	8.2016
0.00010200	0.015278	8.2016
0.00010250	0.015403	8.2015
0.00010300	0.015432	8.2009
0.00010350	0.015517	8.2009
0.00010400	0.015626	8.2009
0.00010450	0.015664	8.1996
0.00010500	0.015767	8.1996
0.00010550	0.015831	8.1990
0.00010600	0.015872	8.1990
0.00010650	0.015950	8.1983
0.00010700	0.016067	8.1984
0.00010750	0.016124	8.1970
0.00010800	0.016173	8.1970
0.00010850	0.016296	8.1970
0.00010900	0.016362	8.1965
0.00010950	0.016438	8.1964
0.00011000	0.016512	8.1957
0.00011050	0.016567	8.1944
0.00011100	0.016619	8.1944
0.00011150	0.016721	8.1938
0.00011200	0.016818	8.1938
0.00011250	0.016903	8.1938
0.00011300	0.016969	8.1931
0.00011350	0.017027	8.1921
0.00011400	0.017114	8.1918
0.00011450	0.017150	8.1919
0.00011500	0.017222	8.1913
0.00011550	0.017333	8.1912
0.00011600	0.017424	8.1912
0.00011650	0.017458	8.1899
0.00011700	0.017522	8.1899
0.00011750	0.017634	8.1893
0.00011800	0.017659	8.1892
0.00011850	0.017760	8.1886
0.00011900	0.017870	8.1886
0.00011950	0.017913	8.1882
0.00012000	0.017975	8.1873
0.00012050	0.018092	8.1867
0.00012100	0.018177	8.1867
0.00012150	0.018247	8.1867
0.00012200	0.018287	8.1861
0.00012250	0.018389	8.1861
0.00012300	0.018467	8.1848
0.00012350	0.018511	8.1849
0.00012400	0.018567	8.1841
0.00012450	0.018656	8.1829
0.00012500	0.018754	8.1828
0.00012550	0.018851	8.1822
0.00012600	0.018861	8.1822
0.00012650	0.018953	8.1822
0.00012700	0.019051	8.1815
0.00012750	0.019147	8.1815
0.00012800	0.019208	8.1802
0.00012850	0.019243	8.1802
0.00012900	0.019361	8.1796
0.00012950	0.019441	8.1797
0.00013000	0.019474	8.1790
0.00013050	0.019550	8.1776
0.00013100	0.019630	8.1777
0.00013150	0.019687	8.1772
0.00013200	0.019808	8.1770
0.00013250	0.019880	8.1771
0.00013300	0.019918	8.1763
0.00013350	0.020009	8.1750
0.00013400	0.020122	8.1750
0.00013450	0.020139	8.1750
0.00013500	0.020259	8.1744
0.00013550	0.020333	8.1732
0.00013600	0.020364	8.1732
0.00013650	0.020452	8.1731
0.00013700	0.020558	8.1732
0.00013750	0.020649	8.1725
0.00013800	0.020716	8.1719
0.00013850	0.020783	8.1719
0.00013900	0.020820	8.1706
0.00013950	0.020943	8.1699
0.00014000	0.021005	8.1699
0.00014050	0.021051	8.1693
0.00014100	0.021114	8.1693
0.00014150	0.021211	8.1680
0.00014200	0.021320	8.1680
0.00014250	0.021393	8.1674
0.00014300	0.021434	8.1674
0.00014350	0.021533	8.1661
0.00014400	0.021611	8.1661
0.00014450	0.021681	8.1655
0.00014500	0.021727	8.1648
0.00014550	0.021795	8.1648
0.00014600	0.021891	8.1635
0.00014650	0.021989	8.1635
0.00014700	0.022073	8.1629
0.00014750	0.022129	8.1629
0.00014800	0.022198	8.1623
0.00014850	0.022288	8.1622
0.00014900	0.022362	8.1610
0.00014950	0.022393	8.1608
0.00015000	0.022484	8.1604
0.00015050	0.022591	8.1598
0.00015100	0.022658	8.1598
0.00015150	0.022689	8.1585
0.00015200	0.022791	8.1579
0.00015250	0.022888	8.1579
0.00015300	0.022946	8.1579
0.00015350	0.023040	8.1567
0.00015400	0.023089	8.1560
0.00015450	0.023142	8.1559
0.00015500	0.023271	8.1554
0.00015550	0.023329	8.1541
0.00015600	0.023370	8.1541
0.00015650	0.023449	8.1534
0.00015700	0.023557	8.1535
0.00015750	0.023577	8.1529
0.00015800	0.023675	8.1516
0.00015850	0.023786	8.1512
0.00015900	0.023866	8.1509
0.00015950	0.023897	8.1509
0.00016000	0.023991	8.1497
0.00016050	0.024094	8.1491
0.00016100	0.024113	8.1491
0.00016150	0.024201	8.1491
0.00016200	0.024270	8.1484
0.00016250	0.024391	8.1472
0.00016300	0.024417	8.1471
0.00016350	0.024521	8.1465
0.00016400	0.024614	8.1459
0.00016450	0.024639	8.1452
0.00016500	0.024754	8.1446
0.00016550	0.024836	8.1440
0.00016600	0.024861	8.1434
0.00016650	0.024954	8.1434
0.00016700	0.025005	8.1428
0.00016750	0.025108	8.1422
0.00016800	0.025215	8.1415
0.00016850	0.025256	8.1403
0.00016900	0.025313	8.1403
0.00016950	0.025434	8.1396
0.00017000	0.025519	8.1396
0.00017050	0.025553	8.1389
0.00017100	0.025663	8.1377
0.00017150	0.025699	8.1377
0.00017200	0.025768	8.1370
0.00017250	0.025880	8.1365
0.00017300	0.025962	8.1352
0.00017350	0.026001	8.1352
0.00017400	0.026066	8.1345
0.00017450	0.026170	8.1332
0.00017500	0.026266	8.1333
0.00017550	0.026317	8.1327
0.00017600	0.026407	8.1321
0.00017650	0.026442	8.1308
0.00017700	0.026535	8.1302
0.00017750	0.026639	8.1302
0.00017800	0.026669	8.1295
0.00017850	0.026741	8.1295
0.00017900	0.026840	8.1282
0.00017950	0.026945	8.1277
0.00018000	0.026992	8.1277
0.00018050	0.027073	8.1270
0.00018100	0.027162	8.1270
0.00018150	0.027221	8.1257
0.00018200	0.027262	8.1252
0.00018250	0.027331	8.1252
0.00018300	0.027431	8.1239
0.00018350	0.027541	8.1232
0.00018400	0.027601	8.1232
0.00018450	0.027638	8.1226
0.00018500	0.027757	8.1214
0.00018550	0.027788	8.1207
0.00018600	0.027865	8.1207
0.00018650	0.027985	8.1202
0.00018700	0.028051	8.1189
0.00018750	0.028088	8.1182
0.00018800	0.028162	8.1182
0.00018850	0.028271	8.1181
0.00018900	0.028369	8.1170
0.00018950	0.028438	8.1164
0.00019000	0.028475	8.1157
0.00019050	0.028583	8.1145
0.00019100	0.028653	8.1139
0.00019150	0.028705	8.1138
0.00019200	0.028759	8.1132
0.00019250	0.028835	8.1127
0.00019300	0.028938	8.1119
0.00019350	0.028979	8.1113
0.00019400	0.029056	8.1114
0.00019450	0.029156	8.1107
0.00019500	0.029258	8.1107
0.00019550	0.029336	8.1089
0.00019600	0.029376	8.1077
0.00019650	0.029430	8.1076
0.00019700	0.029525	8.1069
0.00019750	0.029631	8.1064
0.00019800	0.029648	8.1051
0.00019850	0.029741	8.1050
0.00019900	0.029847	8.1044
0.00019950	0.029940	8.1038
0.00020000	0.029987	8.1026
0.00019950	0.029888	8.1036
0.00019900	0.029803	8.1038
0.00019850	0.029750	8.1044
0.00019800	0.029697	8.1063
0.00019750	0.029624	8.1075
0.00019700	0.029518	8.1088
0.00019650	0.029470	8.1094
0.00019600	0.029400	8.1107
0.00019550	0.029287	8.1117
0.00019500	0.029187	8.1132
0.00019450	0.029127	8.1144
0.00019400	0.029086	8.1157
0.00019350	0.029009	8.1163
0.00019300	0.028917	8.1172
0.00019250	0.028864	8.1189
0.00019200	0.028781	8.1201
0.00019150	0.028664	8.1208
0.00019100	0.028571	8.1224
0.00019050	0.028521	8.1232
0.00019000	0.028474	8.1239
0.00018950	0.028389	8.1252
0.00018900	0.028268	8.1257
0.00018850	0.028250	8.1275
0.00018800	0.028128	8.1282
0.00018750	0.028055	8.1302
0.00018700	0.028019	8.1308
0.00018650	0.027898	8.1321
0.00018600	0.027808	8.1333
0.00018550	0.027784	8.1345
0.00018500	0.027704	8.1352
0.00018450	0.027581	8.1369
0.00018400	0.027563	8.1377
0.00018350	0.027437	8.1390
0.00018300	0.027367	8.1396
0.00018250	0.027333	8.1396
0.00018200	0.027230	8.1415
0.00018150	0.027123	8.1421
0.00018100	0.027085	8.1433
0.00018050	0.027019	8.1446
0.00018000	0.026952	8.1458
0.00017950	0.026878	8.1470
0.00017900	0.026756	8.1484
0.00017850	0.026671	8.1490
0.00017800	0.026612	8.1494
0.00017750	0.026558	8.1501
0.00017700	0.026494	8.1516
0.00017650	0.026401	8.1529
0.00017600	0.026292	8.1540
0.00017550	0.026277	8.1554
0.00017500	0.026181	8.1566
0.00017450	0.026079	8.1579
0.00017400	0.025983	8.1585
0.00017350	0.025939	8.1598
0.00017300	0.025883	8.1605
0.00017250	0.025792	8.1610
0.00017200	0.025683	8.1623
0.00017150	0.025601	8.1630
0.00017100	0.025556	8.1636
0.00017050	0.025460	8.1649
0.00017000	0.025388	8.1656
0.00016950	0.025347	8.1661
0.00016900	0.025284	8.1674
0.00016850	0.025151	8.1681
0.00016800	0.025075	8.1694
0.00016750	0.025033	8.1700
0.00016700	0.024924	8.1713
0.00016650	0.024874	8.1720
0.00016600	0.024827	8.1726
0.00016550	0.024748	8.1732
0.00016500	0.024651	8.1745
0.00016450	0.024552	8.1751
0.00016400	0.024468	8.1764
0.00016350	0.024417	8.1771
0.00016300	0.024367	8.1777
0.00016250	0.024255	8.1797
0.00016200	0.024212	8.1802
0.00016150	0.024144	8.1815
0.00016100	0.024033	8.1822
0.00016050	0.023940	8.1828
0.00016000	0.023887	8.1829
0.00015950	0.023835	8.1841
0.00015900	0.023769	8.1861
0.00015850	0.023653	8.1868
0.00015800	0.023555	8.1874
0.00015750	0.023545	8.1887
0.00015700	0.023462	8.1893
0.00015650	0.023352	8.1894
0.00015600	0.023257	8.1901
0.00015550	0.023221	8.1913
0.00015500	0.023165	8.1919
0.00015450	0.023066	8.1932
0.00015400	0.023015	8.1939
0.00015350	0.022939	8.1945
0.00015300	0.022834	8.1958
0.00015250	0.022733	8.1965
0.00015200	0.022654	8.1970
0.00015150	0.022618	8.1984
0.00015100	0.022558	8.1990
0.00015050	0.022466	8.1997
0.00015000	0.022414	8.1999
0.00014950	0.022333	8.2013
0.00014900	0.022222	8.2029
0.00014850	0.022125	8.2036
0.00014800	0.022070	8.2036
0.00014750	0.022030	8.2042
0.00014700	0.021925	8.2056
0.00014650	0.021822	8.2062
0.00014600	0.021793	8.2062
0.00014550	0.021683	8.2075
0.00014500	0.021622	8.2081
0.00014450	0.021583	8.2087
0.00014400	0.021499	8.2100
0.00014350	0.021376	8.2107
0.00014300	0.021299	8.2113
0.00014250	0.021256	8.2126
0.00014200	0.021204	8.2126
0.00014150	0.021094	8.2133
0.00014100	0.021034	8.2140
0.00014050	0.020984	8.2152
0.00014000	0.020890	8.2154
0.00013950	0.020772	8.2159
0.00013900	0.020714	8.2165
0.00013850	0.020673	8.2178
0.00013800	0.020592	8.2185
0.00013750	0.020520	8.2198
0.00013700	0.020460	8.2198
0.00013650	0.020340	8.2204
0.00013600	0.020246	8.2211
0.00013550	0.020193	8.2224
0.00013500	0.020153	8.2230
0.00013450	0.020067	8.2237
0.00013400	0.019951	8.2250
0.00013350	0.019875	8.2256
0.00013300	0.019835	8.2256
0.00013250	0.019727	8.2269
0.00013200	0.019668	8.2269
0.00013150	0.019625	8.2276
0.00013100	0.019552	8.2282
0.00013050	0.019443	8.2295
0.00013000	0.019347	8.2302
0.00012950	0.019304	8.2302
0.00012900	0.019250	8.2308
0.00012850	0.019137	8.2308
0.00012800	0.019097	8.2321
0.00012750	0.019027	8.2328
0.00012700	0.018918	8.2330
0.00012650	0.018822	8.2334
0.00012600	0.018778	8.2348
0.00012550	0.018725	8.2355
0.00012500	0.018648	8.2368
0.00012450	0.018559	8.2374
0.00012400	0.018508	8.2374
0.00012350	0.018397	8.2381
0.00012300	0.018299	8.2381
0.00012250	0.018251	8.2394
0.00012200	0.018205	8.2394
0.00012150	0.018103	8.2400
0.00012100	0.018000	8.2407
0.00012050	0.017987	8.2420
0.00012000	0.017873	8.2419
0.00011950	0.017775	8.2426
0.00011900	0.017731	8.2426
0.00011850	0.017680	8.2439
0.00011800	0.017578	8.2447
0.00011750	0.017473	8.2447
0.00011700	0.017413	8.2452
0.00011650	0.017353	8.2465
0.00011600	0.017258	8.2472
0.00011550	0.017188	8.2479
0.00011500	0.017147	8.2492
0.00011450	0.017079	8.2498
0.00011400	0.016987	8.2499
0.00011350	0.016877	8.2504
0.00011300	0.016804	8.2504
0.00011250	0.016767	8.2505
0.00011200	0.016662	8.2517
0.00011150	0.016615	8.2524
0.00011100	0.016566	8.2524
0.00011050	0.016464	8.2537
0.00011000	0.016355	8.2537
0.00010950	0.016309	8.2543
0.00010900	0.016260	8.2543
0.00010850	0.016166	8.2551
0.00010800	0.016058	8.2551
0.00010750	0.016045	8.2564
0.00010700	0.015931	8.2568
0.00010650	0.015835	8.2570
0.00010600	0.015767	8.2569
0.00010550	0.015719	8.2577
0.00010500	0.015665	8.2590
0.00010450	0.015555	8.2590
0.00010400	0.015457	8.2596
0.00010350	0.015444	8.2600
0.00010300	0.015333	8.2609
0.00010250	0.015235	8.2609
0.00010200	0.015188	8.2616
0.00010150	0.015137	8.2622
0.00010100	0.015061	8.2622
0.00010050	0.014975	8.2635
1.0000e-04	0.014889	8.2642
9.9500e-05	0.014792	8.2642
9.9000e-05	0.014695	8.2648
9.8500e-05	0.014683	8.2648
9.8000e-05	0.014594	8.2648
9.7500e-05	0.014492	8.2662
9.7000e-05	0.014398	8.2662
9.6500e-05	0.014365	8.2668
9.6000e-05	0.014304	8.2675
9.5500e-05	0.014209	8.2675
9.5000e-05	0.014104	8.2688
9.4500e-05	0.014027	8.2688
9.4000e-05	0.013979	8.2695
9.3500e-05	0.013882	8.2695
9.3000e-05	0.013842	8.2708
9.2500e-05	0.013776	8.2708
9.2000e-05	0.013662	8.2714
9.1500e-05	0.013576	8.2714
9.1000e-05	0.013520	8.2714
9.0500e-05	0.013485	8.2721
9.0000e-05	0.013380	8.2721
8.9500e-05	0.013339	8.2734
8.9000e-05	0.013260	8.2734
8.8500e-05	0.013160	8.2737
8.8000e-05	0.013059	8.2737
8.7500e-05	0.012994	8.2740
8.7000e-05	0.012951	8.2747
8.6500e-05	0.012889	8.2747
8.6000e-05	0.012801	8.2758
8.5500e-05	0.012690	8.2761
8.5000e-05	0.012669	8.2761
8.4500e-05	0.012560	8.2766
8.4000e-05	0.012463	8.2767
8.3500e-05	0.012428	8.2767
8.3000e-05	0.012369	8.2780
8.2500e-05	0.012284	8.2785
8.2000e-05	0.012183	8.2787
8.1500e-05	0.012157	8.2787
8.1000e-05	0.012056	8.2787
8.0500e-05	0.011949	8.2793
8.0000e-05	0.011878	8.2803
7.9500e-05	0.011844	8.2800
7.9000e-05	0.011773	8.2806
7.8500e-05	0.011668	8.2806
7.8000e-05	0.011569	8.2808
7.7500e-05	0.011513	8.2813
7.7000e-05	0.011477	8.2813
7.6500e-05	0.011399	8.2819
7.6000e-05	0.011310	8.2819
7.5500e-05	0.011260	8.2819
7.5000e-05	0.011176	8.2832
7.4500e-05	0.011062	8.2832
7.4000e-05	0.010974	8.2838
7.3500e-05	0.010908	8.2839
7.3000e-05	0.010875	8.2839
7.2500e-05	0.010760	8.2845
7.2000e-05	0.010704	8.2845
7.1500e-05	0.010648	8.2858
7.1000e-05	0.010584	8.2858
7.0500e-05	0.010473	8.2859
7.0000e-05	0.010379	8.2865
6.9500e-05	0.010334	8.2866
6.9000e-05	0.010288	8.2865
6.8500e-05	0.010185	8.2877
6.8000e-05	0.010084	8.2870
6.7500e-05	0.010061	8.2878
6.7000e-05	0.0099543	8.2878
6.6500e-05	0.0098617	8.2878
6.6000e-05	0.0098163	8.2880
6.5500e-05	0.0097695	8.2885
6.5000e-05	0.0096728	8.2885
6.4500e-05	0.0095692	8.2885
6.4000e-05	0.0094879	8.2885
6.3500e-05	0.0094664	8.2892
6.3000e-05	0.0093585	8.2892
6.2500e-05	0.0092696	8.2905
6.2000e-05	0.0092228	8.2905
6.1500e-05	0.0091687	8.2905
6.1000e-05	0.0090954	8.2905
6.0500e-05	0.0089806	8.2905
6.0000e-05	0.0089032	8.2905
5.9500e-05	0.0088569	8.2910
5.9000e-05	0.0087543	8.2911
5.8500e-05	0.0086863	8.2910
5.8000e-05	0.0086430	8.2918
5.7500e-05	0.0085825	8.2913
5.7000e-05	0.0084798	8.2915
5.6500e-05	0.0083730	8.2917
5.6000e-05	0.0083157	8.2918
5.5500e-05	0.0082650	8.2931
5.5000e-05	0.0082084	8.2931
5.4500e-05	0.0081036	8.2932
5.4000e-05	0.0080635	8.2937
5.3500e-05	0.0079857	8.2937
5.3000e-05	0.0078743	8.2943
5.2500e-05	0.0077800	8.2946
5.2000e-05	0.0077239	8.2949
5.1500e-05	0.0076846	8.2951
5.1000e-05	0.0076083	8.2951
5.0500e-05	0.0074995	8.2951
5.0000e-05	0.0074742	8.2951
4.9500e-05	0.0073835	8.2958
4.9000e-05	0.0072734	8.2958
4.8500e-05	0.0071871	8.2964
4.8000e-05	0.0071306	8.2960
4.7500e-05	0.0070828	8.2962
4.7000e-05	0.0070169	8.2961
4.6500e-05	0.0069160	8.2958
4.6000e-05	0.0068144	8.2959
4.5500e-05	0.0068054	8.2961
4.5000e-05	0.0067197	8.2961
4.4500e-05	0.0066112	8.2964
4.4000e-05	0.0065195	8.2964
4.3500e-05	0.0064568	8.2964
4.3000e-05	0.0064214	8.2964
4.2500e-05	0.0063442	8.2964
4.2000e-05	0.0062413	8.2970
4.1500e-05	0.0061459	8.2964
4.1000e-05	0.0061353	8.2968
4.0500e-05	0.0060278	8.2972
4.0000e-05	0.0059259	8.2977
3.9500e-05	0.0058660	8.2977
3.9000e-05	0.0058234	8.2978
3.8500e-05	0.0057585	8.2978
3.8000e-05	0.0056733	8.2981
3.7500e-05	0.0055702	8.2981
3.7000e-05	0.0055451	8.2982
3.6500e-05	0.0054619	8.2985
3.6000e-05	0.0053905	8.2984
3.5500e-05	0.0052955	8.2984
3.5000e-05	0.0051886	8.2984
3.4500e-05	0.0051066	8.2984
3.4000e-05	0.0050583	8.2987
3.3500e-05	0.0050134	8.2986
3.3000e-05	0.0049347	8.2984
3.2500e-05	0.0048346	8.2987
3.2000e-05	0.0048017	8.2987
3.1500e-05	0.0047075	8.2990
3.1000e-05	0.0046025	8.2989
3.0500e-05	0.0045147	8.2988
3.0000e-05	0.0044689	8.2984
2.9500e-05	0.0044210	8.2987
2.9000e-05	0.0043407	8.2988
2.8500e-05	0.0042419	8.2988
2.8000e-05	0.0041998	8.2989
2.7500e-05	0.0041284	8.2988
2.7000e-05	0.0040247	8.2987
2.6500e-05	0.0039216	8.2990
2.6000e-05	0.0038541	8.2984
2.5500e-05	0.0038188	8.2987
2.5000e-05	0.0037531	8.2986
2.4500e-05	0.0036554	8.2988
2.4000e-05	0.0036090	8.2990
2.3500e-05	0.0035340	8.2990
2.3000e-05	0.0034061	8.2991
2.2500e-05	0.0033269	8.2990
2.2000e-05	0.0032710	8.2990
2.1500e-05	0.0032277	8.2991
2.1000e-05	0.0031219	8.2990
2.0500e-05	0.0030357	8.2991
2.0000e-05	0.0029893	8.2991
1.9500e-05	0.0029375	8.2990
1.9000e-05	0.0028592	8.2990
1.8500e-05	0.0028099	8.2990
1.8000e-05	0.0026982	8.2988
1.7500e-05	0.0026009	8.2987
1.7000e-05	0.0025192	8.2987
1.6500e-05	0.0024782	8.2984
1.6000e-05	0.0024176	8.2987
1.5500e-05	0.0023183	8.2984
1.5000e-05	0.0022199	8.2984
1.4500e-05	0.0021384	8.2984
1.4000e-05	0.0021205	8.2984
1.3500e-05	0.0020071	8.2984
1.3000e-05	0.0019247	8.2987
1.2500e-05	0.0018904	8.2990
1.2000e-05	0.0018238	8.2989
1.1500e-05	0.0017161	8.2988
1.1000e-05	0.0016177	8.2985
1.0500e-05	0.0015487	8.2984
1.0000e-05	0.0015122	8.2984
9.5000e-06	0.0014035	8.2984
9.0000e-06	0.0013540	8.2978
8.5000e-06	0.0012999	8.2979
8.0000e-06	0.0012320	8.2981
7.5000e-06	0.0011366	8.2981
7.0000e-06	0.0010288	8.2981
6.5000e-06	0.00096195	8.2981
6.0000e-06	0.00092036	8.2977
5.5000e-06	0.00085727	8.2977
5.0000e-06	0.00074321	8.2977
4.5000e-06	0.00069133	8.2977
4.0000e-06	0.00063912	8.2967
3.5000e-06	0.00055066	8.2964
3.0000e-06	0.00043940	8.2964
2.5000e-06	0.00035486	8.2964
2.0000e-06	0.00029510	8.2960
1.5000e-06	3.1413e-05	8.2961
1.0000e-06	2.2111e-05	8.2959
5.0000e-07	1.2412e-05	8.2959
1.3010e-16	1.7442e-06	8.2959


==> fig12a_v2_78K.TXT <==
I	V	dIdV_78K
0.00083500	0.13205	6.1137
0.00083450	0.13191	6.1142
0.00083400	0.13175	6.1163
0.00083350	0.13172	6.1199
0.00083300	0.13166	6.1230
0.00083250	0.13150	6.1267
0.00083200	0.13134	6.1300
0.00083150	0.13129	6.1338
0.00083100	0.13125	6.1370
0.00083050	0.13116	6.1411
0.00083000	0.13102	6.1440
0.00082950	0.13085	6.1479
0.00082900	0.13076	6.1516
0.00082850	0.13074	6.1550
0.00082800	0.13064	6.1584
0.00082750	0.13045	6.1620
0.00082700	0.13035	6.1660
0.00082650	0.13028	6.1692
0.00082600	0.13025	6.1724
0.00082550	0.13011	6.1761
0.00082500	0.12994	6.1792
0.00082450	0.12987	6.1830
0.00082400	0.12983	6.1865
0.00082350	0.12972	6.1900
0.00082300	0.12961	6.1931
0.00082250	0.12945	6.1973
0.00082200	0.12943	6.2013
0.00082150	0.12932	6.2045
0.00082100	0.12915	6.2083
0.00082050	0.12907	6.2117
0.00082000	0.12905	6.2155
0.00081950	0.12888	6.2186
0.00081900	0.12877	6.2217
0.00081850	0.12868	6.2258
0.00081800	0.12867	6.2294
0.00081750	0.12851	6.2329
0.00081700	0.12835	6.2368
0.00081650	0.12832	6.2404
0.00081600	0.12823	6.2440
0.00081550	0.12806	6.2474
0.00081500	0.12797	6.2513
0.00081450	0.12788	6.2548
0.00081400	0.12783	6.2584
0.00081350	0.12777	6.2620
0.00081300	0.12760	6.2659
0.00081250	0.12747	6.2692
0.00081200	0.12746	6.2727
0.00081150	0.12733	6.2765
0.00081100	0.12717	6.2801
0.00081050	0.12715	6.2839
0.00081000	0.12707	6.2877
0.00080950	0.12693	6.2910
0.00080900	0.12679	6.2946
0.00080850	0.12678	6.2985
0.00080800	0.12666	6.3021
0.00080750	0.12648	6.3057
0.00080700	0.12643	6.3094
0.00080650	0.12637	6.3128
0.00080600	0.12629	6.3162
0.00080550	0.12611	6.3200
0.00080500	0.12610	6.3232
0.00080450	0.12600	6.3272
0.00080400	0.12585	6.3306
0.00080350	0.12571	6.3345
0.00080300	0.12561	6.3378
0.00080250	0.12558	6.3412
0.00080200	0.12550	6.3453
0.00080150	0.12534	6.3485
0.00080100	0.12521	6.3525
0.00080050	0.12513	6.3559
0.00080000	0.12507	6.3594
0.00079950	0.12503	6.3628
0.00079900	0.12492	6.3662
0.00079850	0.12477	6.3699
0.00079800	0.12463	6.3734
0.00079750	0.12457	6.3773
0.00079700	0.12454	6.3807
0.00079650	0.12438	6.3847
0.00079600	0.12429	6.3881
0.00079550	0.12418	6.3921
0.00079500	0.12415	6.3955
0.00079450	0.12405	6.3996
0.00079400	0.12392	6.4031
0.00079350	0.12377	6.4071
0.00079300	0.12368	6.4105
0.00079250	0.12366	6.4145
0.00079200	0.12354	6.4178
0.00079150	0.12348	6.4215
0.00079100	0.12332	6.4252
0.00079050	0.12319	6.4283
0.00079000	0.12317	6.4324
0.00078950	0.12307	6.4359
0.00078900	0.12290	6.4399
0.00078850	0.12283	6.4433
0.00078800	0.12280	6.4465
0.00078750	0.12263	6.4505
0.00078700	0.12253	6.4541
0.00078650	0.12245	6.4581
0.00078600	0.12243	6.4613
0.00078550	0.12229	6.4648
0.00078500	0.12214	6.4688
0.00078450	0.12213	6.4721
0.00078400	0.12203	6.4760
0.00078350	0.12184	6.4794
0.00078300	0.12180	6.4828
0.00078250	0.12175	6.4870
0.00078200	0.12167	6.4903
0.00078150	0.12156	6.4943
0.00078100	0.12140	6.4977
0.00078050	0.12129	6.5014
0.00078000	0.12124	6.5052
0.00077950	0.12119	6.5085
0.00077900	0.12107	6.5127
0.00077850	0.12090	6.5162
0.00077800	0.12082	6.5203
0.00077750	0.12076	6.5236
0.00077700	0.12071	6.5269
0.00077650	0.12060	6.5309
0.00077600	0.12047	6.5344
0.00077550	0.12038	6.5382
0.00077500	0.12024	6.5418
0.00077450	0.12017	6.5456
0.00077400	0.12014	6.5494
0.00077350	0.12005	6.5528
0.00077300	0.11991	6.5567
0.00077250	0.11976	6.5603
0.00077200	0.11976	6.5634
0.00077150	0.11966	6.5677
0.00077100	0.11953	6.5713
0.00077050	0.11947	6.5754
0.00077000	0.11931	6.5786
0.00076950	0.11928	6.5820
0.00076900	0.11919	6.5864
0.00076850	0.11901	6.5896
0.00076800	0.11899	6.5932
0.00076750	0.11889	6.5973
0.00076700	0.11873	6.6008
0.00076650	0.11873	6.6051
0.00076600	0.11865	6.6084
0.00076550	0.11850	6.6118
0.00076500	0.11840	6.6158
0.00076450	0.11837	6.6191
0.00076400	0.11819	6.6234
0.00076350	0.11812	6.6270
0.00076300	0.11807	6.6306
0.00076250	0.11790	6.6347
0.00076200	0.11786	6.6380
0.00076150	0.11780	6.6423
0.00076100	0.11762	6.6455
0.00076050	0.11754	6.6490
0.00076000	0.11751	6.6527
0.00075950	0.11741	6.6562
0.00075900	0.11725	6.6601
0.00075850	0.11724	6.6638
0.00075800	0.11709	6.6674
0.00075750	0.11702	6.6708
0.00075700	0.11696	6.6740
0.00075650	0.11688	6.6785
0.00075600	0.11670	6.6821
0.00075550	0.11666	6.6859
0.00075500	0.11660	6.6896
0.00075450	0.11646	6.6930
0.00075400	0.11632	6.6969
0.00075350	0.11629	6.7010
0.00075300	0.11621	6.7044
0.00075250	0.11604	6.7088
0.00075200	0.11598	6.7120
0.00075150	0.11589	6.7153
0.00075100	0.11587	6.7195
0.00075050	0.11571	6.7230
0.00075000	0.11560	6.7267
0.00074950	0.11559	6.7308
0.00074900	0.11541	6.7342
0.00074850	0.11536	6.7379
0.00074800	0.11530	6.7417
0.00074750	0.11522	6.7453
0.00074700	0.11505	6.7486
0.00074650	0.11503	6.7523
0.00074600	0.11490	6.7561
0.00074550	0.11476	6.7598
0.00074500	0.11475	6.7640
0.00074450	0.11464	6.7676
0.00074400	0.11449	6.7711
0.00074350	0.11447	6.7757
0.00074300	0.11437	6.7788
0.00074250	0.11432	6.7826
0.00074200	0.11417	6.7867
0.00074150	0.11404	6.7903
0.00074100	0.11402	6.7936
0.00074050	0.11393	6.7979
0.00074000	0.11378	6.8013
0.00073950	0.11368	6.8047
0.00073900	0.11367	6.8091
0.00073850	0.11359	6.8126
0.00073800	0.11342	6.8162
0.00073750	0.11338	6.8194
0.00073700	0.11332	6.8240
0.00073650	0.11316	6.8273
0.00073600	0.11304	6.8309
0.00073550	0.11299	6.8350
0.00073500	0.11293	6.8386
0.00073450	0.11285	6.8424
0.00073400	0.11278	6.8464
0.00073350	0.11265	6.8502
0.00073300	0.11250	6.8539
0.00073250	0.11247	6.8581
0.00073200	0.11240	6.8618
0.00073150	0.11227	6.8652
0.00073100	0.11216	6.8691
0.00073050	0.11214	6.8727
0.00073000	0.11200	6.8760
0.00072950	0.11190	6.8799
0.00072900	0.11179	6.8841
0.00072850	0.11175	6.8876
0.00072800	0.11167	6.8911
0.00072750	0.11151	6.8947
0.00072700	0.11149	6.8992
0.00072650	0.11142	6.9024
0.00072600	0.11125	6.9058
0.00072550	0.11117	6.9103
0.00072500	0.11108	6.9138
0.00072450	0.11105	6.9175
0.00072400	0.11096	6.9213
0.00072350	0.11082	6.9253
0.00072300	0.11072	6.9285
0.00072250	0.11070	6.9320
0.00072200	0.11060	6.9356
0.00072150	0.11053	6.9399
0.00072100	0.11036	6.9436
0.00072050	0.11033	6.9471
0.00072000	0.11026	6.9515
0.00071950	0.11013	6.9549
0.00071900	0.10999	6.9587
0.00071850	0.10996	6.9620
0.00071800	0.10990	6.9662
0.00071750	0.10974	6.9701
0.00071700	0.10966	6.9739
0.00071650	0.10958	6.9773
0.00071600	0.10956	6.9815
0.00071550	0.10947	6.9853
0.00071500	0.10929	6.9887
0.00071450	0.10924	6.9931
0.00071400	0.10920	6.9969
0.00071350	0.10906	7.0005
0.00071300	0.10894	7.0043
0.00071250	0.10886	7.0076
0.00071200	0.10885	7.0123
0.00071150	0.10869	7.0158
0.00071100	0.10860	7.0192
0.00071050	0.10853	7.0231
0.00071000	0.10850	7.0272
0.00070950	0.10840	7.0307
0.00070900	0.10824	7.0346
0.00070850	0.10817	7.0381
0.00070800	0.10814	7.0424
0.00070750	0.10806	7.0461
0.00070700	0.10792	7.0494
0.00070650	0.10787	7.0530
0.00070600	0.10772	7.0576
0.00070550	0.10765	7.0612
0.00070500	0.10761	7.0647
0.00070450	0.10753	7.0685
0.00070400	0.10742	7.0719
0.00070350	0.10728	7.0762
0.00070300	0.10719	7.0802
0.00070250	0.10714	7.0835
0.00070200	0.10705	7.0872
0.00070150	0.10702	7.0917
0.00070100	0.10693	7.0951
0.00070050	0.10678	7.0988
0.00070000	0.10666	7.1026
0.00069950	0.10661	7.1061
0.00069900	0.10658	7.1102
0.00069850	0.10648	7.1137
0.00069800	0.10641	7.1174
0.00069750	0.10628	7.1210
0.00069700	0.10615	7.1244
0.00069650	0.10608	7.1293
0.00069600	0.10604	7.1329
0.00069550	0.10597	7.1362
0.00069500	0.10588	7.1400
0.00069450	0.10573	7.1444
0.00069400	0.10570	7.1479
0.00069350	0.10556	7.1514
0.00069300	0.10546	7.1551
0.00069250	0.10541	7.1591
0.00069200	0.10537	7.1628
0.00069150	0.10527	7.1673
0.00069100	0.10514	7.1708
0.00069050	0.10502	7.1743
0.00069000	0.10497	7.1785
0.00068950	0.10493	7.1828
0.00068900	0.10482	7.1863
0.00068850	0.10474	7.1898
0.00068800	0.10460	7.1933
0.00068750	0.10459	7.1969
0.00068700	0.10447	7.2012
0.00068650	0.10433	7.2053
0.00068600	0.10427	7.2089
0.00068550	0.10425	7.2126
0.00068500	0.10414	7.2163
0.00068450	0.10400	7.2207
0.00068400	0.10393	7.2242
0.00068350	0.10384	7.2276
0.00068300	0.10383	7.2311
0.00068250	0.10369	7.2348
0.00068200	0.10358	7.2384
0.00068150	0.10357	7.2432
0.00068100	0.10344	7.2468
0.00068050	0.10340	7.2504
0.00068000	0.10325	7.2545
0.00067950	0.10315	7.2580
0.00067900	0.10312	7.2615
0.00067850	0.10304	7.2660
0.00067800	0.10289	7.2697
0.00067750	0.10280	7.2734
0.00067700	0.10277	7.2771
0.00067650	0.10272	7.2807
0.00067600	0.10259	7.2842
0.00067550	0.10252	7.2887
0.00067500	0.10238	7.2922
0.00067450	0.10236	7.2961
0.00067400	0.10230	7.3000
0.00067350	0.10214	7.3035
0.00067300	0.10205	7.3070
0.00067250	0.10203	7.3117
0.00067200	0.10195	7.3155
0.00067150	0.10181	7.3193
0.00067100	0.10174	7.3229
0.00067050	0.10168	7.3264
0.00067000	0.10163	7.3300
0.00066950	0.10151	7.3345
0.00066900	0.10137	7.3381
0.00066850	0.10132	7.3415
0.00066800	0.10128	7.3451
0.00066750	0.10111	7.3489
0.00066700	0.10105	7.3525
0.00066650	0.10103	7.3569
0.00066600	0.10089	7.3611
0.00066550	0.10082	7.3647
0.00066500	0.10070	7.3683
0.00066450	0.10066	7.3718
0.00066400	0.10061	7.3755
0.00066350	0.10046	7.3790
0.00066300	0.10039	7.3826
0.00066250	0.10036	7.3864
0.00066200	0.10025	7.3898
0.00066150	0.10012	7.3945
0.00066100	0.10004	7.3980
0.00066050	0.099961	7.4018
0.00066000	0.099948	7.4054
0.00065950	0.099852	7.4092
0.00065900	0.099734	7.4128
0.00065850	0.099609	7.4167
0.00065800	0.099574	7.4201
0.00065750	0.099520	7.4242
0.00065700	0.099373	7.4288
0.00065650	0.099336	7.4324
0.00065600	0.099200	7.4361
0.00065550	0.099177	7.4399
0.00065500	0.099118	7.4435
0.00065450	0.099009	7.4474
0.00065400	0.098872	7.4522
0.00065350	0.098800	7.4560
0.00065300	0.098768	7.4595
0.00065250	0.098700	7.4630
0.00065200	0.098616	7.4670
0.00065150	0.098458	7.4707
0.00065100	0.098428	7.4744
0.00065050	0.098367	7.4782
0.00065000	0.098217	7.4819
0.00064950	0.098123	7.4853
0.00064900	0.098116	7.4895
0.00064850	0.098008	7.4930
0.00064800	0.097876	7.4960
0.00064750	0.097826	7.5010
0.00064700	0.097724	7.5046
0.00064650	0.097675	7.5085
0.00064600	0.097631	7.5121
0.00064550	0.097520	7.5156
0.00064500	0.097390	7.5194
0.00064450	0.097305	7.5231
0.00064400	0.097258	7.5268
0.00064350	0.097210	7.5306
0.00064300	0.097145	7.5343
0.00064250	0.097063	7.5390
0.00064200	0.096952	7.5428
0.00064150	0.096834	7.5465
0.00064100	0.096727	7.5503
0.00064050	0.096689	7.5540
0.00064000	0.096645	7.5578
0.00063950	0.096547	7.5617
0.00063900	0.096417	7.5655
0.00063850	0.096328	7.5693
0.00063800	0.096293	7.5726
0.00063750	0.096217	7.5761
0.00063700	0.096154	7.5798
0.00063650	0.096056	7.5837
0.00063600	0.095917	7.5883
0.00063550	0.095855	7.5918
0.00063500	0.095828	7.5957
0.00063450	0.095752	7.5995
0.00063400	0.095615	7.6031
0.00063350	0.095506	7.6070
0.00063300	0.095458	7.6105
0.00063250	0.095416	7.6143
0.00063200	0.095323	7.6181
0.00063150	0.095271	7.6219
0.00063100	0.095141	7.6257
0.00063050	0.095023	7.6295
0.00063000	0.095018	7.6334
0.00062950	0.094930	7.6378
0.00062900	0.094788	7.6414
0.00062850	0.094712	7.6449
0.00062800	0.094668	7.6489
0.00062750	0.094623	7.6528
0.00062700	0.094507	7.6568
0.00062650	0.094421	7.6607
0.00062600	0.094311	7.6645
0.00062550	0.094235	7.6683
0.00062500	0.094209	7.6718
0.00062450	0.094130	7.6754
0.00062400	0.094018	7.6791
0.00062350	0.093892	7.6830
0.00062300	0.093826	7.6869
0.00062250	0.093797	7.6908
0.00062200	0.093734	7.6943
0.00062150	0.093651	7.6977
0.00062100	0.093576	7.7016
0.00062050	0.093434	7.7056
0.00062000	0.093336	7.7095
0.00061950	0.093334	7.7140
0.00061900	0.093236	7.7175
0.00061850	0.093094	7.7213
0.00061800	0.093062	7.7255
0.00061750	0.092981	7.7292
0.00061700	0.092922	7.7331
0.00061650	0.092859	7.7369
0.00061600	0.092735	7.7405
0.00061550	0.092616	7.7440
0.00061500	0.092600	7.7479
0.00061450	0.092526	7.7519
0.00061400	0.092383	7.7555
0.00061350	0.092337	7.7594
0.00061300	0.092250	7.7629
0.00061250	0.092217	7.7669
0.00061200	0.092113	7.7709
0.00061150	0.091982	7.7749
0.00061100	0.091907	7.7782
0.00061050	0.091893	7.7818
0.00061000	0.091797	7.7858
0.00060950	0.091735	7.7898
0.00060900	0.091592	7.7934
0.00060850	0.091514	7.7969
0.00060800	0.091488	7.8010
0.00060750	0.091423	7.8051
0.00060700	0.091297	7.8087
0.00060650	0.091189	7.8125
0.00060600	0.091170	7.8160
0.00060550	0.091110	7.8200
0.00060500	0.090996	7.8237
0.00060450	0.090950	7.8272
0.00060400	0.090801	7.8311
0.00060350	0.090748	7.8351
0.00060300	0.090716	7.8386
0.00060250	0.090581	7.8422
0.00060200	0.090479	7.8463
0.00060150	0.090451	7.8503
0.00060100	0.090396	7.8539
0.00060050	0.090278	7.8576
0.00060000	0.090244	7.8616
0.00059950	0.090101	7.8651
0.00059900	0.090018	7.8687
0.00059850	0.089994	7.8728
0.00059800	0.089937	7.8766
0.00059750	0.089845	7.8804
0.00059700	0.089716	7.8841
0.00059650	0.089612	7.8883
0.00059600	0.089598	7.8922
0.00059550	0.089536	7.8958
0.00059500	0.089408	7.8996
0.00059450	0.089347	7.9038
0.00059400	0.089233	7.9075
0.00059350	0.089210	7.9112
0.00059300	0.089147	7.9154
0.00059250	0.088995	7.9193
0.00059200	0.088934	7.9226
0.00059150	0.088907	7.9268
0.00059100	0.088814	7.9300
0.00059050	0.088689	7.9342
0.00059000	0.088610	7.9375
0.00058950	0.088547	7.9415
0.00058900	0.088500	7.9456
0.00058850	0.088456	7.9494
0.00058800	0.088319	7.9531
0.00058750	0.088223	7.9573
0.00058700	0.088200	7.9612
0.00058650	0.088136	7.9646
0.00058600	0.088035	7.9689
0.00058550	0.087915	7.9723
0.00058500	0.087876	7.9764
0.00058450	0.087757	7.9800
0.00058400	0.087697	7.9837
0.00058350	0.087659	7.9879
0.00058300	0.087594	7.9918
0.00058250	0.087455	7.9955
0.00058200	0.087367	7.9996
0.00058150	0.087350	8.0021
0.00058100	0.087290	8.0070
0.00058050	0.087223	8.0103
0.00058000	0.087101	8.0135
0.00057950	0.086984	8.0190
0.00057900	0.086952	8.0218
0.00057850	0.086909	8.0255
0.00057800	0.086785	8.0291
0.00057750	0.086669	8.0328
0.00057700	0.086621	8.0368
0.00057650	0.086577	8.0404
0.00057600	0.086482	8.0439
0.00057550	0.086453	8.0477
0.00057500	0.086342	8.0520
0.00057450	0.086212	8.0557
0.00057400	0.086151	8.0597
0.00057350	0.086115	8.0637
0.00057300	0.086057	8.0671
0.00057250	0.085940	8.0715
0.00057200	0.085825	8.0753
0.00057150	0.085761	8.0791
0.00057100	0.085705	8.0822
0.00057050	0.085675	8.0857
0.00057000	0.085596	8.0902
0.00056950	0.085472	8.0932
0.00056900	0.085372	8.0967
0.00056850	0.085316	8.1009
0.00056800	0.085292	8.1046
0.00056750	0.085195	8.1086
0.00056700	0.085150	8.1128
0.00056650	0.085053	8.1169
0.00056600	0.084926	8.1204
0.00056550	0.084842	8.1246
0.00056500	0.084816	8.1281
0.00056450	0.084766	8.1321
0.00056400	0.084664	8.1358
0.00056350	0.084537	8.1402
0.00056300	0.084485	8.1432
0.00056250	0.084389	8.1477
0.00056200	0.084329	8.1508
0.00056150	0.084289	8.1545
0.00056100	0.084237	8.1598
0.00056050	0.084129	8.1621
0.00056000	0.084009	8.1662
0.00055950	0.083961	8.1698
0.00055900	0.083932	8.1742
0.00055850	0.083789	8.1776
0.00055800	0.083733	8.1821
0.00055750	0.083634	8.1853
0.00055700	0.083596	8.1898
0.00055650	0.083558	8.1932
0.00055600	0.083423	8.1972
0.00055550	0.083355	8.1998
0.00055500	0.083332	8.2046
0.00055450	0.083191	8.2076
0.00055400	0.083122	8.2120
0.00055350	0.083058	8.2154
0.00055300	0.083023	8.2198
0.00055250	0.082881	8.2231
0.00055200	0.082839	8.2274
0.00055150	0.082804	8.2311
0.00055100	0.082692	8.2356
0.00055050	0.082578	8.2388
0.00055000	0.082530	8.2433
0.00054950	0.082437	8.2467
0.00054900	0.082414	8.2511
0.00054850	0.082355	8.2535
0.00054800	0.082231	8.2579
0.00054750	0.082127	8.2613
0.00054700	0.082098	8.2658
0.00054650	0.082057	8.2692
0.00054600	0.081958	8.2738
0.00054550	0.081897	8.2770
0.00054500	0.081764	8.2815
0.00054450	0.081747	8.2852
0.00054400	0.081684	8.2897
0.00054350	0.081573	8.2931
0.00054300	0.081457	8.2975
0.00054250	0.081386	8.2998
0.00054200	0.081356	8.3048
0.00054150	0.081311	8.3079
0.00054100	0.081207	8.3116
0.00054050	0.081094	8.3158
0.00054000	0.081081	8.3193
0.00053950	0.080959	8.3238
0.00053900	0.080869	8.3271
0.00053850	0.080817	8.3317
0.00053800	0.080791	8.3353
0.00053750	0.080662	8.3398
0.00053700	0.080567	8.3421
0.00053650	0.080544	8.3462
0.00053600	0.080493	8.3500
0.00053550	0.080375	8.3537
0.00053500	0.080316	8.3579
0.00053450	0.080213	8.3617
0.00053400	0.080181	8.3659
0.00053350	0.080128	8.3697
0.00053300	0.080002	8.3725
0.00053250	0.079904	8.3767
0.00053200	0.079871	8.3801
0.00053150	0.079834	8.3839
0.00053100	0.079717	8.3883
0.00053050	0.079618	8.3916
0.00053000	0.079547	8.3957
0.00052950	0.079533	8.3999
0.00052900	0.079444	8.4030
0.00052850	0.079317	8.4068
0.00052800	0.079277	8.4103
0.00052750	0.079246	8.4148
0.00052700	0.079120	8.4185
0.00052650	0.079021	8.4223
0.00052600	0.078985	8.4265
0.00052550	0.078913	8.4302
0.00052500	0.078872	8.4348
0.00052450	0.078798	8.4371
0.00052400	0.078682	8.4413
0.00052350	0.078584	8.4453
0.00052300	0.078529	8.4490
0.00052250	0.078506	8.4533
0.00052200	0.078443	8.4572
0.00052150	0.078334	8.4609
0.00052100	0.078222	8.4656
0.00052050	0.078170	8.4681
0.00052000	0.078089	8.4723
0.00051950	0.078054	8.4763
0.00051900	0.078006	8.4800
0.00051850	0.077880	8.4844
0.00051800	0.077782	8.4884
0.00051750	0.077732	8.4921
0.00051700	0.077709	8.4951
0.00051650	0.077621	8.4992
0.00051600	0.077493	8.5029
0.00051550	0.077461	8.5073
0.00051500	0.077422	8.5113
0.00051450	0.077347	8.5149
0.00051400	0.077263	8.5197
0.00051350	0.077144	8.5234
0.00051300	0.077078	8.5263
0.00051250	0.077046	8.5305
0.00051200	0.076958	8.5342
0.00051150	0.076855	8.5379
0.00051100	0.076844	8.5422
0.00051050	0.076718	8.5463
0.00051000	0.076663	8.5500
0.00050950	0.076556	8.5538
0.00050900	0.076507	8.5573
0.00050850	0.076484	8.5608
0.00050800	0.076394	8.5646
0.00050750	0.076289	8.5688
0.00050700	0.076191	8.5730
0.00050650	0.076139	8.5754
0.00050600	0.076096	8.5801
0.00050550	0.076054	8.5842
0.00050500	0.075979	8.5877
0.00050450	0.075908	8.5922
0.00050400	0.075778	8.5964
0.00050350	0.075701	8.6000
0.00050300	0.075662	8.6024
0.00050250	0.075619	8.6066
0.00050200	0.075535	8.6112
0.00050150	0.075413	8.6149
0.00050100	0.075342	8.6192
0.00050050	0.075313	8.6236
0.00050000	0.075229	8.6260
0.00049950	0.075195	8.6317
0.00049900	0.075112	8.6347
0.00049850	0.074989	8.6383
0.00049800	0.074911	8.6421
0.00049750	0.074887	8.6464
0.00049700	0.074823	8.6508
0.00049650	0.074709	8.6533
0.00049600	0.074645	8.6570
0.00049550	0.074596	8.6617
0.00049500	0.074554	8.6657
0.00049450	0.074410	8.6694
0.00049400	0.074355	8.6718
0.00049350	0.074338	8.6770
0.00049300	0.074227	8.6807
0.00049250	0.074120	8.6844
0.00049200	0.074083	8.6884
0.00049150	0.074050	8.6924
0.00049100	0.073964	8.6967
0.00049050	0.073887	8.6993
0.00049000	0.073772	8.7042
0.00048950	0.073746	8.7082
0.00048900	0.073696	8.7120
0.00048850	0.073566	8.7168
0.00048800	0.073485	8.7207
0.00048750	0.073483	8.7232
0.00048700	0.073404	8.7268
0.00048650	0.073271	8.7312
0.00048600	0.073212	8.7357
0.00048550	0.073185	8.7396
0.00048500	0.073128	8.7435
0.00048450	0.072997	8.7485
0.00048400	0.072948	8.7511
0.00048350	0.072922	8.7551
0.00048300	0.072820	8.7599
0.00048250	0.072706	8.7638
0.00048200	0.072676	8.7675
0.00048150	0.072590	8.7710
0.00048100	0.072576	8.7765
0.00048050	0.072459	8.7791
0.00048000	0.072356	8.7836
0.00047950	0.072324	8.7878
0.00047900	0.072290	8.7917
0.00047850	0.072175	8.7955
0.00047800	0.072074	8.7996
0.00047750	0.072034	8.8033
0.00047700	0.072008	8.8073
0.00047650	0.071949	8.8113
0.00047600	0.071841	8.8160
0.00047550	0.071728	8.8200
0.00047500	0.071689	8.8229
0.00047450	0.071659	8.8278
0.00047400	0.071543	8.8316
0.00047350	0.071445	8.8355
0.00047300	0.071406	8.8393
0.00047250	0.071378	8.8443
0.00047200	0.071268	8.8485
0.00047150	0.071168	8.8510
0.00047100	0.071104	8.8559
0.00047050	0.071084	8.8600
0.00047000	0.071021	8.8641
0.00046950	0.070909	8.8678
0.00046900	0.070822	8.8719
0.00046850	0.070792	8.8769
0.00046800	0.070753	8.8795
0.00046750	0.070652	8.8835
0.00046700	0.070602	8.8875
0.00046650	0.070481	8.8906
0.00046600	0.070439	8.8965
0.00046550	0.070406	8.8992
0.00046500	0.070303	8.9033
0.00046450	0.070193	8.9076
0.00046400	0.070159	8.9122
0.00046350	0.070128	8.9164
0.00046300	0.070029	8.9199
0.00046250	0.069992	8.9241
0.00046200	0.069868	8.9280
0.00046150	0.069784	8.9321
0.00046100	0.069745	8.9368
0.00046050	0.069711	8.9410
0.00046000	0.069622	8.9451
0.00045950	0.069502	8.9479
0.00045900	0.069454	8.9525
0.00045850	0.069428	8.9571
0.00045800	0.069351	8.9610
0.00045750	0.069296	8.9651
0.00045700	0.069173	8.9688
0.00045650	0.069118	8.9729
0.00045600	0.069095	8.9771
0.00045550	0.068964	8.9809
0.00045500	0.068912	8.9857
0.00045450	0.068888	8.9904
0.00045400	0.068778	8.9931
0.00045350	0.068691	8.9969
0.00045300	0.068679	9.0019
0.00045250	0.068617	9.0064
0.00045200	0.068529	9.0103
0.00045150	0.068412	9.0144
0.00045100	0.068354	9.0180
0.00045050	0.068337	9.0224
0.00045000	0.068208	9.0264
0.00044950	0.068153	9.0304
0.00044900	0.068134	9.0348
0.00044850	0.068000	9.0388
0.00044800	0.067953	9.0423
0.00044750	0.067931	9.0466
0.00044700	0.067872	9.0505
0.00044650	0.067779	9.0548
0.00044600	0.067659	9.0585
0.00044550	0.067611	9.0628
0.00044500	0.067589	9.0668
0.00044450	0.067478	9.0715
0.00044400	0.067381	9.0759
0.00044350	0.067362	9.0803
0.00044300	0.067318	9.0845
0.00044250	0.067261	9.0873
0.00044200	0.067170	9.0913
0.00044150	0.067045	9.0964
0.00044100	0.066993	9.1009
0.00044050	0.066961	9.1049
0.00044000	0.066906	9.1077
0.00043950	0.066788	9.1124
0.00043900	0.066703	9.1175
0.00043850	0.066664	9.1216
0.00043800	0.066607	9.1258
0.00043750	0.066577	9.1291
0.00043700	0.066504	9.1338
0.00043650	0.066385	9.1383
0.00043600	0.066303	9.1425
0.00043550	0.066293	9.1469
0.00043500	0.066230	9.1517
0.00043450	0.066114	9.1565
0.00043400	0.066034	9.1593
0.00043350	0.066027	9.1634
0.00043300	0.065959	9.1677
0.00043250	0.065882	9.1731
0.00043200	0.065771	9.1773
0.00043150	0.065704	9.1802
0.00043100	0.065692	9.1855
0.00043050	0.065627	9.1901
0.00043000	0.065513	9.1942
0.00042950	0.065425	9.1986
0.00042900	0.065367	9.2013
0.00042850	0.065366	9.2059
0.00042800	0.065286	9.2110
0.00042750	0.065161	9.2155
0.00042700	0.065130	9.2195
0.00042650	0.065093	9.2229
0.00042600	0.064980	9.2294
0.00042550	0.064896	9.2324
0.00042500	0.064877	9.2366
0.00042450	0.064818	9.2409
0.00042400	0.064763	9.2459
0.00042350	0.064637	9.2506
0.00042300	0.064567	9.2535
0.00042250	0.064549	9.2580
0.00042200	0.064476	9.2627
0.00042150	0.064355	9.2678
0.00042100	0.064309	9.2723
0.00042050	0.064283	9.2751
0.00042000	0.064206	9.2803
0.00041950	0.064098	9.2850
0.00041900	0.064035	9.2895
0.00041850	0.064030	9.2941
0.00041800	0.063918	9.2993
0.00041750	0.063837	9.3039
0.00041700	0.063802	9.3067
0.00041650	0.063759	9.3110
0.00041600	0.063684	9.3157
0.00041550	0.063639	9.3209
0.00041500	0.063524	9.3252
0.00041450	0.063435	9.3282
0.00041400	0.063397	9.3334
0.00041350	0.063363	9.3384
0.00041300	0.063243	9.3425
0.00041250	0.063181	9.3471
0.00041200	0.063156	9.3527
0.00041150	0.063085	9.3558
0.00041100	0.062965	9.3600
0.00041050	0.062916	9.3647
0.00041000	0.062882	9.3699
0.00040950	0.062844	9.3746
0.00040900	0.062727	9.3791
0.00040850	0.062652	9.3845
0.00040800	0.062638	9.3878
0.00040750	0.062559	9.3921
0.00040700	0.062445	9.3977
0.00040650	0.062387	9.4026
0.00040600	0.062325	9.4069
0.00040550	0.062311	9.4108
0.00040500	0.062239	9.4169
0.00040450	0.062131	9.4200
0.00040400	0.062059	9.4245
0.00040350	0.062046	9.4300
0.00040300	0.061972	9.4347
0.00040250	0.061851	9.4390
0.00040200	0.061799	9.4447
0.00040150	0.061742	9.4479
0.00040100	0.061729	9.4540
0.00040050	0.061610	9.4584
0.00040000	0.061538	9.4627
0.00039950	0.061526	9.4674
0.00039900	0.061442	9.4731
0.00039850	0.061333	9.4776
0.00039800	0.061286	9.4806
0.00039750	0.061264	9.4865
0.00039700	0.061189	9.4911
0.00039650	0.061141	9.4966
0.00039600	0.061011	9.5013
0.00039550	0.060974	9.5059
0.00039500	0.060946	9.5105
0.00039450	0.060844	9.5164
0.00039400	0.060747	9.5193
0.00039350	0.060728	9.5244
0.00039300	0.060681	9.5300
0.00039250	0.060561	9.5345
0.00039200	0.060523	9.5400
0.00039150	0.060428	9.5450
0.00039100	0.060407	9.5483
0.00039050	0.060358	9.5554
0.00039000	0.060249	9.5586
0.00038950	0.060172	9.5639
0.00038900	0.060157	9.5691
0.00038850	0.060096	9.5736
0.00038800	0.059978	9.5787
0.00038750	0.059917	9.5844
0.00038700	0.059905	9.5884
0.00038650	0.059840	9.5949
0.00038600	0.059777	9.5979
0.00038550	0.059668	9.6035
0.00038500	0.059591	9.6089
0.00038450	0.059575	9.6135
0.00038400	0.059525	9.6188
0.00038350	0.059419	9.6241
0.00038300	0.059329	9.6275
0.00038250	0.059289	9.6347
0.00038200	0.059264	9.6378
0.00038150	0.059195	9.6436
0.00038100	0.059079	9.6486
0.00038050	0.059027	9.6537
0.00038000	0.058969	9.6593
0.00037950	0.058952	9.6648
0.00037900	0.058860	9.6703
0.00037850	0.058757	9.6747
0.00037800	0.058730	9.6809
0.00037750	0.058693	9.6839
0.00037700	0.058582	9.6917
0.00037650	0.058505	9.6950
0.00037600	0.058493	9.7004
0.00037550	0.058431	9.7058
0.00037500	0.058323	9.7108
0.00037450	0.058249	9.7167
0.00037400	0.058196	9.7213
0.00037350	0.058155	9.7268
0.00037300	0.058121	9.7324
0.00037250	0.058052	9.7380
0.00037200	0.057954	9.7417
0.00037150	0.057867	9.7465
0.00037100	0.057817	9.7525
0.00037050	0.057801	9.7577
0.00037000	0.057725	9.7636
0.00036950	0.057617	9.7683
0.00036900	0.057571	9.7745
0.00036850	0.057513	9.7794
0.00036800	0.057488	9.7857
0.00036750	0.057416	9.7901
0.00036700	0.057308	9.7966
0.00036650	0.057241	9.8023
0.00036600	0.057214	9.8061
0.00036550	0.057177	9.8123
0.00036500	0.057089	9.8174
0.00036450	0.056991	9.8227
0.00036400	0.056954	9.8283
0.00036350	0.056863	9.8337
0.00036300	0.056824	9.8397
0.00036250	0.056797	9.8454
0.00036200	0.056728	9.8507
0.00036150	0.056625	9.8566
0.00036100	0.056550	9.8622
0.00036050	0.056519	9.8674
0.00036000	0.056489	9.8719
0.00035950	0.056429	9.8796
0.00035900	0.056309	9.8831
0.00035850	0.056257	9.8897
0.00035800	0.056177	9.8959
0.00035750	0.056140	9.9012
0.00035700	0.056111	9.9076
0.00035650	0.056041	9.9125
0.00035600	0.055936	9.9191
0.00035550	0.055862	9.9249
0.00035500	0.055824	9.9308
0.00035450	0.055750	9.9365
0.00035400	0.055718	9.9423
0.00035350	0.055679	9.9489
0.00035300	0.055609	9.9549
0.00035250	0.055513	9.9605
0.00035200	0.055427	9.9663
0.00035150	0.055383	9.9719
0.00035100	0.055360	9.9785
0.00035050	0.055306	9.9844
0.00035000	0.055217	9.9904
0.00034950	0.055121	9.9966
0.00034900	0.055069	10.001
0.00034850	0.055018	10.009
0.00034800	0.054993	10.014
0.00034750	0.054932	10.019
0.00034700	0.054830	10.027
0.00034650	0.054750	10.032
0.00034600	0.054720	10.037
0.00034550	0.054643	10.044
0.00034500	0.054617	10.051
0.00034450	0.054574	10.056
0.00034400	0.054479	10.062
0.00034350	0.054383	10.071
0.00034300	0.054333	10.076
0.00034250	0.054301	10.081
0.00034200	0.054263	10.088
0.00034150	0.054175	10.094
0.00034100	0.054078	10.100
0.00034050	0.054038	10.106
0.00034000	0.053979	10.115
0.00033950	0.053951	10.119
0.00033900	0.053898	10.125
0.00033850	0.053794	10.132
0.00033800	0.053711	10.140
0.00033750	0.053681	10.147
0.00033700	0.053649	10.151
0.00033650	0.053581	10.159
0.00033600	0.053542	10.166
0.00033550	0.053449	10.173
0.00033500	0.053353	10.178
0.00033450	0.053311	10.185
0.00033400	0.053288	10.192
0.00033350	0.053200	10.199
0.00033300	0.053109	10.206
0.00033250	0.053049	10.213
0.00033200	0.053037	10.219
0.00033150	0.052983	10.226
0.00033100	0.052930	10.232
0.00033050	0.052820	10.239
0.00033000	0.052755	10.246
0.00032950	0.052735	10.253
0.00032900	0.052686	10.260
0.00032850	0.052615	10.267
0.00032800	0.052518	10.275
0.00032750	0.052444	10.282
0.00032700	0.052390	10.289
0.00032650	0.052361	10.296
0.00032600	0.052332	10.303
0.00032550	0.052237	10.309
0.00032500	0.052147	10.316
0.00032450	0.052104	10.323
0.00032400	0.052080	10.330
0.00032350	0.052018	10.338
0.00032300	0.051972	10.345
0.00032250	0.051856	10.351
0.00032200	0.051810	10.358
0.00032150	0.051790	10.367
0.00032100	0.051710	10.374
0.00032050	0.051611	10.381
0.00032000	0.051586	10.388
0.00031950	0.051506	10.396
0.00031900	0.051482	10.403
0.00031850	0.051438	10.411
0.00031800	0.051334	10.419
0.00031750	0.051260	10.427
0.00031700	0.051251	10.434
0.00031650	0.051196	10.441
0.00031600	0.051098	10.449
0.00031550	0.051057	10.456
0.00031500	0.050968	10.464
0.00031450	0.050929	10.471
0.00031400	0.050899	10.480
0.00031350	0.050827	10.487
0.00031300	0.050724	10.495
0.00031250	0.050701	10.502
0.00031200	0.050670	10.510
0.00031150	0.050599	10.517
0.00031100	0.050554	10.526
0.00031050	0.050445	10.535
0.00031000	0.050382	10.542
0.00030950	0.050373	10.549
0.00030900	0.050294	10.557
0.00030850	0.050208	10.565
0.00030800	0.050139	10.575
0.00030750	0.050121	10.582
0.00030700	0.050061	10.590
0.00030650	0.050028	10.597
0.00030600	0.049970	10.605
0.00030550	0.049862	10.613
0.00030500	0.049799	10.623
0.00030450	0.049789	10.631
0.00030400	0.049714	10.638
0.00030350	0.049621	10.646
0.00030300	0.049580	10.654
0.00030250	0.049512	10.662
0.00030200	0.049488	10.672
0.00030150	0.049449	10.681
0.00030100	0.049380	10.688
0.00030050	0.049278	10.696
0.00030000	0.049219	10.705
0.00029950	0.049198	10.714
0.00029900	0.049157	10.722
0.00029850	0.049109	10.730
0.00029800	0.049028	10.739
0.00029750	0.048937	10.749
0.00029700	0.048879	10.757
0.00029650	0.048856	10.766
0.00029600	0.048817	10.774
0.00029550	0.048726	10.782
0.00029500	0.048640	10.793
0.00029450	0.048604	10.801
0.00029400	0.048538	10.810
0.00029350	0.048526	10.818
0.00029300	0.048459	10.829
0.00029250	0.048363	10.838
0.00029200	0.048318	10.846
0.00029150	0.048304	10.856
0.00029100	0.048219	10.865
0.00029050	0.048164	10.874
0.00029000	0.048078	10.883
0.00028950	0.048059	10.893
0.00028900	0.048016	10.903
0.00028850	0.047913	10.911
0.00028800	0.047891	10.921
0.00028750	0.047833	10.931
0.00028700	0.047737	10.940
0.00028650	0.047697	10.949
0.00028600	0.047654	10.960
0.00028550	0.047628	10.969
0.00028500	0.047523	10.979
0.00028450	0.047457	10.988
0.00028400	0.047434	10.999
0.00028350	0.047402	11.008
0.00028300	0.047325	11.017
0.00028250	0.047232	11.029
0.00028200	0.047206	11.038
0.00028150	0.047165	11.044
0.00028100	0.047119	11.047
0.00028050	0.047072	11.053
0.00028000	0.046985	11.062
0.00027950	0.046899	11.073
0.00027900	0.046882	11.082
0.00027850	0.046841	11.092
0.00027800	0.046744	11.102
0.00027750	0.046677	11.112
0.00027700	0.046664	11.123
0.00027650	0.046611	11.133
0.00027600	0.046571	11.143
0.00027550	0.046470	11.154
0.00027500	0.046405	11.165
0.00027450	0.046374	11.176
0.00027400	0.046347	11.187
0.00027350	0.046286	11.197
0.00027300	0.046194	11.208
0.00027250	0.046129	11.219
0.00027200	0.046103	11.230
0.00027150	0.046075	11.240
0.00027100	0.046022	11.251
0.00027050	0.045965	11.262
0.00027000	0.045874	11.273
0.00026950	0.045799	11.285
0.00026900	0.045769	11.296
0.00026850	0.045739	11.306
0.00026800	0.045691	11.318
0.00026750	0.045606	11.330
0.00026700	0.045528	11.341
0.00026650	0.045491	11.352
0.00026600	0.045470	11.363
0.00026550	0.045426	11.375
0.00026500	0.045330	11.387
0.00026450	0.045262	11.399
0.00026400	0.045237	11.410
0.00026350	0.045207	11.422
0.00026300	0.045134	11.433
0.00026250	0.045047	11.444
0.00026200	0.044994	11.456
0.00026150	0.044979	11.468
0.00026100	0.044935	11.480
0.00026050	0.044856	11.492
0.00026000	0.044829	11.504
0.00025950	0.044735	11.516
0.00025900	0.044677	11.529
0.00025850	0.044655	11.541
0.00025800	0.044617	11.553
0.00025750	0.044545	11.566
0.00025700	0.044460	11.577
0.00025650	0.044415	11.589
0.00025600	0.044393	11.603
0.00025550	0.044347	11.615
0.00025500	0.044275	11.628
0.00025450	0.044215	11.641
0.00025400	0.044142	11.654
0.00025350	0.044099	11.667
0.00025300	0.044082	11.679
0.00025250	0.044037	11.692
0.00025200	0.043975	11.704
0.00025150	0.043892	11.717
0.00025100	0.043824	11.731
0.00025050	0.043801	11.744
0.00025000	0.043771	11.757
0.00024950	0.043705	11.770
0.00024900	0.043615	11.784
0.00024850	0.043579	11.797
0.00024800	0.043517	11.809
0.00024750	0.043483	11.823
0.00024700	0.043456	11.836
0.00024650	0.043400	11.850
0.00024600	0.043320	11.864
0.00024550	0.043250	11.878
0.00024500	0.043221	11.892
0.00024450	0.043159	11.906
0.00024400	0.043150	11.920
0.00024350	0.043101	11.934
0.00024300	0.043022	11.947
0.00024250	0.042949	11.961
0.00024200	0.042901	11.975
0.00024150	0.042872	11.989
0.00024100	0.042841	12.003
0.00024050	0.042775	12.018
0.00024000	0.042691	12.032
0.00023950	0.042636	12.046
0.00023900	0.042621	12.060
0.00023850	0.042586	12.075
0.00023800	0.042531	12.089
0.00023750	0.042491	12.103
0.00023700	0.042431	12.118
0.00023650	0.042348	12.132
0.00023600	0.042280	12.148
0.00023550	0.042261	12.163
0.00023500	0.042231	12.177
0.00023450	0.042167	12.192
0.00023400	0.042083	12.207
0.00023350	0.042039	12.222
0.00023300	0.041991	12.237
0.00023250	0.041972	12.252
0.00023200	0.041931	12.268
0.00023150	0.041849	12.283
0.00023100	0.041776	12.299
0.00023050	0.041746	12.313
0.00023000	0.041728	12.328
0.00022950	0.041669	12.344
0.00022900	0.041635	12.359
0.00022850	0.041576	12.375
0.00022800	0.041505	12.391
0.00022750	0.041432	12.406
0.00022700	0.041400	12.422
0.00022650	0.041380	12.437
0.00022600	0.041315	12.453
0.00022550	0.041234	12.470
0.00022500	0.041192	12.485
0.00022450	0.041150	12.501
0.00022400	0.041131	12.517
0.00022350	0.041085	12.533
0.00022300	0.041005	12.550
0.00022250	0.040941	12.566
0.00022200	0.040917	12.582
0.00022150	0.040891	12.598
0.00022100	0.040822	12.615
0.00022050	0.040796	12.631
0.00022000	0.040715	12.647
0.00021950	0.040648	12.663
0.00021900	0.040621	12.680
0.00021850	0.040601	12.696
0.00021800	0.040527	12.713
0.00021750	0.040455	12.729
0.00021700	0.040417	12.745
0.00021650	0.040367	12.761
0.00021600	0.040352	12.778
0.00021550	0.040306	12.795
0.00021500	0.040228	12.812
0.00021450	0.040167	12.830
0.00021400	0.040145	12.846
0.00021350	0.040121	12.862
0.00021300	0.040073	12.879
0.00021250	0.040030	12.896
0.00021200	0.039950	12.914
0.00021150	0.039881	12.930
0.00021100	0.039865	12.947
0.00021050	0.039836	12.964
0.00021000	0.039769	12.980
0.00020950	0.039692	12.998
0.00020900	0.039648	13.015
0.00020850	0.039637	13.031
0.00020800	0.039594	13.047
0.00020750	0.039554	13.064
0.00020700	0.039474	13.082
0.00020650	0.039408	13.099
0.00020600	0.039379	13.116
0.00020550	0.039364	13.134
0.00020500	0.039300	13.151
0.00020450	0.039225	13.168
0.00020400	0.039196	13.184
0.00020350	0.039138	13.201
0.00020300	0.039117	13.219
0.00020250	0.039086	13.236
0.00020200	0.039006	13.254
0.00020150	0.038943	13.271
0.00020100	0.038914	13.287
0.00020050	0.038897	13.304
0.00020000	0.038844	13.321
0.00019950	0.038811	13.337
0.00019900	0.038734	13.355
0.00019850	0.038670	13.372
0.00019800	0.038640	13.389
0.00019750	0.038619	13.406
0.00019700	0.038567	13.424
0.00019650	0.038493	13.440
0.00019600	0.038439	13.457
0.00019550	0.038421	13.473
0.00019500	0.038364	13.489
0.00019450	0.038346	13.505
0.00019400	0.038308	13.523
0.00019350	0.038246	13.540
0.00019300	0.038182	13.557
0.00019250	0.038120	13.573
0.00019200	0.038089	13.589
0.00019150	0.038074	13.605
0.00019100	0.038025	13.621
0.00019050	0.037994	13.638
0.00019000	0.037931	13.655
0.00018950	0.037863	13.670
0.00018900	0.037808	13.686
0.00018850	0.037783	13.701
0.00018800	0.037761	13.717
0.00018750	0.037714	13.733
0.00018700	0.037679	13.748
0.00018650	0.037621	13.764
0.00018600	0.037553	13.780
0.00018550	0.037498	13.795
0.00018500	0.037483	13.810
0.00018450	0.037453	13.826
0.00018400	0.037386	13.841
0.00018350	0.037317	13.855
0.00018300	0.037282	13.869
0.00018250	0.037236	13.884
0.00018200	0.037233	13.899
0.00018150	0.037174	13.912
0.00018100	0.037102	13.927
0.00018050	0.037054	13.941
0.00018000	0.037035	13.954
0.00017950	0.037010	13.969
0.00017900	0.036949	13.982
0.00017850	0.036923	13.995
0.00017800	0.036839	14.008
0.00017750	0.036801	14.020
0.00017700	0.036786	14.033
0.00017650	0.036739	14.045
0.00017600	0.036663	14.057
0.00017550	0.036616	14.069
0.00017500	0.036601	14.081
0.00017450	0.036572	14.092
0.00017400	0.036499	14.102
0.00017350	0.036440	14.113
0.00017300	0.036403	14.124
0.00017250	0.036361	14.135
0.00017200	0.036346	14.144
0.00017150	0.036310	14.154
0.00017100	0.036233	14.163
0.00017050	0.036180	14.172
0.00017000	0.036160	14.181
0.00016950	0.036138	14.187
0.00016900	0.036099	14.195
0.00016850	0.036042	14.204
0.00016800	0.035967	14.211
0.00016750	0.035928	14.217
0.00016700	0.035912	14.224
0.00016650	0.035877	14.231
0.00016600	0.035813	14.236
0.00016550	0.035746	14.241
0.00016500	0.035715	14.246
0.00016450	0.035699	14.249
0.00016400	0.035646	14.253
0.00016350	0.035625	14.256
0.00016300	0.035558	14.259
0.00016250	0.035490	14.261
0.00016200	0.035454	14.265
0.00016150	0.035438	14.265
0.00016100	0.035401	14.265
0.00016050	0.035323	14.265
0.00016000	0.035275	14.265
0.00015950	0.035234	14.261
0.00015900	0.035221	14.261
0.00015850	0.035190	14.259
0.00015800	0.035128	14.256
0.00015750	0.035058	14.253
0.00015700	0.035020	14.248
0.00015650	0.035011	14.243
0.00015600	0.034963	14.237
0.00015550	0.034935	14.231
0.00015500	0.034857	14.225
0.00015450	0.034801	14.218
0.00015400	0.034781	14.210
0.00015350	0.034755	14.202
0.00015300	0.034691	14.191
0.00015250	0.034622	14.180
0.00015200	0.034600	14.168
0.00015150	0.034552	14.156
0.00015100	0.034538	14.143
0.00015050	0.034490	14.130
0.00015000	0.034411	14.117
0.00014950	0.034369	14.101
0.00014900	0.034352	14.085
0.00014850	0.034318	14.068
0.00014800	0.034252	14.050
0.00014750	0.034185	14.032
0.00014700	0.034162	14.013
0.00014650	0.034111	13.992
0.00014600	0.034097	13.971
0.00014550	0.034059	13.949
0.00014500	0.033988	13.927
0.00014450	0.033926	13.904
0.00014400	0.033906	13.880
0.00014350	0.033878	13.853
0.00014300	0.033814	13.827
0.00014250	0.033744	13.800
0.00014200	0.033702	13.771
0.00014150	0.033660	13.743
0.00014100	0.033656	13.714
0.00014050	0.033609	13.684
0.00014000	0.033541	13.653
0.00013950	0.033475	13.621
0.00013900	0.033431	13.587
0.00013850	0.033411	13.553
0.00013800	0.033382	13.518
0.00013750	0.033320	13.482
0.00013700	0.033295	13.446
0.00013650	0.033225	13.410
0.00013600	0.033154	13.372
0.00013550	0.033126	13.334
0.00013500	0.033108	13.294
0.00013450	0.033039	13.254
0.00013400	0.032964	13.213
0.00013350	0.032926	13.171
0.00013300	0.032900	13.129
0.00013250	0.032873	13.086
0.00013200	0.032829	13.043
0.00013150	0.032751	12.999
0.00013100	0.032683	12.955
0.00013050	0.032652	12.910
0.00013000	0.032632	12.862
0.00012950	0.032579	12.816
0.00012900	0.032503	12.769
0.00012850	0.032437	12.721
0.00012800	0.032405	12.673
0.00012750	0.032347	12.623
0.00012700	0.032318	12.574
0.00012650	0.032297	12.525
0.00012600	0.032233	12.475
0.00012550	0.032154	12.423
0.00012500	0.032095	12.374
0.00012450	0.032068	12.324
0.00012400	0.032042	12.272
0.00012350	0.031963	12.220
0.00012300	0.031932	12.168
0.00012250	0.031845	12.116
0.00012200	0.031798	12.064
0.00012150	0.031776	12.012
0.00012100	0.031737	11.960
0.00012050	0.031655	11.906
0.00012000	0.031582	11.853
0.00011950	0.031536	11.800
0.00011900	0.031488	11.745
0.00011850	0.031470	11.690
0.00011800	0.031418	11.635
0.00011750	0.031322	11.581
0.00011700	0.031265	11.528
0.00011650	0.031246	11.475
0.00011600	0.031191	11.422
0.00011550	0.031161	11.367
0.00011500	0.031087	11.313
0.00011450	0.030990	11.258
0.00011400	0.030948	11.204
0.00011350	0.030926	11.148
0.00011300	0.030873	11.092
0.00011250	0.030834	11.038
0.00011200	0.030740	10.983
0.00011150	0.030657	10.929
0.00011100	0.030614	10.875
0.00011050	0.030594	10.821
0.00011000	0.030533	10.767
0.00010950	0.030433	10.712
0.00010900	0.030369	10.656
0.00010850	0.030313	10.601
0.00010800	0.030296	10.545
0.00010750	0.030247	10.491
0.00010700	0.030139	10.437
0.00010650	0.030078	10.382
0.00010600	0.030067	10.326
0.00010550	0.029997	10.271
0.00010500	0.029898	10.218
0.00010450	0.029856	10.163
0.00010400	0.029768	10.108
0.00010350	0.029724	10.053
0.00010300	0.029702	9.9993
0.00010250	0.029625	9.9447
0.00010200	0.029519	9.8895
0.00010150	0.029465	9.8352
0.00010100	0.029449	9.7806
0.00010050	0.029381	9.7270
1.0000e-04	0.029245	9.5857
		
1.0000e-04	0.029182	9.5336
9.9800e-05	0.029234	9.5411
9.9600e-05	0.029258	9.5475
9.9400e-05	0.029221	9.5411
9.9200e-05	0.029152	9.5254
9.9000e-05	0.029129	9.5061
9.8800e-05	0.029157	9.4857
9.8600e-05	0.029114	9.4643
9.8400e-05	0.029107	9.4431
9.8200e-05	0.029016	9.4215
9.8000e-05	0.028993	9.3999
9.7800e-05	0.029013	9.3777
9.7600e-05	0.029000	9.3558
9.7400e-05	0.028941	9.3342
9.7200e-05	0.028878	9.3127
9.7000e-05	0.028872	9.2913
9.6800e-05	0.028845	9.2694
9.6600e-05	0.028865	9.2474
9.6400e-05	0.028832	9.2256
9.6200e-05	0.028761	9.2037
9.6000e-05	0.028720	9.1816
9.5800e-05	0.028732	9.1597
9.5600e-05	0.028735	9.1381
9.5400e-05	0.028653	9.1168
9.5200e-05	0.028647	9.0952
9.5000e-05	0.028583	9.0739
9.4800e-05	0.028591	9.0522
9.4600e-05	0.028599	9.0302
9.4400e-05	0.028550	9.0087
9.4200e-05	0.028472	8.9869
9.4000e-05	0.028480	8.9652
9.3800e-05	0.028491	8.9435
9.3600e-05	0.028437	8.9220
9.3400e-05	0.028419	8.9001
9.3200e-05	0.028340	8.8786
9.3000e-05	0.028315	8.8571
9.2800e-05	0.028344	8.8356
9.2600e-05	0.028313	8.8134
9.2400e-05	0.028236	8.7920
9.2200e-05	0.028192	8.7706
9.2000e-05	0.028195	8.7498
9.1800e-05	0.028149	8.7291
9.1600e-05	0.028164	8.7085
9.1400e-05	0.028153	8.6866
9.1200e-05	0.028098	8.6648
9.1000e-05	0.028077	8.6433
9.0800e-05	0.028000	8.6213
9.0600e-05	0.027977	8.5999
9.0400e-05	0.027992	8.5786
9.0200e-05	0.027926	8.5573
9.0000e-05	0.027944	8.5360
8.9800e-05	0.027920	8.5143
8.9600e-05	0.027900	8.4931
8.9400e-05	0.027842	8.4716
8.9200e-05	0.027767	8.4502
8.9000e-05	0.027777	8.4284
8.8800e-05	0.027712	8.4070
8.8600e-05	0.027676	8.3846
8.8400e-05	0.027687	8.3631
8.8200e-05	0.027639	8.3421
8.8000e-05	0.027642	8.3207
8.7800e-05	0.027628	8.2987
8.7600e-05	0.027557	8.2767
8.7400e-05	0.027570	8.2552
8.7200e-05	0.027495	8.2337
8.7000e-05	0.027431	8.2127
8.6800e-05	0.027435	8.1917
8.6600e-05	0.027414	8.1703
8.6400e-05	0.027422	8.1488
8.6200e-05	0.027391	8.1089
8.6000e-05	0.027317	8.1042
8.5800e-05	0.027250	8.0903
8.5600e-05	0.027272	8.0723
8.5400e-05	0.027270	8.0520
8.5200e-05	0.027183	8.0308
8.5000e-05	0.027125	8.0089
8.4800e-05	0.027104	7.9881
8.4600e-05	0.027065	7.9665
8.4400e-05	0.027051	7.9451
8.4200e-05	0.027072	7.9239
8.4000e-05	0.027045	7.9025
8.3800e-05	0.026961	7.8806
8.3600e-05	0.026907	7.8591
8.3400e-05	0.026917	7.8380
8.3200e-05	0.026924	7.8163
8.3000e-05	0.026865	7.7945
8.2800e-05	0.026857	7.7731
8.2600e-05	0.026822	7.7513
8.2400e-05	0.026726	7.7298
8.2200e-05	0.026699	7.7086
8.2000e-05	0.026711	7.6877
8.1800e-05	0.026687	7.6667
8.1600e-05	0.026587	7.6454
8.1400e-05	0.026572	7.6241
8.1200e-05	0.026589	7.6027
8.1000e-05	0.026568	7.5814
8.0800e-05	0.026545	7.5602
8.0600e-05	0.026481	7.5390
8.0400e-05	0.026390	7.5170
8.0200e-05	0.026367	7.4961
8.0000e-05	0.026402	7.4750
7.9800e-05	0.026372	7.4538
7.9600e-05	0.026294	7.4325
7.9400e-05	0.026219	7.4120
7.9200e-05	0.026214	7.3907
7.9000e-05	0.026234	7.3693
7.8800e-05	0.026189	7.3482
7.8600e-05	0.026177	7.3270
7.8400e-05	0.026095	7.3055
7.8200e-05	0.026020	7.2837
7.8000e-05	0.026006	7.2627
7.7800e-05	0.026006	7.2418
7.7600e-05	0.026005	7.2209
7.7400e-05	0.025927	7.2001
7.7200e-05	0.025846	7.1793
7.7000e-05	0.025824	7.1580
7.6800e-05	0.025849	7.1366
7.6600e-05	0.025789	7.1155
7.6400e-05	0.025802	7.0942
7.6200e-05	0.025732	7.0729
7.6000e-05	0.025640	7.0519
7.5800e-05	0.025604	7.0307
7.5600e-05	0.025638	7.0100
7.5400e-05	0.025623	6.9894
7.5200e-05	0.025528	6.9686
7.5000e-05	0.025463	6.9472
7.4800e-05	0.025492	6.9264
7.4600e-05	0.025477	6.9054
7.4400e-05	0.025368	6.8842
7.4200e-05	0.025329	6.8634
7.4000e-05	0.025292	6.8430
7.3800e-05	0.025321	6.8223
7.3600e-05	0.025296	6.8011
7.3400e-05	0.025195	6.7804
7.3200e-05	0.025130	6.7600
7.3000e-05	0.025127	6.7386
7.2800e-05	0.025153	6.7182
7.2600e-05	0.025065	6.6976
7.2400e-05	0.024980	6.6761
7.2200e-05	0.024954	6.6555
7.2000e-05	0.024932	6.6353
7.1800e-05	0.024959	6.6145
7.1600e-05	0.024898	6.5935
7.1400e-05	0.024798	6.5729
7.1200e-05	0.024771	6.5523
7.1000e-05	0.024812	6.5315
7.0800e-05	0.024757	6.5109
7.0600e-05	0.024654	6.4905
7.0400e-05	0.024616	6.4700
7.0200e-05	0.024566	6.4491
7.0000e-05	0.024580	6.4286
6.9800e-05	0.024588	6.4084
6.9600e-05	0.024510	6.3874
6.9400e-05	0.024411	6.3667
6.9200e-05	0.024381	6.3463
6.9000e-05	0.024417	6.3259
6.8800e-05	0.024360	6.3059
6.8600e-05	0.024338	6.2854
6.8400e-05	0.024213	6.2650
6.8200e-05	0.024202	6.2444
6.8000e-05	0.024228	6.2237
6.7800e-05	0.024186	6.2033
6.7600e-05	0.024075	6.1832
6.7400e-05	0.024012	6.1628
6.7200e-05	0.024029	6.1430
6.7000e-05	0.024031	6.1227
6.6800e-05	0.023944	6.1019
6.6600e-05	0.023895	6.0815
6.6400e-05	0.023807	6.0615
6.6200e-05	0.023799	6.0411
6.6000e-05	0.023831	6.0207
6.5800e-05	0.023738	6.0011
6.5600e-05	0.023636	5.9814
6.5400e-05	0.023641	5.9611
6.5200e-05	0.023659	5.9409
6.5000e-05	0.023595	5.9207
6.4800e-05	0.023578	5.9001
6.4600e-05	0.023487	5.8800
6.4400e-05	0.023385	5.8597
6.4200e-05	0.023394	5.8396
6.4000e-05	0.023405	5.8203
6.3800e-05	0.023281	5.8009
6.3600e-05	0.023223	5.7810
6.3400e-05	0.023267	5.7608
6.3200e-05	0.023219	5.7411
6.3000e-05	0.023197	5.7209
6.2800e-05	0.023066	5.7011
6.2600e-05	0.022996	5.6812
6.2400e-05	0.023024	5.6613
6.2200e-05	0.023017	5.6415
6.2000e-05	0.022890	5.6217
6.1800e-05	0.022819	5.6020
6.1600e-05	0.022856	5.5822
6.1400e-05	0.022840	5.5626
6.1200e-05	0.022718	5.5435
6.1000e-05	0.022639	5.5240
6.0800e-05	0.022682	5.5040
6.0600e-05	0.022586	5.4846
6.0400e-05	0.022620	5.4654
6.0200e-05	0.022546	5.4458
6.0000e-05	0.022428	5.4263
5.9800e-05	0.022366	5.4068
5.9600e-05	0.022364	5.3877
5.9400e-05	0.022384	5.3686
5.9200e-05	0.022343	5.3495
5.9000e-05	0.022306	5.3302
5.8800e-05	0.022245	5.3109
5.8600e-05	0.022136	5.2915
5.8400e-05	0.022041	5.2723
5.8200e-05	0.022001	5.2531
5.8000e-05	0.022018	5.2336
5.7800e-05	0.022016	5.2142
5.7600e-05	0.021927	5.1954
5.7400e-05	0.021802	5.1766
5.7200e-05	0.021759	5.1574
5.7000e-05	0.021768	5.1385
5.6800e-05	0.021687	5.1196
5.6600e-05	0.021720	5.1005
5.6400e-05	0.021680	5.0818
5.6200e-05	0.021550	5.0628
5.6000e-05	0.021451	5.0440
5.5800e-05	0.021445	5.0253
5.5600e-05	0.021475	5.0065
5.5400e-05	0.021429	4.9883
5.5200e-05	0.021297	4.9700
5.5000e-05	0.021203	4.9512
5.4800e-05	0.021180	4.9326
5.4600e-05	0.021123	4.9139
5.4400e-05	0.021165	4.8955
5.4200e-05	0.021128	4.8774
5.4000e-05	0.021031	4.8592
5.3800e-05	0.020910	4.8405
5.3600e-05	0.020850	4.8220
5.3400e-05	0.020871	4.8033
5.3200e-05	0.020863	4.7849
5.3000e-05	0.020689	4.7670
5.2800e-05	0.020686	4.7492
5.2600e-05	0.020582	4.7313
5.2400e-05	0.020582	4.7136
5.2200e-05	0.020616	4.6956
5.2000e-05	0.020453	4.6776
5.1800e-05	0.020379	4.6595
5.1600e-05	0.020438	4.6416
5.1400e-05	0.020367	4.6233
5.1200e-05	0.020346	4.6054
5.1000e-05	0.020195	4.5879
5.0800e-05	0.020099	4.5704
5.0600e-05	0.020156	4.5524
5.0400e-05	0.020093	4.5349
5.0200e-05	0.020065	4.5123
5.0000e-05	0.019995	4.5089
4.9800e-05	0.020014	4.4984
4.9600e-05	0.019963	4.4836
4.9400e-05	0.019833	4.4672
4.9200e-05	0.019769	4.4501
4.9000e-05	0.019713	4.4329
4.8800e-05	0.019673	4.4157
4.8600e-05	0.019688	4.3988
4.8400e-05	0.019610	4.3814
4.8200e-05	0.019495	4.3641
4.8000e-05	0.019428	4.3470
4.7800e-05	0.019431	4.3304
4.7600e-05	0.019402	4.3136
4.7400e-05	0.019317	4.2968
4.7200e-05	0.019286	4.2800
4.7000e-05	0.019161	4.2633
4.6800e-05	0.019079	4.2465
4.6600e-05	0.019031	4.2296
4.6400e-05	0.019037	4.2126
4.6200e-05	0.018981	4.1962
4.6000e-05	0.018845	4.1799
4.5800e-05	0.018775	4.1637
4.5600e-05	0.018742	4.1474
4.5400e-05	0.018669	4.1310
4.5200e-05	0.018656	4.1148
4.5000e-05	0.018642	4.0985
4.4800e-05	0.018529	4.0825
4.4600e-05	0.018414	4.0664
4.4400e-05	0.018424	4.0500
4.4200e-05	0.018389	4.0341
4.4000e-05	0.018237	4.0178
4.3800e-05	0.018195	4.0017
4.3600e-05	0.018198	3.9861
4.3400e-05	0.018142	3.9708
4.3200e-05	0.018047	3.9553
4.3000e-05	0.017919	3.9398
4.2800e-05	0.017876	3.9243
4.2600e-05	0.017895	3.9089
4.2400e-05	0.017788	3.8935
4.2200e-05	0.017673	3.8783
4.2000e-05	0.017641	3.8633
4.1800e-05	0.017544	3.8484
4.1600e-05	0.017552	3.8334
4.1400e-05	0.017507	3.8184
4.1200e-05	0.017363	3.8033
4.1000e-05	0.017274	3.7885
4.0800e-05	0.017291	3.7739
4.0600e-05	0.017233	3.7588
4.0400e-05	0.017076	3.7444
4.0200e-05	0.017025	3.7300
4.0000e-05	0.016963	3.7158
3.9800e-05	0.016979	3.7013
3.9600e-05	0.016909	3.6869
3.9400e-05	0.016767	3.6730
3.9200e-05	0.016669	3.6591
3.9000e-05	0.016647	3.6452
3.8800e-05	0.016647	3.6312
3.8600e-05	0.016585	3.6175
3.8400e-05	0.016489	3.6035
3.8200e-05	0.016330	3.5895
3.8000e-05	0.016313	3.5759
3.7800e-05	0.016303	3.5624
3.7600e-05	0.016162	3.5491
3.7400e-05	0.016048	3.5357
3.7200e-05	0.016052	3.5224
3.7000e-05	0.016012	3.5091
3.6800e-05	0.015855	3.4962
3.6600e-05	0.015797	3.4834
3.6400e-05	0.015700	3.4703
3.6200e-05	0.015656	3.4576
3.6000e-05	0.015657	3.4451
3.5800e-05	0.015560	3.4324
3.5600e-05	0.015417	3.4197
3.5400e-05	0.015363	3.4076
3.5200e-05	0.015370	3.3952
3.5000e-05	0.015279	3.3830
3.4800e-05	0.015114	3.3711
3.4600e-05	0.015088	3.3592
3.4400e-05	0.015008	3.3473
3.4200e-05	0.015020	3.3356
3.4000e-05	0.014895	3.3242
3.3800e-05	0.014739	3.3125
3.3600e-05	0.014722	3.3008
3.3400e-05	0.014714	3.2894
3.3200e-05	0.014576	3.2784
3.3000e-05	0.014435	3.2673
3.2800e-05	0.014371	3.2563
3.2600e-05	0.014382	3.2454
3.2400e-05	0.014340	3.2344
3.2200e-05	0.014202	3.2238
3.2000e-05	0.014065	3.2133
3.1800e-05	0.014078	3.2028
3.1600e-05	0.014024	3.1925
3.1400e-05	0.013845	3.1819
3.1200e-05	0.013752	3.1716
3.1000e-05	0.013784	3.1616
3.0800e-05	0.013687	3.1516
3.0600e-05	0.013639	3.1420
3.0400e-05	0.013445	3.1322
3.0200e-05	0.013388	3.1228
3.0000e-05	0.013397	3.1134
2.9800e-05	0.013268	3.1042
2.9600e-05	0.013113	3.0949
2.9400e-05	0.013120	3.0857
2.9200e-05	0.013072	3.0766
2.9000e-05	0.012882	3.0676
2.8800e-05	0.012822	3.0586
2.8600e-05	0.012747	3.0501
2.8400e-05	0.012750	3.0415
2.8200e-05	0.012654	3.0332
2.8000e-05	0.012474	3.0248
2.7800e-05	0.012429	3.0166
2.7600e-05	0.012439	3.0084
2.7400e-05	0.012334	3.0004
2.7200e-05	0.012141	2.9928
2.7000e-05	0.012092	2.9852
2.6800e-05	0.012005	2.9775
2.6600e-05	0.012024	2.9699
2.6400e-05	0.011872	2.9627
2.6200e-05	0.011741	2.9553
2.6000e-05	0.011771	2.9482
2.5800e-05	0.011640	2.9411
2.5600e-05	0.011480	2.9340
2.5400e-05	0.011423	2.9270
2.5200e-05	0.011332	2.9203
2.5000e-05	0.011333	2.9137
2.4800e-05	0.011269	2.9073
2.4600e-05	0.011085	2.9008
2.4400e-05	0.010979	2.8946
2.4200e-05	0.011017	2.8883
2.4000e-05	0.010821	2.8822
2.3800e-05	0.010709	2.8762
2.3600e-05	0.010689	2.8540
2.3400e-05	0.010642	2.8535
2.3200e-05	0.010510	2.8503
2.3000e-05	0.010478	2.8460
2.2800e-05	0.010416	2.8410
2.2600e-05	0.010301	2.8359
2.2400e-05	0.010157	2.8307
2.2200e-05	0.010067	2.8255
2.2000e-05	0.010046	2.8203
2.1800e-05	0.0099713	2.8154
2.1600e-05	0.0098286	2.8105
2.1400e-05	0.0097107	2.8058
2.1200e-05	0.0096445	2.8013
2.1000e-05	0.0095599	2.7967
2.0800e-05	0.0095114	2.7923
2.0600e-05	0.0094502	2.7881
2.0400e-05	0.0092967	2.7838
2.0200e-05	0.0091761	2.7794
2.0000e-05	0.0091233	2.7755
1.9800e-05	0.0090895	2.7715
1.9600e-05	0.0089980	2.7678
1.9400e-05	0.0089306	2.7642
1.9200e-05	0.0088148	2.7607
1.9000e-05	0.0086562	2.7572
1.8800e-05	0.0085592	2.7537
1.8600e-05	0.0085351	2.7504
1.8400e-05	0.0084694	2.7470
1.8200e-05	0.0083234	2.7438
1.8000e-05	0.0081912	2.7408
1.7800e-05	0.0081163	2.7379
1.7600e-05	0.0080520	2.7350
1.7400e-05	0.0080134	2.7323
1.7200e-05	0.0079238	2.7293
1.7000e-05	0.0077781	2.7266
1.6800e-05	0.0076487	2.7238
1.6600e-05	0.0076023	2.7212
1.6400e-05	0.0075641	2.7188
1.6200e-05	0.0074676	2.7163
1.6000e-05	0.0073874	2.7140
1.5800e-05	0.0072129	2.7121
1.5600e-05	0.0071150	2.7100
1.5400e-05	0.0070686	2.7080
1.5200e-05	0.0070190	2.7060
1.5000e-05	0.0069297	2.7044
1.4800e-05	0.0067936	2.7024
1.4600e-05	0.0066630	2.7005
1.4400e-05	0.0065673	2.6986
1.4200e-05	0.0064821	2.6970
1.4000e-05	0.0064488	2.6950
1.3800e-05	0.0063823	2.6930
1.3600e-05	0.0062592	2.6910
1.3400e-05	0.0061402	2.6890
1.3200e-05	0.0060120	2.6866
1.3000e-05	0.0059203	2.6845
1.2800e-05	0.0058355	2.6822
1.2600e-05	0.0058073	2.6801
1.2400e-05	0.0057355	2.6779
1.2200e-05	0.0055780	2.6758
1.2000e-05	0.0054541	2.6737
1.1800e-05	0.0054135	2.6716
1.1600e-05	0.0053450	2.6699
1.1400e-05	0.0052706	2.6680
1.1200e-05	0.0050973	2.6662
1.1000e-05	0.0050370	2.6648
1.0800e-05	0.0049654	2.6636
1.0600e-05	0.0049072	2.6623
1.0400e-05	0.0047191	2.6608
1.0200e-05	0.0046405	2.6597
		
1.0000e-05	0.0045835	2.6572
9.9000e-06	0.0045745	2.6570
9.8000e-06	0.0044723	2.6568
9.7000e-06	0.0043855	2.6561
9.6000e-06	0.0043498	2.6557
9.5000e-06	0.0043015	2.6550
9.4000e-06	0.0042767	2.6539
9.3000e-06	0.0042951	2.6528
9.2000e-06	0.0042390	2.6515
9.1000e-06	0.0041095	2.6498
9.0000e-06	0.0041114	2.6476
8.9000e-06	0.0041140	2.6453
8.8000e-06	0.0040134	2.6429
8.7000e-06	0.0039155	2.6403
8.6000e-06	0.0039353	2.6379
8.5000e-06	0.0039000	2.6357
8.4000e-06	0.0038075	2.6335
8.3000e-06	0.0037279	2.6316
8.2000e-06	0.0036983	2.6299
8.1000e-06	0.0037108	2.6285
8.0000e-06	0.0036895	2.6270
7.9000e-06	0.0036087	2.6259
7.8000e-06	0.0034979	2.6245
7.7000e-06	0.0034475	2.6233
7.6000e-06	0.0034103	2.6221
7.5000e-06	0.0034043	2.6208
7.4000e-06	0.0034114	2.6195
7.3000e-06	0.0032757	2.6177
7.2000e-06	0.0032449	2.6158
7.1000e-06	0.0032632	2.6138
7.0000e-06	0.0031145	2.6115
6.9000e-06	0.0031248	2.6089
6.8000e-06	0.0031021	2.6065
6.7000e-06	0.0030435	2.6038
6.6000e-06	0.0029371	2.6014
6.5000e-06	0.0029836	2.5985
6.4000e-06	0.0028535	2.5955
6.3000e-06	0.0028319	2.5914
6.2000e-06	0.0025597	2.5858
6.1000e-06	0.0024989	2.5775
6.0000e-06	0.0024590	2.5653
5.9000e-06	0.0024098	2.5487
5.8000e-06	0.0023660	2.5294
5.7000e-06	0.0023218	2.5105
5.6000e-06	0.0022817	2.4934
5.5000e-06	0.0022399	2.4796
5.4000e-06	0.0022376	2.4696
5.3000e-06	0.0022023	2.4631
5.2000e-06	0.0021640	2.4601
5.1000e-06	0.0021310	2.4599
5.0000e-06	0.0020597	2.4621
4.9000e-06	0.0020308	2.4665
4.8000e-06	0.0020283	2.4729
4.7000e-06	0.0020206	2.4810
4.6000e-06	0.0020112	2.4908
4.5000e-06	0.0019734	2.5023
4.4000e-06	0.0019018	2.5151
4.3000e-06	0.0018136	2.5292
4.2000e-06	0.0018289	2.5450
4.1000e-06	0.0017542	2.5622
4.0000e-06	0.0017500	2.5802
3.9000e-06	0.0017522	2.5993
3.8000e-06	0.0016556	2.6199
3.7000e-06	0.0015768	2.6417
3.6000e-06	0.0015536	2.6649
3.5000e-06	0.0015932	2.6894
3.4000e-06	0.0015314	2.7151
3.3000e-06	0.0015108	2.7416
3.2000e-06	0.0014076	2.7699
3.1000e-06	0.0013545	2.7989
3.0000e-06	0.0013970	2.8284
2.9000e-06	0.0013604	2.8590
2.8000e-06	0.0012558	2.8900
2.7000e-06	0.0012272	2.9213
2.6000e-06	0.0012552	2.9530
2.5000e-06	0.0012171	3.0225
2.4000e-06	0.0011670	3.0271
2.3000e-06	0.0010533	3.0372
2.2000e-06	0.0010633	3.0459
2.1000e-06	0.0010433	3.0488
2.0000e-06	0.00098399	3.0459
1.9000e-06	0.00086111	3.0395
1.8000e-06	0.00084405	3.0325
1.7000e-06	0.00085099	3.0265
1.6000e-06	0.00079692	3.0223
1.5000e-06	0.00076091	3.0192
1.4000e-06	0.00066139	3.0179
1.3000e-06	0.00058147	3.0174
1.2000e-06	0.00056707	3.0181
1.1000e-06	0.00056069	3.0186
1.0000e-06	0.00052730	3.0197
9.0000e-07	0.00046511	3.0210
8.0000e-07	0.00036507	3.0222
7.0000e-07	0.00038051	3.0251
6.0000e-07	0.00031743	3.0254


==> fig12a_v2_81K.TXT <==
I	V	dIdV_81K
0.00083500	0.13206	6.1047
0.00083450	0.13202	6.1054
0.00083400	0.13197	6.1077
0.00083350	0.13182	6.1109
0.00083300	0.13166	6.1139
0.00083250	0.13159	6.1177
0.00083200	0.13147	6.1209
0.00083150	0.13141	6.1244
0.00083100	0.13137	6.1279
0.00083050	0.13119	6.1317
0.00083000	0.13106	6.1352
0.00082950	0.13102	6.1389
0.00082900	0.13096	6.1424
0.00082850	0.13084	6.1460
0.00082800	0.13067	6.1499
0.00082750	0.13056	6.1530
0.00082700	0.13047	6.1561
0.00082650	0.13044	6.1599
0.00082600	0.13035	6.1631
0.00082550	0.13018	6.1668
0.00082500	0.13006	6.1708
0.00082450	0.13003	6.1741
0.00082400	0.12995	6.1776
0.00082350	0.12977	6.1812
0.00082300	0.12965	6.1846
0.00082250	0.12961	6.1881
0.00082200	0.12949	6.1919
0.00082150	0.12947	6.1953
0.00082100	0.12931	6.1990
0.00082050	0.12915	6.2022
0.00082000	0.12911	6.2056
0.00081950	0.12906	6.2095
0.00081900	0.12891	6.2131
0.00081850	0.12875	6.2163
0.00081800	0.12867	6.2195
0.00081750	0.12863	6.2234
0.00081700	0.12857	6.2272
0.00081650	0.12843	6.2307
0.00081600	0.12826	6.2343
0.00081550	0.12819	6.2378
0.00081500	0.12816	6.2415
0.00081450	0.12801	6.2451
0.00081400	0.12787	6.2490
0.00081350	0.12780	6.2523
0.00081300	0.12770	6.2555
0.00081250	0.12766	6.2593
0.00081200	0.12757	6.2626
0.00081150	0.12740	6.2666
0.00081100	0.12728	6.2699
0.00081050	0.12726	6.2739
0.00081000	0.12718	6.2771
0.00080950	0.12700	6.2810
0.00080900	0.12693	6.2843
0.00080850	0.12685	6.2883
0.00080800	0.12679	6.2915
0.00080750	0.12659	6.2954
0.00080700	0.12656	6.2986
0.00080650	0.12645	6.3024
0.00080600	0.12629	6.3060
0.00080550	0.12627	6.3100
0.00080500	0.12618	6.3134
0.00080450	0.12600	6.3174
0.00080400	0.12593	6.3206
0.00080350	0.12583	6.3237
0.00080300	0.12580	6.3277
0.00080250	0.12569	6.3310
0.00080200	0.12552	6.3352
0.00080150	0.12543	6.3385
0.00080100	0.12540	6.3415
0.00080050	0.12531	6.3454
0.00080000	0.12513	6.3488
0.00079950	0.12506	6.3527
0.00079900	0.12495	6.3560
0.00079850	0.12492	6.3600
0.00079800	0.12483	6.3633
0.00079750	0.12464	6.3672
0.00079700	0.12455	6.3706
0.00079650	0.12452	6.3745
0.00079600	0.12441	6.3776
0.00079550	0.12426	6.3809
0.00079500	0.12417	6.3849
0.00079450	0.12416	6.3886
0.00079400	0.12402	6.3923
0.00079350	0.12387	6.3957
0.00079300	0.12381	6.3997
0.00079250	0.12376	6.4032
0.00079200	0.12364	6.4071
0.00079150	0.12347	6.4105
0.00079100	0.12339	6.4147
0.00079050	0.12339	6.4182
0.00079000	0.12323	6.4223
0.00078950	0.12312	6.4255
0.00078900	0.12310	6.4290
0.00078850	0.12295	6.4325
0.00078800	0.12280	6.4359
0.00078750	0.12280	6.4401
0.00078700	0.12270	6.4435
0.00078650	0.12259	6.4469
0.00078600	0.12243	6.4510
0.00078550	0.12241	6.4543
0.00078500	0.12232	6.4581
0.00078450	0.12215	6.4614
0.00078400	0.12208	6.4648
0.00078350	0.12204	6.4690
0.00078300	0.12193	6.4724
0.00078250	0.12176	6.4764
0.00078200	0.12170	6.4798
0.00078150	0.12166	6.4841
0.00078100	0.12157	6.4875
0.00078050	0.12143	6.4909
0.00078000	0.12130	6.4946
0.00077950	0.12128	6.4982
0.00077900	0.12113	6.5016
0.00077850	0.12100	6.5053
0.00077800	0.12098	6.5087
0.00077750	0.12087	6.5128
0.00077700	0.12072	6.5163
0.00077650	0.12071	6.5201
0.00077600	0.12058	6.5235
0.00077550	0.12052	6.5275
0.00077500	0.12034	6.5314
0.00077450	0.12030	6.5346
0.00077400	0.12024	6.5388
0.00077350	0.12005	6.5418
0.00077300	0.12002	6.5453
0.00077250	0.11994	6.5494
0.00077200	0.11976	6.5529
0.00077150	0.11974	6.5567
0.00077100	0.11964	6.5603
0.00077050	0.11954	6.5636
0.00077000	0.11940	6.5678
0.00076950	0.11938	6.5714
0.00076900	0.11923	6.5754
0.00076850	0.11912	6.5792
0.00076800	0.11910	6.5825
0.00076750	0.11898	6.5866
0.00076700	0.11882	6.5902
0.00076650	0.11877	6.5934
0.00076600	0.11873	6.5974
0.00076550	0.11864	6.6010
0.00076500	0.11854	6.6047
0.00076450	0.11837	6.6083
0.00076400	0.11831	6.6114
0.00076350	0.11826	6.6157
0.00076300	0.11809	6.6192
0.00076250	0.11800	6.6233
0.00076200	0.11799	6.6267
0.00076150	0.11784	6.6301
0.00076100	0.11779	6.6345
0.00076050	0.11763	6.6379
0.00076000	0.11755	6.6413
0.00075950	0.11753	6.6455
0.00075900	0.11739	6.6490
0.00075850	0.11724	6.6523
0.00075800	0.11716	6.6562
0.00075750	0.11714	6.6595
0.00075700	0.11705	6.6631
0.00075650	0.11688	6.6672
0.00075600	0.11682	6.6707
0.00075550	0.11671	6.6741
0.00075500	0.11669	6.6783
0.00075450	0.11655	6.6817
0.00075400	0.11641	6.6852
0.00075350	0.11637	6.6893
0.00075300	0.11631	6.6930
0.00075250	0.11614	6.6964
0.00075200	0.11605	6.7007
0.00075150	0.11604	6.7039
0.00075100	0.11586	6.7075
0.00075050	0.11582	6.7119
0.00075000	0.11574	6.7150
0.00074950	0.11569	6.7192
0.00074900	0.11553	6.7225
0.00074850	0.11540	6.7260
0.00074800	0.11539	6.7301
0.00074750	0.11525	6.7335
0.00074700	0.11513	6.7372
0.00074650	0.11512	6.7404
0.00074600	0.11499	6.7448
0.00074550	0.11493	6.7479
0.00074500	0.11478	6.7515
0.00074450	0.11469	6.7548
0.00074400	0.11463	6.7591
0.00074350	0.11457	6.7629
0.00074300	0.11444	6.7664
0.00074250	0.11431	6.7705
0.00074200	0.11421	6.7740
0.00074150	0.11416	6.7782
0.00074100	0.11411	6.7816
0.00074050	0.11402	6.7849
0.00074000	0.11394	6.7891
0.00073950	0.11377	6.7931
0.00073900	0.11368	6.7965
0.00073850	0.11365	6.8005
0.00073800	0.11356	6.8041
0.00073750	0.11340	6.8073
0.00073700	0.11332	6.8109
0.00073650	0.11329	6.8151
0.00073600	0.11321	6.8186
0.00073550	0.11314	6.8220
0.00073500	0.11297	6.8257
0.00073450	0.11290	6.8303
0.00073400	0.11285	6.8341
0.00073350	0.11271	6.8383
0.00073300	0.11258	6.8419
0.00073250	0.11252	6.8451
0.00073200	0.11249	6.8496
0.00073150	0.11237	6.8530
0.00073100	0.11222	6.8565
0.00073050	0.11218	6.8597
0.00073000	0.11212	6.8635
0.00072950	0.11202	6.8676
0.00072900	0.11187	6.8713
0.00072850	0.11185	6.8749
0.00072800	0.11171	6.8789
0.00072750	0.11161	6.8825
0.00072700	0.11158	6.8861
0.00072650	0.11141	6.8901
0.00072600	0.11139	6.8938
0.00072550	0.11131	6.8972
0.00072500	0.11114	6.9003
0.00072450	0.11106	6.9050
0.00072400	0.11106	6.9087
0.00072350	0.11093	6.9121
0.00072300	0.11080	6.9155
0.00072250	0.11078	6.9199
0.00072200	0.11063	6.9233
0.00072150	0.11054	6.9272
0.00072100	0.11052	6.9311
0.00072050	0.11036	6.9350
0.00072000	0.11029	6.9385
0.00071950	0.11019	6.9422
0.00071900	0.11016	6.9463
0.00071850	0.10999	6.9498
0.00071800	0.10993	6.9534
0.00071750	0.10990	6.9566
0.00071700	0.10972	6.9612
0.00071650	0.10968	6.9647
0.00071600	0.10957	6.9681
0.00071550	0.10953	6.9727
0.00071500	0.10942	6.9763
0.00071450	0.10928	6.9800
0.00071400	0.10925	6.9834
0.00071350	0.10919	6.9870
0.00071300	0.10904	6.9914
0.00071250	0.10895	6.9949
0.00071200	0.10892	6.9987
0.00071150	0.10878	7.0030
0.00071100	0.10866	7.0068
0.00071050	0.10859	7.0103
0.00071000	0.10857	7.0142
0.00070950	0.10844	7.0180
0.00070900	0.10831	7.0217
0.00070850	0.10829	7.0250
0.00070800	0.10821	7.0283
0.00070750	0.10804	7.0324
0.00070700	0.10798	7.0365
0.00070650	0.10795	7.0402
0.00070600	0.10786	7.0435
0.00070550	0.10779	7.0472
0.00070500	0.10764	7.0515
0.00070450	0.10752	7.0555
0.00070400	0.10747	7.0589
0.00070350	0.10743	7.0627
0.00070300	0.10726	7.0671
0.00070250	0.10723	7.0706
0.00070200	0.10715	7.0740
0.00070150	0.10699	7.0777
0.00070100	0.10692	7.0811
0.00070050	0.10687	7.0845
0.00070000	0.10682	7.0893
0.00069950	0.10664	7.0928
0.00069900	0.10659	7.0963
0.00069850	0.10655	7.1004
0.00069800	0.10644	7.1045
0.00069750	0.10630	7.1079
0.00069700	0.10627	7.1112
0.00069650	0.10620	7.1150
0.00069600	0.10610	7.1183
0.00069550	0.10597	7.1228
0.00069500	0.10595	7.1264
0.00069450	0.10581	7.1300
0.00069400	0.10569	7.1340
0.00069350	0.10569	7.1373
0.00069300	0.10553	7.1407
0.00069250	0.10544	7.1453
0.00069200	0.10539	7.1490
0.00069150	0.10535	7.1526
0.00069100	0.10518	7.1560
0.00069050	0.10514	7.1598
0.00069000	0.10507	7.1644
0.00068950	0.10491	7.1678
0.00068900	0.10489	7.1714
0.00068850	0.10481	7.1755
0.00068800	0.10472	7.1797
0.00068750	0.10458	7.1831
0.00068700	0.10456	7.1866
0.00068650	0.10445	7.1902
0.00068600	0.10432	7.1939
0.00068550	0.10429	7.1986
0.00068500	0.10422	7.2021
0.00068450	0.10406	7.2057
0.00068400	0.10399	7.2096
0.00068350	0.10389	7.2131
0.00068300	0.10388	7.2165
0.00068250	0.10380	7.2212
0.00068200	0.10367	7.2249
0.00068150	0.10354	7.2286
0.00068100	0.10351	7.2321
0.00068050	0.10345	7.2356
0.00068000	0.10330	7.2395
0.00067950	0.10324	7.2441
0.00067900	0.10313	7.2477
0.00067850	0.10311	7.2512
0.00067800	0.10302	7.2547
0.00067750	0.10287	7.2590
0.00067700	0.10281	7.2625
0.00067650	0.10277	7.2666
0.00067600	0.10265	7.2703
0.00067550	0.10252	7.2738
0.00067500	0.10247	7.2776
0.00067450	0.10240	7.2812
0.00067400	0.10236	7.2849
0.00067350	0.10223	7.2892
0.00067300	0.10210	7.2930
0.00067250	0.10205	7.2965
0.00067200	0.10202	7.3002
0.00067150	0.10189	7.3037
0.00067100	0.10177	7.3071
0.00067050	0.10170	7.3118
0.00067000	0.10161	7.3156
0.00066950	0.10159	7.3190
0.00066900	0.10151	7.3230
0.00066850	0.10135	7.3266
0.00066800	0.10131	7.3302
0.00066750	0.10125	7.3347
0.00066700	0.10110	7.3382
0.00066650	0.10102	7.3417
0.00066600	0.10100	7.3453
0.00066550	0.10090	7.3490
0.00066500	0.10082	7.3527
0.00066450	0.10067	7.3567
0.00066400	0.10064	7.3600
0.00066350	0.10057	7.3644
0.00066300	0.10042	7.3678
0.00066250	0.10042	7.3717
0.00066200	0.10026	7.3753
0.00066150	0.10019	7.3791
0.00066100	0.10015	7.3827
0.00066050	0.10008	7.3863
0.00066000	0.099921	7.3900
0.00065950	0.099910	7.3945
0.00065900	0.099787	7.3981
0.00065850	0.099700	7.4018
0.00065800	0.099668	7.4055
0.00065750	0.099509	7.4091
0.00065700	0.099460	7.4128
0.00065650	0.099394	7.4164
0.00065600	0.099310	7.4202
0.00065550	0.099184	7.4247
0.00065500	0.099174	7.4288
0.00065450	0.099049	7.4326
0.00065400	0.098918	7.4363
0.00065350	0.098919	7.4398
0.00065300	0.098771	7.4431
0.00065250	0.098700	7.4468
0.00065200	0.098664	7.4505
0.00065150	0.098509	7.4543
0.00065100	0.098443	7.4584
0.00065050	0.098390	7.4617
0.00065000	0.098338	7.4662
0.00064950	0.098172	7.4699
0.00064900	0.098130	7.4735
0.00064850	0.098090	7.4772
0.00064800	0.097943	7.4810
0.00064750	0.097859	7.4847
0.00064700	0.097844	7.4885
0.00064650	0.097769	7.4922
0.00064600	0.097603	7.4959
0.00064550	0.097568	7.5007
0.00064500	0.097500	7.5045
0.00064450	0.097349	7.5083
0.00064400	0.097316	7.5119
0.00064350	0.097262	7.5157
0.00064300	0.097109	7.5194
0.00064250	0.097061	7.5230
0.00064200	0.097004	7.5267
0.00064150	0.096925	7.5304
0.00064100	0.096778	7.5341
0.00064050	0.096763	7.5376
0.00064000	0.096659	7.5412
0.00063950	0.096529	7.5448
0.00063900	0.096516	7.5496
0.00063850	0.096418	7.5534
0.00063800	0.096285	7.5571
0.00063750	0.096248	7.5610
0.00063700	0.096191	7.5648
0.00063650	0.096044	7.5687
0.00063600	0.096034	7.5721
0.00063550	0.095922	7.5752
0.00063500	0.095794	7.5790
0.00063450	0.095752	7.5831
0.00063400	0.095713	7.5866
0.00063350	0.095608	7.5904
0.00063300	0.095472	7.5942
0.00063250	0.095398	7.5991
0.00063200	0.095314	7.6029
0.00063150	0.095296	7.6066
0.00063100	0.095223	7.6105
0.00063050	0.095077	7.6145
0.00063000	0.094997	7.6182
0.00062950	0.094986	7.6215
0.00062900	0.094825	7.6252
0.00062850	0.094788	7.6289
0.00062800	0.094726	7.6326
0.00062750	0.094606	7.6365
0.00062700	0.094527	7.6404
0.00062650	0.094501	7.6442
0.00062600	0.094368	7.6486
0.00062550	0.094255	7.6520
0.00062500	0.094230	7.6550
0.00062450	0.094172	7.6589
0.00062400	0.094037	7.6637
0.00062350	0.093947	7.6676
0.00062300	0.093932	7.6712
0.00062250	0.093804	7.6749
0.00062200	0.093745	7.6786
0.00062150	0.093617	7.6826
0.00062100	0.093590	7.6863
0.00062050	0.093526	7.6901
0.00062000	0.093378	7.6940
0.00061950	0.093306	7.6979
0.00061900	0.093274	7.7014
0.00061850	0.093196	7.7050
0.00061800	0.093051	7.7087
0.00061750	0.092983	7.7127
0.00061700	0.092962	7.7165
0.00061650	0.092870	7.7205
0.00061600	0.092739	7.7242
0.00061550	0.092726	7.7275
0.00061500	0.092614	7.7314
0.00061450	0.092496	7.7353
0.00061400	0.092483	7.7396
0.00061350	0.092376	7.7431
0.00061300	0.092257	7.7464
0.00061250	0.092246	7.7512
0.00061200	0.092156	7.7552
0.00061150	0.092079	7.7579
0.00061100	0.091939	7.7617
0.00061050	0.091908	7.7660
0.00061000	0.091833	7.7701
0.00060950	0.091697	7.7736
0.00060900	0.091658	7.7773
0.00060850	0.091601	7.7811
0.00060800	0.091506	7.7852
0.00060750	0.091388	7.7881
0.00060700	0.091376	7.7922
0.00060650	0.091237	7.7962
0.00060600	0.091149	7.8001
0.00060550	0.091098	7.8039
0.00060500	0.091034	7.8072
0.00060450	0.090981	7.8112
0.00060400	0.090839	7.8151
0.00060350	0.090763	7.8185
0.00060300	0.090724	7.8222
0.00060250	0.090650	7.8262
0.00060200	0.090512	7.8303
0.00060150	0.090471	7.8339
0.00060100	0.090433	7.8374
0.00060050	0.090353	7.8416
0.00060000	0.090204	7.8451
0.00059950	0.090195	7.8486
0.00059900	0.090084	7.8526
0.00059850	0.089964	7.8563
0.00059800	0.089942	7.8598
0.00059750	0.089860	7.8638
0.00059700	0.089722	7.8679
0.00059650	0.089657	7.8709
0.00059600	0.089642	7.8750
0.00059550	0.089570	7.8781
0.00059500	0.089413	7.8823
0.00059450	0.089380	7.8863
0.00059400	0.089314	7.8897
0.00059350	0.089179	7.8927
0.00059300	0.089141	7.8978
0.00059250	0.089093	7.9019
0.00059200	0.089026	7.9045
0.00059150	0.088871	7.9093
0.00059100	0.088844	7.9122
0.00059050	0.088780	7.9155
0.00059000	0.088641	7.9197
0.00058950	0.088607	7.9236
0.00058900	0.088545	7.9270
0.00058850	0.088480	7.9311
0.00058800	0.088337	7.9349
0.00058750	0.088261	7.9385
0.00058700	0.088242	7.9425
0.00058650	0.088096	7.9460
0.00058600	0.088051	7.9500
0.00058550	0.088010	7.9539
0.00058500	0.087857	7.9576
0.00058450	0.087788	7.9614
0.00058400	0.087766	7.9648
0.00058350	0.087673	7.9690
0.00058300	0.087544	7.9730
0.00058250	0.087542	7.9766
0.00058200	0.087428	7.9807
0.00058150	0.087310	7.9840
0.00058100	0.087300	7.9881
0.00058050	0.087189	7.9917
0.00058000	0.087138	7.9955
0.00057950	0.087012	7.9991
0.00057900	0.086975	8.0020
0.00057850	0.086932	8.0072
0.00057800	0.086780	8.0102
0.00057750	0.086698	8.0136
0.00057700	0.086677	8.0189
0.00057650	0.086617	8.0212
0.00057600	0.086481	8.0255
0.00057550	0.086409	8.0293
0.00057500	0.086333	8.0329
0.00057450	0.086312	8.0363
0.00057400	0.086230	8.0403
0.00057350	0.086087	8.0437
0.00057300	0.086026	8.0479
0.00057250	0.086002	8.0519
0.00057200	0.085905	8.0555
0.00057150	0.085858	8.0598
0.00057100	0.085716	8.0630
0.00057050	0.085654	8.0666
0.00057000	0.085628	8.0694
0.00056950	0.085520	8.0744
0.00056900	0.085396	8.0772
0.00056850	0.085368	8.0814
0.00056800	0.085302	8.0853
0.00056750	0.085168	8.0891
0.00056700	0.085100	8.0933
0.00056650	0.085026	8.0967
0.00056600	0.085006	8.1004
0.00056550	0.084927	8.1041
0.00056500	0.084808	8.1083
0.00056450	0.084711	8.1119
0.00056400	0.084701	8.1156
0.00056350	0.084627	8.1194
0.00056300	0.084495	8.1227
0.00056250	0.084450	8.1260
0.00056200	0.084331	8.1307
0.00056150	0.084298	8.1337
0.00056100	0.084256	8.1380
0.00056050	0.084113	8.1414
0.00056000	0.084033	8.1458
0.00055950	0.084015	8.1492
0.00055900	0.083929	8.1533
0.00055850	0.083864	8.1569
0.00055800	0.083730	8.1611
0.00055750	0.083665	8.1645
0.00055700	0.083644	8.1688
0.00055650	0.083505	8.1713
0.00055600	0.083425	8.1766
0.00055550	0.083415	8.1795
0.00055500	0.083354	8.1832
0.00055450	0.083219	8.1867
0.00055400	0.083126	8.1910
0.00055350	0.083118	8.1943
0.00055300	0.082984	8.1988
0.00055250	0.082901	8.2025
0.00055200	0.082892	8.2066
0.00055150	0.082771	8.2102
0.00055100	0.082690	8.2143
0.00055050	0.082615	8.2178
0.00055000	0.082599	8.2217
0.00054950	0.082486	8.2244
0.00054900	0.082362	8.2284
0.00054850	0.082328	8.2321
0.00054800	0.082287	8.2365
0.00054750	0.082193	8.2401
0.00054700	0.082078	8.2440
0.00054650	0.082031	8.2479
0.00054600	0.081924	8.2513
0.00054550	0.081897	8.2554
0.00054500	0.081846	8.2580
0.00054450	0.081712	8.2625
0.00054400	0.081615	8.2660
0.00054350	0.081576	8.2699
0.00054300	0.081541	8.2739
0.00054250	0.081409	8.2773
0.00054200	0.081360	8.2817
0.00054150	0.081260	8.2852
0.00054100	0.081254	8.2889
0.00054050	0.081114	8.2930
0.00054000	0.081070	8.2953
0.00053950	0.081015	8.2996
0.00053900	0.080870	8.3034
0.00053850	0.080863	8.3067
0.00053800	0.080787	8.3112
0.00053750	0.080727	8.3147
0.00053700	0.080587	8.3193
0.00053650	0.080555	8.3226
0.00053600	0.080506	8.3261
0.00053550	0.080367	8.3295
0.00053500	0.080299	8.3334
0.00053450	0.080276	8.3375
0.00053400	0.080131	8.3410
0.00053350	0.080092	8.3451
0.00053300	0.080040	8.3491
0.00053250	0.079954	8.3528
0.00053200	0.079849	8.3571
0.00053150	0.079840	8.3594
0.00053100	0.079707	8.3634
0.00053050	0.079655	8.3674
0.00053000	0.079610	8.3709
0.00052950	0.079467	8.3744
0.00052900	0.079461	8.3787
0.00052850	0.079406	8.3825
0.00052800	0.079312	8.3848
0.00052750	0.079178	8.3893
0.00052700	0.079177	8.3930
0.00052650	0.079050	8.3964
0.00052600	0.078978	8.4005
0.00052550	0.078950	8.4046
0.00052500	0.078808	8.4077
0.00052450	0.078741	8.4127
0.00052400	0.078717	8.4149
0.00052350	0.078644	8.4190
0.00052300	0.078517	8.4232
0.00052250	0.078496	8.4266
0.00052200	0.078429	8.4307
0.00052150	0.078294	8.4349
0.00052100	0.078287	8.4373
0.00052050	0.078223	8.4415
0.00052000	0.078141	8.4456
0.00051950	0.078007	8.4492
0.00051900	0.077994	8.4535
0.00051850	0.077891	8.4575
0.00051800	0.077784	8.4611
0.00051750	0.077749	8.4642
0.00051700	0.077710	8.4682
0.00051650	0.077600	8.4717
0.00051600	0.077492	8.4758
0.00051550	0.077439	8.4802
0.00051500	0.077427	8.4837
0.00051450	0.077285	8.4875
0.00051400	0.077203	8.4910
0.00051350	0.077201	8.4946
0.00051300	0.077092	8.4981
0.00051250	0.077030	8.5018
0.00051200	0.076936	8.5059
0.00051150	0.076922	8.5101
0.00051100	0.076803	8.5126
0.00051050	0.076703	8.5184
0.00051000	0.076694	8.5211
0.00050950	0.076567	8.5246
0.00050900	0.076495	8.5285
0.00050850	0.076477	8.5327
0.00050800	0.076335	8.5366
0.00050750	0.076314	8.5391
0.00050700	0.076259	8.5429
0.00050650	0.076124	8.5472
0.00050600	0.076080	8.5513
0.00050550	0.076047	8.5551
0.00050500	0.075908	8.5575
0.00050450	0.075840	8.5620
0.00050400	0.075827	8.5659
0.00050350	0.075701	8.5697
0.00050300	0.075621	8.5736
0.00050250	0.075594	8.5773
0.00050200	0.075538	8.5819
0.00050150	0.075476	8.5844
0.00050100	0.075332	8.5881
0.00050050	0.075305	8.5927
0.00050000	0.075234	8.5966
0.00049950	0.075110	8.6002
0.00049900	0.075086	8.6026
0.00049850	0.075029	8.6067
0.00049800	0.074904	8.6110
0.00049750	0.074856	8.6149
0.00049700	0.074792	8.6186
0.00049650	0.074756	8.6219
0.00049600	0.074612	8.6255
0.00049550	0.074596	8.6299
0.00049500	0.074505	8.6337
0.00049450	0.074391	8.6372
0.00049400	0.074380	8.6414
0.00049350	0.074285	8.6458
0.00049300	0.074242	8.6484
0.00049250	0.074114	8.6519
0.00049200	0.074098	8.6559
0.00049150	0.074024	8.6601
0.00049100	0.073896	8.6645
0.00049050	0.073867	8.6670
0.00049000	0.073797	8.6712
0.00048950	0.073677	8.6755
0.00048900	0.073670	8.6795
0.00048850	0.073617	8.6834
0.00048800	0.073490	8.6858
0.00048750	0.073418	8.6895
0.00048700	0.073401	8.6936
0.00048650	0.073271	8.6983
0.00048600	0.073185	8.7019
0.00048550	0.073162	8.7047
0.00048500	0.073108	8.7103
0.00048450	0.072999	8.7135
0.00048400	0.072911	8.7170
0.00048350	0.072847	8.7210
0.00048300	0.072836	8.7239
0.00048250	0.072725	8.7296
0.00048200	0.072634	8.7321
0.00048150	0.072620	8.7361
0.00048100	0.072502	8.7397
0.00048050	0.072417	8.7440
0.00048000	0.072399	8.7472
0.00047950	0.072309	8.7512
0.00047900	0.072196	8.7549
0.00047850	0.072148	8.7589
0.00047800	0.072130	8.7630
0.00047750	0.071991	8.7675
0.00047700	0.071965	8.7702
0.00047650	0.071906	8.7741
0.00047600	0.071773	8.7779
0.00047550	0.071756	8.7827
0.00047500	0.071689	8.7870
0.00047450	0.071638	8.7894
0.00047400	0.071520	8.7931
0.00047350	0.071432	8.7972
0.00047300	0.071423	8.8014
0.00047250	0.071291	8.8058
0.00047200	0.071238	8.8099
0.00047150	0.071213	8.8126
0.00047100	0.071150	8.8163
0.00047050	0.071056	8.8202
0.00047000	0.070937	8.8242
0.00046950	0.070903	8.8291
0.00046900	0.070854	8.8318
0.00046850	0.070721	8.8358
0.00046800	0.070697	8.8396
0.00046750	0.070643	8.8446
0.00046700	0.070583	8.8487
0.00046650	0.070454	8.8511
0.00046600	0.070437	8.8549
0.00046550	0.070347	8.8589
0.00046500	0.070238	8.8634
0.00046450	0.070193	8.8672
0.00046400	0.070160	8.8705
0.00046350	0.070060	8.8746
0.00046300	0.069985	8.8784
0.00046250	0.069918	8.8824
0.00046200	0.069892	8.8859
0.00046150	0.069763	8.8899
0.00046100	0.069704	8.8940
0.00046050	0.069676	8.8981
0.00046000	0.069546	8.9019
0.00045950	0.069480	8.9050
0.00045900	0.069464	8.9097
0.00045850	0.069394	8.9136
0.00045800	0.069313	8.9173
0.00045750	0.069197	8.9217
0.00045700	0.069182	8.9243
0.00045650	0.069097	8.9281
0.00045600	0.068981	8.9324
0.00045550	0.068982	8.9375
0.00045500	0.068882	8.9413
0.00045450	0.068776	8.9454
0.00045400	0.068731	8.9481
0.00045350	0.068676	8.9519
0.00045300	0.068644	8.9563
0.00045250	0.068513	8.9603
0.00045200	0.068439	8.9650
0.00045150	0.068400	8.9673
0.00045100	0.068361	8.9720
0.00045050	0.068283	8.9759
0.00045000	0.068161	8.9800
0.00044950	0.068101	8.9826
0.00044900	0.068033	8.9865
0.00044850	0.067994	8.9908
0.00044800	0.067958	8.9952
0.00044750	0.067872	8.9999
0.00044700	0.067765	9.0024
0.00044650	0.067676	9.0065
0.00044600	0.067644	9.0105
0.00044550	0.067590	9.0146
0.00044500	0.067551	9.0176
0.00044450	0.067425	9.0221
0.00044400	0.067344	9.0266
0.00044350	0.067328	9.0307
0.00044300	0.067261	9.0347
0.00044250	0.067133	9.0373
0.00044200	0.067078	9.0414
0.00044150	0.067047	9.0454
0.00044100	0.066980	9.0505
0.00044050	0.066860	9.0549
0.00044000	0.066850	9.0577
0.00043950	0.066771	9.0616
0.00043900	0.066654	9.0659
0.00043850	0.066647	9.0698
0.00043800	0.066564	9.0731
0.00043750	0.066451	9.0770
0.00043700	0.066403	9.0806
0.00043650	0.066388	9.0850
0.00043600	0.066252	9.0902
0.00043550	0.066197	9.0929
0.00043500	0.066175	9.0969
0.00043450	0.066046	9.1012
0.00043400	0.066010	9.1053
0.00043350	0.065979	9.1079
0.00043300	0.065918	9.1122
0.00043250	0.065784	9.1167
0.00043200	0.065730	9.1215
0.00043150	0.065709	9.1250
0.00043100	0.065581	9.1288
0.00043050	0.065518	9.1330
0.00043000	0.065504	9.1372
0.00042950	0.065381	9.1413
0.00042900	0.065321	9.1440
0.00042850	0.065304	9.1485
0.00042800	0.065244	9.1527
0.00042750	0.065142	9.1575
0.00042700	0.065034	9.1620
0.00042650	0.064999	9.1650
0.00042600	0.064960	9.1691
0.00042550	0.064827	9.1734
0.00042500	0.064787	9.1774
0.00042450	0.064762	9.1805
0.00042400	0.064676	9.1854
0.00042350	0.064635	9.1894
0.00042300	0.064517	9.1943
0.00042250	0.064443	9.1987
0.00042200	0.064418	9.2015
0.00042150	0.064342	9.2056
0.00042100	0.064232	9.2100
0.00042050	0.064164	9.2141
0.00042000	0.064140	9.2178
0.00041950	0.064088	9.2217
0.00041900	0.063974	9.2258
0.00041850	0.063922	9.2306
0.00041800	0.063832	9.2355
0.00041750	0.063810	9.2383
0.00041700	0.063755	9.2424
0.00041650	0.063642	9.2469
0.00041600	0.063557	9.2509
0.00041550	0.063552	9.2544
0.00041500	0.063456	9.2586
0.00041450	0.063413	9.2630
0.00041400	0.063298	9.2679
0.00041350	0.063241	9.2724
0.00041300	0.063221	9.2753
0.00041250	0.063154	9.2794
0.00041200	0.063029	9.2839
0.00041150	0.062971	9.2881
0.00041100	0.062951	9.2910
0.00041050	0.062861	9.2953
0.00041000	0.062812	9.3001
0.00040950	0.062711	9.3052
0.00040900	0.062693	9.3098
0.00040850	0.062613	9.3126
0.00040800	0.062499	9.3169
0.00040750	0.062441	9.3212
0.00040700	0.062428	9.3255
0.00040650	0.062316	9.3298
0.00040600	0.062241	9.3335
0.00040550	0.062233	9.3384
0.00040500	0.062118	9.3427
0.00040450	0.062075	9.3473
0.00040400	0.061980	9.3502
0.00040350	0.061974	9.3544
0.00040300	0.061859	9.3589
0.00040250	0.061794	9.3631
0.00040200	0.061769	9.3669
0.00040150	0.061652	9.3714
0.00040100	0.061598	9.3762
0.00040050	0.061569	9.3806
0.00040000	0.061443	9.3850
0.00039950	0.061407	9.3879
0.00039900	0.061366	9.3922
0.00039850	0.061294	9.3969
0.00039800	0.061182	9.4018
0.00039750	0.061169	9.4067
0.00039700	0.061086	9.4097
0.00039650	0.060978	9.4141
0.00039600	0.060972	9.4184
0.00039550	0.060890	9.4230
0.00039500	0.060784	9.4263
0.00039450	0.060725	9.4312
0.00039400	0.060717	9.4360
0.00039350	0.060633	9.4407
0.00039300	0.060528	9.4450
0.00039250	0.060522	9.4479
0.00039200	0.060418	9.4532
0.00039150	0.060337	9.4581
0.00039100	0.060327	9.4627
0.00039050	0.060214	9.4673
0.00039000	0.060146	9.4703
0.00038950	0.060133	9.4747
0.00038900	0.060069	9.4796
0.00038850	0.059950	9.4848
0.00038800	0.059939	9.4896
0.00038750	0.059833	9.4942
0.00038700	0.059747	9.4971
0.00038650	0.059741	9.5018
0.00038600	0.059626	9.5067
0.00038550	0.059567	9.5116
0.00038500	0.059548	9.5166
0.00038450	0.059492	9.5194
0.00038400	0.059368	9.5241
0.00038350	0.059314	9.5284
0.00038300	0.059286	9.5337
0.00038250	0.059178	9.5391
0.00038200	0.059103	9.5421
0.00038150	0.059094	9.5465
0.00038100	0.058982	9.5515
0.00038050	0.058911	9.5567
0.00038000	0.058899	9.5617
0.00037950	0.058840	9.5648
0.00037900	0.058713	9.5693
0.00037850	0.058691	9.5737
0.00037800	0.058628	9.5788
0.00037750	0.058512	9.5841
0.00037700	0.058511	9.5876
0.00037650	0.058413	9.5920
0.00037600	0.058325	9.5968
0.00037550	0.058315	9.6018
0.00037500	0.058245	9.6070
0.00037450	0.058133	9.6121
0.00037400	0.058097	9.6152
0.00037350	0.058040	9.6197
0.00037300	0.058005	9.6249
0.00037250	0.057878	9.6299
0.00037200	0.057843	9.6349
0.00037150	0.057802	9.6380
0.00037100	0.057678	9.6427
0.00037050	0.057665	9.6479
0.00037000	0.057611	9.6531
0.00036950	0.057489	9.6581
0.00036900	0.057433	9.6611
0.00036850	0.057424	9.6655
0.00036800	0.057343	9.6710
0.00036750	0.057236	9.6765
0.00036700	0.057229	9.6811
0.00036650	0.057132	9.6841
0.00036600	0.057051	9.6897
0.00036550	0.057044	9.6951
0.00036500	0.056925	9.6996
0.00036450	0.056878	9.7044
0.00036400	0.056849	9.7082
0.00036350	0.056788	9.7142
0.00036300	0.056664	9.7184
0.00036250	0.056648	9.7232
0.00036200	0.056578	9.7282
0.00036150	0.056470	9.7335
0.00036100	0.056465	9.7388
0.00036050	0.056377	9.7419
0.00036000	0.056286	9.7465
0.00035950	0.056280	9.7516
0.00035900	0.056228	9.7575
0.00035850	0.056121	9.7622
0.00035800	0.056031	9.7654
0.00035750	0.056011	9.7725
0.00035700	0.055964	9.7765
0.00035650	0.055853	9.7812
0.00035600	0.055780	9.7859
0.00035550	0.055763	9.7898
0.00035500	0.055705	9.7969
0.00035450	0.055657	9.8000
0.00035400	0.055544	9.8048
0.00035350	0.055481	9.8108
0.00035300	0.055463	9.8158
0.00035250	0.055372	9.8208
0.00035200	0.055272	9.8245
0.00035150	0.055238	9.8295
0.00035100	0.055212	9.8350
0.00035050	0.055120	9.8399
0.00035000	0.055022	9.8445
0.00034950	0.055013	9.8502
0.00034900	0.054950	9.8558
0.00034850	0.054901	9.8591
0.00034800	0.054798	9.8641
0.00034750	0.054710	9.8704
0.00034700	0.054692	9.8754
0.00034650	0.054646	9.8802
0.00034600	0.054540	9.8859
0.00034550	0.054459	9.8900
0.00034500	0.054428	9.8953
0.00034450	0.054400	9.9014
0.00034400	0.054295	9.9063
0.00034350	0.054267	9.9113
0.00034300	0.054156	9.9169
0.00034250	0.054147	9.9227
0.00034200	0.054077	9.9259
0.00034150	0.053968	9.9310
0.00034100	0.053916	9.9367
0.00034050	0.053899	9.9425
0.00034000	0.053821	9.9475
0.00033950	0.053717	9.9515
0.00033900	0.053666	9.9574
0.00033850	0.053612	9.9623
0.00033800	0.053592	9.9676
0.00033750	0.053513	9.9740
0.00033700	0.053408	9.9788
0.00033650	0.053363	9.9840
0.00033600	0.053342	9.9888
0.00033550	0.053263	9.9941
0.00033500	0.053159	9.9989
0.00033450	0.053114	10.005
0.00033400	0.053048	10.011
0.00033350	0.053031	10.017
0.00033300	0.052965	10.022
0.00033250	0.052855	10.027
0.00033200	0.052800	10.032
0.00033150	0.052786	10.037
0.00033100	0.052712	10.042
0.00033050	0.052640	10.048
0.00033000	0.052556	10.054
0.00032950	0.052543	10.059
0.00032900	0.052471	10.065
0.00032850	0.052364	10.071
0.00032800	0.052311	10.075
0.00032750	0.052297	10.081
0.00032700	0.052225	10.086
0.00032650	0.052180	10.092
0.00032600	0.052073	10.098
0.00032550	0.052004	10.103
0.00032500	0.051975	10.107
0.00032450	0.051930	10.115
0.00032400	0.051829	10.119
0.00032350	0.051756	10.124
0.00032300	0.051744	10.130
0.00032250	0.051686	10.136
0.00032200	0.051626	10.142
0.00032150	0.051509	10.147
0.00032100	0.051495	10.151
0.00032050	0.051434	10.159
0.00032000	0.051334	10.163
0.00031950	0.051271	10.169
0.00031900	0.051257	10.175
0.00031850	0.051191	10.180
0.00031800	0.051144	10.187
0.00031750	0.051036	10.192
0.00031700	0.050967	10.199
0.00031650	0.050946	10.204
0.00031600	0.050902	10.209
0.00031550	0.050790	10.215
0.00031500	0.050727	10.221
0.00031450	0.050668	10.227
0.00031400	0.050650	10.232
0.00031350	0.050595	10.239
0.00031300	0.050489	10.244
0.00031250	0.050425	10.251
0.00031200	0.050411	10.256
0.00031150	0.050348	10.261
0.00031100	0.050248	10.267
0.00031050	0.050221	10.273
0.00031000	0.050125	10.279
0.00030950	0.050092	10.285
0.00030900	0.050058	10.292
0.00030850	0.049940	10.297
0.00030800	0.049893	10.304
0.00030750	0.049875	10.309
0.00030700	0.049795	10.315
0.00030650	0.049699	10.321
0.00030600	0.049689	10.326
0.00030550	0.049641	10.332
0.00030500	0.049561	10.340
0.00030450	0.049463	10.344
0.00030400	0.049432	10.351
0.00030350	0.049400	10.356
0.00030300	0.049322	10.363
0.00030250	0.049225	10.369
0.00030200	0.049183	10.376
0.00030150	0.049165	10.381
0.00030100	0.049071	10.388
0.00030050	0.049027	10.394
0.00030000	0.048930	10.399
0.00029950	0.048909	10.405
0.00029900	0.048867	10.412
0.00029850	0.048765	10.417
0.00029800	0.048690	10.423
0.00029750	0.048681	10.430
0.00029700	0.048613	10.435
0.00029650	0.048517	10.442
0.00029600	0.048480	10.448
0.00029550	0.048404	10.455
0.00029500	0.048394	10.460
0.00029450	0.048304	10.468
0.00029400	0.048215	10.472
0.00029350	0.048176	10.480
0.00029300	0.048158	10.485
0.00029250	0.048086	10.491
0.00029200	0.047981	10.497
0.00029150	0.047937	10.504
0.00029100	0.047930	10.510
0.00029050	0.047830	10.516
0.00029000	0.047758	10.524
0.00028950	0.047750	10.529
0.00028900	0.047647	10.536
0.00028850	0.047576	10.542
0.00028800	0.047559	10.549
0.00028750	0.047509	10.555
0.00028700	0.047403	10.562
0.00028650	0.047363	10.566
0.00028600	0.047335	10.575
0.00028550	0.047279	10.579
0.00028500	0.047167	10.586
0.00028450	0.047153	10.592
0.00028400	0.047081	10.599
0.00028350	0.046994	10.605
0.00028300	0.046991	10.612
0.00028250	0.046885	10.618
0.00028200	0.046844	10.625
0.00028150	0.046814	10.632
0.00028100	0.046710	10.638
0.00028050	0.046655	10.643
0.00028000	0.046618	10.651
0.00027950	0.046578	10.658
0.00027900	0.046470	10.662
0.00027850	0.046450	10.672
0.00027800	0.046407	10.675
0.00027750	0.046303	10.683
0.00027700	0.046248	10.688
0.00027650	0.046238	10.696
0.00027600	0.046129	10.702
0.00027550	0.046072	10.709
0.00027500	0.046042	10.715
0.00027450	0.046007	10.722
0.00027400	0.045894	10.729
0.00027350	0.045890	10.736
0.00027300	0.045800	10.742
0.00027250	0.045729	10.749
0.00027200	0.045722	10.756
0.00027150	0.045621	10.760
0.00027100	0.045566	10.768
0.00027050	0.045548	10.775
0.00027000	0.045498	10.782
0.00026950	0.045387	10.789
0.00026900	0.045346	10.796
0.00026850	0.045322	10.803
0.00026800	0.045209	10.809
0.00026750	0.045187	10.817
0.00026700	0.045139	10.823
0.00026650	0.045035	10.830
0.00026600	0.045028	10.836
0.00026550	0.044951	10.844
0.00026500	0.044872	10.850
0.00026450	0.044830	10.858
0.00026400	0.044811	10.862
0.00026350	0.044699	10.870
0.00026300	0.044683	10.877
0.00026250	0.044626	10.884
0.00026200	0.044527	10.890
0.00026150	0.044517	10.897
0.00026100	0.044448	10.904
0.00026050	0.044352	10.911
0.00026000	0.044319	10.918
0.00025950	0.044257	10.925
0.00025900	0.044243	10.932
0.00025850	0.044177	10.939
0.00025800	0.044077	10.947
0.00025750	0.044034	10.953
0.00025700	0.044016	10.961
0.00025650	0.043945	10.965
0.00025600	0.043847	10.973
0.00025550	0.043818	10.980
0.00025500	0.043791	10.987
0.00025450	0.043739	10.993
0.00025400	0.043644	11.001
0.00025350	0.043629	11.007
0.00025300	0.043536	11.015
0.00025250	0.043464	11.022
0.00025200	0.043459	11.029
0.00025150	0.043355	11.036
0.00025100	0.043286	11.036
0.00025050	0.043265	11.036
0.00025000	0.043228	11.041
0.00024950	0.043131	11.047
0.00024900	0.043086	11.053
0.00024850	0.043020	11.060
0.00024800	0.043006	11.067
0.00024750	0.042950	11.074
0.00024700	0.042853	11.081
0.00024650	0.042796	11.088
0.00024600	0.042785	11.095
0.00024550	0.042720	11.101
0.00024500	0.042629	11.108
0.00024450	0.042576	11.115
0.00024400	0.042570	11.122
0.00024350	0.042476	11.130
0.00024300	0.042423	11.137
0.00024250	0.042395	11.143
0.00024200	0.042293	11.150
0.00024150	0.042284	11.158
0.00024100	0.042207	11.165
0.00024050	0.042126	11.172
0.00024000	0.042126	11.179
0.00023950	0.042018	11.185
0.00023900	0.041968	11.193
0.00023850	0.041958	11.200
0.00023800	0.041889	11.207
0.00023750	0.041801	11.213
0.00023700	0.041764	11.220
0.00023650	0.041741	11.227
0.00023600	0.041632	11.234
0.00023550	0.041610	11.241
0.00023500	0.041566	11.248
0.00023450	0.041517	11.254
0.00023400	0.041425	11.261
0.00023350	0.041418	11.268
0.00023300	0.041332	11.275
0.00023250	0.041250	11.282
0.00023200	0.041233	11.289
0.00023150	0.041172	11.296
0.00023100	0.041125	11.303
0.00023050	0.041035	11.310
0.00023000	0.040993	11.317
0.00022950	0.040976	11.324
0.00022900	0.040903	11.330
0.00022850	0.040818	11.337
0.00022800	0.040813	11.344
0.00022750	0.040742	11.351
0.00022700	0.040707	11.357
0.00022650	0.040606	11.365
0.00022600	0.040559	11.371
0.00022550	0.040543	11.378
0.00022500	0.040474	11.385
0.00022450	0.040382	11.391
0.00022400	0.040364	11.398
0.00022350	0.040313	11.404
0.00022300	0.040221	11.411
0.00022250	0.040177	11.417
0.00022200	0.040169	11.424
0.00022150	0.040082	11.431
0.00022100	0.040018	11.438
0.00022050	0.040004	11.444
0.00022000	0.039901	11.451
0.00021950	0.039866	11.457
0.00021900	0.039843	11.464
0.00021850	0.039742	11.470
0.00021800	0.039706	11.476
0.00021750	0.039647	11.483
0.00021700	0.039629	11.489
0.00021650	0.039545	11.496
0.00021600	0.039466	11.502
0.00021550	0.039436	11.509
0.00021500	0.039416	11.515
0.00021450	0.039370	11.521
0.00021400	0.039269	11.528
0.00021350	0.039210	11.534
0.00021300	0.039198	11.541
0.00021250	0.039143	11.546
0.00021200	0.039045	11.553
0.00021150	0.038999	11.559
0.00021100	0.038945	11.565
0.00021050	0.038940	11.571
0.00021000	0.038845	11.578
0.00020950	0.038782	11.583
0.00020900	0.038770	11.590
0.00020850	0.038717	11.596
0.00020800	0.038624	11.603
0.00020750	0.038574	11.608
0.00020700	0.038559	11.614
0.00020650	0.038505	11.620
0.00020600	0.038464	11.626
0.00020550	0.038357	11.632
0.00020500	0.038348	11.637
0.00020450	0.038268	11.644
0.00020400	0.038212	11.649
0.00020350	0.038195	11.655
0.00020300	0.038103	11.661
0.00020250	0.038037	11.666
0.00020200	0.037990	11.671
0.00020150	0.037987	11.678
0.00020100	0.037889	11.683
0.00020050	0.037838	11.688
0.00020000	0.037824	11.694
0.00019950	0.037756	11.699
0.00019900	0.037668	11.705
0.00019850	0.037627	11.711
0.00019800	0.037591	11.715
0.00019750	0.037562	11.720
0.00019700	0.037457	11.725
0.00019650	0.037447	11.730
0.00019600	0.037391	11.736
0.00019550	0.037301	11.741
0.00019500	0.037300	11.746
0.00019450	0.037230	11.751
0.00019400	0.037192	11.755
0.00019350	0.037097	11.759
0.00019300	0.037091	11.764
0.00019250	0.037013	11.770
0.00019200	0.036935	11.774
0.00019150	0.036896	11.779
0.00019100	0.036863	11.783
0.00019050	0.036831	11.788
0.00019000	0.036729	11.792
0.00018950	0.036713	11.796
0.00018900	0.036667	11.801
0.00018850	0.036571	11.804
0.00018800	0.036564	11.809
0.00018750	0.036495	11.813
0.00018700	0.036450	11.817
0.00018650	0.036375	11.821
0.00018600	0.036364	11.824
0.00018550	0.036271	11.827
0.00018500	0.036215	11.831
0.00018450	0.036207	11.835
0.00018400	0.036115	11.839
0.00018350	0.036076	11.841
0.00018300	0.036002	11.844
0.00018250	0.035987	11.848
0.00018200	0.035944	11.852
0.00018150	0.035841	11.854
0.00018100	0.035831	11.857
0.00018050	0.035775	11.861
0.00018000	0.035687	11.862
0.00017950	0.035685	11.866
0.00017900	0.035635	11.869
0.00017850	0.035562	11.870
0.00017800	0.035485	11.874
0.00017750	0.035479	11.876
0.00017700	0.035393	11.879
0.00017650	0.035338	11.880
0.00017600	0.035324	11.882
0.00017550	0.035222	11.883
0.00017500	0.035174	11.884
0.00017450	0.035148	11.887
0.00017400	0.035123	11.888
0.00017350	0.035027	11.891
0.00017300	0.034973	11.892
0.00017250	0.034960	11.893
0.00017200	0.034865	11.895
0.00017150	0.034822	11.895
0.00017100	0.034806	11.895
0.00017050	0.034709	11.896
0.00017000	0.034671	11.896
0.00016950	0.034621	11.896
0.00016900	0.034608	11.897
0.00016850	0.034505	11.897
0.00016800	0.034480	11.897
0.00016750	0.034435	11.896
0.00016700	0.034339	11.896
0.00016650	0.034336	11.896
0.00016600	0.034264	11.896
0.00016550	0.034197	11.895
0.00016500	0.034157	11.895
0.00016450	0.034142	11.893
0.00016400	0.034043	11.893
0.00016350	0.033997	11.891
0.00016300	0.033979	11.890
0.00016250	0.033902	11.888
0.00016200	0.033821	11.885
0.00016150	0.033801	11.883
0.00016100	0.033773	11.882
0.00016050	0.033729	11.880
0.00016000	0.033640	11.877
0.00015950	0.033577	11.874
0.00015900	0.033567	11.870
0.00015850	0.033480	11.867
0.00015800	0.033408	11.864
0.00015750	0.033392	11.861
0.00015700	0.033354	11.857
0.00015650	0.033266	11.853
0.00015600	0.033207	11.849
0.00015550	0.033160	11.844
0.00015500	0.033150	11.840
0.00015450	0.033088	11.835
0.00015400	0.032998	11.831
0.00015350	0.032960	11.826
0.00015300	0.032941	11.820
0.00015250	0.032860	11.815
0.00015200	0.032785	11.810
0.00015150	0.032768	11.804
0.00015100	0.032731	11.797
0.00015050	0.032642	11.791
0.00015000	0.032608	11.784
0.00014950	0.032528	11.777
0.00014900	0.032508	11.770
0.00014850	0.032471	11.763
0.00014800	0.032382	11.755
0.00014750	0.032316	11.747
0.00014700	0.032310	11.739
0.00014650	0.032248	11.730
0.00014600	0.032157	11.721
0.00014550	0.032115	11.712
0.00014500	0.032069	11.703
0.00014450	0.032052	11.693
0.00014400	0.031987	11.684
0.00014350	0.031894	11.674
0.00014300	0.031854	11.663
0.00014250	0.031840	11.653
0.00014200	0.031769	11.641
0.00014150	0.031682	11.630
0.00014100	0.031654	11.619
0.00014050	0.031593	11.607
0.00014000	0.031582	11.595
0.00013950	0.031487	11.583
0.00013900	0.031421	11.570
0.00013850	0.031413	11.557
0.00013800	0.031343	11.544
0.00013750	0.031254	11.529
0.00013700	0.031234	11.515
0.00013650	0.031201	11.501
0.00013600	0.031109	11.487
0.00013550	0.031048	11.472
0.00013500	0.031000	11.457
0.00013450	0.030988	11.442
0.00013400	0.030914	11.427
0.00013350	0.030824	11.410
0.00013300	0.030806	11.393
0.00013250	0.030760	11.375
0.00013200	0.030663	11.358
0.00013150	0.030660	11.340
0.00013100	0.030589	11.322
0.00013050	0.030502	11.304
0.00013000	0.030452	11.286
0.00012950	0.030446	11.267
0.00012900	0.030357	11.247
0.00012850	0.030283	11.226
0.00012800	0.030278	11.206
0.00012750	0.030180	11.185
0.00012700	0.030130	11.164
0.00012650	0.030116	11.142
0.00012600	0.030011	11.121
0.00012550	0.029956	11.099
0.00012500	0.029919	11.075
0.00012450	0.029897	11.052
0.00012400	0.029784	11.028
0.00012350	0.029768	11.004
0.00012300	0.029711	10.979
0.00012250	0.029613	10.955
0.00012200	0.029577	10.930
0.00012150	0.029557	10.904
0.00012100	0.029471	10.879
0.00012050	0.029386	10.853
0.00012000	0.029335	10.825
0.00011950	0.029307	10.798
0.00011900	0.029273	10.769
0.00011850	0.029168	10.741
0.00011800	0.029119	10.713
0.00011750	0.029090	10.684
0.00011700	0.028981	10.655
0.00011650	0.028977	10.626
0.00011600	0.028886	10.595
0.00011550	0.028831	10.565
0.00011500	0.028780	10.534
0.00011450	0.028744	10.501
0.00011400	0.028628	10.469
0.00011350	0.028625	10.436
0.00011300	0.028537	10.403
0.00011250	0.028454	10.370
0.00011200	0.028449	10.336
0.00011150	0.028347	10.301
0.00011100	0.028292	10.266
0.00011050	0.028235	10.231
0.00011000	0.028215	10.196
0.00010950	0.028086	10.160
0.00010900	0.028086	10.123
0.00010850	0.028042	10.087
0.00010800	0.027926	10.049
0.00010750	0.027847	10.012
0.00010700	0.027833	9.9729
0.00010650	0.027770	9.9334
0.00010600	0.027659	9.8936
0.00010550	0.027600	9.8548
0.00010500	0.027588	9.8151
0.00010450	0.027498	9.7736
0.00010400	0.027456	9.7326
0.00010350	0.027342	9.6918
0.00010300	0.027308	9.6505
0.00010250	0.027267	9.6088
0.00010200	0.027151	9.5669
0.00010150	0.027097	9.5246
0.00010100	0.027080	9.4815
0.00010050	0.027025	9.4379
1.0000e-04	0.026870	9.3229
		
1.0000e-04	0.026836	9.2800
9.9800e-05	0.026836	9.2864
9.9600e-05	0.026843	9.2913
9.9400e-05	0.026853	9.2862
9.9200e-05	0.026830	9.2731
9.9000e-05	0.026761	9.2569
9.8800e-05	0.026711	9.2396
9.8600e-05	0.026738	9.2217
9.8400e-05	0.026707	9.2039
9.8200e-05	0.026627	9.1855
9.8000e-05	0.026624	9.1672
9.7800e-05	0.026639	9.1487
9.7600e-05	0.026615	9.1301
9.7400e-05	0.026556	9.1114
9.7200e-05	0.026488	9.0929
9.7000e-05	0.026495	9.0749
9.6800e-05	0.026505	9.0566
9.6600e-05	0.026431	9.0380
9.6400e-05	0.026379	9.0193
9.6200e-05	0.026393	9.0005
9.6000e-05	0.026392	8.9817
9.5800e-05	0.026371	8.9628
9.5600e-05	0.026305	8.9441
9.5400e-05	0.026244	8.9252
9.5200e-05	0.026282	8.9059
9.5000e-05	0.026230	8.8870
9.4800e-05	0.026155	8.8682
9.4600e-05	0.026171	8.8491
9.4400e-05	0.026164	8.8298
9.4200e-05	0.026144	8.8105
9.4000e-05	0.026066	8.7911
9.3800e-05	0.026030	8.7720
9.3600e-05	0.026061	8.7536
9.3400e-05	0.025974	8.7351
9.3200e-05	0.025941	8.7159
9.3000e-05	0.025905	8.6971
9.2800e-05	0.025917	8.6780
9.2600e-05	0.025915	8.6587
9.2400e-05	0.025894	8.6394
9.2200e-05	0.025813	8.6200
9.2000e-05	0.025759	8.6001
9.1800e-05	0.025779	8.5800
9.1600e-05	0.025736	8.5602
9.1400e-05	0.025747	8.5409
9.1200e-05	0.025656	8.5212
9.1000e-05	0.025629	8.5016
9.0800e-05	0.025596	8.4821
9.0600e-05	0.025624	8.4627
9.0400e-05	0.025572	8.4431
9.0200e-05	0.025560	8.4234
9.0000e-05	0.025471	8.4035
8.9800e-05	0.025467	8.3829
8.9600e-05	0.025479	8.3630
8.9400e-05	0.025389	8.3428
8.9200e-05	0.025355	8.3231
8.9000e-05	0.025352	8.3031
8.8800e-05	0.025365	8.2830
8.8600e-05	0.025276	8.2635
8.8400e-05	0.025252	8.2440
8.8200e-05	0.025203	8.2244
8.8000e-05	0.025241	8.2046
8.7800e-05	0.025220	8.1840
8.7600e-05	0.025149	8.1640
8.7400e-05	0.025076	8.1436
8.7200e-05	0.025115	8.1079
8.7000e-05	0.025063	8.1034
8.6800e-05	0.024984	8.0903
8.6600e-05	0.024978	8.0731
8.6400e-05	0.025000	8.0539
8.6200e-05	0.024897	8.0345
8.6000e-05	0.024885	8.0135
8.5800e-05	0.024909	7.9935
8.5600e-05	0.024829	7.9735
8.5400e-05	0.024822	7.9536
8.5200e-05	0.024737	7.9339
8.5000e-05	0.024757	7.9134
8.4800e-05	0.024740	7.8934
8.4600e-05	0.024642	7.8735
8.4400e-05	0.024648	7.8532
8.4200e-05	0.024659	7.8322
8.4000e-05	0.024559	7.8118
8.3800e-05	0.024517	7.7920
8.3600e-05	0.024560	7.7718
8.3400e-05	0.024536	7.7518
8.3200e-05	0.024451	7.7308
8.3000e-05	0.024395	7.7107
8.2800e-05	0.024429	7.6910
8.2600e-05	0.024384	7.6704
8.2400e-05	0.024294	7.6501
8.2200e-05	0.024283	7.6297
8.2000e-05	0.024308	7.6097
8.1800e-05	0.024230	7.5894
8.1600e-05	0.024156	7.5699
8.1400e-05	0.024176	7.5498
8.1200e-05	0.024166	7.5298
8.1000e-05	0.024061	7.5089
8.0800e-05	0.024040	7.4889
8.0600e-05	0.024008	7.4692
8.0400e-05	0.024044	7.4493
8.0200e-05	0.023976	7.4291
8.0000e-05	0.023890	7.4090
7.9800e-05	0.023894	7.3888
7.9600e-05	0.023912	7.3683
7.9400e-05	0.023827	7.3482
7.9200e-05	0.023760	7.3280
7.9000e-05	0.023788	7.3079
7.8800e-05	0.023755	7.2882
7.8600e-05	0.023740	7.2683
7.8400e-05	0.023645	7.2482
7.8200e-05	0.023598	7.2282
7.8000e-05	0.023636	7.2085
7.7800e-05	0.023575	7.1881
7.7600e-05	0.023483	7.1680
7.7400e-05	0.023469	7.1484
7.7200e-05	0.023444	7.1285
7.7000e-05	0.023468	7.1084
7.6800e-05	0.023396	7.0881
7.6600e-05	0.023309	7.0685
7.6400e-05	0.023333	7.0486
7.6200e-05	0.023322	7.0282
7.6000e-05	0.023220	7.0086
7.5800e-05	0.023172	6.9889
7.5600e-05	0.023211	6.9691
7.5400e-05	0.023172	6.9495
7.5200e-05	0.023066	6.9292
7.5000e-05	0.023036	6.9097
7.4800e-05	0.023079	6.8899
7.4600e-05	0.023044	6.8702
7.4400e-05	0.022972	6.8504
7.4200e-05	0.022877	6.8299
7.4000e-05	0.022873	6.8110
7.3800e-05	0.022892	6.7914
7.3600e-05	0.022829	6.7718
7.3400e-05	0.022728	6.7527
7.3200e-05	0.022721	6.7334
7.3000e-05	0.022749	6.7139
7.2800e-05	0.022648	6.6942
7.2600e-05	0.022582	6.6748
7.2400e-05	0.022549	6.6553
7.2200e-05	0.022580	6.6358
7.2000e-05	0.022556	6.6170
7.1800e-05	0.022438	6.5979
7.1600e-05	0.022411	6.5783
7.1400e-05	0.022448	6.5592
7.1200e-05	0.022363	6.5399
7.1000e-05	0.022282	6.5206
7.0800e-05	0.022319	6.5012
7.0600e-05	0.022303	6.4822
7.0400e-05	0.022250	6.4631
7.0200e-05	0.022132	6.4436
7.0000e-05	0.022104	6.4245
6.9800e-05	0.022144	6.4054
6.9600e-05	0.022055	6.3860
6.9400e-05	0.021970	6.3666
6.9200e-05	0.021989	6.3476
6.9000e-05	0.021994	6.3279
6.8800e-05	0.021959	6.3090
6.8600e-05	0.021850	6.2905
6.8400e-05	0.021788	6.2718
6.8200e-05	0.021834	6.2526
6.8000e-05	0.021721	6.2334
6.7800e-05	0.021668	6.2146
6.7600e-05	0.021708	6.1961
6.7400e-05	0.021628	6.1772
6.7200e-05	0.021530	6.1588
6.7000e-05	0.021544	6.1399
6.6800e-05	0.021556	6.1208
6.6600e-05	0.021518	6.1027
6.6400e-05	0.021426	6.0840
6.6200e-05	0.021331	6.0657
6.6000e-05	0.021378	6.0475
6.5800e-05	0.021312	6.0287
6.5600e-05	0.021202	6.0099
6.5400e-05	0.021238	5.9913
6.5200e-05	0.021220	5.9729
6.5000e-05	0.021096	5.9546
6.4800e-05	0.021102	5.9358
6.4600e-05	0.021002	5.9175
6.4400e-05	0.021048	5.8990
6.4200e-05	0.020996	5.8806
6.4000e-05	0.020866	5.8625
6.3800e-05	0.020901	5.8447
6.3600e-05	0.020884	5.8267
6.3400e-05	0.020767	5.8085
6.3200e-05	0.020702	5.7905
6.3000e-05	0.020662	5.7722
6.2800e-05	0.020694	5.7541
6.2600e-05	0.020669	5.7361
6.2400e-05	0.020527	5.7184
6.2200e-05	0.020527	5.7007
6.2000e-05	0.020550	5.6831
6.1800e-05	0.020413	5.6653
6.1600e-05	0.020355	5.6476
6.1400e-05	0.020396	5.6296
6.1200e-05	0.020304	5.6115
6.1000e-05	0.020334	5.5938
6.0800e-05	0.020226	5.5760
6.0600e-05	0.020123	5.5581
6.0400e-05	0.020168	5.5407
6.0200e-05	0.020144	5.5230
6.0000e-05	0.020002	5.5056
5.9800e-05	0.019982	5.4883
5.9600e-05	0.020015	5.4705
5.9400e-05	0.019890	5.4530
5.9200e-05	0.019808	5.4361
5.9000e-05	0.019839	5.4190
5.8800e-05	0.019826	5.4017
5.8600e-05	0.019787	5.3846
5.8400e-05	0.019740	5.3676
5.8200e-05	0.019617	5.3506
5.8000e-05	0.019529	5.3334
5.7800e-05	0.019584	5.3165
5.7600e-05	0.019514	5.2996
5.7400e-05	0.019503	5.2825
5.7200e-05	0.019344	5.2652
5.7000e-05	0.019335	5.2482
5.6800e-05	0.019373	5.2315
5.6600e-05	0.019282	5.2149
5.6400e-05	0.019152	5.1985
5.6200e-05	0.019144	5.1818
5.6000e-05	0.019177	5.1653
5.5800e-05	0.019056	5.1484
5.5600e-05	0.019011	5.1321
5.5400e-05	0.018933	5.1156
5.5200e-05	0.018984	5.0991
5.5000e-05	0.018898	5.0829
5.4800e-05	0.018760	5.0665
5.4600e-05	0.018792	5.0500
5.4400e-05	0.018774	5.0336
5.4200e-05	0.018616	5.0175
5.4000e-05	0.018586	5.0012
5.3800e-05	0.018635	4.9850
5.3600e-05	0.018596	4.9691
5.3400e-05	0.018499	4.9528
5.3200e-05	0.018366	4.9370
5.3000e-05	0.018358	4.9215
5.2800e-05	0.018393	4.9059
5.2600e-05	0.018280	4.8903
5.2400e-05	0.018164	4.8745
5.2200e-05	0.018217	4.8588
5.2000e-05	0.018152	4.8428
5.1800e-05	0.018096	4.8271
5.1600e-05	0.017961	4.8115
5.1400e-05	0.017975	4.7953
5.1200e-05	0.017963	4.7802
5.1000e-05	0.017800	4.7654
5.0800e-05	0.017803	4.7502
5.0600e-05	0.017829	4.7346
5.0400e-05	0.017711	4.7195
5.0200e-05	0.017586	4.7046
5.0000e-05	0.017544	4.6897
4.9800e-05	0.017610	4.6745
4.9600e-05	0.017558	4.6596
4.9400e-05	0.017499	4.6446
4.9200e-05	0.017374	4.6287
4.9000e-05	0.017406	4.6140
4.8800e-05	0.017350	4.5999
4.8600e-05	0.017260	4.5855
4.8400e-05	0.017104	4.5707
4.8200e-05	0.017097	4.5562
4.8000e-05	0.017137	4.5418
4.7800e-05	0.017051	4.5153
4.7600e-05	0.016988	4.5132
4.7400e-05	0.017007	4.5048
4.7200e-05	0.016917	4.4926
4.7000e-05	0.016809	4.4789
4.6800e-05	0.016763	4.4651
4.6600e-05	0.016752	4.4508
4.6400e-05	0.016735	4.4366
4.6200e-05	0.016610	4.4226
4.6000e-05	0.016542	4.4086
4.5800e-05	0.016554	4.3949
4.5600e-05	0.016492	4.3811
4.5400e-05	0.016360	4.3673
4.5200e-05	0.016322	4.3531
4.5000e-05	0.016272	4.3393
4.4800e-05	0.016282	4.3257
4.4600e-05	0.016202	4.3123
4.4400e-05	0.016080	4.2988
4.4200e-05	0.016045	4.2852
4.4000e-05	0.016053	4.2720
4.3800e-05	0.015921	4.2586
4.3600e-05	0.015853	4.2454
4.3400e-05	0.015796	4.2319
4.3200e-05	0.015822	4.2188
4.3000e-05	0.015740	4.2056
4.2800e-05	0.015614	4.1930
4.2600e-05	0.015584	4.1803
4.2400e-05	0.015587	4.1673
4.2200e-05	0.015463	4.1543
4.2000e-05	0.015368	4.1417
4.1800e-05	0.015395	4.1289
4.1600e-05	0.015323	4.1165
4.1400e-05	0.015277	4.1043
4.1200e-05	0.015165	4.0919
4.1000e-05	0.015082	4.0796
4.0800e-05	0.015094	4.0674
4.0600e-05	0.015038	4.0550
4.0400e-05	0.014897	4.0427
4.0200e-05	0.014832	4.0302
4.0000e-05	0.014861	4.0186
3.9800e-05	0.014715	4.0068
3.9600e-05	0.014650	3.9952
3.9400e-05	0.014589	3.9836
3.9200e-05	0.014611	3.9717
3.9000e-05	0.014531	3.9604
3.8800e-05	0.014402	3.9490
3.8600e-05	0.014323	3.9377
3.8400e-05	0.014329	3.9263
3.8200e-05	0.014297	3.9148
3.8000e-05	0.014160	3.9037
3.7800e-05	0.014097	3.8928
3.7600e-05	0.014054	3.8820
3.7400e-05	0.014054	3.8712
3.7200e-05	0.013928	3.8604
3.7000e-05	0.013815	3.8496
3.6800e-05	0.013785	3.8389
3.6600e-05	0.013790	3.8283
3.6400e-05	0.013678	3.8179
3.6200e-05	0.013557	3.8075
3.6000e-05	0.013497	3.7971
3.5800e-05	0.013499	3.7867
3.5600e-05	0.013455	3.7762
3.5400e-05	0.013307	3.7662
3.5200e-05	0.013245	3.7563
3.5000e-05	0.013269	3.7464
3.4800e-05	0.013153	3.7364
3.4600e-05	0.013031	3.7267
3.4400e-05	0.013018	3.7169
3.4200e-05	0.012956	3.7072
3.4000e-05	0.012947	3.6977
3.3800e-05	0.012833	3.6884
3.3600e-05	0.012712	3.6792
3.3400e-05	0.012649	3.6701
3.3200e-05	0.012671	3.6610
3.3000e-05	0.012547	3.6519
3.2800e-05	0.012422	3.6430
3.2600e-05	0.012442	3.6340
3.2400e-05	0.012363	3.6251
3.2200e-05	0.012314	3.6163
3.2000e-05	0.012159	3.6077
3.1800e-05	0.012138	3.5991
3.1600e-05	0.012123	3.5904
3.1400e-05	0.011965	3.5821
3.1200e-05	0.011901	3.5739
3.1000e-05	0.011918	3.5658
3.0800e-05	0.011783	3.5578
3.0600e-05	0.011679	3.5494
3.0400e-05	0.011676	3.5414
3.0200e-05	0.011633	3.5335
3.0000e-05	0.011572	3.5258
2.9800e-05	0.011434	3.5183
2.9600e-05	0.011330	3.5108
2.9400e-05	0.011355	3.5031
2.9200e-05	0.011242	3.4958
2.9000e-05	0.011107	3.4884
2.8800e-05	0.011104	3.4811
2.8600e-05	0.011079	3.4739
2.8400e-05	0.010919	3.4669
2.8200e-05	0.010832	3.4598
2.8000e-05	0.010804	3.4528
2.7800e-05	0.010788	3.4460
2.7600e-05	0.010618	3.4391
2.7400e-05	0.010579	3.4324
2.7200e-05	0.010571	3.4258
2.7000e-05	0.010394	3.4194
2.6800e-05	0.010372	3.4129
2.6600e-05	0.010358	3.4066
2.6400e-05	0.010196	3.4003
2.6200e-05	0.010097	3.3941
2.6000e-05	0.010033	3.3881
2.5800e-05	0.010050	3.3819
2.5600e-05	0.0099918	3.3759
2.5400e-05	0.0098119	3.3700
2.5200e-05	0.0097891	3.3642
2.5000e-05	0.0097765	3.3587
2.4800e-05	0.0096238	3.3530
2.4600e-05	0.0095106	3.3474
2.4400e-05	0.0095466	3.3420
2.4200e-05	0.0094559	3.3367
2.4000e-05	0.0094019	3.3313
2.3800e-05	0.0092341	3.3260
2.3600e-05	0.0091599	3.3208
2.3400e-05	0.0091887	3.3157
2.3200e-05	0.0090458	3.3107
2.3000e-05	0.0089284	3.3060
2.2800e-05	0.0089462	3.3013
2.2600e-05	0.0088448	3.2965
2.2400e-05	0.0086904	3.2919
2.2200e-05	0.0086271	3.2874
2.2000e-05	0.0086062	3.2827
2.1800e-05	0.0085953	3.2783
2.1600e-05	0.0084765	3.2738
2.1400e-05	0.0083161	3.2697
2.1200e-05	0.0083113	3.2656
2.1000e-05	0.0082854	3.2613
2.0800e-05	0.0080993	3.2571
2.0600e-05	0.0080383	3.2530
2.0400e-05	0.0080567	3.2491
2.0200e-05	0.0079925	3.2450
2.0000e-05	0.0078231	3.2411
1.9800e-05	0.0077178	3.2376
1.9600e-05	0.0077382	3.2336
1.9400e-05	0.0075609	3.2301
1.9200e-05	0.0075250	3.2265
1.9000e-05	0.0074563	3.2231
1.8800e-05	0.0074597	3.2197
1.8600e-05	0.0072790	3.2164
1.8400e-05	0.0071814	3.2131
1.8200e-05	0.0072215	3.2100
1.8000e-05	0.0070620	3.2068
1.7800e-05	0.0069513	3.2036
1.7600e-05	0.0069748	3.2005
1.7400e-05	0.0069021	3.1975
1.7200e-05	0.0067913	3.1944
1.7000e-05	0.0066357	3.1914
1.6800e-05	0.0066255	3.1885
1.6600e-05	0.0065847	3.1857
1.6400e-05	0.0064055	3.1831
1.6200e-05	0.0063794	3.1805
1.6000e-05	0.0063720	3.1777
1.5800e-05	0.0062098	3.1750
1.5600e-05	0.0061105	3.1726
1.5400e-05	0.0061410	3.1700
1.5200e-05	0.0060746	3.1675
1.5000e-05	0.0059345	3.1652
1.4800e-05	0.0057934	3.1627
1.4600e-05	0.0057964	3.1605
1.4400e-05	0.0057465	3.1582
1.4200e-05	0.0055699	3.1560
1.4000e-05	0.0055012	3.1537
1.3800e-05	0.0055126	3.1513
1.3600e-05	0.0053849	3.1491
1.3400e-05	0.0052337	3.1468
1.3200e-05	0.0051628	3.1445
1.3000e-05	0.0051901	3.1424
1.2800e-05	0.0050805	3.1401
1.2600e-05	0.0049235	3.1381
1.2400e-05	0.0049360	3.1360
1.2200e-05	0.0048484	3.1338
1.2000e-05	0.0046784	3.1315
1.1800e-05	0.0047049	3.1293
1.1600e-05	0.0046424	3.1269
1.1400e-05	0.0044905	3.1247
1.1200e-05	0.0043823	3.1224
1.1000e-05	0.0044114	3.1203
1.0800e-05	0.0042656	3.1181
1.0600e-05	0.0041224	3.1157
1.0400e-05	0.0041358	3.1129
1.0200e-05	0.0040548	3.1102
		
1.0000e-05	0.0040157	3.1022
9.9000e-06	0.0038979	3.1020
9.8000e-06	0.0038048	3.1011
9.7000e-06	0.0038649	3.0997
9.6000e-06	0.0038249	3.0980
9.5000e-06	0.0037884	3.0964
9.4000e-06	0.0036427	3.0945
9.3000e-06	0.0036713	3.0926
9.2000e-06	0.0036945	3.0906
9.1000e-06	0.0035374	3.0885
9.0000e-06	0.0035183	3.0862
8.9000e-06	0.0035746	3.0838
8.8000e-06	0.0034654	3.0811
8.7000e-06	0.0034598	3.0782
8.6000e-06	0.0033175	3.0749
8.5000e-06	0.0033779	3.0711
8.4000e-06	0.0033249	3.0663
8.3000e-06	0.0031874	3.0608
8.2000e-06	0.0032469	3.0546
8.1000e-06	0.0032263	3.0477
8.0000e-06	0.0030605	3.0401
7.9000e-06	0.0030907	3.0326
7.8000e-06	0.0030808	3.0257
7.7000e-06	0.0030439	3.0199
7.6000e-06	0.0028924	3.0153
7.5000e-06	0.0029238	3.0121
7.4000e-06	0.0029207	3.0105
7.3000e-06	0.0029094	3.0101
7.2000e-06	0.0023844	3.0112
7.1000e-06	0.0023361	3.0134
7.0000e-06	0.0023022	3.0167
6.9000e-06	0.0022598	3.0209
6.8000e-06	0.0022335	3.0261
6.7000e-06	0.0022103	3.0321
6.6000e-06	0.0021883	3.0387
6.5000e-06	0.0021709	3.0461
6.4000e-06	0.0021465	3.0543
6.3000e-06	0.0021227	3.0634
6.2000e-06	0.0020998	3.0729
6.1000e-06	0.0020872	3.0830
6.0000e-06	0.0021220	3.0935
5.9000e-06	0.0021303	3.1047
5.8000e-06	0.0021141	3.1158
5.7000e-06	0.0020924	3.1271
5.6000e-06	0.0020406	3.1388
5.5000e-06	0.0019375	3.1508
5.4000e-06	0.0019437	3.1624
5.3000e-06	0.0018916	3.1737
5.2000e-06	0.0019079	3.1839
5.1000e-06	0.0019218	3.1931
5.0000e-06	0.0019130	3.2006
4.9000e-06	0.0018466	3.2063
4.8000e-06	0.0017741	3.2099
4.7000e-06	0.0017230	3.2116
4.6000e-06	0.0017544	3.2122
4.5000e-06	0.0017604	3.2123
4.4000e-06	0.0017272	3.2115
4.3000e-06	0.0017206	3.2106
4.2000e-06	0.0016900	3.2097
4.1000e-06	0.0016486	3.2089
4.0000e-06	0.0015069	3.2079
3.9000e-06	0.0014922	3.2073
3.8000e-06	0.0015134	3.2069
3.7000e-06	0.0015091	3.2066
3.6000e-06	0.0013670	3.2063
3.5000e-06	0.0014452	3.2058
3.4000e-06	0.0013876	3.2056
3.3000e-06	0.0013849	3.2056
3.2000e-06	0.0012336	3.2053
3.1000e-06	0.0012876	3.2048
3.0000e-06	0.0012711	3.2048
2.9000e-06	0.0011168	3.2048
2.8000e-06	0.0011455	3.2049
2.7000e-06	0.0011647	3.2048
2.6000e-06	0.0010321	3.2045
2.5000e-06	0.00097037	3.2045
2.4000e-06	0.0010394	3.2040
2.3000e-06	0.00094263	3.2040
2.2000e-06	0.00085448	3.2038
2.1000e-06	0.00089891	3.2035
2.0000e-06	0.00085372	3.2035
1.9000e-06	0.00071769	3.2035
1.8000e-06	0.00075087	3.2031
1.7000e-06	0.00075126	3.2030
1.6000e-06	0.00061382	3.2030
1.5000e-06	0.00060878	3.2028
1.4000e-06	0.00065009	3.2028
1.3000e-06	0.00060583	3.2028
1.2000e-06	0.00053994	3.2025
1.1000e-06	0.00039759	3.2025
1.0000e-06	0.00045857	3.2025
9.0000e-07	0.00041827	3.2025
8.0000e-07	0.00039610	3.2021
7.0000e-07	3.1039e-05	3.2020
6.0000e-07	2.2619e-05	3.2020


==> fig12a_v2_84K.TXT <==
I	V	dIdV_84K
0.00083500	0.13223	6.0915
0.00083450	0.13205	6.0920
0.00083400	0.13204	6.0947
0.00083350	0.13190	6.0976
0.00083300	0.13178	6.1004
0.00083250	0.13175	6.1040
0.00083200	0.13166	6.1071
0.00083150	0.13146	6.1109
0.00083100	0.13140	6.1140
0.00083050	0.13134	6.1178
0.00083000	0.13116	6.1211
0.00082950	0.13105	6.1247
0.00082900	0.13103	6.1281
0.00082850	0.13093	6.1318
0.00082800	0.13079	6.1355
0.00082750	0.13065	6.1390
0.00082700	0.13056	6.1426
0.00082650	0.13052	6.1459
0.00082600	0.13044	6.1496
0.00082550	0.13026	6.1530
0.00082500	0.13016	6.1562
0.00082450	0.13014	6.1599
0.00082400	0.12998	6.1633
0.00082350	0.12984	6.1671
0.00082300	0.12981	6.1707
0.00082250	0.12974	6.1742
0.00082200	0.12965	6.1780
0.00082150	0.12950	6.1812
0.00082100	0.12935	6.1850
0.00082050	0.12931	6.1882
0.00082000	0.12924	6.1919
0.00081950	0.12905	6.1950
0.00081900	0.12899	6.1988
0.00081850	0.12894	6.2019
0.00081800	0.12875	6.2051
0.00081750	0.12869	6.2091
0.00081700	0.12862	6.2123
0.00081650	0.12851	6.2164
0.00081600	0.12835	6.2198
0.00081550	0.12835	6.2234
0.00081500	0.12815	6.2266
0.00081450	0.12812	6.2304
0.00081400	0.12804	6.2337
0.00081350	0.12785	6.2375
0.00081300	0.12785	6.2406
0.00081250	0.12777	6.2446
0.00081200	0.12760	6.2480
0.00081150	0.12749	6.2519
0.00081100	0.12743	6.2553
0.00081050	0.12727	6.2593
0.00081000	0.12726	6.2626
0.00080950	0.12709	6.2662
0.00080900	0.12698	6.2694
0.00080850	0.12697	6.2729
0.00080800	0.12677	6.2766
0.00080750	0.12674	6.2802
0.00080700	0.12663	6.2840
0.00080650	0.12653	6.2872
0.00080600	0.12641	6.2910
0.00080550	0.12637	6.2947
0.00080500	0.12619	6.2984
0.00080450	0.12608	6.3019
0.00080400	0.12606	6.3057
0.00080350	0.12595	6.3090
0.00080300	0.12581	6.3128
0.00080250	0.12578	6.3161
0.00080200	0.12570	6.3201
0.00080150	0.12555	6.3233
0.00080100	0.12550	6.3273
0.00080050	0.12537	6.3306
0.00080000	0.12530	6.3346
0.00079950	0.12514	6.3377
0.00079900	0.12503	6.3409
0.00079850	0.12500	6.3451
0.00079800	0.12480	6.3484
0.00079750	0.12479	6.3522
0.00079700	0.12465	6.3552
0.00079650	0.12454	6.3586
0.00079600	0.12452	6.3627
0.00079550	0.12443	6.3659
0.00079500	0.12423	6.3699
0.00079450	0.12423	6.3731
0.00079400	0.12405	6.3762
0.00079350	0.12399	6.3801
0.00079300	0.12392	6.3836
0.00079250	0.12374	6.3875
0.00079200	0.12374	6.3910
0.00079150	0.12357	6.3950
0.00079100	0.12349	6.3984
0.00079050	0.12345	6.4024
0.00079000	0.12336	6.4058
0.00078950	0.12318	6.4098
0.00078900	0.12308	6.4131
0.00078850	0.12307	6.4162
0.00078800	0.12291	6.4204
0.00078750	0.12279	6.4246
0.00078700	0.12278	6.4282
0.00078650	0.12263	6.4316
0.00078600	0.12250	6.4352
0.00078550	0.12247	6.4387
0.00078500	0.12236	6.4422
0.00078450	0.12220	6.4461
0.00078400	0.12212	6.4497
0.00078350	0.12210	6.4532
0.00078300	0.12200	6.4573
0.00078250	0.12182	6.4611
0.00078200	0.12181	6.4643
0.00078150	0.12168	6.4683
0.00078100	0.12155	6.4718
0.00078050	0.12153	6.4757
0.00078000	0.12134	6.4791
0.00077950	0.12131	6.4821
0.00077900	0.12122	6.4859
0.00077850	0.12112	6.4892
0.00077800	0.12100	6.4927
0.00077750	0.12096	6.4969
0.00077700	0.12077	6.5002
0.00077650	0.12077	6.5043
0.00077600	0.12062	6.5079
0.00077550	0.12050	6.5116
0.00077500	0.12049	6.5150
0.00077450	0.12035	6.5184
0.00077400	0.12021	6.5226
0.00077350	0.12017	6.5261
0.00077300	0.12009	6.5294
0.00077250	0.12002	6.5332
0.00077200	0.11983	6.5367
0.00077150	0.11976	6.5409
0.00077100	0.11973	6.5442
0.00077050	0.11956	6.5478
0.00077000	0.11945	6.5518
0.00076950	0.11942	6.5550
0.00076900	0.11935	6.5593
0.00076850	0.11918	6.5624
0.00076800	0.11910	6.5658
0.00076750	0.11901	6.5700
0.00076700	0.11898	6.5732
0.00076650	0.11883	6.5764
0.00076600	0.11870	6.5808
0.00076550	0.11866	6.5842
0.00076500	0.11860	6.5875
0.00076450	0.11847	6.5916
0.00076400	0.11833	6.5952
0.00076350	0.11824	6.5993
0.00076300	0.11823	6.6030
0.00076250	0.11808	6.6064
0.00076200	0.11796	6.6105
0.00076150	0.11794	6.6139
0.00076100	0.11783	6.6170
0.00076050	0.11767	6.6212
0.00076000	0.11762	6.6244
0.00075950	0.11756	6.6280
0.00075900	0.11748	6.6318
0.00075850	0.11731	6.6354
0.00075800	0.11724	6.6388
0.00075750	0.11720	6.6433
0.00075700	0.11706	6.6466
0.00075650	0.11693	6.6499
0.00075600	0.11692	6.6542
0.00075550	0.11680	6.6573
0.00075500	0.11665	6.6614
0.00075450	0.11663	6.6648
0.00075400	0.11653	6.6682
0.00075350	0.11646	6.6724
0.00075300	0.11629	6.6761
0.00075250	0.11620	6.6796
0.00075200	0.11618	6.6838
0.00075150	0.11605	6.6871
0.00075100	0.11590	6.6905
0.00075050	0.11588	6.6948
0.00075000	0.11579	6.6981
0.00074950	0.11563	6.7016
0.00074900	0.11555	6.7060
0.00074850	0.11547	6.7093
0.00074800	0.11543	6.7127
0.00074750	0.11535	6.7160
0.00074700	0.11518	6.7201
0.00074650	0.11510	6.7236
0.00074600	0.11508	6.7269
0.00074550	0.11492	6.7309
0.00074500	0.11484	6.7344
0.00074450	0.11476	6.7386
0.00074400	0.11471	6.7423
0.00074350	0.11454	6.7456
0.00074300	0.11449	6.7500
0.00074250	0.11444	6.7532
0.00074200	0.11430	6.7570
0.00074150	0.11416	6.7609
0.00074100	0.11413	6.7645
0.00074050	0.11407	6.7679
0.00074000	0.11397	6.7712
0.00073950	0.11389	6.7751
0.00073900	0.11374	6.7789
0.00073850	0.11362	6.7828
0.00073800	0.11360	6.7868
0.00073750	0.11349	6.7905
0.00073700	0.11334	6.7938
0.00073650	0.11333	6.7981
0.00073600	0.11326	6.8013
0.00073550	0.11314	6.8049
0.00073500	0.11300	6.8095
0.00073450	0.11298	6.8128
0.00073400	0.11280	6.8164
0.00073350	0.11276	6.8200
0.00073300	0.11266	6.8242
0.00073250	0.11256	6.8277
0.00073200	0.11249	6.8311
0.00073150	0.11241	6.8352
0.00073100	0.11229	6.8389
0.00073050	0.11226	6.8426
0.00073000	0.11208	6.8460
0.00072950	0.11204	6.8503
0.00072900	0.11197	6.8536
0.00072850	0.11181	6.8577
0.00072800	0.11180	6.8614
0.00072750	0.11166	6.8651
0.00072700	0.11157	6.8683
0.00072650	0.11150	6.8718
0.00072600	0.11145	6.8760
0.00072550	0.11128	6.8794
0.00072500	0.11118	6.8832
0.00072450	0.11113	6.8869
0.00072400	0.11109	6.8910
0.00072350	0.11096	6.8946
0.00072300	0.11082	6.8989
0.00072250	0.11075	6.9024
0.00072200	0.11068	6.9058
0.00072150	0.11064	6.9093
0.00072100	0.11055	6.9134
0.00072050	0.11039	6.9169
0.00072000	0.11034	6.9201
0.00071950	0.11026	6.9241
0.00071900	0.11010	6.9280
0.00071850	0.11006	6.9319
0.00071800	0.11001	6.9353
0.00071750	0.10993	6.9398
0.00071700	0.10976	6.9430
0.00071650	0.10969	6.9468
0.00071600	0.10964	6.9501
0.00071550	0.10957	6.9534
0.00071500	0.10942	6.9580
0.00071450	0.10930	6.9615
0.00071400	0.10926	6.9651
0.00071350	0.10922	6.9686
0.00071300	0.10907	6.9730
0.00071250	0.10899	6.9767
0.00071200	0.10892	6.9801
0.00071150	0.10884	6.9841
0.00071100	0.10869	6.9881
0.00071050	0.10868	6.9915
0.00071000	0.10858	6.9947
0.00070950	0.10842	6.9985
0.00070900	0.10841	7.0029
0.00070850	0.10832	7.0066
0.00070800	0.10824	7.0102
0.00070750	0.10808	7.0144
0.00070700	0.10808	7.0184
0.00070650	0.10793	7.0217
0.00070600	0.10783	7.0256
0.00070550	0.10781	7.0291
0.00070500	0.10772	7.0326
0.00070450	0.10756	7.0368
0.00070400	0.10746	7.0406
0.00070350	0.10744	7.0439
0.00070300	0.10737	7.0474
0.00070250	0.10729	7.0518
0.00070200	0.10719	7.0555
0.00070150	0.10703	7.0590
0.00070100	0.10694	7.0627
0.00070050	0.10692	7.0671
0.00070000	0.10684	7.0708
0.00069950	0.10673	7.0745
0.00069900	0.10658	7.0779
0.00069850	0.10652	7.0812
0.00069800	0.10642	7.0852
0.00069750	0.10638	7.0893
0.00069700	0.10633	7.0929
0.00069650	0.10617	7.0962
0.00069600	0.10606	7.1001
0.00069550	0.10601	7.1045
0.00069500	0.10596	7.1081
0.00069450	0.10583	7.1121
0.00069400	0.10571	7.1155
0.00069350	0.10564	7.1189
0.00069300	0.10558	7.1231
0.00069250	0.10554	7.1272
0.00069200	0.10544	7.1307
0.00069150	0.10531	7.1342
0.00069100	0.10520	7.1380
0.00069050	0.10517	7.1417
0.00069000	0.10509	7.1459
0.00068950	0.10495	7.1492
0.00068900	0.10488	7.1526
0.00068850	0.10477	7.1571
0.00068800	0.10475	7.1611
0.00068750	0.10465	7.1645
0.00068700	0.10452	7.1679
0.00068650	0.10451	7.1716
0.00068600	0.10435	7.1761
0.00068550	0.10427	7.1798
0.00068500	0.10423	7.1832
0.00068450	0.10407	7.1867
0.00068400	0.10407	7.1903
0.00068350	0.10392	7.1942
0.00068300	0.10384	7.1987
0.00068250	0.10378	7.2021
0.00068200	0.10371	7.2056
0.00068150	0.10357	7.2093
0.00068100	0.10356	7.2131
0.00068050	0.10338	7.2166
0.00068000	0.10336	7.2211
0.00067950	0.10326	7.2248
0.00067900	0.10315	7.2286
0.00067850	0.10309	7.2322
0.00067800	0.10303	7.2356
0.00067750	0.10289	7.2391
0.00067700	0.10288	7.2438
0.00067650	0.10275	7.2476
0.00067600	0.10265	7.2511
0.00067550	0.10261	7.2547
0.00067500	0.10245	7.2582
0.00067450	0.10244	7.2625
0.00067400	0.10232	7.2665
0.00067350	0.10225	7.2702
0.00067300	0.10212	7.2737
0.00067250	0.10212	7.2773
0.00067200	0.10196	7.2809
0.00067150	0.10187	7.2843
0.00067100	0.10185	7.2890
0.00067050	0.10171	7.2926
0.00067000	0.10162	7.2960
0.00066950	0.10160	7.2999
0.00066900	0.10153	7.3037
0.00066850	0.10137	7.3072
0.00066800	0.10132	7.3116
0.00066750	0.10127	7.3152
0.00066700	0.10110	7.3187
0.00066650	0.10107	7.3223
0.00066600	0.10101	7.3258
0.00066550	0.10087	7.3294
0.00066500	0.10077	7.3340
0.00066450	0.10069	7.3379
0.00066400	0.10063	7.3410
0.00066350	0.10060	7.3442
0.00066300	0.10049	7.3489
0.00066250	0.10034	7.3525
0.00066200	0.10030	7.3560
0.00066150	0.10025	7.3596
0.00066100	0.10010	7.3637
0.00066050	0.10003	7.3674
0.00066000	0.099950	7.3715
0.00065950	0.099928	7.3754
0.00065900	0.099805	7.3793
0.00065850	0.099680	7.3827
0.00065800	0.099643	7.3858
0.00065750	0.099574	7.3893
0.00065700	0.099420	7.3936
0.00065650	0.099388	7.3974
0.00065600	0.099322	7.4014
0.00065550	0.099166	7.4056
0.00065500	0.099160	7.4092
0.00065450	0.099063	7.4129
0.00065400	0.099009	7.4165
0.00065350	0.098850	7.4202
0.00065300	0.098786	7.4238
0.00065250	0.098756	7.4285
0.00065200	0.098644	7.4322
0.00065150	0.098501	7.4354
0.00065100	0.098454	7.4391
0.00065050	0.098415	7.4432
0.00065000	0.098340	7.4469
0.00064950	0.098195	7.4506
0.00064900	0.098102	7.4543
0.00064850	0.098092	7.4581
0.00064800	0.097956	7.4617
0.00064750	0.097868	7.4663
0.00064700	0.097840	7.4700
0.00064650	0.097727	7.4736
0.00064600	0.097589	7.4773
0.00064550	0.097573	7.4810
0.00064500	0.097512	7.4846
0.00064450	0.097377	7.4885
0.00064400	0.097313	7.4922
0.00064350	0.097191	7.4957
0.00064300	0.097166	7.4997
0.00064250	0.097103	7.5027
0.00064200	0.096949	7.5064
0.00064150	0.096879	7.5102
0.00064100	0.096846	7.5148
0.00064050	0.096756	7.5186
0.00064000	0.096621	7.5223
0.00063950	0.096566	7.5261
0.00063900	0.096453	7.5298
0.00063850	0.096421	7.5335
0.00063800	0.096364	7.5373
0.00063750	0.096208	7.5404
0.00063700	0.096121	7.5440
0.00063650	0.096108	7.5478
0.00063600	0.095999	7.5515
0.00063550	0.095868	7.5554
0.00063500	0.095798	7.5592
0.00063450	0.095743	7.5638
0.00063400	0.095716	7.5676
0.00063350	0.095575	7.5707
0.00063300	0.095490	7.5744
0.00063250	0.095465	7.5781
0.00063200	0.095344	7.5820
0.00063150	0.095220	7.5858
0.00063100	0.095164	7.5896
0.00063050	0.095138	7.5934
0.00063000	0.095068	7.5971
0.00062950	0.094919	7.6002
0.00062900	0.094852	7.6040
0.00062850	0.094813	7.6077
0.00062800	0.094665	7.6115
0.00062750	0.094602	7.6154
0.00062700	0.094545	7.6192
0.00062650	0.094411	7.6240
0.00062600	0.094358	7.6279
0.00062550	0.094332	7.6309
0.00062500	0.094170	7.6346
0.00062450	0.094141	7.6389
0.00062400	0.094072	7.6424
0.00062350	0.093925	7.6462
0.00062300	0.093918	7.6501
0.00062250	0.093851	7.6539
0.00062200	0.093709	7.6579
0.00062150	0.093635	7.6618
0.00062100	0.093603	7.6656
0.00062050	0.093440	7.6691
0.00062000	0.093410	7.6727
0.00061950	0.093338	7.6765
0.00061900	0.093201	7.6804
0.00061850	0.093181	7.6837
0.00061800	0.093097	7.6876
0.00061750	0.093024	7.6911
0.00061700	0.092882	7.6950
0.00061650	0.092864	7.6998
0.00061600	0.092759	7.7038
0.00061550	0.092639	7.7077
0.00061500	0.092636	7.7104
0.00061450	0.092505	7.7146
0.00061400	0.092417	7.7185
0.00061350	0.092401	7.7225
0.00061300	0.092333	7.7264
0.00061250	0.092169	7.7299
0.00061200	0.092113	7.7336
0.00061150	0.092082	7.7376
0.00061100	0.091930	7.7414
0.00061050	0.091861	7.7454
0.00061000	0.091827	7.7493
0.00060950	0.091744	7.7529
0.00060900	0.091604	7.7564
0.00060850	0.091541	7.7602
0.00060800	0.091467	7.7641
0.00060750	0.091448	7.7681
0.00060700	0.091322	7.7713
0.00060650	0.091214	7.7752
0.00060600	0.091187	7.7789
0.00060550	0.091126	7.7822
0.00060500	0.091018	7.7861
0.00060450	0.090888	7.7901
0.00060400	0.090823	7.7938
0.00060350	0.090771	7.7976
0.00060300	0.090735	7.8013
0.00060250	0.090622	7.8052
0.00060200	0.090491	7.8089
0.00060150	0.090464	7.8122
0.00060100	0.090412	7.8163
0.00060050	0.090291	7.8203
0.00060000	0.090174	7.8241
0.00059950	0.090134	7.8274
0.00059900	0.090104	7.8314
0.00059850	0.089966	7.8352
0.00059800	0.089891	7.8388
0.00059750	0.089857	7.8424
0.00059700	0.089714	7.8462
0.00059650	0.089679	7.8497
0.00059600	0.089589	7.8538
0.00059550	0.089463	7.8578
0.00059500	0.089454	7.8616
0.00059450	0.089379	7.8649
0.00059400	0.089313	7.8688
0.00059350	0.089160	7.8722
0.00059300	0.089140	7.8762
0.00059250	0.089077	7.8802
0.00059200	0.088950	7.8839
0.00059150	0.088853	7.8874
0.00059100	0.088842	7.8916
0.00059050	0.088682	7.8951
0.00059000	0.088679	7.8990
0.00058950	0.088582	7.9032
0.00058900	0.088525	7.9065
0.00058850	0.088389	7.9103
0.00058800	0.088305	7.9142
0.00058750	0.088268	7.9180
0.00058700	0.088218	7.9219
0.00058650	0.088094	7.9260
0.00058600	0.087981	7.9292
0.00058550	0.087949	7.9333
0.00058500	0.087907	7.9371
0.00058450	0.087842	7.9407
0.00058400	0.087720	7.9447
0.00058350	0.087599	7.9473
0.00058300	0.087575	7.9523
0.00058250	0.087506	7.9565
0.00058200	0.087373	7.9585
0.00058150	0.087300	7.9640
0.00058100	0.087286	7.9669
0.00058050	0.087140	7.9703
0.00058000	0.087091	7.9737
0.00057950	0.087031	7.9776
0.00057900	0.086901	7.9814
0.00057850	0.086832	7.9851
0.00057800	0.086814	7.9893
0.00057750	0.086726	7.9928
0.00057700	0.086591	7.9966
0.00057650	0.086581	8.0006
0.00057600	0.086471	8.0043
0.00057550	0.086357	8.0085
0.00057500	0.086356	8.0116
0.00057450	0.086293	8.0158
0.00057400	0.086148	8.0194
0.00057350	0.086084	8.0235
0.00057300	0.086048	8.0261
0.00057250	0.085899	8.0299
0.00057200	0.085869	8.0338
0.00057150	0.085807	8.0374
0.00057100	0.085681	8.0417
0.00057050	0.085614	8.0452
0.00057000	0.085569	8.0492
0.00056950	0.085518	8.0529
0.00056900	0.085374	8.0567
0.00056850	0.085330	8.0605
0.00056800	0.085274	8.0643
0.00056750	0.085131	8.0683
0.00056700	0.085124	8.0718
0.00056650	0.085032	8.0757
0.00056600	0.084901	8.0795
0.00056550	0.084858	8.0833
0.00056500	0.084793	8.0859
0.00056450	0.084748	8.0905
0.00056400	0.084599	8.0935
0.00056350	0.084589	8.0974
0.00056300	0.084491	8.1011
0.00056250	0.084367	8.1055
0.00056200	0.084339	8.1087
0.00056150	0.084268	8.1130
0.00056100	0.084146	8.1164
0.00056050	0.084083	8.1205
0.00056000	0.084070	8.1239
0.00055950	0.083972	8.1271
0.00055900	0.083853	8.1317
0.00055850	0.083837	8.1347
0.00055800	0.083704	8.1382
0.00055750	0.083614	8.1426
0.00055700	0.083608	8.1462
0.00055650	0.083476	8.1503
0.00055600	0.083398	8.1536
0.00055550	0.083383	8.1580
0.00055500	0.083317	8.1614
0.00055450	0.083178	8.1656
0.00055400	0.083122	8.1692
0.00055350	0.083075	8.1735
0.00055300	0.082933	8.1771
0.00055250	0.082885	8.1811
0.00055200	0.082848	8.1836
0.00055150	0.082705	8.1889
0.00055100	0.082682	8.1916
0.00055050	0.082613	8.1956
0.00055000	0.082479	8.1989
0.00054950	0.082474	8.2029
0.00054900	0.082386	8.2067
0.00054850	0.082252	8.2107
0.00054800	0.082183	8.2144
0.00054750	0.082171	8.2181
0.00054700	0.082051	8.2223
0.00054650	0.081950	8.2245
0.00054600	0.081937	8.2288
0.00054550	0.081851	8.2322
0.00054500	0.081725	8.2365
0.00054450	0.081707	8.2402
0.00054400	0.081631	8.2438
0.00054350	0.081570	8.2480
0.00054300	0.081432	8.2523
0.00054250	0.081404	8.2559
0.00054200	0.081328	8.2585
0.00054150	0.081205	8.2638
0.00054100	0.081201	8.2661
0.00054050	0.081101	8.2698
0.00054000	0.080989	8.2740
0.00053950	0.080982	8.2773
0.00053900	0.080855	8.2818
0.00053850	0.080805	8.2854
0.00053800	0.080691	8.2889
0.00053750	0.080682	8.2932
0.00053700	0.080568	8.2954
0.00053650	0.080467	8.2998
0.00053600	0.080453	8.3035
0.00053550	0.080357	8.3075
0.00053500	0.080237	8.3113
0.00053450	0.080228	8.3149
0.00053400	0.080139	8.3194
0.00053350	0.080013	8.3227
0.00053300	0.079950	8.3266
0.00053250	0.079936	8.3297
0.00053200	0.079848	8.3334
0.00053150	0.079718	8.3377
0.00053100	0.079700	8.3412
0.00053050	0.079632	8.3451
0.00053000	0.079497	8.3492
0.00052950	0.079486	8.3527
0.00052900	0.079426	8.3563
0.00052850	0.079305	8.3595
0.00052800	0.079220	8.3630
0.00052750	0.079204	8.3671
0.00052700	0.079068	8.3711
0.00052650	0.079011	8.3746
0.00052600	0.078982	8.3778
0.00052550	0.078846	8.3825
0.00052500	0.078786	8.3849
0.00052450	0.078727	8.3888
0.00052400	0.078686	8.3931
0.00052350	0.078540	8.3965
0.00052300	0.078526	8.4007
0.00052250	0.078435	8.4047
0.00052200	0.078316	8.4070
0.00052150	0.078297	8.4116
0.00052100	0.078226	8.4151
0.00052050	0.078100	8.4187
0.00052000	0.078049	8.4224
0.00051950	0.077966	8.4267
0.00051900	0.077945	8.4304
0.00051850	0.077847	8.4344
0.00051800	0.077731	8.4374
0.00051750	0.077703	8.4408
0.00051700	0.077656	8.4452
0.00051650	0.077513	8.4493
0.00051600	0.077468	8.4527
0.00051550	0.077441	8.4565
0.00051500	0.077339	8.4607
0.00051450	0.077217	8.4636
0.00051400	0.077159	8.4670
0.00051350	0.077106	8.4715
0.00051300	0.077078	8.4755
0.00051250	0.076935	8.4790
0.00051200	0.076917	8.4814
0.00051150	0.076837	8.4865
0.00051100	0.076712	8.4899
0.00051050	0.076677	8.4934
0.00051000	0.076637	8.4972
0.00050950	0.076518	8.5019
0.00050900	0.076492	8.5054
0.00050850	0.076367	8.5079
0.00050800	0.076350	8.5118
0.00050750	0.076253	8.5162
0.00050700	0.076130	8.5198
0.00050650	0.076096	8.5236
0.00050600	0.076059	8.5264
0.00050550	0.075924	8.5304
0.00050500	0.075859	8.5344
0.00050450	0.075816	8.5381
0.00050400	0.075765	8.5418
0.00050350	0.075632	8.5463
0.00050300	0.075579	8.5503
0.00050250	0.075555	8.5528
0.00050200	0.075444	8.5567
0.00050150	0.075342	8.5611
0.00050100	0.075331	8.5650
0.00050050	0.075265	8.5685
0.00050000	0.075173	8.5714
0.00049950	0.075057	8.5755
0.00049900	0.075007	8.5795
0.00049850	0.074967	8.5831
0.00049800	0.074842	8.5869
0.00049750	0.074782	8.5894
0.00049700	0.074763	8.5935
0.00049650	0.074702	8.5978
0.00049600	0.074582	8.6016
0.00049550	0.074485	8.6056
0.00049500	0.074474	8.6102
0.00049450	0.074375	8.6140
0.00049400	0.074262	8.6165
0.00049350	0.074257	8.6201
0.00049300	0.074141	8.6239
0.00049250	0.074080	8.6270
0.00049200	0.073993	8.6320
0.00049150	0.073981	8.6349
0.00049100	0.073855	8.6386
0.00049050	0.073789	8.6422
0.00049000	0.073755	8.6463
0.00048950	0.073627	8.6510
0.00048900	0.073562	8.6536
0.00048850	0.073507	8.6571
0.00048800	0.073483	8.6609
0.00048750	0.073374	8.6653
0.00048700	0.073265	8.6695
0.00048650	0.073227	8.6721
0.00048600	0.073190	8.6759
0.00048550	0.073068	8.6796
0.00048500	0.072991	8.6835
0.00048450	0.072927	8.6865
0.00048400	0.072899	8.6908
0.00048350	0.072837	8.6946
0.00048300	0.072698	8.6984
0.00048250	0.072656	8.7022
0.00048200	0.072621	8.7064
0.00048150	0.072493	8.7111
0.00048100	0.072425	8.7136
0.00048050	0.072408	8.7171
0.00048000	0.072343	8.7210
0.00047950	0.072214	8.7260
0.00047900	0.072177	8.7298
0.00047850	0.072123	8.7322
0.00047800	0.071987	8.7362
0.00047750	0.071963	8.7398
0.00047700	0.071894	8.7442
0.00047650	0.071774	8.7485
0.00047600	0.071765	8.7514
0.00047550	0.071702	8.7550
0.00047500	0.071624	8.7589
0.00047450	0.071496	8.7627
0.00047400	0.071446	8.7666
0.00047350	0.071423	8.7703
0.00047300	0.071300	8.7741
0.00047250	0.071219	8.7779
0.00047200	0.071212	8.7819
0.00047150	0.071154	8.7845
0.00047100	0.071020	8.7886
0.00047050	0.070959	8.7930
0.00047000	0.070921	8.7972
0.00046950	0.070790	8.8010
0.00046900	0.070733	8.8036
0.00046850	0.070709	8.8076
0.00046800	0.070630	8.8113
0.00046750	0.070511	8.8158
0.00046700	0.070454	8.8203
0.00046650	0.070430	8.8230
0.00046600	0.070367	8.8267
0.00046550	0.070240	8.8307
0.00046500	0.070177	8.8345
0.00046450	0.070160	8.8378
0.00046400	0.070055	8.8428
0.00046350	0.069950	8.8462
0.00046300	0.069935	8.8499
0.00046250	0.069879	8.8540
0.00046200	0.069791	8.8565
0.00046150	0.069678	8.8604
0.00046100	0.069648	8.8644
0.00046050	0.069600	8.8684
0.00046000	0.069472	8.8721
0.00045950	0.069420	8.8766
0.00045900	0.069395	8.8800
0.00045850	0.069260	8.8839
0.00045800	0.069239	8.8879
0.00045750	0.069187	8.8905
0.00045700	0.069092	8.8943
0.00045650	0.069009	8.8983
0.00045600	0.068967	8.9028
0.00045550	0.068838	8.9072
0.00045500	0.068829	8.9114
0.00045450	0.068725	8.9139
0.00045400	0.068647	8.9178
0.00045350	0.068604	8.9219
0.00045300	0.068563	8.9245
0.00045250	0.068429	8.9283
0.00045200	0.068428	8.9325
0.00045150	0.068296	8.9371
0.00045100	0.068251	8.9415
0.00045050	0.068213	8.9456
0.00045000	0.068079	8.9484
0.00044950	0.068073	8.9521
0.00044900	0.067976	8.9562
0.00044850	0.067906	8.9590
0.00044800	0.067829	8.9627
0.00044750	0.067794	8.9672
0.00044700	0.067670	8.9716
0.00044650	0.067666	8.9747
0.00044600	0.067530	8.9802
0.00044550	0.067513	8.9827
0.00044500	0.067445	8.9867
0.00044450	0.067320	8.9908
0.00044400	0.067306	8.9935
0.00044350	0.067261	8.9973
0.00044300	0.067148	9.0017
0.00044250	0.067073	9.0055
0.00044200	0.067048	9.0083
0.00044150	0.066909	9.0126
0.00044100	0.066904	9.0167
0.00044050	0.066806	9.0208
0.00044000	0.066712	9.0254
0.00043950	0.066705	9.0282
0.00043900	0.066645	9.0322
0.00043850	0.066538	9.0362
0.00043800	0.066438	9.0401
0.00043750	0.066420	9.0429
0.00043700	0.066353	9.0469
0.00043650	0.066227	9.0509
0.00043600	0.066197	9.0551
0.00043550	0.066142	9.0578
0.00043500	0.066029	9.0617
0.00043450	0.065970	9.0661
0.00043400	0.065955	9.0703
0.00043350	0.065898	9.0731
0.00043300	0.065765	9.0773
0.00043250	0.065724	9.0818
0.00043200	0.065690	9.0861
0.00043150	0.065553	9.0903
0.00043100	0.065532	9.0931
0.00043050	0.065462	9.0970
0.00043000	0.065344	9.1013
0.00042950	0.065335	9.1054
0.00042900	0.065263	9.1080
0.00042850	0.065213	9.1123
0.00042800	0.065086	9.1154
0.00042750	0.065037	9.1206
0.00042700	0.065005	9.1235
0.00042650	0.064872	9.1276
0.00042600	0.064842	9.1318
0.00042550	0.064780	9.1346
0.00042500	0.064678	9.1386
0.00042450	0.064642	9.1430
0.00042400	0.064595	9.1471
0.00042350	0.064473	9.1498
0.00042300	0.064450	9.1540
0.00042250	0.064397	9.1582
0.00042200	0.064267	9.1624
0.00042150	0.064223	9.1652
0.00042100	0.064197	9.1693
0.00042050	0.064139	9.1736
0.00042000	0.064036	9.1776
0.00041950	0.063933	9.1805
0.00041900	0.063915	9.1849
0.00041850	0.063836	9.1889
0.00041800	0.063729	9.1935
0.00041750	0.063725	9.1962
0.00041700	0.063612	9.2003
0.00041650	0.063545	9.2051
0.00041600	0.063521	9.2073
0.00041550	0.063392	9.2115
0.00041500	0.063337	9.2158
0.00041450	0.063318	9.2200
0.00041400	0.063238	9.2228
0.00041350	0.063126	9.2271
0.00041300	0.063125	9.2312
0.00041250	0.063020	9.2357
0.00041200	0.062938	9.2385
0.00041150	0.062874	9.2426
0.00041100	0.062865	9.2471
0.00041050	0.062731	9.2517
0.00041000	0.062720	9.2552
0.00040950	0.062625	9.2596
0.00040900	0.062535	9.2635
0.00040850	0.062526	9.2677
0.00040800	0.062392	9.2704
0.00040750	0.062381	9.2743
0.00040700	0.062287	9.2792
0.00040650	0.062214	9.2826
0.00040600	0.062161	9.2859
0.00040550	0.062121	9.2899
0.00040500	0.061997	9.2945
0.00040450	0.061997	9.2978
0.00040400	0.061873	9.3018
0.00040350	0.061844	9.3056
0.00040300	0.061778	9.3101
0.00040250	0.061659	9.3134
0.00040200	0.061651	9.3171
0.00040150	0.061588	9.3215
0.00040100	0.061535	9.3256
0.00040050	0.061414	9.3285
0.00040000	0.061345	9.3330
0.00039950	0.061329	9.3372
0.00039900	0.061233	9.3417
0.00039850	0.061151	9.3445
0.00039800	0.061134	9.3487
0.00039750	0.060997	9.3535
0.00039700	0.060946	9.3573
0.00039650	0.060941	9.3603
0.00039600	0.060819	9.3649
0.00039550	0.060773	9.3690
0.00039500	0.060726	9.3720
0.00039450	0.060606	9.3765
0.00039400	0.060606	9.3808
0.00039350	0.060550	9.3852
0.00039300	0.060429	9.3881
0.00039250	0.060372	9.3923
0.00039200	0.060344	9.3970
0.00039150	0.060213	9.4011
0.00039100	0.060200	9.4041
0.00039050	0.060119	9.4087
0.00039000	0.060026	9.4132
0.00038950	0.060018	9.4174
0.00038900	0.059961	9.4204
0.00038850	0.059828	9.4246
0.00038800	0.059807	9.4292
0.00038750	0.059728	9.4322
0.00038700	0.059625	9.4366
0.00038650	0.059623	9.4410
0.00038600	0.059494	9.4453
0.00038550	0.059462	9.4481
0.00038500	0.059407	9.4528
0.00038450	0.059343	9.4570
0.00038400	0.059254	9.4616
0.00038350	0.059237	9.4646
0.00038300	0.059102	9.4689
0.00038250	0.059086	9.4734
0.00038200	0.059001	9.4777
0.00038150	0.058921	9.4807
0.00038100	0.058905	9.4853
0.00038050	0.058774	9.4896
0.00038000	0.058723	9.4944
0.00037950	0.058719	9.4973
0.00037900	0.058598	9.5017
0.00037850	0.058560	9.5063
0.00037800	0.058501	9.5094
0.00037750	0.058388	9.5137
0.00037700	0.058385	9.5184
0.00037650	0.058262	9.5227
0.00037600	0.058198	9.5257
0.00037550	0.058187	9.5303
0.00037500	0.058099	9.5348
0.00037450	0.058015	9.5394
0.00037400	0.057998	9.5425
0.00037350	0.057870	9.5469
0.00037300	0.057859	9.5515
0.00037250	0.057756	9.5559
0.00037200	0.057695	9.5590
0.00037150	0.057656	9.5635
0.00037100	0.057593	9.5678
0.00037050	0.057495	9.5726
0.00037000	0.057483	9.5756
0.00036950	0.057353	9.5801
0.00036900	0.057353	9.5848
0.00036850	0.057230	9.5878
0.00036800	0.057203	9.5921
0.00036750	0.057129	9.5969
0.00036700	0.057074	9.6008
0.00036650	0.056976	9.6033
0.00036600	0.056971	9.6086
0.00036550	0.056848	9.6134
0.00036500	0.056822	9.6168
0.00036450	0.056746	9.6206
0.00036400	0.056656	9.6247
0.00036350	0.056610	9.6283
0.00036300	0.056581	9.6340
0.00036250	0.056458	9.6369
0.00036200	0.056448	9.6412
0.00036150	0.056366	9.6443
0.00036100	0.056264	9.6490
0.00036050	0.056247	9.6534
0.00036000	0.056193	9.6583
0.00035950	0.056076	9.6613
0.00035900	0.056027	9.6658
0.00035850	0.056006	9.6706
0.00035800	0.055951	9.6750
0.00035750	0.055834	9.6781
0.00035700	0.055762	9.6830
0.00035650	0.055751	9.6875
0.00035600	0.055675	9.6923
0.00035550	0.055561	9.6955
0.00035500	0.055557	9.6999
0.00035450	0.055507	9.7047
0.00035400	0.055404	9.7079
0.00035350	0.055313	9.7124
0.00035300	0.055307	9.7172
0.00035250	0.055220	9.7217
0.00035200	0.055116	9.7248
0.00035150	0.055085	9.7296
0.00035100	0.055054	9.7342
0.00035050	0.054944	9.7390
0.00035000	0.054894	9.7420
0.00034950	0.054812	9.7463
0.00034900	0.054800	9.7513
0.00034850	0.054723	9.7551
0.00034800	0.054611	9.7587
0.00034750	0.054571	9.7628
0.00034700	0.054549	9.7656
0.00034650	0.054444	9.7704
0.00034600	0.054380	9.7750
0.00034550	0.054334	9.7798
0.00034500	0.054292	9.7830
0.00034450	0.054175	9.7876
0.00034400	0.054151	9.7924
0.00034350	0.054087	9.7971
0.00034300	0.053978	9.8002
0.00034250	0.053975	9.8051
0.00034200	0.053884	9.8098
0.00034150	0.053834	9.8147
0.00034100	0.053745	9.8178
0.00034050	0.053734	9.8225
0.00034000	0.053614	9.8275
0.00033950	0.053583	9.8305
0.00033900	0.053526	9.8351
0.00033850	0.053415	9.8399
0.00033800	0.053369	9.8424
0.00033750	0.053353	9.8469
0.00033700	0.053297	9.8513
0.00033650	0.053170	9.8561
0.00033600	0.053137	9.8593
0.00033550	0.053102	9.8643
0.00033500	0.052985	9.8691
0.00033450	0.052935	9.8724
0.00033400	0.052913	9.8771
0.00033350	0.052806	9.8821
0.00033300	0.052738	9.8868
0.00033250	0.052697	9.8902
0.00033200	0.052671	9.8951
0.00033150	0.052567	9.8999
0.00033100	0.052481	9.9044
0.00033050	0.052470	9.9077
0.00033000	0.052398	9.9123
0.00032950	0.052292	9.9157
0.00032900	0.052258	9.9203
0.00032850	0.052229	9.9246
0.00032800	0.052125	9.9294
0.00032750	0.052069	9.9326
0.00032700	0.052018	9.9377
0.00032650	0.051987	9.9426
0.00032600	0.051874	9.9476
0.00032550	0.051812	9.9504
0.00032500	0.051798	9.9551
0.00032450	0.051675	9.9588
0.00032400	0.051655	9.9630
0.00032350	0.051590	9.9677
0.00032300	0.051487	9.9725
0.00032250	0.051486	9.9757
0.00032200	0.051433	9.9808
0.00032150	0.051323	9.9856
0.00032100	0.051297	9.9907
0.00032050	0.051235	9.9941
0.00032000	0.051127	9.9987
0.00031950	0.051061	10.003
0.00031900	0.051053	10.006
0.00031850	0.050963	10.011
0.00031800	0.050868	10.016
0.00031750	0.050823	10.019
0.00031700	0.050813	10.024
0.00031650	0.050710	10.029
0.00031600	0.050627	10.034
0.00031550	0.050608	10.038
0.00031500	0.050555	10.043
0.00031450	0.050441	10.047
0.00031400	0.050410	10.050
0.00031350	0.050370	10.054
0.00031300	0.050317	10.059
0.00031250	0.050200	10.063
0.00031200	0.050189	10.068
0.00031150	0.050125	10.073
0.00031100	0.050011	10.078
0.00031050	0.049992	10.081
0.00031000	0.049936	10.086
0.00030950	0.049826	10.089
0.00030900	0.049802	10.093
0.00030850	0.049759	10.098
0.00030800	0.049708	10.103
0.00030750	0.049598	10.107
0.00030700	0.049539	10.112
0.00030650	0.049525	10.117
0.00030600	0.049417	10.121
0.00030550	0.049346	10.125
0.00030500	0.049330	10.130
0.00030450	0.049261	10.133
0.00030400	0.049159	10.137
0.00030350	0.049103	10.143
0.00030300	0.049093	10.147
0.00030250	0.049032	10.151
0.00030200	0.048963	10.155
0.00030150	0.048856	10.160
0.00030100	0.048812	10.163
0.00030050	0.048794	10.168
0.00030000	0.048684	10.173
0.00029950	0.048613	10.177
0.00029900	0.048564	10.182
0.00029850	0.048544	10.186
0.00029800	0.048484	10.190
0.00029750	0.048373	10.194
0.00029700	0.048333	10.199
0.00029650	0.048310	10.205
0.00029600	0.048215	10.208
0.00029550	0.048126	10.213
0.00029500	0.048095	10.217
0.00029450	0.048065	10.220
0.00029400	0.048014	10.225
0.00029350	0.047914	10.230
0.00029300	0.047831	10.234
0.00029250	0.047814	10.239
0.00029200	0.047754	10.244
0.00029150	0.047644	10.246
0.00029100	0.047626	10.251
0.00029050	0.047583	10.257
0.00029000	0.047471	10.260
0.00028950	0.047413	10.265
0.00028900	0.047359	10.268
0.00028850	0.047344	10.272
0.00028800	0.047259	10.278
0.00028750	0.047165	10.283
0.00028700	0.047149	10.286
0.00028650	0.047100	10.290
0.00028600	0.046991	10.295
0.00028550	0.046949	10.299
0.00028500	0.046923	10.304
0.00028450	0.046813	10.309
0.00028400	0.046765	10.312
0.00028350	0.046699	10.316
0.00028300	0.046688	10.321
0.00028250	0.046569	10.325
0.00028200	0.046558	10.329
0.00028150	0.046481	10.333
0.00028100	0.046391	10.337
0.00028050	0.046384	10.343
0.00028000	0.046276	10.348
0.00027950	0.046230	10.350
0.00027900	0.046193	10.355
0.00027850	0.046120	10.359
0.00027800	0.046052	10.363
0.00027750	0.046032	10.367
0.00027700	0.045933	10.371
0.00027650	0.045853	10.376
0.00027600	0.045846	10.381
0.00027550	0.045781	10.383
0.00027500	0.045739	10.389
0.00027450	0.045624	10.394
0.00027400	0.045570	10.396
0.00027350	0.045556	10.401
0.00027300	0.045470	10.405
0.00027250	0.045379	10.409
0.00027200	0.045375	10.414
0.00027150	0.045296	10.417
0.00027100	0.045199	10.421
0.00027050	0.045145	10.424
0.00027000	0.045113	10.430
0.00026950	0.045085	10.434
0.00026900	0.044985	10.437
0.00026850	0.044907	10.442
0.00026800	0.044896	10.445
0.00026750	0.044831	10.449
0.00026700	0.044727	10.453
0.00026650	0.044710	10.457
0.00026600	0.044659	10.462
0.00026550	0.044545	10.467
0.00026500	0.044495	10.470
0.00026450	0.044471	10.475
0.00026400	0.044434	10.477
0.00026350	0.044331	10.482
0.00026300	0.044263	10.487
0.00026250	0.044249	10.489
0.00026200	0.044183	10.495
0.00026150	0.044082	10.497
0.00026100	0.044040	10.502
0.00026050	0.044020	10.504
0.00026000	0.043968	10.509
0.00025950	0.043876	10.511
0.00025900	0.043788	10.517
0.00025850	0.043768	10.521
0.00025800	0.043717	10.524
0.00025750	0.043617	10.529
0.00025700	0.043562	10.531
0.00025650	0.043552	10.535
0.00025600	0.043442	10.538
0.00025550	0.043384	10.543
0.00025500	0.043368	10.546
0.00025450	0.043283	10.550
0.00025400	0.043227	10.555
0.00025350	0.043194	10.557
0.00025300	0.043087	10.562
0.00025250	0.043055	10.564
0.00025200	0.043026	10.570
0.00025150	0.042978	10.572
0.00025100	0.042872	10.577
0.00025050	0.042800	10.579
0.00025000	0.042797	10.583
0.00024950	0.042705	10.586
0.00024900	0.042618	10.590
0.00024850	0.042595	10.592
0.00024800	0.042556	10.597
0.00024750	0.042455	10.599
0.00024700	0.042392	10.603
0.00024650	0.042377	10.607
0.00024600	0.042331	10.610
0.00024550	0.042231	10.614
0.00024500	0.042179	10.618
0.00024450	0.042150	10.620
0.00024400	0.042036	10.625
0.00024350	0.042009	10.627
0.00024300	0.041975	10.631
0.00024250	0.041863	10.632
0.00024200	0.041843	10.638
0.00024150	0.041786	10.640
0.00024100	0.041722	10.642
0.00024050	0.041645	10.646
0.00024000	0.041633	10.651
0.00023950	0.041533	10.653
0.00023900	0.041471	10.655
0.00023850	0.041458	10.659
0.00023800	0.041347	10.661
0.00023750	0.041313	10.662
0.00023700	0.041278	10.667
0.00023650	0.041231	10.672
0.00023600	0.041116	10.674
0.00023550	0.041101	10.676
0.00023500	0.041042	10.679
0.00023450	0.040935	10.681
0.00023400	0.040918	10.683
0.00023350	0.040868	10.687
0.00023300	0.040763	10.689
0.00023250	0.040713	10.691
0.00023200	0.040708	10.696
0.00023150	0.040624	10.700
0.00023100	0.040539	10.701
0.00023050	0.040533	10.704
0.00023000	0.040421	10.706
0.00022950	0.040405	10.707
0.00022900	0.040341	10.710
0.00022850	0.040245	10.712
0.00022800	0.040194	10.715
0.00022750	0.040190	10.717
0.00022700	0.040096	10.721
0.00022650	0.040034	10.722
0.00022600	0.040014	10.724
0.00022550	0.039899	10.728
0.00022500	0.039885	10.730
0.00022450	0.039832	10.732
0.00022400	0.039777	10.732
0.00022350	0.039677	10.736
0.00022300	0.039668	10.738
0.00022250	0.039588	10.740
0.00022200	0.039503	10.743
0.00022150	0.039497	10.745
0.00022100	0.039389	10.745
0.00022050	0.039353	10.749
0.00022000	0.039321	10.751
0.00021950	0.039210	10.753
0.00021900	0.039160	10.753
0.00021850	0.039151	10.757
0.00021800	0.039078	10.757
0.00021750	0.038988	10.759
0.00021700	0.038980	10.761
0.00021650	0.038884	10.761
0.00021600	0.038823	10.764
0.00021550	0.038810	10.765
0.00021500	0.038707	10.766
0.00021450	0.038649	10.768
0.00021400	0.038622	10.768
0.00021350	0.038570	10.768
0.00021300	0.038470	10.772
0.00021250	0.038432	10.772
0.00021200	0.038408	10.774
0.00021150	0.038319	10.774
0.00021100	0.038237	10.778
0.00021050	0.038187	10.778
0.00021000	0.038159	10.780
0.00020950	0.038123	10.780
0.00020900	0.038018	10.780
0.00020850	0.037972	10.780
0.00020800	0.037954	10.782
0.00020750	0.037869	10.782
0.00020700	0.037777	10.782
0.00020650	0.037746	10.786
0.00020600	0.037722	10.786
0.00020550	0.037674	10.786
0.00020500	0.037567	10.786
0.00020450	0.037507	10.786
0.00020400	0.037494	10.786
0.00020350	0.037420	10.787
0.00020300	0.037323	10.787
0.00020250	0.037318	10.787
0.00020200	0.037230	10.787
0.00020150	0.037150	10.788
0.00020100	0.037134	10.787
0.00020050	0.037081	10.787
0.00020000	0.037032	10.787
0.00019950	0.036924	10.787
0.00019900	0.036913	10.786
0.00019850	0.036812	10.786
0.00019800	0.036787	10.786
0.00019750	0.036749	10.786
0.00019700	0.036649	10.786
0.00019650	0.036585	10.786
0.00019600	0.036572	10.782
0.00019550	0.036511	10.782
0.00019500	0.036465	10.782
0.00019450	0.036361	10.780
0.00019400	0.036313	10.780
0.00019350	0.036296	10.780
0.00019300	0.036223	10.778
0.00019250	0.036120	10.778
0.00019200	0.036097	10.774
0.00019150	0.036063	10.774
0.00019100	0.035962	10.772
0.00019050	0.035903	10.772
0.00019000	0.035857	10.768
0.00018950	0.035842	10.768
0.00018900	0.035754	10.766
0.00018850	0.035673	10.764
0.00018800	0.035662	10.764
0.00018750	0.035582	10.761
0.00018700	0.035491	10.759
0.00018650	0.035477	10.757
0.00018600	0.035421	10.757
0.00018550	0.035356	10.753
0.00018500	0.035269	10.751
0.00018450	0.035256	10.749
0.00018400	0.035191	10.745
0.00018350	0.035091	10.744
0.00018300	0.035064	10.740
0.00018250	0.035030	10.738
0.00018200	0.034934	10.736
0.00018150	0.034876	10.732
0.00018100	0.034826	10.730
0.00018050	0.034811	10.726
0.00018000	0.034727	10.722
0.00017950	0.034633	10.721
0.00017900	0.034604	10.717
0.00017850	0.034575	10.713
0.00017800	0.034487	10.709
0.00017750	0.034398	10.707
0.00017700	0.034376	10.702
0.00017650	0.034341	10.700
0.00017600	0.034238	10.694
0.00017550	0.034196	10.691
0.00017500	0.034162	10.687
0.00017450	0.034111	10.683
0.00017400	0.034005	10.679
0.00017350	0.033958	10.674
0.00017300	0.033936	10.671
0.00017250	0.033862	10.666
0.00017200	0.033764	10.661
0.00017150	0.033713	10.655
0.00017100	0.033696	10.651
0.00017050	0.033652	10.646
0.00017000	0.033545	10.640
0.00016950	0.033487	10.634
0.00016900	0.033477	10.631
0.00016850	0.033380	10.625
0.00016800	0.033306	10.619
0.00016750	0.033302	10.612
0.00016700	0.033250	10.607
0.00016650	0.033140	10.603
0.00016600	0.033097	10.598
0.00016550	0.033071	10.590
0.00016500	0.032973	10.585
0.00016450	0.032899	10.577
0.00016400	0.032891	10.572
0.00016350	0.032806	10.565
0.00016300	0.032723	10.557
0.00016250	0.032685	10.551
0.00016200	0.032664	10.544
0.00016150	0.032550	10.537
0.00016100	0.032520	10.530
0.00016050	0.032474	10.523
0.00016000	0.032366	10.515
0.00015950	0.032358	10.508
0.00015900	0.032293	10.499
0.00015850	0.032244	10.491
0.00015800	0.032135	10.484
0.00015750	0.032123	10.476
0.00015700	0.032048	10.468
0.00015650	0.031957	10.460
0.00015600	0.031954	10.450
0.00015550	0.031854	10.442
0.00015500	0.031788	10.434
0.00015450	0.031740	10.424
0.00015400	0.031668	10.416
0.00015350	0.031611	10.406
0.00015300	0.031562	10.397
0.00015250	0.031539	10.388
0.00015200	0.031459	10.377
0.00015150	0.031361	10.369
0.00015100	0.031331	10.358
0.00015050	0.031303	10.349
0.00015000	0.031202	10.338
0.00014950	0.031123	10.328
0.00014900	0.031103	10.318
0.00014850	0.031042	10.306
0.00014800	0.031000	10.296
0.00014750	0.030886	10.285
0.00014700	0.030857	10.274
0.00014650	0.030816	10.263
0.00014600	0.030703	10.251
0.00014550	0.030694	10.239
0.00014500	0.030596	10.228
0.00014450	0.030535	10.216
0.00014400	0.030505	10.205
0.00014350	0.030428	10.192
0.00014300	0.030363	10.178
0.00014250	0.030328	10.167
0.00014200	0.030215	10.154
0.00014150	0.030216	10.142
0.00014100	0.030107	10.129
0.00014050	0.030042	10.116
0.00014000	0.030033	10.103
0.00013950	0.029945	10.088
0.00013900	0.029864	10.074
0.00013850	0.029846	10.061
0.00013800	0.029727	10.046
0.00013750	0.029710	10.033
0.00013700	0.029631	10.018
0.00013650	0.029560	10.004
0.00013600	0.029525	9.9896
0.00013550	0.029474	9.9746
0.00013500	0.029364	9.9591
0.00013450	0.029330	9.9442
0.00013400	0.029282	9.9296
0.00013350	0.029167	9.9133
0.00013300	0.029155	9.8983
0.00013250	0.029109	9.8819
0.00013200	0.028998	9.8654
0.00013150	0.028931	9.8500
0.00013100	0.028921	9.8344
0.00013050	0.028819	9.8174
0.00013000	0.028740	9.8004
0.00012950	0.028731	9.7836
0.00012900	0.028672	9.7659
0.00012850	0.028581	9.7484
0.00012800	0.028486	9.7328
0.00012750	0.028477	9.7149
0.00012700	0.028357	9.6968
0.00012650	0.028336	9.6786
0.00012600	0.028283	9.6605
0.00012550	0.028162	9.6423
0.00012500	0.028103	9.6235
0.00012450	0.028052	9.6040
0.00012400	0.028021	9.5854
0.00012350	0.027958	9.5657
0.00012300	0.027840	9.5470
0.00012250	0.027782	9.5274
0.00012200	0.027767	9.5076
0.00012150	0.027712	9.4874
0.00012100	0.027611	9.4680
0.00012050	0.027511	9.4475
0.00012000	0.027466	9.4273
0.00011950	0.027436	9.4067
0.00011900	0.027358	9.3855
0.00011850	0.027243	9.3642
0.00011800	0.027238	9.3426
0.00011750	0.027176	9.3212
0.00011700	0.027073	9.2997
0.00011650	0.026998	9.2780
0.00011600	0.026982	9.2563
0.00011550	0.026862	9.2343
0.00011500	0.026803	9.2118
0.00011450	0.026777	9.1894
0.00011400	0.026657	9.1662
0.00011350	0.026595	9.1430
0.00011300	0.026556	9.1192
0.00011250	0.026496	9.0958
0.00011200	0.026377	9.0724
0.00011150	0.026370	9.0495
0.00011100	0.026253	9.0256
0.00011050	0.026188	9.0015
0.00011000	0.026168	8.9776
0.00010950	0.026032	8.9520
0.00010900	0.025993	8.9264
0.00010850	0.025943	8.9012
0.00010800	0.025840	8.8763
0.00010750	0.025760	8.8508
0.00010700	0.025747	8.8250
0.00010650	0.025660	8.7993
0.00010600	0.025542	8.7735
0.00010550	0.025483	8.7480
0.00010500	0.025468	8.7216
0.00010450	0.025330	8.6938
0.00010400	0.025289	8.6661
0.00010350	0.025181	8.6390
0.00010300	0.025157	8.6129
0.00010250	0.025078	8.5853
0.00010200	0.024969	8.5581
0.00010150	0.024956	8.5304
0.00010100	0.024848	8.5026
0.00010050	0.024759	8.4754
1.0000e-04	0.024654	8.4008
		
1.0000e-04	0.024655	8.3748
9.9800e-05	0.024651	8.3776
9.9600e-05	0.024595	8.3811
9.9400e-05	0.024639	8.3776
9.9200e-05	0.024568	8.3693
9.9000e-05	0.024505	8.3595
9.8800e-05	0.024484	8.3487
9.8600e-05	0.024466	8.3373
9.8400e-05	0.024493	8.3254
9.8200e-05	0.024424	8.3133
9.8000e-05	0.024356	8.3016
9.7800e-05	0.024357	8.2897
9.7600e-05	0.024374	8.2783
9.7400e-05	0.024292	8.2660
9.7200e-05	0.024254	8.2542
9.7000e-05	0.024280	8.2428
9.6800e-05	0.024178	8.2309
9.6600e-05	0.024180	8.2186
9.6400e-05	0.024148	8.2064
9.6200e-05	0.024162	8.1944
9.6000e-05	0.024059	8.1831
9.5800e-05	0.024064	8.1713
9.5600e-05	0.024061	8.1596
9.5400e-05	0.023965	8.1472
9.5200e-05	0.024003	8.1349
9.5000e-05	0.023956	8.1229
9.4800e-05	0.023878	8.1106
9.4600e-05	0.023921	8.0988
9.4400e-05	0.023890	8.0863
9.4200e-05	0.023785	8.0740
9.4000e-05	0.023832	8.0616
9.3800e-05	0.023721	8.0495
9.3600e-05	0.023751	8.0372
9.3400e-05	0.023708	8.0250
9.3200e-05	0.023631	8.0121
9.3000e-05	0.023677	7.9996
9.2800e-05	0.023577	7.9879
9.2600e-05	0.023569	7.9753
9.2400e-05	0.023579	7.9630
9.2200e-05	0.023525	7.9503
9.2000e-05	0.023448	7.9379
9.1800e-05	0.023489	7.9258
9.1600e-05	0.023402	7.9134
9.1400e-05	0.023371	7.9003
9.1200e-05	0.023387	7.8876
9.1000e-05	0.023283	7.8746
9.0800e-05	0.023328	7.8620
9.0600e-05	0.023304	7.8493
9.0400e-05	0.023214	7.8363
9.0200e-05	0.023194	7.8241
9.0000e-05	0.023201	7.8108
8.9800e-05	0.023093	7.7984
8.9600e-05	0.023125	7.7850
8.9400e-05	0.023074	7.7724
8.9200e-05	0.023011	7.7593
8.9000e-05	0.023049	7.7462
8.8800e-05	0.023014	7.7335
8.8600e-05	0.022907	7.7204
8.8400e-05	0.022922	7.7077
8.8200e-05	0.022907	7.6944
8.8000e-05	0.022805	7.6814
8.7800e-05	0.022845	7.6685
8.7600e-05	0.022802	7.6554
8.7400e-05	0.022710	7.6423
8.7200e-05	0.022701	7.6292
8.7000e-05	0.022668	7.6159
8.6800e-05	0.022697	7.6034
8.6600e-05	0.022619	7.5901
8.6400e-05	0.022545	7.5768
8.6200e-05	0.022553	7.5631
8.6000e-05	0.022564	7.5496
8.5800e-05	0.022467	7.5365
8.5600e-05	0.022439	7.5235
8.5400e-05	0.022464	7.5103
8.5200e-05	0.022354	7.4971
8.5000e-05	0.022318	7.4838
8.4800e-05	0.022344	7.4705
8.4600e-05	0.022334	7.4566
8.4400e-05	0.022235	7.4434
8.4200e-05	0.022182	7.4304
8.4000e-05	0.022185	7.4171
8.3800e-05	0.022201	7.4038
8.3600e-05	0.022111	7.3903
8.3400e-05	0.022086	7.3764
8.3200e-05	0.022024	7.3628
8.3000e-05	0.022045	7.3490
8.2800e-05	0.022027	7.3354
8.2600e-05	0.021919	7.3219
8.2400e-05	0.021895	7.3081
8.2200e-05	0.021919	7.2945
8.2000e-05	0.021890	7.2811
8.1800e-05	0.021793	7.2675
8.1600e-05	0.021743	7.2539
8.1400e-05	0.021763	7.2398
8.1200e-05	0.021762	7.2266
8.1000e-05	0.021731	7.2131
8.0800e-05	0.021671	7.1992
8.0600e-05	0.021574	7.1856
8.0400e-05	0.021550	7.1718
8.0200e-05	0.021585	7.1577
8.0000e-05	0.021526	7.1442
7.9800e-05	0.021434	7.1301
7.9600e-05	0.021463	7.1161
7.9400e-05	0.021438	7.1022
7.9200e-05	0.021383	7.0877
7.9000e-05	0.021292	7.0739
7.8800e-05	0.021293	7.0604
7.8600e-05	0.021313	7.0463
7.8400e-05	0.021217	7.0324
7.8200e-05	0.021151	7.0188
7.8000e-05	0.021173	7.0050
7.7800e-05	0.021171	6.9911
7.7600e-05	0.021087	6.9770
7.7400e-05	0.021069	6.9627
7.7200e-05	0.020974	6.9490
7.7000e-05	0.021003	6.9349
7.6800e-05	0.020980	6.9206
7.6600e-05	0.020866	6.9068
7.6400e-05	0.020921	6.8927
7.6200e-05	0.020817	6.8785
7.6000e-05	0.020793	6.8648
7.5800e-05	0.020813	6.8507
7.5600e-05	0.020716	6.8371
7.5400e-05	0.020660	6.8229
7.5200e-05	0.020672	6.8088
7.5000e-05	0.020639	6.7946
7.4800e-05	0.020542	6.7803
7.4600e-05	0.020591	6.7665
7.4400e-05	0.020480	6.7521
7.4200e-05	0.020463	6.7383
7.4000e-05	0.020486	6.7239
7.3800e-05	0.020377	6.7094
7.3600e-05	0.020345	6.6951
7.3400e-05	0.020299	6.6813
7.3200e-05	0.020331	6.6671
7.3000e-05	0.020272	6.6532
7.2800e-05	0.020170	6.6387
7.2600e-05	0.020215	6.6248
7.2400e-05	0.020150	6.6106
7.2200e-05	0.020072	6.5965
7.2000e-05	0.020051	6.5822
7.1800e-05	0.020068	6.5681
7.1600e-05	0.019942	6.5533
7.1400e-05	0.019966	6.5389
7.1200e-05	0.019951	6.5251
7.1000e-05	0.019828	6.5108
7.0800e-05	0.019871	6.4965
7.0600e-05	0.019784	6.4821
7.0400e-05	0.019720	6.4680
7.0200e-05	0.019683	6.4536
7.0000e-05	0.019739	6.4394
6.9800e-05	0.019607	6.4256
6.9600e-05	0.019619	6.4109
6.9400e-05	0.019610	6.3965
6.9200e-05	0.019480	6.3827
6.9000e-05	0.019481	6.3682
6.8800e-05	0.019502	6.3535
6.8600e-05	0.019387	6.3394
6.8400e-05	0.019346	6.3249
6.8200e-05	0.019309	6.3107
6.8000e-05	0.019350	6.2966
6.7800e-05	0.019219	6.2823
6.7600e-05	0.019225	6.2682
6.7400e-05	0.019210	6.2543
6.7200e-05	0.019084	6.2402
6.7000e-05	0.019105	6.2259
6.6800e-05	0.019088	6.2115
6.6600e-05	0.019037	6.1975
6.6400e-05	0.018928	6.1831
6.6200e-05	0.018968	6.1688
6.6000e-05	0.018936	6.1545
6.5800e-05	0.018811	6.1403
6.5600e-05	0.018841	6.1262
6.5400e-05	0.018813	6.1121
6.5200e-05	0.018692	6.0978
6.5000e-05	0.018674	6.0837
6.4800e-05	0.018647	6.0698
6.4600e-05	0.018667	6.0555
6.4400e-05	0.018549	6.0414
6.4200e-05	0.018489	6.0272
6.4000e-05	0.018512	6.0130
6.3800e-05	0.018489	5.9990
6.3600e-05	0.018379	5.9849
6.3400e-05	0.018317	5.9705
6.3200e-05	0.018337	5.9567
6.3000e-05	0.018279	5.9427
6.2800e-05	0.018298	5.9284
6.2600e-05	0.018235	5.9141
6.2400e-05	0.018142	5.9002
6.2200e-05	0.018063	5.8861
6.2000e-05	0.018062	5.8720
6.1800e-05	0.018059	5.8581
6.1600e-05	0.018042	5.8442
6.1400e-05	0.017952	5.8301
6.1200e-05	0.017947	5.8164
6.1000e-05	0.017823	5.8027
6.0800e-05	0.017768	5.7884
6.0600e-05	0.017784	5.7743
6.0400e-05	0.017784	5.7606
6.0200e-05	0.017673	5.7467
6.0000e-05	0.017588	5.7328
5.9800e-05	0.017606	5.7192
5.9600e-05	0.017615	5.7051
5.9400e-05	0.017506	5.6914
5.9200e-05	0.017504	5.6776
5.9000e-05	0.017376	5.6637
5.8800e-05	0.017412	5.6499
5.8600e-05	0.017389	5.6363
5.8400e-05	0.017257	5.6228
5.8200e-05	0.017212	5.6088
5.8000e-05	0.017263	5.5949
5.7800e-05	0.017193	5.5808
5.7600e-05	0.017065	5.5674
5.7400e-05	0.017097	5.5540
5.7200e-05	0.017082	5.5405
5.7000e-05	0.016979	5.5271
5.6800e-05	0.016896	5.5135
5.6600e-05	0.016952	5.4998
5.6400e-05	0.016877	5.4862
5.6200e-05	0.016747	5.4723
5.6000e-05	0.016819	5.4590
5.5800e-05	0.016695	5.4458
5.5600e-05	0.016630	5.4325
5.5400e-05	0.016612	5.4192
5.5200e-05	0.016609	5.4056
5.5000e-05	0.016473	5.3923
5.4800e-05	0.016531	5.3789
5.4600e-05	0.016444	5.3655
5.4400e-05	0.016333	5.3522
5.4200e-05	0.016309	5.3392
5.4000e-05	0.016357	5.3259
5.3800e-05	0.016267	5.3128
5.3600e-05	0.016145	5.2999
5.3400e-05	0.016105	5.2866
5.3200e-05	0.016122	5.2733
5.3000e-05	0.016120	5.2603
5.2800e-05	0.015973	5.2471
5.2600e-05	0.015921	5.2343
5.2400e-05	0.015921	5.2213
5.2200e-05	0.015940	5.2087
5.2000e-05	0.015829	5.1960
5.1800e-05	0.015720	5.1830
5.1600e-05	0.015697	5.1701
5.1400e-05	0.015725	5.1575
5.1200e-05	0.015693	5.1447
5.1000e-05	0.015642	5.1322
5.0800e-05	0.015493	5.1193
5.0600e-05	0.015463	5.1067
5.0400e-05	0.015508	5.0941
5.0200e-05	0.015437	5.0817
5.0000e-05	0.015293	5.0694
4.9800e-05	0.015276	5.0571
4.9600e-05	0.015313	5.0447
4.9400e-05	0.015263	5.0322
4.9200e-05	0.015193	5.0198
4.9000e-05	0.015044	5.0071
4.8800e-05	0.015076	4.9948
4.8600e-05	0.015057	4.9827
4.8400e-05	0.014887	4.9701
4.8200e-05	0.014939	4.9584
4.8000e-05	0.014838	4.9465
4.7800e-05	0.014779	4.9345
4.7600e-05	0.014781	4.9227
4.7400e-05	0.014707	4.9108
4.7200e-05	0.014600	4.8987
4.7000e-05	0.014665	4.8869
4.6800e-05	0.014485	4.8751
4.6600e-05	0.014541	4.8632
4.6400e-05	0.014443	4.8515
4.6200e-05	0.014345	4.8401
4.6000e-05	0.014406	4.8285
4.5800e-05	0.014231	4.8166
4.5600e-05	0.014185	4.8049
4.5400e-05	0.014237	4.7936
4.5200e-05	0.014123	4.7820
4.5000e-05	0.014058	4.7703
4.4800e-05	0.014093	4.7591
4.4600e-05	0.013915	4.7478
4.4400e-05	0.013970	4.7367
4.4200e-05	0.013892	4.7257
4.4000e-05	0.013768	4.7145
4.3800e-05	0.013843	4.7032
4.3600e-05	0.013685	4.6922
4.3400e-05	0.013642	4.6814
4.3200e-05	0.013631	4.6705
4.3000e-05	0.013580	4.6595
4.2800e-05	0.013450	4.6488
4.2600e-05	0.013526	4.6378
4.2400e-05	0.013338	4.6268
4.2200e-05	0.013399	4.6160
4.2000e-05	0.013296	4.6053
4.1800e-05	0.013205	4.5945
4.1600e-05	0.013156	4.5840
4.1400e-05	0.013200	4.5736
4.1200e-05	0.013020	4.5635
4.1000e-05	0.013034	4.5530
4.0800e-05	0.013023	4.5428
4.0600e-05	0.013010	4.5178
4.0400e-05	0.012891	4.5169
4.0200e-05	0.012822	4.5107
4.0000e-05	0.012846	4.5022
3.9800e-05	0.012706	4.4926
3.9600e-05	0.012671	4.4824
3.9400e-05	0.012607	4.4725
3.9200e-05	0.012622	4.4625
3.9000e-05	0.012517	4.4528
3.8800e-05	0.012432	4.4430
3.8600e-05	0.012460	4.4334
3.8400e-05	0.012311	4.4233
3.8200e-05	0.012327	4.4137
3.8000e-05	0.012247	4.4040
3.7800e-05	0.012164	4.3941
3.7600e-05	0.012143	4.3844
3.7400e-05	0.012093	4.3753
3.7200e-05	0.011977	4.3658
3.7000e-05	0.012005	4.3564
3.6800e-05	0.011901	4.3470
3.6600e-05	0.011831	4.3377
3.6400e-05	0.011839	4.3285
3.6200e-05	0.011687	4.3195
3.6000e-05	0.011707	4.3106
3.5800e-05	0.011615	4.3019
3.5600e-05	0.011563	4.2930
3.5400e-05	0.011495	4.2841
3.5200e-05	0.011494	4.2749
3.5000e-05	0.011347	4.2663
3.4800e-05	0.011365	4.2578
3.4600e-05	0.011299	4.2490
3.4400e-05	0.011169	4.2405
3.4200e-05	0.011188	4.2321
3.4000e-05	0.011106	4.2236
3.3800e-05	0.011044	4.2154
3.3600e-05	0.010950	4.2072
3.3400e-05	0.010968	4.1988
3.3200e-05	0.010815	4.1908
3.3000e-05	0.010837	4.1825
3.2800e-05	0.010781	4.1745
3.2600e-05	0.010638	4.1663
3.2400e-05	0.010595	4.1586
3.2200e-05	0.010535	4.1508
3.2000e-05	0.010549	4.1429
3.1800e-05	0.010447	4.1351
3.1600e-05	0.010342	4.1273
3.1400e-05	0.010359	4.1195
3.1200e-05	0.010310	4.1120
3.1000e-05	0.010159	4.1047
3.0800e-05	0.010105	4.0970
3.0600e-05	0.010104	4.0898
3.0400e-05	0.010059	4.0825
3.0200e-05	0.0099199	4.0753
3.0000e-05	0.0098773	4.0682
2.9800e-05	0.0098800	4.0610
2.9600e-05	0.0098050	4.0538
2.9400e-05	0.0096802	4.0464
2.9200e-05	0.0096267	4.0396
2.9000e-05	0.0096302	4.0328
2.8800e-05	0.0095832	4.0261
2.8600e-05	0.0094384	4.0195
2.8400e-05	0.0094033	4.0128
2.8200e-05	0.0094029	4.0060
2.8000e-05	0.0092599	3.9994
2.7800e-05	0.0092147	3.9930
2.7600e-05	0.0092088	3.9866
2.7400e-05	0.0091369	3.9800
2.7200e-05	0.0090835	3.9739
2.7000e-05	0.0089348	3.9678
2.6800e-05	0.0089506	3.9618
2.6600e-05	0.0088595	3.9557
2.6400e-05	0.0087693	3.9497
2.6200e-05	0.0087829	3.9438
2.6000e-05	0.0086185	3.9378
2.5800e-05	0.0085672	3.9319
2.5600e-05	0.0086026	3.9258
2.5400e-05	0.0084585	3.9201
2.5200e-05	0.0083971	3.9145
2.5000e-05	0.0084075	3.9090
2.4800e-05	0.0082471	3.9035
2.4600e-05	0.0082188	3.8980
2.4400e-05	0.0081690	3.8927
2.4200e-05	0.0081604	3.8872
2.4000e-05	0.0079929	3.8819
2.3800e-05	0.0079757	3.8767
2.3600e-05	0.0079396	3.8714
2.3400e-05	0.0077961	3.8665
2.3200e-05	0.0078348	3.8613
2.3000e-05	0.0077799	3.8564
2.2800e-05	0.0076326	3.8514
2.2600e-05	0.0075766	3.8465
2.2400e-05	0.0075773	3.8415
2.2200e-05	0.0074146	3.8367
2.2000e-05	0.0073744	3.8319
2.1800e-05	0.0073869	3.8274
2.1600e-05	0.0072638	3.8229
2.1400e-05	0.0071685	3.8183
2.1200e-05	0.0071429	3.8137
2.1000e-05	0.0071217	3.8093
2.0800e-05	0.0069825	3.8049
2.0600e-05	0.0069083	3.8007
2.0400e-05	0.0069326	3.7963
2.0200e-05	0.0068058	3.7923
2.0000e-05	0.0067174	3.7882
1.9800e-05	0.0067384	3.7841
1.9600e-05	0.0065975	3.7801
1.9400e-05	0.0065738	3.7762
1.9200e-05	0.0064434	3.7721
1.9000e-05	0.0064596	3.7681
1.8800e-05	0.0063859	3.7641
1.8600e-05	0.0062398	3.7604
1.8400e-05	0.0062417	3.7569
1.8200e-05	0.0062071	3.7532
1.8000e-05	0.0060443	3.7495
1.7800e-05	0.0060239	3.7460
1.7600e-05	0.0059773	3.7424
1.7400e-05	0.0059551	3.7388
1.7200e-05	0.0057872	3.7354
1.7000e-05	0.0057480	3.7319
1.6800e-05	0.0057541	3.7284
1.6600e-05	0.0056512	3.7253
1.6400e-05	0.0055148	3.7223
1.6200e-05	0.0055059	3.7189
1.6000e-05	0.0054847	3.7159
1.5800e-05	0.0054326	3.7129
1.5600e-05	0.0052737	3.7097
1.5400e-05	0.0052198	3.7068
1.5200e-05	0.0052251	3.7039
1.5000e-05	0.0050657	3.7009
1.4800e-05	0.0050477	3.6984
1.4600e-05	0.0049867	3.6954
1.4400e-05	0.0048585	3.6926
1.4200e-05	0.0048198	3.6899
1.4000e-05	0.0048285	3.6872
1.3800e-05	0.0046549	3.6845
1.3600e-05	0.0046659	3.6819
1.3400e-05	0.0045909	3.6794
1.3200e-05	0.0044558	3.6769
1.3000e-05	0.0044879	3.6745
1.2800e-05	0.0043194	3.6720
1.2600e-05	0.0042960	3.6695
1.2400e-05	0.0042571	3.6671
1.2200e-05	0.0041099	3.6646
1.2000e-05	0.0040491	3.6624
1.1800e-05	0.0040912	3.6599
1.1600e-05	0.0039248	3.6577
1.1400e-05	0.0039149	3.6555
1.1200e-05	0.0038285	3.6535
1.1000e-05	0.0037204	3.6511
1.0800e-05	0.0037452	3.6489
1.0600e-05	0.0035694	3.6465
1.0400e-05	0.0035808	3.6445
1.0200e-05	0.0034815	3.6421
		
1.0000e-05	0.0033610	3.6365
9.9000e-06	0.0034052	3.6362
9.8000e-06	0.0033843	3.6359
9.7000e-06	0.0032614	3.6349
9.6000e-06	0.0032838	3.6336
9.5000e-06	0.0033083	3.6325
9.4000e-06	0.0031792	3.6313
9.3000e-06	0.0031582	3.6300
9.2000e-06	0.0032058	3.6289
9.1000e-06	0.0031761	3.6277
9.0000e-06	0.0030578	3.6266
8.9000e-06	0.0030013	3.6253
8.8000e-06	0.0030673	3.6240
8.7000e-06	0.0030062	3.6227
8.6000e-06	0.0028895	3.6214
8.5000e-06	0.0029016	3.6198
8.4000e-06	0.0029313	3.6182
8.3000e-06	0.0029042	3.6169
8.2000e-06	0.0025291	3.6156
8.1000e-06	0.0025264	3.6139
8.0000e-06	0.0024767	3.6122
7.9000e-06	0.0024372	3.6106
7.8000e-06	0.0024606	3.6090
7.7000e-06	0.0023669	3.6070
7.6000e-06	0.0023380	3.6053
7.5000e-06	0.0023174	3.6034
7.4000e-06	0.0022767	3.6021
7.3000e-06	0.0022520	3.6008
7.2000e-06	0.0022284	3.5996
7.1000e-06	0.0022072	3.5987
7.0000e-06	0.0022167	3.5986
6.9000e-06	0.0021566	3.5986
6.8000e-06	0.0021544	3.5989
6.7000e-06	0.0021455	3.6001
6.6000e-06	0.0021428	3.6019
6.5000e-06	0.0021488	3.6038
6.4000e-06	0.0020785	3.6065
6.3000e-06	0.0020379	3.6092
6.2000e-06	0.0020699	3.6121
6.1000e-06	0.0019601	3.6153
6.0000e-06	0.0019928	3.6185
5.9000e-06	0.0020102	3.6216
5.8000e-06	0.0019613	3.6248
5.7000e-06	0.0018550	3.6278
5.6000e-06	0.0019066	3.6305
5.5000e-06	0.0018972	3.6327
5.4000e-06	0.0017722	3.6348
5.3000e-06	0.0018095	3.6362
5.2000e-06	0.0017790	3.6375
5.1000e-06	0.0017950	3.6386
5.0000e-06	0.0016604	3.6395
4.9000e-06	0.0017204	3.6399
4.8000e-06	0.0016844	3.6402
4.7000e-06	0.0015706	3.6409
4.6000e-06	0.0016347	3.6412
4.5000e-06	0.0015770	3.6412
4.4000e-06	0.0014726	3.6412
4.3000e-06	0.0015453	3.6412
4.2000e-06	0.0014419	3.6411
4.1000e-06	0.0013980	3.6410
4.0000e-06	0.0013570	3.6411
3.9000e-06	0.0014142	3.6411
3.8000e-06	0.0012843	3.6409
3.7000e-06	0.0012668	3.6408
3.6000e-06	0.0013049	3.6409
3.5000e-06	0.0011622	3.6402
3.4000e-06	0.0011806	3.6402
3.3000e-06	0.0011500	3.6402
3.2000e-06	0.0011716	3.6399
3.1000e-06	0.0010299	3.6399
3.0000e-06	0.0010510	3.6399
2.9000e-06	0.0010709	3.6399
2.8000e-06	0.00094293	3.6399
2.7000e-06	0.00093594	3.6395
2.6000e-06	0.00095663	3.6395
2.5000e-06	0.00081914	3.6389
2.4000e-06	0.00089012	3.6389
2.3000e-06	0.00087277	3.6389
2.2000e-06	0.00072155	3.6389
2.1000e-06	0.00079385	3.6389
2.0000e-06	0.00069520	3.6386
1.9000e-06	0.00063949	3.6386
1.8000e-06	0.00069522	3.6385
1.7000e-06	0.00057163	3.6380
1.6000e-06	0.00057318	3.6379
1.5000e-06	0.00055265	3.6379
1.4000e-06	0.00046078	3.6379
1.3000e-06	0.00044065	3.6376
1.2000e-06	0.00049384	3.6376
1.1000e-06	0.00036040	3.6375
1.0000e-06	0.00037248	3.6375
9.0000e-07	0.00037274	3.6375
8.0000e-07	3.3617e-05	3.6373
7.0000e-07	9.9544e-06	3.6372
6.0000e-07	2.1351e-05	3.6373


==> fig12a_v2_87K.TXT <==
I	V	dIdV_87K
0.00060000	0.090044	7.8302
0.00059950	0.089900	7.8309
0.00059900	0.089857	7.8338
0.00059850	0.089801	7.8366
0.00059800	0.089652	7.8400
0.00059750	0.089634	7.8439
0.00059700	0.089509	7.8475
0.00059650	0.089492	7.8508
0.00059600	0.089373	7.8549
0.00059550	0.089266	7.8591
0.00059500	0.089253	7.8620
0.00059450	0.089122	7.8660
0.00059400	0.089047	7.8699
0.00059350	0.089014	7.8738
0.00059300	0.088871	7.8769
0.00059250	0.088861	7.8809
0.00059200	0.088714	7.8849
0.00059150	0.088705	7.8882
0.00059100	0.088589	7.8922
0.00059050	0.088497	7.8956
0.00059000	0.088472	7.8991
0.00058950	0.088338	7.9032
0.00058900	0.088263	7.9064
0.00058850	0.088179	7.9104
0.00058800	0.088135	7.9144
0.00058750	0.088051	7.9184
0.00058700	0.087929	7.9220
0.00058650	0.087921	7.9256
0.00058600	0.087786	7.9294
0.00058550	0.087705	7.9329
0.00058500	0.087692	7.9370
0.00058450	0.087565	7.9411
0.00058400	0.087491	7.9445
0.00058350	0.087462	7.9481
0.00058300	0.087346	7.9514
0.00058250	0.087297	7.9553
0.00058200	0.087157	7.9593
0.00058150	0.087138	7.9624
0.00058100	0.087045	7.9665
0.00058050	0.086925	7.9702
0.00058000	0.086916	7.9739
0.00057950	0.086818	7.9780
0.00057900	0.086767	7.9816
0.00057850	0.086620	7.9852
0.00057800	0.086577	7.9893
0.00057750	0.086522	7.9925
0.00057700	0.086379	7.9966
0.00057650	0.086345	7.9994
0.00057600	0.086287	8.0028
0.00057550	0.086221	8.0076
0.00057500	0.086124	8.0100
0.00057450	0.085997	8.0140
0.00057400	0.085980	8.0173
0.00057350	0.085886	8.0216
0.00057300	0.085768	8.0255
0.00057250	0.085757	8.0290
0.00057200	0.085656	8.0330
0.00057150	0.085590	8.0366
0.00057100	0.085457	8.0406
0.00057050	0.085434	8.0443
0.00057000	0.085359	8.0479
0.00056950	0.085224	8.0521
0.00056900	0.085217	8.0556
0.00056850	0.085100	8.0596
0.00056800	0.085075	8.0628
0.00056750	0.084938	8.0670
0.00056700	0.084868	8.0694
0.00056650	0.084840	8.0746
0.00056600	0.084691	8.0783
0.00056550	0.084679	8.0810
0.00056500	0.084569	8.0853
0.00056450	0.084465	8.0884
0.00056400	0.084415	8.0927
0.00056350	0.084329	8.0964
0.00056300	0.084306	8.1002
0.00056250	0.084163	8.1037
0.00056200	0.084115	8.1077
0.00056150	0.084054	8.1113
0.00056100	0.083925	8.1154
0.00056050	0.083905	8.1190
0.00056000	0.083786	8.1227
0.00055950	0.083764	8.1260
0.00055900	0.083677	8.1305
0.00055850	0.083543	8.1338
0.00055800	0.083521	8.1369
0.00055750	0.083440	8.1411
0.00055700	0.083323	8.1444
0.00055650	0.083265	8.1487
0.00055600	0.083183	8.1521
0.00055550	0.083167	8.1562
0.00055500	0.083049	8.1597
0.00055450	0.082959	8.1637
0.00055400	0.082933	8.1674
0.00055350	0.082786	8.1716
0.00055300	0.082771	8.1749
0.00055250	0.082642	8.1772
0.00055200	0.082623	8.1815
0.00055150	0.082541	8.1849
0.00055100	0.082409	8.1891
0.00055050	0.082397	8.1923
0.00055000	0.082311	8.1966
0.00054950	0.082193	8.2002
0.00054900	0.082169	8.2046
0.00054850	0.082060	8.2078
0.00054800	0.082033	8.2122
0.00054750	0.081891	8.2156
0.00054700	0.081871	8.2187
0.00054650	0.081755	8.2222
0.00054600	0.081676	8.2257
0.00054550	0.081657	8.2298
0.00054500	0.081530	8.2333
0.00054450	0.081479	8.2369
0.00054400	0.081369	8.2409
0.00054350	0.081358	8.2443
0.00054300	0.081253	8.2487
0.00054250	0.081141	8.2510
0.00054200	0.081126	8.2554
0.00054150	0.081020	8.2589
0.00054100	0.080912	8.2627
0.00054050	0.080906	8.2664
0.00054000	0.080760	8.2706
0.00053950	0.080729	8.2741
0.00053900	0.080622	8.2775
0.00053850	0.080598	8.2819
0.00053800	0.080504	8.2841
0.00053750	0.080392	8.2885
0.00053700	0.080382	8.2919
0.00053650	0.080268	8.2954
0.00053600	0.080246	8.2999
0.00053550	0.080118	8.3031
0.00053500	0.080033	8.3074
0.00053450	0.080010	8.3111
0.00053400	0.079872	8.3144
0.00053350	0.079816	8.3189
0.00053300	0.079785	8.3223
0.00053250	0.079643	8.3256
0.00053200	0.079613	8.3292
0.00053150	0.079526	8.3337
0.00053100	0.079497	8.3370
0.00053050	0.079366	8.3406
0.00053000	0.079301	8.3450
0.00052950	0.079270	8.3483
0.00052900	0.079133	8.3521
0.00052850	0.079088	8.3551
0.00052800	0.079030	8.3596
0.00052750	0.078977	8.3631
0.00052700	0.078888	8.3665
0.00052650	0.078763	8.3705
0.00052600	0.078753	8.3745
0.00052550	0.078641	8.3778
0.00052500	0.078538	8.3816
0.00052450	0.078525	8.3847
0.00052400	0.078401	8.3885
0.00052350	0.078388	8.3926
0.00052300	0.078249	8.3961
0.00052250	0.078238	8.3997
0.00052200	0.078097	8.4041
0.00052150	0.078084	8.4076
0.00052100	0.077991	8.4099
0.00052050	0.077875	8.4145
0.00052000	0.077816	8.4180
0.00051950	0.077793	8.4218
0.00051900	0.077666	8.4260
0.00051850	0.077625	8.4296
0.00051800	0.077551	8.4337
0.00051750	0.077456	8.4375
0.00051700	0.077425	8.4397
0.00051650	0.077290	8.4435
0.00051600	0.077286	8.4479
0.00051550	0.077147	8.4513
0.00051500	0.077139	8.4559
0.00051450	0.077032	8.4595
0.00051400	0.076920	8.4619
0.00051350	0.076914	8.4668
0.00051300	0.076802	8.4699
0.00051250	0.076704	8.4735
0.00051200	0.076693	8.4772
0.00051150	0.076565	8.4815
0.00051100	0.076552	8.4852
0.00051050	0.076475	8.4875
0.00051000	0.076338	8.4920
0.00050950	0.076310	8.4956
0.00050900	0.076247	8.4993
0.00050850	0.076119	8.5034
0.00050800	0.076103	8.5074
0.00050750	0.075982	8.5109
0.00050700	0.075962	8.5139
0.00050650	0.075877	8.5180
0.00050600	0.075761	8.5214
0.00050550	0.075759	8.5250
0.00050500	0.075619	8.5284
0.00050450	0.075580	8.5328
0.00050400	0.075479	8.5356
0.00050350	0.075430	8.5391
0.00050300	0.075401	8.5426
0.00050250	0.075260	8.5472
0.00050200	0.075205	8.5509
0.00050150	0.075178	8.5533
0.00050100	0.075072	8.5574
0.00050050	0.074967	8.5614
0.00050000	0.074959	8.5652
0.00049950	0.074855	8.5691
0.00049900	0.074815	8.5731
0.00049850	0.074682	8.5770
0.00049800	0.074670	8.5794
0.00049750	0.074549	8.5830
0.00049700	0.074481	8.5866
0.00049650	0.074458	8.5914
0.00049600	0.074335	8.5949
0.00049550	0.074321	8.5974
0.00049500	0.074196	8.6010
0.00049450	0.074115	8.6049
0.00049400	0.074097	8.6095
0.00049350	0.073996	8.6132
0.00049300	0.073894	8.6157
0.00049250	0.073843	8.6196
0.00049200	0.073767	8.6241
0.00049150	0.073747	8.6278
0.00049100	0.073608	8.6315
0.00049050	0.073556	8.6353
0.00049000	0.073519	8.6400
0.00048950	0.073387	8.6425
0.00048900	0.073361	8.6461
0.00048850	0.073280	8.6498
0.00048800	0.073247	8.6537
0.00048750	0.073105	8.6567
0.00048700	0.073099	8.6604
0.00048650	0.072959	8.6646
0.00048600	0.072945	8.6682
0.00048550	0.072846	8.6719
0.00048500	0.072757	8.6751
0.00048450	0.072696	8.6792
0.00048400	0.072609	8.6829
0.00048350	0.072601	8.6867
0.00048300	0.072495	8.6903
0.00048250	0.072391	8.6928
0.00048200	0.072386	8.6978
0.00048150	0.072257	8.7015
0.00048100	0.072208	8.7052
0.00048050	0.072114	8.7089
0.00048000	0.072102	8.7121
0.00047950	0.072001	8.7161
0.00047900	0.071892	8.7196
0.00047850	0.071889	8.7239
0.00047800	0.071766	8.7275
0.00047750	0.071726	8.7313
0.00047700	0.071636	8.7338
0.00047650	0.071566	8.7379
0.00047600	0.071523	8.7419
0.00047550	0.071464	8.7462
0.00047500	0.071357	8.7499
0.00047450	0.071277	8.7524
0.00047400	0.071243	8.7563
0.00047350	0.071117	8.7601
0.00047300	0.071107	8.7649
0.00047250	0.070988	8.7688
0.00047200	0.070959	8.7713
0.00047150	0.070852	8.7750
0.00047100	0.070811	8.7789
0.00047050	0.070718	8.7825
0.00047000	0.070664	8.7851
0.00046950	0.070565	8.7891
0.00046900	0.070547	8.7929
0.00046850	0.070411	8.7974
0.00046800	0.070407	8.8015
0.00046750	0.070276	8.8041
0.00046700	0.070260	8.8077
0.00046650	0.070150	8.8117
0.00046600	0.070115	8.8154
0.00046550	0.069988	8.8179
0.00046500	0.069977	8.8221
0.00046450	0.069891	8.8265
0.00046400	0.069782	8.8298
0.00046350	0.069775	8.8333
0.00046300	0.069671	8.8367
0.00046250	0.069645	8.8408
0.00046200	0.069506	8.8448
0.00046150	0.069480	8.8484
0.00046100	0.069407	8.8510
0.00046050	0.069290	8.8550
0.00046000	0.069278	8.8590
0.00045950	0.069176	8.8633
0.00045900	0.069154	8.8677
0.00045850	0.069018	8.8701
0.00045800	0.068990	8.8739
0.00045750	0.068924	8.8778
0.00045700	0.068804	8.8817
0.00045650	0.068787	8.8842
0.00045600	0.068680	8.8882
0.00045550	0.068668	8.8919
0.00045500	0.068534	8.8962
0.00045450	0.068485	8.9008
0.00045400	0.068453	8.9035
0.00045350	0.068322	8.9074
0.00045300	0.068300	8.9113
0.00045250	0.068228	8.9151
0.00045200	0.068116	8.9177
0.00045150	0.068073	8.9216
0.00045100	0.067988	8.9256
0.00045050	0.067971	8.9297
0.00045000	0.067852	8.9334
0.00044950	0.067795	8.9367
0.00044900	0.067743	8.9408
0.00044850	0.067626	8.9445
0.00044800	0.067606	8.9490
0.00044750	0.067496	8.9516
0.00044700	0.067481	8.9556
0.00044650	0.067393	8.9594
0.00044600	0.067289	8.9633
0.00044550	0.067277	8.9660
0.00044500	0.067150	8.9698
0.00044450	0.067116	8.9743
0.00044400	0.067066	8.9780
0.00044350	0.067002	8.9814
0.00044300	0.066907	8.9849
0.00044250	0.066834	8.9892
0.00044200	0.066782	8.9933
0.00044150	0.066665	8.9975
0.00044100	0.066660	9.0001
0.00044050	0.066525	9.0039
0.00044000	0.066518	9.0080
0.00043950	0.066424	9.0106
0.00043900	0.066373	9.0144
0.00043850	0.066268	9.0186
0.00043800	0.066251	9.0225
0.00043750	0.066117	9.0269
0.00043700	0.066115	9.0305
0.00043650	0.065977	9.0341
0.00043600	0.065975	9.0382
0.00043550	0.065893	9.0417
0.00043500	0.065806	9.0452
0.00043450	0.065733	9.0491
0.00043400	0.065694	9.0531
0.00043350	0.065588	9.0569
0.00043300	0.065559	9.0596
0.00043250	0.065435	9.0638
0.00043200	0.065428	9.0676
0.00043150	0.065298	9.0718
0.00043100	0.065265	9.0744
0.00043050	0.065193	9.0782
0.00043000	0.065151	9.0825
0.00042950	0.065034	9.0864
0.00042900	0.065020	9.0889
0.00042850	0.064891	9.0932
0.00042800	0.064887	9.0970
0.00042750	0.064756	9.1011
0.00042700	0.064721	9.1039
0.00042650	0.064636	9.1079
0.00042600	0.064620	9.1120
0.00042550	0.064497	9.1147
0.00042500	0.064432	9.1185
0.00042450	0.064414	9.1227
0.00042400	0.064285	9.1267
0.00042350	0.064262	9.1294
0.00042300	0.064170	9.1336
0.00042250	0.064152	9.1374
0.00042200	0.064030	9.1414
0.00042150	0.063956	9.1444
0.00042100	0.063937	9.1484
0.00042050	0.063811	9.1526
0.00042000	0.063766	9.1566
0.00041950	0.063735	9.1592
0.00041900	0.063657	9.1634
0.00041850	0.063592	9.1674
0.00041800	0.063476	9.1715
0.00041750	0.063458	9.1743
0.00041700	0.063383	9.1783
0.00041650	0.063266	9.1825
0.00041600	0.063263	9.1852
0.00041550	0.063144	9.1893
0.00041500	0.063114	9.1934
0.00041450	0.063024	9.1974
0.00041400	0.062998	9.2002
0.00041350	0.062872	9.2041
0.00041300	0.062867	9.2072
0.00041250	0.062738	9.2099
0.00041200	0.062719	9.2143
0.00041150	0.062610	9.2181
0.00041100	0.062587	9.2208
0.00041050	0.062479	9.2253
0.00041000	0.062467	9.2291
0.00040950	0.062336	9.2331
0.00040900	0.062324	9.2358
0.00040850	0.062217	9.2401
0.00040800	0.062155	9.2442
0.00040750	0.062108	9.2484
0.00040700	0.061998	9.2512
0.00040650	0.061939	9.2553
0.00040600	0.061927	9.2595
0.00040550	0.061814	9.2637
0.00040500	0.061766	9.2664
0.00040450	0.061702	9.2708
0.00040400	0.061611	9.2749
0.00040350	0.061586	9.2792
0.00040300	0.061465	9.2814
0.00040250	0.061458	9.2849
0.00040200	0.061389	9.2879
0.00040150	0.061317	9.2918
0.00040100	0.061203	9.2962
0.00040050	0.061195	9.3003
0.00040000	0.061066	9.3031
0.00039950	0.061063	9.3075
0.00039900	0.060936	9.3117
0.00039850	0.060924	9.3146
0.00039800	0.060820	9.3178
0.00039750	0.060789	9.3223
0.00039700	0.060674	9.3260
0.00039650	0.060667	9.3293
0.00039600	0.060535	9.3331
0.00039550	0.060525	9.3372
0.00039500	0.060414	9.3401
0.00039450	0.060381	9.3446
0.00039400	0.060303	9.3487
0.00039350	0.060273	9.3530
0.00039300	0.060145	9.3556
0.00039250	0.060137	9.3600
0.00039200	0.060007	9.3640
0.00039150	0.059995	9.3666
0.00039100	0.059896	9.3709
0.00039050	0.059841	9.3753
0.00039000	0.059789	9.3776
0.00038950	0.059747	9.3818
0.00038900	0.059638	9.3860
0.00038850	0.059567	9.3903
0.00038800	0.059532	9.3933
0.00038750	0.059417	9.3970
0.00038700	0.059409	9.4003
0.00038650	0.059299	9.4033
0.00038600	0.059228	9.4078
0.00038550	0.059166	9.4120
0.00038500	0.059118	9.4149
0.00038450	0.059087	9.4194
0.00038400	0.058961	9.4236
0.00038350	0.058951	9.4281
0.00038300	0.058835	9.4299
0.00038250	0.058790	9.4339
0.00038200	0.058724	9.4368
0.00038150	0.058649	9.4410
0.00038100	0.058573	9.4455
0.00038050	0.058566	9.4498
0.00038000	0.058436	9.4526
0.00037950	0.058425	9.4558
0.00037900	0.058319	9.4585
0.00037850	0.058273	9.4630
0.00037800	0.058204	9.4674
0.00037750	0.058128	9.4719
0.00037700	0.058090	9.4748
0.00037650	0.057982	9.4788
0.00037600	0.057924	9.4824
0.00037550	0.057861	9.4848
0.00037500	0.057847	9.4894
0.00037450	0.057736	9.4935
0.00037400	0.057661	9.4966
0.00037350	0.057650	9.5012
0.00037300	0.057538	9.5053
0.00037250	0.057464	9.5090
0.00037200	0.057452	9.5112
0.00037150	0.057372	9.5159
0.00037100	0.057320	9.5188
0.00037050	0.057201	9.5230
0.00037000	0.057170	9.5270
0.00036950	0.057123	9.5294
0.00036900	0.057005	9.5336
0.00036850	0.056970	9.5380
0.00036800	0.056928	9.5425
0.00036750	0.056808	9.5455
0.00036700	0.056796	9.5499
0.00036650	0.056682	9.5542
0.00036600	0.056664	9.5566
0.00036550	0.056597	9.5604
0.00036500	0.056485	9.5646
0.00036450	0.056466	9.5677
0.00036400	0.056380	9.5723
0.00036350	0.056298	9.5750
0.00036300	0.056240	9.5781
0.00036250	0.056204	9.5825
0.00036200	0.056137	9.5871
0.00036150	0.056055	9.5901
0.00036100	0.056016	9.5944
0.00036050	0.055911	9.5973
0.00036000	0.055899	9.6004
0.00035950	0.055778	9.6051
0.00035900	0.055775	9.6096
0.00035850	0.055704	9.6125
0.00035800	0.055609	9.6166
0.00035750	0.055549	9.6204
0.00035700	0.055488	9.6232
0.00035650	0.055400	9.6276
0.00035600	0.055389	9.6322
0.00035550	0.055280	9.6349
0.00035500	0.055265	9.6386
0.00035450	0.055145	9.6426
0.00035400	0.055107	9.6456
0.00035350	0.055061	9.6503
0.00035300	0.054943	9.6548
0.00035250	0.054936	9.6590
0.00035200	0.054822	9.6610
0.00035150	0.054794	9.6656
0.00035100	0.054709	9.6685
0.00035050	0.054682	9.6731
0.00035000	0.054562	9.6763
0.00034950	0.054556	9.6792
0.00034900	0.054431	9.6840
0.00034850	0.054425	9.6883
0.00034800	0.054350	9.6905
0.00034750	0.054269	9.6944
0.00034700	0.054204	9.6991
0.00034650	0.054170	9.7023
0.00034600	0.054050	9.7067
0.00034550	0.054047	9.7089
0.00034500	0.053926	9.7128
0.00034450	0.053914	9.7176
0.00034400	0.053809	9.7219
0.00034350	0.053773	9.7236
0.00034300	0.053693	9.7281
0.00034250	0.053666	9.7313
0.00034200	0.053547	9.7359
0.00034150	0.053543	9.7391
0.00034100	0.053416	9.7421
0.00034050	0.053409	9.7466
0.00034000	0.053295	9.7499
0.00033950	0.053272	9.7529
0.00033900	0.053183	9.7576
0.00033850	0.053163	9.7621
0.00033800	0.053038	9.7648
0.00033750	0.053034	9.7682
0.00033700	0.052913	9.7714
0.00033650	0.052899	9.7761
0.00033600	0.052794	9.7794
0.00033550	0.052757	9.7825
0.00033500	0.052697	9.7871
0.00033450	0.052598	9.7894
0.00033400	0.052572	9.7933
0.00033350	0.052490	9.7980
0.00033300	0.052454	9.8025
0.00033250	0.052350	9.8043
0.00033200	0.052336	9.8088
0.00033150	0.052221	9.8120
0.00033100	0.052213	9.8150
0.00033050	0.052090	9.8199
0.00033000	0.052075	9.8229
0.00032950	0.051980	9.8262
0.00032900	0.051963	9.8293
0.00032850	0.051866	9.8338
0.00032800	0.051789	9.8355
0.00032750	0.051769	9.8401
0.00032700	0.051654	9.8450
0.00032650	0.051613	9.8464
0.00032600	0.051584	9.8513
0.00032550	0.051512	9.8545
0.00032500	0.051459	9.8577
0.00032450	0.051339	9.8622
0.00032400	0.051311	9.8659
0.00032350	0.051262	9.8684
0.00032300	0.051150	9.8733
0.00032250	0.051130	9.8752
0.00032200	0.051065	9.8798
0.00032150	0.051030	9.8843
0.00032100	0.050918	9.8865
0.00032050	0.050870	9.8907
0.00032000	0.050823	9.8936
0.00031950	0.050711	9.8970
0.00031900	0.050707	9.9020
0.00031850	0.050593	9.9050
0.00031800	0.050573	9.9083
0.00031750	0.050480	9.9115
0.00031700	0.050467	9.9147
0.00031650	0.050343	9.9179
0.00031600	0.050309	9.9212
0.00031550	0.050262	9.9258
0.00031500	0.050155	9.9286
0.00031450	0.050148	9.9321
0.00031400	0.050027	9.9353
0.00031350	0.050004	9.9385
0.00031300	0.049932	9.9434
0.00031250	0.049885	9.9453
0.00031200	0.049786	9.9498
0.00031150	0.049776	9.9519
0.00031100	0.049656	9.9562
0.00031050	0.049654	9.9593
0.00031000	0.049582	9.9626
0.00030950	0.049509	9.9673
0.00030900	0.049422	9.9695
0.00030850	0.049402	9.9738
0.00030800	0.049285	9.9771
0.00030750	0.049280	9.9803
0.00030700	0.049160	9.9850
0.00030650	0.049153	9.9868
0.00030600	0.049066	9.9914
0.00030550	0.049041	9.9932
0.00030500	0.048920	9.9981
0.00030450	0.048886	9.9997
0.00030400	0.048815	10.004
0.00030350	0.048754	10.006
0.00030300	0.048721	10.011
0.00030250	0.048607	10.013
0.00030200	0.048588	10.018
0.00030150	0.048503	10.019
0.00030100	0.048478	10.023
0.00030050	0.048363	10.027
0.00030000	0.048352	10.029
0.00029950	0.048237	10.034
0.00029900	0.048224	10.035
0.00029850	0.048130	10.039
0.00029800	0.048087	10.042
0.00029750	0.048024	10.045
0.00029700	0.047990	10.049
0.00029650	0.047871	10.052
0.00029600	0.047868	10.055
0.00029550	0.047748	10.059
0.00029500	0.047734	10.062
0.00029450	0.047638	10.065
0.00029400	0.047595	10.070
0.00029350	0.047532	10.072
0.00029300	0.047504	10.074
0.00029250	0.047383	10.079
0.00029200	0.047379	10.080
0.00029150	0.047260	10.084
0.00029100	0.047245	10.087
0.00029050	0.047142	10.091
0.00029000	0.047106	10.095
0.00028950	0.047046	10.097
0.00028900	0.046953	10.099
0.00028850	0.046895	10.103
0.00028800	0.046879	10.105
0.00028750	0.046795	10.109
0.00028700	0.046722	10.111
0.00028650	0.046701	10.116
0.00028600	0.046587	10.117
0.00028550	0.046545	10.121
0.00028500	0.046515	10.124
0.00028450	0.046397	10.127
0.00028400	0.046374	10.129
0.00028350	0.046284	10.131
0.00028300	0.046271	10.136
0.00028250	0.046200	10.139
0.00028200	0.046097	10.141
0.00028150	0.046082	10.142
0.00028100	0.046014	10.146
0.00028050	0.045909	10.149
0.00028000	0.045894	10.152
0.00027950	0.045834	10.155
0.00027900	0.045790	10.159
0.00027850	0.045703	10.161
0.00027800	0.045626	10.165
0.00027750	0.045594	10.166
0.00027700	0.045487	10.168
0.00027650	0.045476	10.172
0.00027600	0.045405	10.175
0.00027550	0.045367	10.178
0.00027500	0.045251	10.180
0.00027450	0.045227	10.183
0.00027400	0.045157	10.185
0.00027350	0.045062	10.186
0.00027300	0.045059	10.190
0.00027250	0.044941	10.193
0.00027200	0.044900	10.196
0.00027150	0.044859	10.198
0.00027100	0.044808	10.202
0.00027050	0.044708	10.203
0.00027000	0.044693	10.205
0.00026950	0.044576	10.209
0.00026900	0.044575	10.210
0.00026850	0.044457	10.212
0.00026800	0.044452	10.216
0.00026750	0.044360	10.217
0.00026700	0.044338	10.219
0.00026650	0.044219	10.223
0.00026600	0.044212	10.224
0.00026550	0.044101	10.227
0.00026500	0.044066	10.229
0.00026450	0.044008	10.231
0.00026400	0.043926	10.234
0.00026350	0.043887	10.236
0.00026300	0.043799	10.238
0.00026250	0.043788	10.241
0.00026200	0.043717	10.243
0.00026150	0.043613	10.246
0.00026100	0.043603	10.248
0.00026050	0.043522	10.250
0.00026000	0.043432	10.253
0.00025950	0.043390	10.254
0.00025900	0.043319	10.255
0.00025850	0.043306	10.257
0.00025800	0.043219	10.260
0.00025750	0.043146	10.262
0.00025700	0.043130	10.264
0.00025650	0.043023	10.267
0.00025600	0.042978	10.267
0.00025550	0.042944	10.269
0.00025500	0.042887	10.272
0.00025450	0.042802	10.274
0.00025400	0.042723	10.276
0.00025350	0.042706	10.276
0.00025300	0.042597	10.279
0.00025250	0.042584	10.281
0.00025200	0.042472	10.283
0.00025150	0.042456	10.283
0.00025100	0.042389	10.286
0.00025050	0.042348	10.288
0.00025000	0.042266	10.291
0.00024950	0.042173	10.291
0.00024900	0.042169	10.293
0.00024850	0.042052	10.294
0.00024800	0.042046	10.295
0.00024750	0.041950	10.298
0.00024700	0.041889	10.298
0.00024650	0.041850	10.300
0.00024600	0.041813	10.300
0.00024550	0.041694	10.302
0.00024500	0.041670	10.305
0.00024450	0.041615	10.305
0.00024400	0.041511	10.307
0.00024350	0.041507	10.307
0.00024300	0.041417	10.309
0.00024250	0.041398	10.309
0.00024200	0.041283	10.312
0.00024150	0.041241	10.312
0.00024100	0.041203	10.313
0.00024050	0.041090	10.314
0.00024000	0.041088	10.314
0.00023950	0.040977	10.317
0.00023900	0.040962	10.317
0.00023850	0.040870	10.318
0.00023800	0.040854	10.319
0.00023750	0.040739	10.319
0.00023700	0.040732	10.319
0.00023650	0.040610	10.321
0.00023600	0.040609	10.321
0.00023550	0.040493	10.321
0.00023500	0.040489	10.324
0.00023450	0.040426	10.324
0.00023400	0.040347	10.324
0.00023350	0.040286	10.324
0.00023300	0.040229	10.326
0.00023250	0.040160	10.326
0.00023200	0.040130	10.326
0.00023150	0.040013	10.326
0.00023100	0.039988	10.326
0.00023050	0.039902	10.327
0.00023000	0.039888	10.327
0.00022950	0.039825	10.327
0.00022900	0.039717	10.328
0.00022850	0.039699	10.328
0.00022800	0.039641	10.328
0.00022750	0.039537	10.327
0.00022700	0.039515	10.327
0.00022650	0.039438	10.327
0.00022600	0.039365	10.328
0.00022550	0.039353	10.328
0.00022500	0.039266	10.327
0.00022450	0.039181	10.327
0.00022400	0.039173	10.327
0.00022350	0.039083	10.327
0.00022300	0.039066	10.327
0.00022250	0.038964	10.327
0.00022200	0.038894	10.326
0.00022150	0.038876	10.326
0.00022100	0.038780	10.326
0.00022050	0.038700	10.326
0.00022000	0.038691	10.324
0.00021950	0.038600	10.324
0.00021900	0.038581	10.324
0.00021850	0.038504	10.324
0.00021800	0.038404	10.321
0.00021750	0.038394	10.321
0.00021700	0.038314	10.319
0.00021650	0.038219	10.319
0.00021600	0.038209	10.319
0.00021550	0.038138	10.317
0.00021500	0.038106	10.317
0.00021450	0.038014	10.314
0.00021400	0.037932	10.314
0.00021350	0.037919	10.312
0.00021300	0.037836	10.312
0.00021250	0.037746	10.309
0.00021200	0.037732	10.309
0.00021150	0.037652	10.307
0.00021100	0.037563	10.305
0.00021050	0.037527	10.305
0.00021000	0.037453	10.302
0.00020950	0.037441	10.300
0.00020900	0.037360	10.300
0.00020850	0.037266	10.298
0.00020800	0.037254	10.295
0.00020750	0.037156	10.293
0.00020700	0.037119	10.293
0.00020650	0.037048	10.291
0.00020600	0.037021	10.288
0.00020550	0.036910	10.286
0.00020500	0.036866	10.282
0.00020450	0.036785	10.281
0.00020400	0.036771	10.279
0.00020350	0.036678	10.276
0.00020300	0.036642	10.274
0.00020250	0.036562	10.272
0.00020200	0.036533	10.269
0.00020150	0.036432	10.267
0.00020100	0.036414	10.264
0.00020050	0.036305	10.262
0.00020000	0.036297	10.258
0.00019950	0.036182	10.255
0.00019900	0.036177	10.253
0.00019850	0.036082	10.250
0.00019800	0.036066	10.247
0.00019750	0.035954	10.243
0.00019700	0.035899	10.241
0.00019650	0.035877	10.237
0.00019600	0.035769	10.234
0.00019550	0.035725	10.231
0.00019500	0.035692	10.227
0.00019450	0.035584	10.224
0.00019400	0.035541	10.219
0.00019350	0.035466	10.217
0.00019300	0.035452	10.212
0.00019250	0.035374	10.209
0.00019200	0.035276	10.205
0.00019150	0.035270	10.202
0.00019100	0.035175	10.197
0.00019050	0.035107	10.193
0.00019000	0.035080	10.190
0.00018950	0.034974	10.185
0.00018900	0.034962	10.180
0.00018850	0.034868	10.176
0.00018800	0.034856	10.173
0.00018750	0.034745	10.168
0.00018700	0.034688	10.164
0.00018650	0.034666	10.159
0.00018600	0.034555	10.153
0.00018550	0.034528	10.148
0.00018500	0.034470	10.143
0.00018450	0.034429	10.139
0.00018400	0.034327	10.134
0.00018350	0.034264	10.129
0.00018300	0.034241	10.123
0.00018250	0.034139	10.118
0.00018200	0.034066	10.114
0.00018150	0.034055	10.108
0.00018100	0.033958	10.102
0.00018050	0.033882	10.097
0.00018000	0.033873	10.091
0.00017950	0.033781	10.085
0.00017900	0.033748	10.079
0.00017850	0.033637	10.073
0.00017800	0.033628	10.067
0.00017750	0.033521	10.061
0.00017700	0.033468	10.055
0.00017650	0.033421	10.049
0.00017600	0.033324	10.042
0.00017550	0.033320	10.036
0.00017500	0.033252	10.029
0.00017450	0.033157	10.023
0.00017400	0.033120	10.016
0.00017350	0.033048	10.010
0.00017300	0.032964	10.001
0.00017250	0.032945	9.9950
0.00017200	0.032827	9.9886
0.00017150	0.032826	9.9822
0.00017100	0.032755	9.9750
0.00017050	0.032679	9.9677
0.00017000	0.032599	9.9596
0.00016950	0.032579	9.9523
0.00016900	0.032459	9.9450
0.00016850	0.032455	9.9374
0.00016800	0.032339	9.9290
0.00016750	0.032311	9.9216
0.00016700	0.032232	9.9140
0.00016650	0.032169	9.9053
0.00016600	0.032093	9.8978
0.00016550	0.032069	9.8904
0.00016500	0.031980	9.8814
0.00016450	0.031936	9.8734
0.00016400	0.031862	9.8642
0.00016350	0.031774	9.8561
0.00016300	0.031766	9.8466
0.00016250	0.031643	9.8389
0.00016200	0.031620	9.8294
0.00016150	0.031526	9.8209
0.00016100	0.031513	9.8112
0.00016050	0.031428	9.8026
0.00016000	0.031333	9.7928
0.00015950	0.031327	9.7829
0.00015900	0.031226	9.7744
0.00015850	0.031148	9.7640
0.00015800	0.031092	9.7540
0.00015750	0.031018	9.7450
0.00015700	0.030995	9.7345
0.00015650	0.030922	9.7240
0.00015600	0.030823	9.7136
0.00015550	0.030817	9.7043
0.00015500	0.030736	9.6938
0.00015450	0.030632	9.6838
0.00015400	0.030609	9.6726
0.00015350	0.030513	9.6614
0.00015300	0.030501	9.6504
0.00015250	0.030396	9.6396
0.00015200	0.030334	9.6287
0.00015150	0.030285	9.6183
0.00015100	0.030187	9.6064
0.00015050	0.030175	9.5953
0.00015000	0.030053	9.5842
0.00014950	0.030044	9.5727
0.00014900	0.029956	9.5610
0.00014850	0.029908	9.5493
0.00014800	0.029808	9.5370
0.00014750	0.029789	9.5258
0.00014700	0.029663	9.5130
0.00014650	0.029655	9.5008
0.00014600	0.029547	9.4891
0.00014550	0.029478	9.4770
0.00014500	0.029467	9.4653
0.00014450	0.029376	9.4518
0.00014400	0.029335	9.4394
0.00014350	0.029210	9.4264
0.00014300	0.029182	9.4134
0.00014250	0.029115	9.3998
0.00014200	0.029011	9.3869
0.00014150	0.028998	9.3743
0.00014100	0.028922	9.3608
0.00014050	0.028810	9.3464
0.00014000	0.028787	9.3333
0.00013950	0.028694	9.3195
0.00013900	0.028677	9.3062
0.00013850	0.028546	9.2916
0.00013800	0.028533	9.2782
0.00013750	0.028423	9.2641
0.00013700	0.028361	9.2494
0.00013650	0.028340	9.2348
0.00013600	0.028214	9.2201
0.00013550	0.028188	9.2067
0.00013500	0.028094	9.1918
0.00013450	0.028076	9.1771
0.00013400	0.028023	9.1619
0.00013350	0.027936	9.1467
0.00013300	0.027820	9.1312
0.00013250	0.027807	9.1159
0.00013200	0.027680	9.1007
0.00013150	0.027629	9.0849
0.00013100	0.027598	9.0684
0.00013050	0.027471	9.0529
0.00013000	0.027430	9.0375
0.00012950	0.027362	9.0206
0.00012900	0.027260	9.0043
0.00012850	0.027253	8.9878
0.00012800	0.027171	8.9710
0.00012750	0.027082	8.9549
0.00012700	0.027019	8.9378
0.00012650	0.026959	8.9211
0.00012600	0.026856	8.9043
0.00012550	0.026839	8.8876
0.00012500	0.026704	8.8699
0.00012450	0.026702	8.8529
0.00012400	0.026568	8.8353
0.00012350	0.026526	8.8171
0.00012300	0.026469	8.7998
0.00012250	0.026402	8.7826
0.00012200	0.026281	8.7647
0.00012150	0.026264	8.7468
0.00012100	0.026192	8.7288
0.00012050	0.026068	8.7108
0.00012000	0.026044	8.6927
0.00011950	0.025936	8.6744
0.00011900	0.025917	8.6556
0.00011850	0.025830	8.6368
0.00011800	0.025719	8.6172
0.00011750	0.025707	8.5983
0.00011700	0.025582	8.5794
0.00011650	0.025515	8.5608
0.00011600	0.025491	8.5422
0.00011550	0.025412	8.5229
0.00011500	0.025312	8.5039
0.00011450	0.025229	8.4846
0.00011400	0.025178	8.4637
0.00011350	0.025062	8.4438
0.00011300	0.025052	8.4242
0.00011250	0.024912	8.4038
0.00011200	0.024865	8.3838
0.00011150	0.024827	8.3637
0.00011100	0.024754	8.3434
0.00011050	0.024648	8.3229
0.00011000	0.024552	8.3025
0.00010950	0.024525	8.2812
0.00010900	0.024386	8.2598
0.00010850	0.024376	8.2386
0.00010800	0.024244	8.2183
0.00010750	0.024202	8.1972
0.00010700	0.024107	8.1764
0.00010650	0.024090	8.1548
0.00010600	0.023939	8.1339
0.00010550	0.023913	8.1122
0.00010500	0.023826	8.0905
0.00010450	0.023714	8.0682
0.00010400	0.023697	8.0462
0.00010350	0.023576	8.0238
0.00010300	0.023554	8.0016
0.00010250	0.023402	7.9798
0.00010200	0.023372	7.9573
0.00010150	0.023292	7.9346
0.00010100	0.023159	7.9122
0.00010050	0.023145	7.8901
1.0000e-04	0.022981	7.8309
		
1.0000e-04	0.022901	7.8082
9.9800e-05	0.023022	7.8113
9.9600e-05	0.022934	7.8146
9.9400e-05	0.022935	7.8115
9.9200e-05	0.022889	7.8048
9.9000e-05	0.022854	7.7971
9.8800e-05	0.022834	7.7884
9.8600e-05	0.022787	7.7789
9.8400e-05	0.022792	7.7692
9.8200e-05	0.022704	7.7605
9.8000e-05	0.022667	7.7509
9.7800e-05	0.022709	7.7424
9.7600e-05	0.022608	7.7327
9.7400e-05	0.022645	7.7239
9.7200e-05	0.022544	7.7141
9.7000e-05	0.022555	7.7044
9.6800e-05	0.022513	7.6951
9.6600e-05	0.022451	7.6858
9.6400e-05	0.022473	7.6765
9.6200e-05	0.022384	7.6673
9.6000e-05	0.022349	7.6577
9.5800e-05	0.022371	7.6482
9.5600e-05	0.022290	7.6389
9.5400e-05	0.022299	7.6294
9.5200e-05	0.022232	7.6198
9.5000e-05	0.022218	7.6106
9.4800e-05	0.022194	7.6017
9.4600e-05	0.022125	7.5918
9.4400e-05	0.022153	7.5821
9.4200e-05	0.022050	7.5722
9.4000e-05	0.022094	7.5632
9.3800e-05	0.021982	7.5537
9.3600e-05	0.021974	7.5443
9.3400e-05	0.021966	7.5346
9.3200e-05	0.021939	7.5247
9.3000e-05	0.021887	7.5154
9.2800e-05	0.021860	7.5055
9.2600e-05	0.021811	7.4959
9.2400e-05	0.021806	7.4859
9.2200e-05	0.021752	7.4765
9.2000e-05	0.021745	7.4666
9.1800e-05	0.021738	7.4570
9.1600e-05	0.021623	7.4475
9.1400e-05	0.021666	7.4377
9.1200e-05	0.021554	7.4279
9.1000e-05	0.021603	7.4182
9.0800e-05	0.021488	7.4085
9.0600e-05	0.021533	7.3988
9.0400e-05	0.021423	7.3892
9.0200e-05	0.021467	7.3793
9.0000e-05	0.021351	7.3693
8.9800e-05	0.021393	7.3597
8.9600e-05	0.021290	7.3497
8.9400e-05	0.021299	7.3396
8.9200e-05	0.021239	7.3297
8.9000e-05	0.021239	7.3197
8.8800e-05	0.021161	7.3103
8.8600e-05	0.021194	7.3004
8.8400e-05	0.021096	7.2905
8.8200e-05	0.021098	7.2805
8.8000e-05	0.021025	7.2707
8.7800e-05	0.021055	7.2608
8.7600e-05	0.020949	7.2507
8.7400e-05	0.020988	7.2404
8.7200e-05	0.020877	7.2306
8.7000e-05	0.020853	7.2208
8.6800e-05	0.020878	7.2109
8.6600e-05	0.020800	7.2009
8.6400e-05	0.020760	7.1906
8.6200e-05	0.020781	7.1805
8.6000e-05	0.020671	7.1708
8.5800e-05	0.020705	7.1609
8.5600e-05	0.020622	7.1505
8.5400e-05	0.020601	7.1408
8.5200e-05	0.020601	7.1310
8.5000e-05	0.020496	7.1209
8.4800e-05	0.020497	7.1108
8.4600e-05	0.020474	7.1009
8.4400e-05	0.020450	7.0906
8.4200e-05	0.020360	7.0809
8.4000e-05	0.020406	7.0704
8.3800e-05	0.020298	7.0603
8.3600e-05	0.020308	7.0502
8.3400e-05	0.020260	7.0401
8.3200e-05	0.020186	7.0300
8.3000e-05	0.020164	7.0197
8.2800e-05	0.020149	7.0095
8.2600e-05	0.020148	6.9990
8.2400e-05	0.020042	6.9893
8.2200e-05	0.020087	6.9790
8.2000e-05	0.019990	6.9692
8.1800e-05	0.019989	6.9588
8.1600e-05	0.019967	6.9490
8.1400e-05	0.019868	6.9386
8.1200e-05	0.019910	6.9288
8.1000e-05	0.019810	6.9184
8.0800e-05	0.019834	6.9082
8.0600e-05	0.019726	6.8981
8.0400e-05	0.019741	6.8878
8.0200e-05	0.019716	6.8778
8.0000e-05	0.019611	6.8675
7.9800e-05	0.019662	6.8570
7.9600e-05	0.019542	6.8472
7.9400e-05	0.019553	6.8367
7.9200e-05	0.019502	6.8265
7.9000e-05	0.019445	6.8165
7.8800e-05	0.019479	6.8059
7.8600e-05	0.019374	6.7959
7.8400e-05	0.019411	6.7855
7.8200e-05	0.019284	6.7753
7.8000e-05	0.019315	6.7649
7.7800e-05	0.019268	6.7551
7.7600e-05	0.019180	6.7449
7.7400e-05	0.019226	6.7347
7.7200e-05	0.019102	6.7243
7.7000e-05	0.019101	6.7140
7.6800e-05	0.019050	6.7034
7.6600e-05	0.019074	6.6933
7.6400e-05	0.018955	6.6829
7.6200e-05	0.018956	6.6726
7.6000e-05	0.018944	6.6626
7.5800e-05	0.018840	6.6520
7.5600e-05	0.018891	6.6419
7.5400e-05	0.018788	6.6315
7.5200e-05	0.018815	6.6210
7.5000e-05	0.018699	6.6105
7.4800e-05	0.018720	6.6003
7.4600e-05	0.018687	6.5898
7.4400e-05	0.018586	6.5795
7.4200e-05	0.018626	6.5693
7.4000e-05	0.018504	6.5592
7.3800e-05	0.018542	6.5489
7.3600e-05	0.018454	6.5387
7.3400e-05	0.018434	6.5284
7.3200e-05	0.018430	6.5180
7.3000e-05	0.018346	6.5074
7.2800e-05	0.018359	6.4972
7.2600e-05	0.018236	6.4870
7.2400e-05	0.018269	6.4766
7.2200e-05	0.018200	6.4665
7.2000e-05	0.018142	6.4559
7.1800e-05	0.018174	6.4456
7.1600e-05	0.018042	6.4350
7.1400e-05	0.018054	6.4248
7.1200e-05	0.017990	6.4143
7.1000e-05	0.018023	6.4040
7.0800e-05	0.017890	6.3936
7.0600e-05	0.017938	6.3836
7.0400e-05	0.017852	6.3733
7.0200e-05	0.017817	6.3632
7.0000e-05	0.017823	6.3528
6.9800e-05	0.017694	6.3423
6.9600e-05	0.017697	6.3321
6.9400e-05	0.017650	6.3219
6.9200e-05	0.017673	6.3116
6.9000e-05	0.017544	6.3010
6.8800e-05	0.017575	6.2906
6.8600e-05	0.017514	6.2805
6.8400e-05	0.017421	6.2703
6.8200e-05	0.017466	6.2602
6.8000e-05	0.017390	6.2499
6.7800e-05	0.017391	6.2399
6.7600e-05	0.017267	6.2296
6.7400e-05	0.017264	6.2193
6.7200e-05	0.017240	6.2092
6.7000e-05	0.017141	6.1989
6.6800e-05	0.017197	6.1886
6.6600e-05	0.017058	6.1784
6.6400e-05	0.017088	6.1683
6.6200e-05	0.016989	6.1583
6.6000e-05	0.017041	6.1481
6.5800e-05	0.016910	6.1377
6.5600e-05	0.016950	6.1276
6.5400e-05	0.016839	6.1173
6.5200e-05	0.016820	6.1067
6.5000e-05	0.016795	6.0970
6.4800e-05	0.016706	6.0869
6.4600e-05	0.016752	6.0769
6.4400e-05	0.016636	6.0668
6.4200e-05	0.016678	6.0567
6.4000e-05	0.016546	6.0463
6.3800e-05	0.016552	6.0361
6.3600e-05	0.016514	6.0259
6.3400e-05	0.016410	6.0157
6.3200e-05	0.016460	6.0054
6.3000e-05	0.016347	5.9954
6.2800e-05	0.016326	5.9853
6.2600e-05	0.016340	5.9755
6.2400e-05	0.016293	5.9653
6.2200e-05	0.016220	5.9554
6.2000e-05	0.016121	5.9455
6.1800e-05	0.016177	5.9352
6.1600e-05	0.016047	5.9255
6.1400e-05	0.016036	5.9156
6.1200e-05	0.016023	5.9056
6.1000e-05	0.015910	5.8958
6.0800e-05	0.015889	5.8857
6.0600e-05	0.015886	5.8757
6.0400e-05	0.015863	5.8658
6.0200e-05	0.015740	5.8559
6.0000e-05	0.015784	5.8461
5.9800e-05	0.015711	5.8365
5.9600e-05	0.015623	5.8264
5.9400e-05	0.015673	5.8165
5.9200e-05	0.015586	5.8063
5.9000e-05	0.015564	5.7965
5.8800e-05	0.015450	5.7866
5.8600e-05	0.015504	5.7768
5.8400e-05	0.015369	5.7670
5.8200e-05	0.015395	5.7572
5.8000e-05	0.015347	5.7474
5.7800e-05	0.015228	5.7376
5.7600e-05	0.015277	5.7279
5.7400e-05	0.015162	5.7181
5.7200e-05	0.015202	5.7082
5.7000e-05	0.015059	5.6986
5.6800e-05	0.015110	5.6886
5.6600e-05	0.015018	5.6791
5.6400e-05	0.014930	5.6694
5.6200e-05	0.014984	5.6600
5.6000e-05	0.014848	5.6502
5.5800e-05	0.014822	5.6408
5.5600e-05	0.014852	5.6313
5.5400e-05	0.014719	5.6213
5.5200e-05	0.014758	5.6119
5.5000e-05	0.014622	5.6024
5.4800e-05	0.014680	5.5932
5.4600e-05	0.014557	5.5836
5.4400e-05	0.014496	5.5742
5.4200e-05	0.014542	5.5648
5.4000e-05	0.014391	5.5553
5.3800e-05	0.014401	5.5458
5.3600e-05	0.014310	5.5363
5.3400e-05	0.014368	5.5268
5.3200e-05	0.014222	5.5174
5.3000e-05	0.014231	5.5082
5.2800e-05	0.014218	5.4989
5.2600e-05	0.014076	5.4895
5.2400e-05	0.014134	5.4801
5.2200e-05	0.014001	5.4710
5.2000e-05	0.014027	5.4619
5.1800e-05	0.013900	5.4527
5.1600e-05	0.013952	5.4433
5.1400e-05	0.013844	5.4342
5.1200e-05	0.013771	5.4249
5.1000e-05	0.013825	5.4158
5.0800e-05	0.013692	5.4069
5.0600e-05	0.013647	5.3980
5.0400e-05	0.013669	5.3889
5.0200e-05	0.013634	5.3800
5.0000e-05	0.013536	5.3710
4.9800e-05	0.013456	5.3620
4.9600e-05	0.013505	5.3526
4.9400e-05	0.013367	5.3438
4.9200e-05	0.013374	5.3348
4.9000e-05	0.013326	5.3260
4.8800e-05	0.013218	5.3168
4.8600e-05	0.013267	5.3080
4.8400e-05	0.013223	5.2991
4.8200e-05	0.013078	5.2905
4.8000e-05	0.013123	5.2818
4.7800e-05	0.013011	5.2733
4.7600e-05	0.012971	5.2645
4.7400e-05	0.012981	5.2557
4.7200e-05	0.012829	5.2470
4.7000e-05	0.012893	5.2384
4.6800e-05	0.012734	5.2297
4.6600e-05	0.012720	5.2213
4.6400e-05	0.012719	5.2127
4.6200e-05	0.012649	5.2041
4.6000e-05	0.012639	5.1956
4.5800e-05	0.012521	5.1872
4.5600e-05	0.012539	5.1787
4.5400e-05	0.012435	5.1703
4.5200e-05	0.012372	5.1618
4.5000e-05	0.012422	5.1535
4.4800e-05	0.012255	5.1451
4.4600e-05	0.012235	5.1370
4.4400e-05	0.012267	5.1287
4.4200e-05	0.012121	5.1206
4.4000e-05	0.012129	5.1122
4.3800e-05	0.012081	5.1040
4.3600e-05	0.011988	5.0958
4.3400e-05	0.012023	5.0877
4.3200e-05	0.011876	5.0794
4.3000e-05	0.011832	5.0715
4.2800e-05	0.011878	5.0634
4.2600e-05	0.011735	5.0555
4.2400e-05	0.011752	5.0472
4.2200e-05	0.011656	5.0394
4.2000e-05	0.011649	5.0316
4.1800e-05	0.011602	5.0237
4.1600e-05	0.011494	5.0158
4.1400e-05	0.011548	5.0080
4.1200e-05	0.011380	5.0004
4.1000e-05	0.011449	4.9926
4.0800e-05	0.011391	4.9849
4.0600e-05	0.011275	4.9774
4.0400e-05	0.011240	4.9698
4.0200e-05	0.011177	4.9622
4.0000e-05	0.011120	4.9546
3.9800e-05	0.011146	4.9471
3.9600e-05	0.010988	4.9395
3.9400e-05	0.011007	4.9322
3.9200e-05	0.010890	4.9247
3.9000e-05	0.010955	4.9172
3.8800e-05	0.010784	4.9097
3.8600e-05	0.010830	4.9022
3.8400e-05	0.010705	4.8947
3.8200e-05	0.010666	4.8875
3.8000e-05	0.010662	4.8802
3.7800e-05	0.010557	4.8731
3.7600e-05	0.010585	4.8660
3.7400e-05	0.010545	4.8589
3.7200e-05	0.010406	4.8518
3.7000e-05	0.010401	4.8447
3.6800e-05	0.010353	4.8376
3.6600e-05	0.010249	4.8305
3.6400e-05	0.010271	4.8238
3.6200e-05	0.010139	4.8167
3.6000e-05	0.010159	4.8099
3.5800e-05	0.010012	4.8032
3.5600e-05	0.0099966	4.7961
3.5400e-05	0.0099210	4.7895
3.5200e-05	0.0099853	4.7826
3.5000e-05	0.0098082	4.7760
3.4800e-05	0.0098834	4.7694
3.4600e-05	0.0097103	4.7628
3.4400e-05	0.0097587	4.7563
3.4200e-05	0.0096211	4.7496
3.4000e-05	0.0096176	4.7431
3.3800e-05	0.0095649	4.7367
3.3600e-05	0.0094640	4.7301
3.3400e-05	0.0093960	4.7237
3.3200e-05	0.0094705	4.7173
3.3000e-05	0.0092907	4.7108
3.2800e-05	0.0093474	4.7046
3.2600e-05	0.0092151	4.6981
3.2400e-05	0.0091900	4.6919
3.2200e-05	0.0091438	4.6855
3.2000e-05	0.0090843	4.6794
3.1800e-05	0.0090639	4.6735
3.1600e-05	0.0089218	4.6672
3.1400e-05	0.0088680	4.6612
3.1200e-05	0.0089351	4.6552
3.1000e-05	0.0087675	4.6492
3.0800e-05	0.0088166	4.6432
3.0600e-05	0.0086627	4.6372
3.0400e-05	0.0087163	4.6314
3.0200e-05	0.0085465	4.6258
3.0000e-05	0.0086154	4.6202
2.9800e-05	0.0085483	4.6023
2.9600e-05	0.0084949	4.6026
2.9400e-05	0.0083783	4.5994
2.9200e-05	0.0083820	4.5946
2.9000e-05	0.0082756	4.5893
2.8800e-05	0.0082997	4.5841
2.8600e-05	0.0081642	4.5788
2.8400e-05	0.0081894	4.5731
2.8200e-05	0.0080625	4.5676
2.8000e-05	0.0080827	4.5622
2.7800e-05	0.0079447	4.5566
2.7600e-05	0.0079761	4.5516
2.7400e-05	0.0078370	4.5461
2.7200e-05	0.0078601	4.5407
2.7000e-05	0.0077414	4.5354
2.6800e-05	0.0077581	4.5303
2.6600e-05	0.0076226	4.5252
2.6400e-05	0.0076510	4.5201
2.6200e-05	0.0075118	4.5151
2.6000e-05	0.0075402	4.5101
2.5800e-05	0.0074028	4.5051
2.5600e-05	0.0074132	4.5001
2.5400e-05	0.0073098	4.4951
2.5200e-05	0.0073265	4.4901
2.5000e-05	0.0071821	4.4855
2.4800e-05	0.0071880	4.4805
2.4600e-05	0.0071248	4.4759
2.4400e-05	0.0070230	4.4711
2.4200e-05	0.0070446	4.4666
2.4000e-05	0.0069250	4.4617
2.3800e-05	0.0068908	4.4573
2.3600e-05	0.0068260	4.4528
2.3400e-05	0.0067822	4.4484
2.3200e-05	0.0066965	4.4437
2.3000e-05	0.0067075	4.4395
2.2800e-05	0.0065780	4.4352
2.2600e-05	0.0065913	4.4306
2.2400e-05	0.0064696	4.4265
2.2200e-05	0.0064772	4.4222
2.2000e-05	0.0063497	4.4179
2.1800e-05	0.0063780	4.4140
2.1600e-05	0.0062338	4.4101
2.1400e-05	0.0062659	4.4055
2.1200e-05	0.0062025	4.4016
2.1000e-05	0.0060855	4.3977
2.0800e-05	0.0060755	4.3937
2.0600e-05	0.0059915	4.3898
2.0400e-05	0.0059478	4.3857
2.0200e-05	0.0058764	4.3820
2.0000e-05	0.0058234	4.3781
1.9800e-05	0.0057862	4.3744
1.9600e-05	0.0056949	4.3706
1.9400e-05	0.0056235	4.3669
1.9200e-05	0.0056510	4.3630
1.9000e-05	0.0055084	4.3596
1.8800e-05	0.0055303	4.3557
1.8600e-05	0.0053891	4.3524
1.8400e-05	0.0054195	4.3486
1.8200e-05	0.0052749	4.3455
1.8000e-05	0.0052662	4.3420
1.7800e-05	0.0052282	4.3386
1.7600e-05	0.0051092	4.3354
1.7400e-05	0.0050549	4.3320
1.7200e-05	0.0050616	4.3286
1.7000e-05	0.0049610	4.3253
1.6800e-05	0.0049035	4.3221
1.6600e-05	0.0048788	4.3188
1.6400e-05	0.0047925	4.3161
1.6200e-05	0.0047653	4.3130
1.6000e-05	0.0046660	4.3099
1.5800e-05	0.0046743	4.3068
1.5600e-05	0.0046179	4.3041
1.5400e-05	0.0045013	4.3011
1.5200e-05	0.0044811	4.2981
1.5000e-05	0.0043846	4.2955
1.4800e-05	0.0043539	4.2925
1.4600e-05	0.0043055	4.2896
1.4400e-05	0.0041855	4.2872
1.4200e-05	0.0042105	4.2845
1.4000e-05	0.0040794	4.2819
1.3800e-05	0.0040858	4.2791
1.3600e-05	0.0040104	4.2768
1.3400e-05	0.0039501	4.2740
1.3200e-05	0.0038789	4.2715
1.3000e-05	0.0038452	4.2690
1.2800e-05	0.0037492	4.2668
1.2600e-05	0.0037359	4.2642
1.2400e-05	0.0036101	4.2620
1.2200e-05	0.0036381	4.2598
1.2000e-05	0.0034906	4.2573
1.1800e-05	0.0035244	4.2552
1.1600e-05	0.0034593	4.2532
1.1400e-05	0.0033368	4.2508
1.1200e-05	0.0033322	4.2487
1.1000e-05	0.0032478	4.2468
1.0800e-05	0.0031725	4.2447
1.0600e-05	0.0031720	4.2424
1.0400e-05	0.0030272	4.2406
1.0200e-05	0.0030157	4.2387
1.0000e-05	0.0029270	4.2369
9.8000e-06	0.0029462	4.2351
9.6000e-06	0.0028177	4.2332
9.4000e-06	0.0025709	4.2315
9.2000e-06	0.0025285	4.2297
9.0000e-06	0.0025056	4.2280
8.8000e-06	0.0024564	4.2262
8.6000e-06	0.0023977	4.2248
8.4000e-06	0.0024136	4.2230
8.2000e-06	0.0023059	4.2216
8.0000e-06	0.0023312	4.2199
7.8000e-06	0.0022090	4.2185
7.6000e-06	0.0022230	4.2173
7.4000e-06	0.0021395	4.2163
7.2000e-06	0.0020833	4.2148
7.0000e-06	0.0021041	4.2135
6.8000e-06	0.0019947	4.2121
6.6000e-06	0.0019739	4.2114
6.4000e-06	0.0018688	4.2102
6.2000e-06	0.0018910	4.2088
6.0000e-06	0.0017452	4.2084
5.8000e-06	0.0017426	4.2070
5.6000e-06	0.0016789	4.2063
5.4000e-06	0.0016618	4.2052
5.2000e-06	0.0015305	4.2048
5.0000e-06	0.0014724	4.2035
4.8000e-06	0.0014720	4.2031
4.6000e-06	0.0013276	4.2022
4.4000e-06	0.0013492	4.2017
4.2000e-06	0.0012498	4.2006
4.0000e-06	0.0011979	4.1999
3.8000e-06	0.0011532	4.1990
3.6000e-06	0.0011338	4.1986
3.4000e-06	0.00098743	4.1982
3.2000e-06	0.00096685	4.1973
3.0000e-06	0.00092595	4.1973
2.8000e-06	0.00079956	4.1969
2.6000e-06	0.00082614	4.1960
2.4000e-06	0.00073846	4.1955
2.2000e-06	0.00063612	4.1951
2.0000e-06	0.00065611	4.1945
1.8000e-06	0.00056009	4.1942
1.6000e-06	0.00054421	4.1939
1.4000e-06	0.00040725	4.1938
1.2000e-06	0.00040834	4.1934
1.0000e-06	0.00032574	4.1934
8.0000e-07	2.4447e-05	4.1933
6.0000e-07	2.6227e-05	4.1926
4.0000e-07	1.8339e-05	4.1927
2.0000e-07	9.9954e-06	4.1925


==> fig12a_v2_90K.TXT <==
I	V	dIdV_90K
0.00060000	0.090002	7.7931
0.00059950	0.089888	7.7934
0.00059900	0.089798	7.7948
0.00059850	0.089763	7.7985
0.00059800	0.089641	7.8022
0.00059750	0.089603	7.8062
0.00059700	0.089485	7.8096
0.00059650	0.089453	7.8130
0.00059600	0.089319	7.8163
0.00059550	0.089281	7.8200
0.00059500	0.089173	7.8239
0.00059450	0.089114	7.8274
0.00059400	0.089032	7.8306
0.00059350	0.088980	7.8351
0.00059300	0.088850	7.8386
0.00059250	0.088818	7.8425
0.00059200	0.088686	7.8463
0.00059150	0.088659	7.8500
0.00059100	0.088530	7.8530
0.00059050	0.088484	7.8574
0.00059000	0.088399	7.8605
0.00058950	0.088306	7.8645
0.00058900	0.088266	7.8682
0.00058850	0.088156	7.8717
0.00058800	0.088080	7.8752
0.00058750	0.087991	7.8795
0.00058700	0.087948	7.8828
0.00058650	0.087857	7.8865
0.00058600	0.087751	7.8909
0.00058550	0.087716	7.8940
0.00058500	0.087598	7.8975
0.00058450	0.087554	7.9007
0.00058400	0.087457	7.9052
0.00058350	0.087369	7.9084
0.00058300	0.087318	7.9122
0.00058250	0.087256	7.9168
0.00058200	0.087139	7.9198
0.00058150	0.087069	7.9237
0.00058100	0.087007	7.9275
0.00058050	0.086890	7.9313
0.00058000	0.086844	7.9344
0.00057950	0.086748	7.9390
0.00057900	0.086690	7.9421
0.00057850	0.086615	7.9459
0.00057800	0.086504	7.9495
0.00057750	0.086441	7.9536
0.00057700	0.086374	7.9568
0.00057650	0.086315	7.9603
0.00057600	0.086191	7.9643
0.00057550	0.086160	7.9680
0.00057500	0.086060	7.9713
0.00057450	0.085967	7.9743
0.00057400	0.085922	7.9789
0.00057350	0.085801	7.9827
0.00057300	0.085760	7.9860
0.00057250	0.085653	7.9905
0.00057200	0.085604	7.9938
0.00057150	0.085537	7.9970
0.00057100	0.085415	8.0006
0.00057050	0.085378	8.0047
0.00057000	0.085303	8.0082
0.00056950	0.085187	8.0116
0.00056900	0.085157	8.0152
0.00056850	0.085046	8.0191
0.00056800	0.085011	8.0226
0.00056750	0.084893	8.0267
0.00056700	0.084813	8.0308
0.00056650	0.084773	8.0345
0.00056600	0.084661	8.0377
0.00056550	0.084576	8.0409
0.00056500	0.084542	8.0448
0.00056450	0.084432	8.0488
0.00056400	0.084390	8.0521
0.00056350	0.084267	8.0557
0.00056300	0.084233	8.0592
0.00056250	0.084137	8.0631
0.00056200	0.084042	8.0671
0.00056150	0.084007	8.0704
0.00056100	0.083882	8.0741
0.00056050	0.083855	8.0782
0.00056000	0.083782	8.0815
0.00055950	0.083679	8.0852
0.00055900	0.083598	8.0886
0.00055850	0.083544	8.0918
0.00055800	0.083422	8.0963
0.00055750	0.083383	8.0999
0.00055700	0.083306	8.1036
0.00055650	0.083199	8.1078
0.00055600	0.083168	8.1112
0.00055550	0.083063	8.1144
0.00055500	0.083025	8.1179
0.00055450	0.082901	8.1215
0.00055400	0.082867	8.1248
0.00055350	0.082749	8.1290
0.00055300	0.082689	8.1324
0.00055250	0.082632	8.1361
0.00055200	0.082513	8.1394
0.00055150	0.082481	8.1434
0.00055100	0.082388	8.1471
0.00055050	0.082340	8.1507
0.00055000	0.082216	8.1539
0.00054950	0.082177	8.1574
0.00054900	0.082079	8.1607
0.00054850	0.081981	8.1648
0.00054800	0.081952	8.1686
0.00054750	0.081836	8.1719
0.00054700	0.081787	8.1758
0.00054650	0.081697	8.1793
0.00054600	0.081660	8.1833
0.00054550	0.081536	8.1871
0.00054500	0.081486	8.1906
0.00054450	0.081413	8.1939
0.00054400	0.081303	8.1972
0.00054350	0.081273	8.2015
0.00054300	0.081151	8.2053
0.00054250	0.081109	8.2087
0.00054200	0.081020	8.2125
0.00054150	0.080950	8.2167
0.00054100	0.080903	8.2195
0.00054050	0.080786	8.2223
0.00054000	0.080731	8.2267
0.00053950	0.080672	8.2300
0.00053900	0.080556	8.2334
0.00053850	0.080532	8.2367
0.00053800	0.080425	8.2413
0.00053750	0.080341	8.2449
0.00053700	0.080303	8.2484
0.00053650	0.080186	8.2520
0.00053600	0.080116	8.2557
0.00053550	0.080078	8.2598
0.00053500	0.079974	8.2634
0.00053450	0.079884	8.2667
0.00053400	0.079847	8.2703
0.00053350	0.079768	8.2738
0.00053300	0.079705	8.2782
0.00053250	0.079587	8.2818
0.00053200	0.079521	8.2850
0.00053150	0.079482	8.2885
0.00053100	0.079375	8.2918
0.00053050	0.079295	8.2955
0.00053000	0.079259	8.3001
0.00052950	0.079154	8.3036
0.00052900	0.079116	8.3069
0.00052850	0.079012	8.3104
0.00052800	0.078918	8.3138
0.00052750	0.078881	8.3170
0.00052700	0.078802	8.3214
0.00052650	0.078689	8.3254
0.00052600	0.078635	8.3289
0.00052550	0.078591	8.3322
0.00052500	0.078499	8.3357
0.00052450	0.078446	8.3390
0.00052400	0.078343	8.3426
0.00052350	0.078252	8.3465
0.00052300	0.078219	8.3504
0.00052250	0.078123	8.3536
0.00052200	0.078026	8.3572
0.00052150	0.077989	8.3608
0.00052100	0.077919	8.3642
0.00052050	0.077854	8.3678
0.00052000	0.077778	8.3712
0.00051950	0.077657	8.3754
0.00051900	0.077605	8.3796
0.00051850	0.077546	8.3831
0.00051800	0.077436	8.3866
0.00051750	0.077378	8.3900
0.00051700	0.077335	8.3935
0.00051650	0.077233	8.3969
0.00051600	0.077180	8.4011
0.00051550	0.077113	8.4046
0.00051500	0.076999	8.4080
0.00051450	0.076958	8.4114
0.00051400	0.076866	8.4151
0.00051350	0.076790	8.4185
0.00051300	0.076740	8.4218
0.00051250	0.076636	8.4253
0.00051200	0.076595	8.4287
0.00051150	0.076538	8.4332
0.00051100	0.076417	8.4366
0.00051050	0.076383	8.4401
0.00051000	0.076273	8.4437
0.00050950	0.076226	8.4470
0.00050900	0.076122	8.4506
0.00050850	0.076075	8.4547
0.00050800	0.075981	8.4590
0.00050750	0.075938	8.4626
0.00050700	0.075831	8.4654
0.00050650	0.075798	8.4694
0.00050600	0.075693	8.4734
0.00050550	0.075631	8.4769
0.00050500	0.075570	8.4801
0.00050450	0.075475	8.4838
0.00050400	0.075431	8.4875
0.00050350	0.075317	8.4918
0.00050300	0.075284	8.4953
0.00050250	0.075183	8.4989
0.00050200	0.075147	8.5025
0.00050150	0.075030	8.5060
0.00050100	0.075001	8.5096
0.00050050	0.074894	8.5131
0.00050000	0.074822	8.5164
0.00049950	0.074775	8.5200
0.00049900	0.074662	8.5248
0.00049850	0.074635	8.5284
0.00049800	0.074567	8.5320
0.00049750	0.074453	8.5351
0.00049700	0.074422	8.5383
0.00049650	0.074306	8.5416
0.00049600	0.074267	8.5452
0.00049550	0.074166	8.5488
0.00049500	0.074113	8.5524
0.00049450	0.074028	8.5560
0.00049400	0.073986	8.5596
0.00049350	0.073875	8.5632
0.00049300	0.073840	8.5668
0.00049250	0.073723	8.5711
0.00049200	0.073699	8.5745
0.00049150	0.073585	8.5777
0.00049100	0.073549	8.5813
0.00049050	0.073454	8.5856
0.00049000	0.073400	8.5890
0.00048950	0.073304	8.5919
0.00048900	0.073254	8.5956
0.00048850	0.073149	8.5996
0.00048800	0.073115	8.6032
0.00048750	0.073058	8.6067
0.00048700	0.072952	8.6100
0.00048650	0.072897	8.6137
0.00048600	0.072807	8.6183
0.00048550	0.072742	8.6219
0.00048500	0.072681	8.6249
0.00048450	0.072588	8.6281
0.00048400	0.072538	8.6318
0.00048350	0.072434	8.6356
0.00048300	0.072375	8.6391
0.00048250	0.072313	8.6428
0.00048200	0.072269	8.6462
0.00048150	0.072164	8.6496
0.00048100	0.072084	8.6531
0.00048050	0.072046	8.6565
0.00048000	0.071960	8.6602
0.00047950	0.071861	8.6638
0.00047900	0.071833	8.6672
0.00047850	0.071734	8.6706
0.00047800	0.071699	8.6740
0.00047750	0.071589	8.6777
0.00047700	0.071530	8.6812
0.00047650	0.071479	8.6849
0.00047600	0.071381	8.6895
0.00047550	0.071293	8.6932
0.00047500	0.071260	8.6970
0.00047450	0.071163	8.7007
0.00047400	0.071125	8.7038
0.00047350	0.071047	8.7070
0.00047300	0.070943	8.7108
0.00047250	0.070899	8.7145
0.00047200	0.070835	8.7178
0.00047150	0.070728	8.7211
0.00047100	0.070665	8.7250
0.00047050	0.070627	8.7286
0.00047000	0.070544	8.7321
0.00046950	0.070492	8.7358
0.00046900	0.070411	8.7396
0.00046850	0.070308	8.7427
0.00046800	0.070247	8.7461
0.00046750	0.070205	8.7498
0.00046700	0.070118	8.7536
0.00046650	0.070025	8.7567
0.00046600	0.069999	8.7602
0.00046550	0.069890	8.7640
0.00046500	0.069820	8.7676
0.00046450	0.069780	8.7708
0.00046400	0.069695	8.7749
0.00046350	0.069602	8.7779
0.00046300	0.069549	8.7816
0.00046250	0.069504	8.7859
0.00046200	0.069421	8.7889
0.00046150	0.069370	8.7920
0.00046100	0.069283	8.7958
0.00046050	0.069183	8.8005
0.00046000	0.069129	8.8038
0.00045950	0.069082	8.8063
0.00045900	0.068971	8.8108
0.00045850	0.068908	8.8146
0.00045800	0.068872	8.8180
0.00045750	0.068773	8.8209
0.00045700	0.068741	8.8250
0.00045650	0.068641	8.8288
0.00045600	0.068552	8.8314
0.00045550	0.068521	8.8359
0.00045500	0.068412	8.8395
0.00045450	0.068356	8.8432
0.00045400	0.068313	8.8470
0.00045350	0.068233	8.8503
0.00045300	0.068179	8.8535
0.00045250	0.068073	8.8573
0.00045200	0.067999	8.8610
0.00045150	0.067958	8.8642
0.00045100	0.067873	8.8679
0.00045050	0.067778	8.8717
0.00045000	0.067749	8.8750
0.00044950	0.067647	8.8784
0.00044900	0.067595	8.8822
0.00044850	0.067548	8.8860
0.00044800	0.067442	8.8892
0.00044750	0.067372	8.8928
0.00044700	0.067338	8.8963
0.00044650	0.067257	8.8994
0.00044600	0.067157	8.9033
0.00044550	0.067134	8.9071
0.00044500	0.067032	8.9104
0.00044450	0.066959	8.9140
0.00044400	0.066925	8.9179
0.00044350	0.066818	8.9209
0.00044300	0.066753	8.9248
0.00044250	0.066716	8.9286
0.00044200	0.066616	8.9325
0.00044150	0.066583	8.9356
0.00044100	0.066477	8.9395
0.00044050	0.066412	8.9434
0.00044000	0.066374	8.9463
0.00043950	0.066269	8.9502
0.00043900	0.066197	8.9540
0.00043850	0.066163	8.9561
0.00043800	0.066072	8.9611
0.00043750	0.065985	8.9641
0.00043700	0.065946	8.9669
0.00043650	0.065852	8.9709
0.00043600	0.065816	8.9738
0.00043550	0.065741	8.9777
0.00043500	0.065637	8.9809
0.00043450	0.065600	8.9848
0.00043400	0.065536	8.9887
0.00043350	0.065432	8.9919
0.00043300	0.065410	8.9955
0.00043250	0.065304	8.9994
0.00043200	0.065261	9.0026
0.00043150	0.065198	9.0063
0.00043100	0.065089	9.0094
0.00043050	0.065058	9.0133
0.00043000	0.064981	9.0169
0.00042950	0.064885	9.0205
0.00042900	0.064858	9.0243
0.00042850	0.064765	9.0275
0.00042800	0.064731	9.0313
0.00042750	0.064636	9.0346
0.00042700	0.064550	9.0385
0.00042650	0.064515	9.0425
0.00042600	0.064431	9.0446
0.00042550	0.064336	9.0485
0.00042500	0.064306	9.0522
0.00042450	0.064230	9.0555
0.00042400	0.064177	9.0592
0.00042350	0.064105	9.0624
0.00042300	0.064003	9.0661
0.00042250	0.063966	9.0694
0.00042200	0.063891	9.0733
0.00042150	0.063791	9.0765
0.00042100	0.063756	9.0804
0.00042050	0.063685	9.0845
0.00042000	0.063588	9.0876
0.00041950	0.063540	9.0915
0.00041900	0.063470	9.0946
0.00041850	0.063431	9.0976
0.00041800	0.063350	9.1006
0.00041750	0.063253	9.1055
0.00041700	0.063219	9.1077
0.00041650	0.063131	9.1116
0.00041600	0.063101	9.1149
0.00041550	0.063000	9.1188
0.00041500	0.062921	9.1227
0.00041450	0.062890	9.1259
0.00041400	0.062795	9.1298
0.00041350	0.062716	9.1330
0.00041300	0.062686	9.1366
0.00041250	0.062595	9.1400
0.00041200	0.062508	9.1435
0.00041150	0.062463	9.1473
0.00041100	0.062384	9.1507
0.00041050	0.062349	9.1533
0.00041000	0.062260	9.1574
0.00040950	0.062171	9.1604
0.00040900	0.062142	9.1640
0.00040850	0.062063	9.1677
0.00040800	0.061968	9.1715
0.00040750	0.061923	9.1748
0.00040700	0.061845	9.1786
0.00040650	0.061812	9.1821
0.00040600	0.061710	9.1858
0.00040550	0.061639	9.1892
0.00040500	0.061607	9.1922
0.00040450	0.061519	9.1966
0.00040400	0.061482	9.1998
0.00040350	0.061392	9.2028
0.00040300	0.061308	9.2058
0.00040250	0.061270	9.2099
0.00040200	0.061185	9.2133
0.00040150	0.061100	9.2172
0.00040100	0.061070	9.2203
0.00040050	0.060983	9.2243
0.00040000	0.060935	9.2275
0.00039950	0.060867	9.2312
0.00039900	0.060767	9.2338
0.00039850	0.060724	9.2369
0.00039800	0.060671	9.2410
0.00039750	0.060563	9.2448
0.00039700	0.060515	9.2485
0.00039650	0.060438	9.2518
0.00039600	0.060397	9.2557
0.00039550	0.060335	9.2589
0.00039500	0.060232	9.2618
0.00039450	0.060187	9.2662
0.00039400	0.060136	9.2683
0.00039350	0.060032	9.2721
0.00039300	0.060005	9.2757
0.00039250	0.059904	9.2796
0.00039200	0.059867	9.2830
0.00039150	0.059792	9.2867
0.00039100	0.059696	9.2903
0.00039050	0.059662	9.2934
0.00039000	0.059598	9.2968
0.00038950	0.059499	9.2997
0.00038900	0.059463	9.3042
0.00038850	0.059373	9.3071
0.00038800	0.059334	9.3106
0.00038750	0.059264	9.3145
0.00038700	0.059165	9.3180
0.00038650	0.059129	9.3215
0.00038600	0.059069	9.3250
0.00038550	0.058968	9.3271
0.00038500	0.058926	9.3311
0.00038450	0.058843	9.3346
0.00038400	0.058804	9.3378
0.00038350	0.058745	9.3414
0.00038300	0.058639	9.3453
0.00038250	0.058590	9.3490
0.00038200	0.058544	9.3526
0.00038150	0.058444	9.3549
0.00038100	0.058387	9.3581
0.00038050	0.058317	9.3622
0.00038000	0.058275	9.3654
0.00037950	0.058218	9.3688
0.00037900	0.058115	9.3721
0.00037850	0.058066	9.3761
0.00037800	0.058018	9.3784
0.00037750	0.057915	9.3825
0.00037700	0.057859	9.3858
0.00037650	0.057822	9.3891
0.00037600	0.057754	9.3932
0.00037550	0.057688	9.3965
0.00037500	0.057588	9.3987
0.00037450	0.057553	9.4018
0.00037400	0.057483	9.4059
0.00037350	0.057390	9.4094
0.00037300	0.057359	9.4125
0.00037250	0.057273	9.4162
0.00037200	0.057236	9.4202
0.00037150	0.057149	9.4223
0.00037100	0.057068	9.4257
0.00037050	0.057038	9.4295
0.00037000	0.056946	9.4331
0.00036950	0.056875	9.4363
0.00036900	0.056840	9.4386
0.00036850	0.056732	9.4440
0.00036800	0.056702	9.4470
0.00036750	0.056610	9.4506
0.00036700	0.056579	9.4539
0.00036650	0.056495	9.4572
0.00036600	0.056410	9.4604
0.00036550	0.056382	9.4642
0.00036500	0.056283	9.4670
0.00036450	0.056227	9.4705
0.00036400	0.056189	9.4737
0.00036350	0.056090	9.4773
0.00036300	0.056060	9.4808
0.00036250	0.055957	9.4836
0.00036200	0.055905	9.4869
0.00036150	0.055863	9.4902
0.00036100	0.055765	9.4936
0.00036050	0.055702	9.4969
0.00036000	0.055669	9.5013
0.00035950	0.055575	9.5036
0.00035900	0.055544	9.5070
0.00035850	0.055436	9.5108
0.00035800	0.055390	9.5147
0.00035750	0.055342	9.5179
0.00035700	0.055242	9.5201
0.00035650	0.055186	9.5236
0.00035600	0.055149	9.5268
0.00035550	0.055078	9.5308
0.00035500	0.055017	9.5344
0.00035450	0.054917	9.5369
0.00035400	0.054879	9.5401
0.00035350	0.054816	9.5435
0.00035300	0.054717	9.5468
0.00035250	0.054687	9.5496
0.00035200	0.054602	9.5531
0.00035150	0.054568	9.5569
0.00035100	0.054478	9.5602
0.00035050	0.054405	9.5637
0.00035000	0.054375	9.5659
0.00034950	0.054271	9.5692
0.00034900	0.054228	9.5729
0.00034850	0.054162	9.5767
0.00034800	0.054072	9.5803
0.00034750	0.054034	9.5826
0.00034700	0.053961	9.5861
0.00034650	0.053927	9.5894
0.00034600	0.053823	9.5929
0.00034550	0.053772	9.5952
0.00034500	0.053724	9.5984
0.00034450	0.053627	9.6019
0.00034400	0.053578	9.6052
0.00034350	0.053533	9.6074
0.00034300	0.053464	9.6108
0.00034250	0.053402	9.6141
0.00034200	0.053306	9.6176
0.00034150	0.053279	9.6199
0.00034100	0.053200	9.6232
0.00034050	0.053112	9.6266
0.00034000	0.053082	9.6290
0.00033950	0.053004	9.6323
0.00033900	0.052964	9.6359
0.00033850	0.052860	9.6391
0.00033800	0.052826	9.6416
0.00033750	0.052745	9.6455
0.00033700	0.052670	9.6492
0.00033650	0.052641	9.6520
0.00033600	0.052542	9.6540
0.00033550	0.052488	9.6573
0.00033500	0.052447	9.6609
0.00033450	0.052385	9.6642
0.00033400	0.052305	9.6665
0.00033350	0.052221	9.6700
0.00033300	0.052191	9.6734
0.00033250	0.052107	9.6770
0.00033200	0.052026	9.6792
0.00033150	0.051998	9.6825
0.00033100	0.051924	9.6861
0.00033050	0.051838	9.6883
0.00033000	0.051791	9.6912
0.00032950	0.051723	9.6940
0.00032900	0.051686	9.6963
0.00032850	0.051597	9.6997
0.00032800	0.051519	9.7031
0.00032750	0.051490	9.7067
0.00032700	0.051410	9.7090
0.00032650	0.051326	9.7123
0.00032600	0.051298	9.7159
0.00032550	0.051207	9.7181
0.00032500	0.051174	9.7216
0.00032450	0.051101	9.7252
0.00032400	0.051007	9.7282
0.00032350	0.050974	9.7304
0.00032300	0.050898	9.7336
0.00032250	0.050821	9.7366
0.00032200	0.050793	9.7390
0.00032150	0.050709	9.7424
0.00032100	0.050676	9.7458
0.00032050	0.050589	9.7480
0.00032000	0.050509	9.7508
0.00031950	0.050476	9.7539
0.00031900	0.050387	9.7563
0.00031850	0.050318	9.7599
0.00031800	0.050287	9.7633
0.00031750	0.050207	9.7669
0.00031700	0.050168	9.7686
0.00031650	0.050071	9.7719
0.00031600	0.050002	9.7739
0.00031550	0.049975	9.7773
0.00031500	0.049886	9.7788
0.00031450	0.049809	9.7821
0.00031400	0.049780	9.7857
0.00031350	0.049694	9.7890
0.00031300	0.049658	9.7906
0.00031250	0.049559	9.7937
0.00031200	0.049528	9.7973
0.00031150	0.049451	9.7996
0.00031100	0.049368	9.8023
0.00031050	0.049344	9.8043
0.00031000	0.049249	9.8077
0.00030950	0.049188	9.8093
0.00030900	0.049122	9.8124
0.00030850	0.049081	9.8160
0.00030800	0.049029	9.8171
0.00030750	0.048933	9.8206
0.00030700	0.048878	9.8240
0.00030650	0.048842	9.8254
0.00030600	0.048749	9.8289
0.00030550	0.048678	9.8303
0.00030500	0.048647	9.8336
0.00030450	0.048562	9.8364
0.00030400	0.048531	9.8383
0.00030350	0.048441	9.8420
0.00030300	0.048364	9.8432
0.00030250	0.048337	9.8466
0.00030200	0.048257	9.8501
0.00030150	0.048177	9.8514
0.00030100	0.048141	9.8548
0.00030050	0.048084	9.8561
0.00030000	0.048016	9.8596
0.00029950	0.047961	9.8611
0.00029900	0.047862	9.8643
0.00029850	0.047810	9.8659
0.00029800	0.047775	9.8691
0.00029750	0.047688	9.8716
0.00029700	0.047662	9.8738
0.00029650	0.047570	9.8765
0.00029600	0.047498	9.8786
0.00029550	0.047465	9.8808
0.00029500	0.047384	9.8833
0.00029450	0.047297	9.8856
0.00029400	0.047264	9.8889
0.00029350	0.047183	9.8905
0.00029300	0.047151	9.8920
0.00029250	0.047078	9.8952
0.00029200	0.046989	9.8964
0.00029150	0.046957	9.8993
0.00029100	0.046894	9.9012
0.00029050	0.046804	9.9035
0.00029000	0.046749	9.9054
0.00028950	0.046714	9.9084
0.00028900	0.046644	9.9095
0.00028850	0.046593	9.9132
0.00028800	0.046494	9.9142
0.00028750	0.046445	9.9170
0.00028700	0.046403	9.9202
0.00028650	0.046316	9.9214
0.00028600	0.046244	9.9226
0.00028550	0.046195	9.9250
0.00028500	0.046128	9.9267
0.00028450	0.046096	9.9298
0.00028400	0.046006	9.9310
0.00028350	0.045934	9.9323
0.00028300	0.045904	9.9351
0.00028250	0.045834	9.9381
0.00028200	0.045743	9.9394
0.00028150	0.045709	9.9405
0.00028100	0.045627	9.9429
0.00028050	0.045593	9.9442
0.00028000	0.045525	9.9475
0.00027950	0.045432	9.9482
0.00027900	0.045384	9.9515
0.00027850	0.045347	9.9526
0.00027800	0.045251	9.9539
0.00027750	0.045219	9.9563
0.00027700	0.045130	9.9574
0.00027650	0.045098	9.9586
0.00027600	0.045020	9.9610
0.00027550	0.044938	9.9621
0.00027500	0.044912	9.9634
0.00027450	0.044827	9.9659
0.00027400	0.044753	9.9670
0.00027350	0.044726	9.9695
0.00027300	0.044642	9.9707
0.00027250	0.044611	9.9718
0.00027200	0.044521	9.9743
0.00027150	0.044450	9.9756
0.00027100	0.044419	9.9761
0.00027050	0.044337	9.9776
0.00027000	0.044258	9.9791
0.00026950	0.044228	9.9804
0.00026900	0.044137	9.9827
0.00026850	0.044110	9.9840
0.00026800	0.044025	9.9853
0.00026750	0.043961	9.9859
0.00026700	0.043925	9.9882
0.00026650	0.043825	9.9889
0.00026600	0.043798	9.9901
0.00026550	0.043717	9.9925
0.00026500	0.043681	9.9928
0.00026450	0.043587	9.9937
0.00026400	0.043533	9.9951
0.00026350	0.043483	9.9974
0.00026300	0.043392	9.9974
0.00026250	0.043358	9.9985
0.00026200	0.043298	10.001
0.00026150	0.043209	10.001
0.00026100	0.043162	10.002
0.00026050	0.043104	10.003
0.00026000	0.043058	10.003
0.00025950	0.042961	10.006
0.00025900	0.042927	10.006
0.00025850	0.042873	10.007
0.00025800	0.042788	10.007
0.00025750	0.042720	10.008
0.00025700	0.042692	10.008
0.00025650	0.042610	10.011
0.00025600	0.042569	10.011
0.00025550	0.042488	10.012
0.00025500	0.042404	10.012
0.00025450	0.042368	10.014
0.00025400	0.042319	10.014
0.00025350	0.042225	10.015
0.00025300	0.042171	10.015
0.00025250	0.042110	10.015
0.00025200	0.042052	10.017
0.00025150	0.042017	10.017
0.00025100	0.041938	10.017
0.00025050	0.041850	10.017
0.00025000	0.041810	10.019
0.00024950	0.041767	10.019
0.00024900	0.041678	10.019
0.00024850	0.041655	10.019
0.00024800	0.041566	10.020
0.00024750	0.041487	10.020
0.00024700	0.041458	10.020
0.00024650	0.041377	10.020
0.00024600	0.041306	10.020
0.00024550	0.041274	10.021
0.00024500	0.041176	10.021
0.00024450	0.041134	10.021
0.00024400	0.041058	10.021
0.00024350	0.041032	10.022
0.00024300	0.040951	10.021
0.00024250	0.040871	10.021
0.00024200	0.040845	10.021
0.00024150	0.040750	10.021
0.00024100	0.040691	10.021
0.00024050	0.040656	10.020
0.00024000	0.040559	10.020
0.00023950	0.040529	10.020
0.00023900	0.040445	10.020
0.00023850	0.040419	10.019
0.00023800	0.040320	10.019
0.00023750	0.040268	10.019
0.00023700	0.040227	10.019
0.00023650	0.040125	10.017
0.00023600	0.040104	10.017
0.00023550	0.040017	10.017
0.00023500	0.039954	10.016
0.00023450	0.039888	10.016
0.00023400	0.039860	10.016
0.00023350	0.039776	10.015
0.00023300	0.039702	10.015
0.00023250	0.039675	10.014
0.00023200	0.039575	10.012
0.00023150	0.039536	10.011
0.00023100	0.039482	10.011
0.00023050	0.039388	10.008
0.00023000	0.039343	10.008
0.00022950	0.039289	10.007
0.00022900	0.039248	10.007
0.00022850	0.039146	10.006
0.00022800	0.039105	10.003
0.00022750	0.039049	10.003
0.00022700	0.038959	10.002
0.00022650	0.038932	10.001
0.00022600	0.038842	9.9986
0.00022550	0.038788	9.9974
0.00022500	0.038727	9.9972
0.00022450	0.038669	9.9950
0.00022400	0.038623	9.9937
0.00022350	0.038525	9.9926
0.00022300	0.038493	9.9902
0.00022250	0.038427	9.9889
0.00022200	0.038342	9.9878
0.00022150	0.038313	9.9859
0.00022100	0.038242	9.9841
0.00022050	0.038192	9.9829
0.00022000	0.038094	9.9805
0.00021950	0.038064	9.9792
0.00021900	0.037991	9.9767
0.00021850	0.037913	9.9756
0.00021800	0.037884	9.9741
0.00021750	0.037784	9.9708
0.00021700	0.037752	9.9695
0.00021650	0.037674	9.9670
0.00021600	0.037640	9.9635
0.00021550	0.037539	9.9622
0.00021500	0.037510	9.9590
0.00021450	0.037443	9.9574
0.00021400	0.037350	9.9563
0.00021350	0.037323	9.9527
0.00021300	0.037242	9.9516
0.00021250	0.037214	9.9483
0.00021200	0.037120	9.9455
0.00021150	0.037042	9.9430
0.00021100	0.037010	9.9398
0.00021050	0.036943	9.9382
0.00021000	0.036853	9.9347
0.00020950	0.036793	9.9310
0.00020900	0.036766	9.9298
0.00020850	0.036688	9.9263
0.00020800	0.036612	9.9228
0.00020750	0.036583	9.9203
0.00020700	0.036492	9.9167
0.00020650	0.036466	9.9132
0.00020600	0.036377	9.9095
0.00020550	0.036299	9.9071
0.00020500	0.036270	9.9036
0.00020450	0.036194	9.8999
0.00020400	0.036107	9.8964
0.00020350	0.036076	9.8940
0.00020300	0.036011	9.8900
0.00020250	0.035962	9.8860
0.00020200	0.035881	9.8821
0.00020150	0.035798	9.8785
0.00020100	0.035767	9.8749
0.00020050	0.035697	9.8704
0.00020000	0.035606	9.8679
0.00019950	0.035565	9.8639
0.00019900	0.035520	9.8596
0.00019850	0.035423	9.8557
0.00019800	0.035405	9.8514
0.00019750	0.035316	9.8470
0.00019700	0.035231	9.8430
0.00019650	0.035203	9.8383
0.00019600	0.035126	9.8341
0.00019550	0.035045	9.8298
0.00019500	0.035019	9.8252
0.00019450	0.034931	9.8206
0.00019400	0.034901	9.8160
0.00019350	0.034799	9.8112
0.00019300	0.034759	9.8066
0.00019250	0.034702	9.8018
0.00019200	0.034603	9.7972
0.00019150	0.034566	9.7913
0.00019100	0.034509	9.7867
0.00019050	0.034413	9.7816
0.00019000	0.034372	9.7764
0.00018950	0.034296	9.7715
0.00018900	0.034259	9.7670
0.00018850	0.034194	9.7607
0.00018800	0.034100	9.7553
0.00018750	0.034064	9.7504
0.00018700	0.033990	9.7436
0.00018650	0.033908	9.7383
0.00018600	0.033882	9.7331
0.00018550	0.033801	9.7266
0.00018500	0.033762	9.7215
0.00018450	0.033667	9.7159
0.00018400	0.033597	9.7091
0.00018350	0.033563	9.7032
0.00018300	0.033489	9.6972
0.00018250	0.033397	9.6912
0.00018200	0.033354	9.6854
0.00018150	0.033278	9.6789
0.00018100	0.033233	9.6727
0.00018050	0.033185	9.6660
0.00018000	0.033086	9.6592
0.00017950	0.033030	9.6530
0.00017900	0.032993	9.6474
0.00017850	0.032898	9.6404
0.00017800	0.032825	9.6330
0.00017750	0.032797	9.6268
0.00017700	0.032712	9.6193
0.00017650	0.032677	9.6121
0.00017600	0.032578	9.6058
0.00017550	0.032518	9.5984
0.00017500	0.032480	9.5908
0.00017450	0.032382	9.5836
0.00017400	0.032321	9.5770
0.00017350	0.032285	9.5691
0.00017300	0.032194	9.5614
0.00017250	0.032117	9.5536
0.00017200	0.032067	9.5467
0.00017150	0.032001	9.5390
0.00017100	0.031965	9.5311
0.00017050	0.031870	9.5233
0.00017000	0.031792	9.5151
0.00016950	0.031762	9.5070
0.00016900	0.031693	9.4985
0.00016850	0.031598	9.4904
0.00016800	0.031568	9.4821
0.00016750	0.031470	9.4738
0.00016700	0.031419	9.4656
0.00016650	0.031376	9.4572
0.00016600	0.031277	9.4487
0.00016550	0.031217	9.4396
0.00016500	0.031181	9.4307
0.00016450	0.031093	9.4217
0.00016400	0.031048	9.4130
0.00016350	0.030981	9.4045
0.00016300	0.030876	9.3951
0.00016250	0.030836	9.3859
0.00016200	0.030785	9.3771
0.00016150	0.030694	9.3673
0.00016100	0.030613	9.3580
0.00016050	0.030578	9.3489
0.00016000	0.030491	9.3388
0.00015950	0.030449	9.3299
0.00015900	0.030396	9.3209
0.00015850	0.030292	9.3104
0.00015800	0.030216	9.2999
0.00015750	0.030185	9.2905
0.00015700	0.030112	9.2806
0.00015650	0.030022	9.2708
0.00015600	0.029991	9.2602
0.00015550	0.029926	9.2509
0.00015500	0.029852	9.2401
0.00015450	0.029758	9.2294
0.00015400	0.029724	9.2190
0.00015350	0.029647	9.2084
0.00015300	0.029546	9.1978
0.00015250	0.029514	9.1867
0.00015200	0.029448	9.1755
0.00015150	0.029344	9.1646
0.00015100	0.029299	9.1539
0.00015050	0.029239	9.1435
0.00015000	0.029186	9.1320
0.00014950	0.029082	9.1212
0.00014900	0.029053	9.1099
0.00014850	0.028956	9.0984
0.00014800	0.028870	9.0863
0.00014750	0.028837	9.0745
0.00014700	0.028768	9.0637
0.00014650	0.028669	9.0513
0.00014600	0.028645	9.0399
0.00014550	0.028555	9.0284
0.00014500	0.028471	9.0167
0.00014450	0.028433	9.0044
0.00014400	0.028354	8.9922
0.00014350	0.028253	8.9802
0.00014300	0.028219	8.9675
0.00014250	0.028149	8.9551
0.00014200	0.028101	8.9422
0.00014150	0.028027	8.9295
0.00014100	0.027927	8.9169
0.00014050	0.027881	8.9040
0.00014000	0.027772	8.8913
0.00013950	0.027747	8.8788
0.00013900	0.027633	8.8654
0.00013850	0.027601	8.8525
0.00013800	0.027497	8.8395
0.00013750	0.027468	8.8261
0.00013700	0.027376	8.8129
0.00013650	0.027285	8.7997
0.00013600	0.027251	8.7860
0.00013550	0.027175	8.7719
0.00013500	0.027072	8.7583
0.00013450	0.027047	8.7450
0.00013400	0.026963	8.7310
0.00013350	0.026898	8.7170
0.00013300	0.026790	8.7027
0.00013250	0.026754	8.6888
0.00013200	0.026668	8.6743
0.00013150	0.026578	8.6604
0.00013100	0.026543	8.6462
0.00013050	0.026432	8.6319
0.00013000	0.026406	8.6179
0.00012950	0.026335	8.6030
0.00012900	0.026239	8.5882
0.00012850	0.026156	8.5731
0.00012800	0.026117	8.5582
0.00012750	0.026003	8.5429
0.00012700	0.025959	8.5284
0.00012650	0.025877	8.5129
0.00012600	0.025788	8.4977
0.00012550	0.025755	8.4823
0.00012500	0.025672	8.4669
0.00012450	0.025596	8.4517
0.00012400	0.025499	8.4361
0.00012350	0.025461	8.4197
0.00012300	0.025350	8.4042
0.00012250	0.025287	8.3887
0.00012200	0.025229	8.3726
0.00012150	0.025120	8.3569
0.00012100	0.025086	8.3406
0.00012050	0.025010	8.3252
0.00012000	0.024897	8.3090
0.00011950	0.024849	8.2927
0.00011900	0.024756	8.2760
0.00011850	0.024723	8.2596
0.00011800	0.024605	8.2428
0.00011750	0.024550	8.2268
0.00011700	0.024481	8.2101
0.00011650	0.024374	8.1937
0.00011600	0.024345	8.1767
0.00011550	0.024252	8.1604
0.00011500	0.024196	8.1437
0.00011450	0.024069	8.1263
0.00011400	0.024038	8.1090
0.00011350	0.023928	8.0919
0.00011300	0.023853	8.0746
0.00011250	0.023808	8.0571
0.00011200	0.023684	8.0398
0.00011150	0.023645	8.0224
0.00011100	0.023550	8.0052
0.00011050	0.023509	7.9873
0.00011000	0.023382	7.9697
0.00010950	0.023336	7.9517
0.00010900	0.023242	7.9337
0.00010850	0.023149	7.9158
0.00010800	0.023110	7.8980
0.00010750	0.022985	7.8799
0.00010700	0.022941	7.8619
0.00010650	0.022845	7.8433
0.00010600	0.022808	7.8257
0.00010550	0.022682	7.8073
0.00010500	0.022619	7.7890
0.00010450	0.022549	7.7707
0.00010400	0.022428	7.7519
0.00010350	0.022394	7.7335
0.00010300	0.022281	7.7150
0.00010250	0.022205	7.6966
0.00010200	0.022160	7.6778
0.00010150	0.022064	7.6594
0.00010100	0.022007	7.6409
0.00010050	0.021881	7.6224
1.0000e-04	0.021816	7.5734
		
1.0000e-04	0.021692	7.5548
9.9800e-05	0.021781	7.5573
9.9600e-05	0.021707	7.5596
9.9400e-05	0.021693	7.5573
9.9200e-05	0.021676	7.5517
9.9000e-05	0.021600	7.5449
9.8800e-05	0.021612	7.5375
9.8600e-05	0.021575	7.5300
9.8400e-05	0.021555	7.5223
9.8200e-05	0.021512	7.5149
9.8000e-05	0.021437	7.5071
9.7800e-05	0.021435	7.4992
9.7600e-05	0.021419	7.4913
9.7400e-05	0.021338	7.4841
9.7200e-05	0.021339	7.4762
9.7000e-05	0.021303	7.4685
9.6800e-05	0.021244	7.4604
9.6600e-05	0.021229	7.4527
9.6400e-05	0.021178	7.4452
9.6200e-05	0.021193	7.4375
9.6000e-05	0.021129	7.4297
9.5800e-05	0.021073	7.4220
9.5600e-05	0.021085	7.4141
9.5400e-05	0.021038	7.4067
9.5200e-05	0.020971	7.3990
9.5000e-05	0.020959	7.3910
9.4800e-05	0.020907	7.3830
9.4600e-05	0.020898	7.3752
9.4400e-05	0.020894	7.3677
9.4200e-05	0.020814	7.3596
9.4000e-05	0.020790	7.3519
9.3800e-05	0.020786	7.3442
9.3600e-05	0.020712	7.3363
9.3400e-05	0.020692	7.3282
9.3200e-05	0.020641	7.3205
9.3000e-05	0.020642	7.3126
9.2800e-05	0.020608	7.3049
9.2600e-05	0.020536	7.2971
9.2400e-05	0.020547	7.2895
9.2200e-05	0.020496	7.2817
9.2000e-05	0.020433	7.2737
9.1800e-05	0.020449	7.2660
9.1600e-05	0.020394	7.2576
9.1400e-05	0.020386	7.2499
9.1200e-05	0.020304	7.2420
9.1000e-05	0.020305	7.2340
9.0800e-05	0.020262	7.2260
9.0600e-05	0.020200	7.2179
9.0400e-05	0.020215	7.2103
9.0200e-05	0.020128	7.2020
9.0000e-05	0.020147	7.1941
8.9800e-05	0.020071	7.1859
8.9600e-05	0.020032	7.1780
8.9400e-05	0.019993	7.1697
8.9200e-05	0.019996	7.1619
8.9000e-05	0.019958	7.1536
8.8800e-05	0.019895	7.1458
8.8600e-05	0.019906	7.1377
8.8400e-05	0.019818	7.1302
8.8200e-05	0.019812	7.1220
8.8000e-05	0.019767	7.1143
8.7800e-05	0.019737	7.1062
8.7600e-05	0.019679	7.0982
8.7400e-05	0.019698	7.0903
8.7200e-05	0.019634	7.0820
8.7000e-05	0.019631	7.0741
8.6800e-05	0.019550	7.0660
8.6600e-05	0.019516	7.0578
8.6400e-05	0.019524	7.0500
8.6200e-05	0.019451	7.0417
8.6000e-05	0.019407	7.0338
8.5800e-05	0.019412	7.0256
8.5600e-05	0.019329	7.0176
8.5400e-05	0.019314	7.0096
8.5200e-05	0.019304	7.0016
8.5000e-05	0.019271	6.9938
8.4800e-05	0.019226	6.9856
8.4600e-05	0.019158	6.9776
8.4400e-05	0.019166	6.9697
8.4200e-05	0.019111	6.9618
8.4000e-05	0.019044	6.9536
8.3800e-05	0.019054	6.9454
8.3600e-05	0.018980	6.9373
8.3400e-05	0.018981	6.9294
8.3200e-05	0.018940	6.9211
8.3000e-05	0.018880	6.9130
8.2800e-05	0.018884	6.9047
8.2600e-05	0.018793	6.8963
8.2400e-05	0.018810	6.8884
8.2200e-05	0.018724	6.8802
8.2000e-05	0.018715	6.8722
8.1800e-05	0.018702	6.8640
8.1600e-05	0.018618	6.8559
8.1400e-05	0.018594	6.8475
8.1200e-05	0.018553	6.8396
8.1000e-05	0.018535	6.8313
8.0800e-05	0.018512	6.8233
8.0600e-05	0.018437	6.8153
8.0400e-05	0.018448	6.8073
8.0200e-05	0.018392	6.7992
8.0000e-05	0.018326	6.7913
7.9800e-05	0.018343	6.7831
7.9600e-05	0.018266	6.7749
7.9400e-05	0.018236	6.7669
7.9200e-05	0.018182	6.7588
7.9000e-05	0.018181	6.7508
7.8800e-05	0.018161	6.7426
7.8600e-05	0.018071	6.7347
7.8400e-05	0.018055	6.7266
7.8200e-05	0.018053	6.7183
7.8000e-05	0.017963	6.7101
7.7800e-05	0.017978	6.7020
7.7600e-05	0.017888	6.6939
7.7400e-05	0.017882	6.6859
7.7200e-05	0.017861	6.6776
7.7000e-05	0.017772	6.6697
7.6800e-05	0.017775	6.6617
7.6600e-05	0.017752	6.6537
7.6400e-05	0.017662	6.6455
7.6200e-05	0.017648	6.6372
7.6000e-05	0.017642	6.6291
7.5800e-05	0.017600	6.6211
7.5600e-05	0.017564	6.6131
7.5400e-05	0.017475	6.6049
7.5200e-05	0.017485	6.5969
7.5000e-05	0.017447	6.5884
7.4800e-05	0.017361	6.5803
7.4600e-05	0.017378	6.5722
7.4400e-05	0.017309	6.5642
7.4200e-05	0.017310	6.5560
7.4000e-05	0.017217	6.5480
7.3800e-05	0.017214	6.5399
7.3600e-05	0.017196	6.5318
7.3400e-05	0.017103	6.5236
7.3200e-05	0.017080	6.5152
7.3000e-05	0.017084	6.5073
7.2800e-05	0.017034	6.4995
7.2600e-05	0.016995	6.4913
7.2400e-05	0.016909	6.4830
7.2200e-05	0.016910	6.4750
7.2000e-05	0.016874	6.4668
7.1800e-05	0.016803	6.4590
7.1600e-05	0.016810	6.4508
7.1400e-05	0.016715	6.4428
7.1200e-05	0.016728	6.4349
7.1000e-05	0.016665	6.4270
7.0800e-05	0.016612	6.4188
7.0600e-05	0.016571	6.4109
7.0400e-05	0.016566	6.4027
7.0200e-05	0.016513	6.3948
7.0000e-05	0.016464	6.3866
6.9800e-05	0.016471	6.3787
6.9600e-05	0.016374	6.3707
6.9400e-05	0.016369	6.3627
6.9200e-05	0.016335	6.3544
6.9000e-05	0.016255	6.3465
6.8800e-05	0.016230	6.3387
6.8600e-05	0.016217	6.3306
6.8400e-05	0.016171	6.3225
6.8200e-05	0.016108	6.3144
6.8000e-05	0.016120	6.3066
6.7800e-05	0.016024	6.2984
6.7600e-05	0.016018	6.2905
6.7400e-05	0.015984	6.2827
6.7200e-05	0.015970	6.2745
6.7000e-05	0.015867	6.2666
6.6800e-05	0.015850	6.2586
6.6600e-05	0.015823	6.2504
6.6400e-05	0.015742	6.2427
6.6200e-05	0.015767	6.2347
6.6000e-05	0.015662	6.2269
6.5800e-05	0.015677	6.2190
6.5600e-05	0.015623	6.2112
6.5400e-05	0.015547	6.2035
6.5200e-05	0.015527	6.1957
6.5000e-05	0.015470	6.1880
6.4800e-05	0.015484	6.1801
6.4600e-05	0.015401	6.1723
6.4400e-05	0.015375	6.1645
6.4200e-05	0.015342	6.1567
6.4000e-05	0.015263	6.1488
6.3800e-05	0.015239	6.1411
6.3600e-05	0.015208	6.1332
6.3400e-05	0.015207	6.1255
6.3200e-05	0.015118	6.1176
6.3000e-05	0.015090	6.1097
6.2800e-05	0.015086	6.1017
6.2600e-05	0.014991	6.0938
6.2400e-05	0.014959	6.0856
6.2200e-05	0.014966	6.0780
6.2000e-05	0.014873	6.0704
6.1800e-05	0.014885	6.0626
6.1600e-05	0.014785	6.0550
6.1400e-05	0.014781	6.0475
6.1200e-05	0.014739	6.0397
6.1000e-05	0.014666	6.0318
6.0800e-05	0.014678	6.0242
6.0600e-05	0.014579	6.0164
6.0400e-05	0.014564	6.0088
6.0200e-05	0.014536	6.0012
6.0000e-05	0.014453	5.9936
5.9800e-05	0.014474	5.9861
5.9600e-05	0.014381	5.9788
5.9400e-05	0.014387	5.9713
5.9200e-05	0.014283	5.9641
5.9000e-05	0.014300	5.9565
5.8800e-05	0.014206	5.9489
5.8600e-05	0.014221	5.9413
5.8400e-05	0.014151	5.9336
5.8200e-05	0.014073	5.9263
5.8000e-05	0.014078	5.9187
5.7800e-05	0.014014	5.9113
5.7600e-05	0.014008	5.9037
5.7400e-05	0.013907	5.8962
5.7200e-05	0.013889	5.8886
5.7000e-05	0.013858	5.8812
5.6800e-05	0.013836	5.8736
5.6600e-05	0.013740	5.8662
5.6400e-05	0.013742	5.8587
5.6200e-05	0.013661	5.8514
5.6000e-05	0.013680	5.8441
5.5800e-05	0.013605	5.8368
5.5600e-05	0.013528	5.8293
5.5400e-05	0.013515	5.8221
5.5200e-05	0.013451	5.8149
5.5000e-05	0.013470	5.8076
5.4800e-05	0.013408	5.8002
5.4600e-05	0.013380	5.7930
5.4400e-05	0.013275	5.7858
5.4200e-05	0.013274	5.7786
5.4000e-05	0.013194	5.7713
5.3800e-05	0.013191	5.7641
5.3600e-05	0.013149	5.7568
5.3400e-05	0.013057	5.7496
5.3200e-05	0.013062	5.7425
5.3000e-05	0.012983	5.7353
5.2800e-05	0.012955	5.7281
5.2600e-05	0.012956	5.7210
5.2400e-05	0.012855	5.7139
5.2200e-05	0.012869	5.7066
5.2000e-05	0.012758	5.6995
5.1800e-05	0.012767	5.6925
5.1600e-05	0.012721	5.6853
5.1400e-05	0.012700	5.6782
5.1200e-05	0.012601	5.6712
5.1000e-05	0.012557	5.6642
5.0800e-05	0.012566	5.6571
5.0600e-05	0.012511	5.6503
5.0400e-05	0.012453	5.6431
5.0200e-05	0.012363	5.6363
5.0000e-05	0.012389	5.6293
4.9800e-05	0.012299	5.6226
4.9600e-05	0.012297	5.6155
4.9400e-05	0.012187	5.6087
4.9200e-05	0.012203	5.6020
4.9000e-05	0.012116	5.5951
4.8800e-05	0.012125	5.5885
4.8600e-05	0.012011	5.5815
4.8400e-05	0.012014	5.5747
4.8200e-05	0.011941	5.5669
4.8000e-05	0.011945	5.5655
4.7800e-05	0.011875	5.5613
4.7600e-05	0.011795	5.5556
4.7400e-05	0.011811	5.5488
4.7200e-05	0.011720	5.5425
4.7000e-05	0.011730	5.5358
4.6800e-05	0.011618	5.5292
4.6600e-05	0.011592	5.5228
4.6400e-05	0.011592	5.5159
4.6200e-05	0.011483	5.5098
4.6000e-05	0.011482	5.5032
4.5800e-05	0.011424	5.4966
4.5600e-05	0.011420	5.4898
4.5400e-05	0.011317	5.4832
4.5200e-05	0.011269	5.4770
4.5000e-05	0.011274	5.4703
4.4800e-05	0.011167	5.4644
4.4600e-05	0.011156	5.4581
4.4400e-05	0.011133	5.4515
4.4200e-05	0.011022	5.4454
4.4000e-05	0.011029	5.4386
4.3800e-05	0.010940	5.4326
4.3600e-05	0.010956	5.4264
4.3400e-05	0.010876	5.4201
4.3200e-05	0.010804	5.4134
4.3000e-05	0.010816	5.4073
4.2800e-05	0.010747	5.4013
4.2600e-05	0.010662	5.3948
4.2400e-05	0.010686	5.3886
4.2200e-05	0.010589	5.3826
4.2000e-05	0.010599	5.3763
4.1800e-05	0.010492	5.3698
4.1600e-05	0.010441	5.3638
4.1400e-05	0.010455	5.3581
4.1200e-05	0.010335	5.3516
4.1000e-05	0.010345	5.3455
4.0800e-05	0.010286	5.3399
4.0600e-05	0.010202	5.3337
4.0400e-05	0.010167	5.3278
4.0200e-05	0.010150	5.3218
4.0000e-05	0.010116	5.3159
3.9800e-05	0.010010	5.3099
3.9600e-05	0.010020	5.3041
3.9400e-05	0.0099836	5.2983
3.9200e-05	0.0098689	5.2924
3.9000e-05	0.0098661	5.2865
3.8800e-05	0.0097944	5.2810
3.8600e-05	0.0098076	5.2750
3.8400e-05	0.0096977	5.2693
3.8200e-05	0.0096542	5.2639
3.8000e-05	0.0096654	5.2580
3.7800e-05	0.0095662	5.2526
3.7600e-05	0.0094956	5.2469
3.7400e-05	0.0094844	5.2416
3.7200e-05	0.0094094	5.2362
3.7000e-05	0.0094317	5.2303
3.6800e-05	0.0093271	5.2249
3.6600e-05	0.0092832	5.2195
3.6400e-05	0.0092749	5.2135
3.6200e-05	0.0091616	5.2083
3.6000e-05	0.0091714	5.2030
3.5800e-05	0.0091402	5.1977
3.5600e-05	0.0090888	5.1926
3.5400e-05	0.0090439	5.1869
3.5200e-05	0.0089286	5.1817
3.5000e-05	0.0089331	5.1765
3.4800e-05	0.0088935	5.1712
3.4600e-05	0.0087805	5.1661
3.4400e-05	0.0087908	5.1606
3.4200e-05	0.0087466	5.1555
3.4000e-05	0.0087194	5.1505
3.3800e-05	0.0086128	5.1453
3.3600e-05	0.0085597	5.1398
3.3400e-05	0.0085666	5.1349
3.3200e-05	0.0084477	5.1299
3.3000e-05	0.0084430	5.1251
3.2800e-05	0.0084051	5.1203
3.2600e-05	0.0083000	5.1152
3.2400e-05	0.0083228	5.1106
3.2200e-05	0.0082281	5.1053
3.2000e-05	0.0082395	5.1009
3.1800e-05	0.0081105	5.0957
3.1600e-05	0.0081316	5.0909
3.1400e-05	0.0080612	5.0862
3.1200e-05	0.0079709	5.0815
3.1000e-05	0.0079918	5.0768
3.0800e-05	0.0078732	5.0721
3.0600e-05	0.0078570	5.0674
3.0400e-05	0.0078393	5.0628
3.0200e-05	0.0077979	5.0581
3.0000e-05	0.0076933	5.0537
2.9800e-05	0.0076490	5.0491
2.9600e-05	0.0076498	5.0440
2.9400e-05	0.0075242	5.0400
2.9200e-05	0.0075137	5.0349
2.9000e-05	0.0074822	5.0310
2.8800e-05	0.0073718	5.0263
2.8600e-05	0.0074039	5.0223
2.8400e-05	0.0073149	5.0176
2.8200e-05	0.0073065	5.0130
2.8000e-05	0.0071834	5.0091
2.7800e-05	0.0071759	5.0046
2.7600e-05	0.0071376	5.0005
2.7400e-05	0.0070276	4.9962
2.7200e-05	0.0070495	4.9919
2.7000e-05	0.0069501	4.9877
2.6800e-05	0.0069136	4.9835
2.6600e-05	0.0069038	4.9794
2.6400e-05	0.0067794	4.9757
2.6200e-05	0.0068082	4.9713
2.6000e-05	0.0066887	4.9673
2.5800e-05	0.0066925	4.9633
2.5600e-05	0.0066379	4.9594
2.5400e-05	0.0065313	4.9552
2.5200e-05	0.0065522	4.9514
2.5000e-05	0.0064801	4.9478
2.4800e-05	0.0063848	4.9437
2.4600e-05	0.0064124	4.9398
2.4400e-05	0.0062979	4.9359
2.4200e-05	0.0063014	4.9326
2.4000e-05	0.0061837	4.9286
2.3800e-05	0.0062024	4.9248
2.3600e-05	0.0061194	4.9210
2.3400e-05	0.0060527	4.9177
2.3200e-05	0.0060595	4.9140
2.3000e-05	0.0059293	4.9102
2.2800e-05	0.0059358	4.9069
2.2600e-05	0.0058455	4.9031
2.2400e-05	0.0058503	4.9001
2.2200e-05	0.0057846	4.8964
2.2000e-05	0.0056774	4.8927
2.1800e-05	0.0056928	4.8895
2.1600e-05	0.0056302	4.8859
2.1400e-05	0.0055261	4.8824
2.1200e-05	0.0055470	4.8795
2.1000e-05	0.0054677	4.8759
2.0800e-05	0.0054626	4.8729
2.0600e-05	0.0053366	4.8694
2.0400e-05	0.0053010	4.8665
2.0200e-05	0.0053050	4.8632
2.0000e-05	0.0051916	4.8604
1.9800e-05	0.0051365	4.8570
1.9600e-05	0.0051513	4.8541
1.9400e-05	0.0050304	4.8507
1.9200e-05	0.0049911	4.8480
1.9000e-05	0.0049234	4.8446
1.8800e-05	0.0049143	4.8417
1.8600e-05	0.0048910	4.8385
1.8400e-05	0.0047642	4.8358
1.8200e-05	0.0047804	4.8329
1.8000e-05	0.0046992	4.8300
1.7800e-05	0.0046202	4.8272
1.7600e-05	0.0046405	4.8245
1.7400e-05	0.0045404	4.8218
1.7200e-05	0.0045410	4.8192
1.7000e-05	0.0044200	4.8168
1.6800e-05	0.0043929	4.8139
1.6600e-05	0.0043754	4.8113
1.6400e-05	0.0042542	4.8089
1.6200e-05	0.0042376	4.8063
1.6000e-05	0.0042165	4.8036
1.5800e-05	0.0040946	4.8013
1.5600e-05	0.0041130	4.7987
1.5400e-05	0.0040194	4.7965
1.5200e-05	0.0040300	4.7940
1.5000e-05	0.0039254	4.7918
1.4800e-05	0.0038508	4.7892
1.4600e-05	0.0038718	4.7869
1.4400e-05	0.0037374	4.7847
1.4200e-05	0.0037382	4.7824
1.4000e-05	0.0037062	4.7804
1.3800e-05	0.0035819	4.7784
1.3600e-05	0.0035798	4.7762
1.3400e-05	0.0034847	4.7743
1.3200e-05	0.0035047	4.7721
1.3000e-05	0.0033733	4.7699
1.2800e-05	0.0033877	4.7672
1.2600e-05	0.0032787	4.7653
1.2400e-05	0.0033061	4.7638
1.2200e-05	0.0031926	4.7613
1.2000e-05	0.0031319	4.7594
1.1800e-05	0.0031474	4.7581
1.1600e-05	0.0030230	4.7562
1.1400e-05	0.0029907	4.7543
1.1200e-05	0.0029912	4.7526
1.1000e-05	0.0029098	4.7506
1.0800e-05	0.0028923	4.7489
1.0600e-05	0.0028111	4.7473
1.0400e-05	0.0025687	4.7454
1.0200e-05	0.0025317	4.7441
1.0000e-05	0.0025165	4.7424
9.8000e-06	0.0024882	4.7409
9.6000e-06	0.0024064	4.7393
9.4000e-06	0.0024384	4.7381
9.2000e-06	0.0023239	4.7366
9.0000e-06	0.0023481	4.7350
8.8000e-06	0.0022465	4.7334
8.6000e-06	0.0022722	4.7323
8.4000e-06	0.0021534	4.7307
8.2000e-06	0.0021952	4.7292
8.0000e-06	0.0020778	4.7286
7.8000e-06	0.0020803	4.7270
7.6000e-06	0.0020004	4.7254
7.4000e-06	0.0020039	4.7249
7.2000e-06	0.0018780	4.7233
7.0000e-06	0.0018442	4.7229
6.8000e-06	0.0018443	4.7212
6.6000e-06	0.0017096	4.7207
6.4000e-06	0.0017159	4.7191
6.2000e-06	0.0016769	4.7186
6.0000e-06	0.0016300	4.7173
5.8000e-06	0.0015416	4.7165
5.6000e-06	0.0014718	4.7154
5.4000e-06	0.0014771	4.7148
5.2000e-06	0.0013973	4.7139
5.0000e-06	0.0012880	4.7127
4.8000e-06	0.0012810	4.7116
4.6000e-06	0.0012645	4.7112
4.4000e-06	0.0011547	4.7106
4.2000e-06	0.0011704	4.7096
4.0000e-06	0.0010422	4.7092
3.8000e-06	0.00099831	4.7090
3.6000e-06	0.0010057	4.7085
3.4000e-06	0.00086748	4.7074
3.2000e-06	0.00088002	4.7069
3.0000e-06	0.00083061	4.7059
2.8000e-06	0.00071190	4.7059
2.6000e-06	0.00068469	4.7053
2.4000e-06	0.00062206	4.7051
2.2000e-06	0.00064284	4.7048
2.0000e-06	0.00053323	4.7038
1.8000e-06	0.00045933	4.7037
1.6000e-06	0.00048198	4.7037
1.4000e-06	0.00036961	4.7032
1.2000e-06	0.00038361	4.7032
1.0000e-06	0.00029699	4.7032
8.0000e-07	2.3395e-05	4.7027
6.0000e-07	8.9836e-06	4.7027
4.0000e-07	-9.9290e-07	4.7027
2.0000e-07	-8.8043e-06	4.7027


==> fig12a_v2_95K.TXT <==
I	V	dIdV_95K
0.00060000	0.089912	7.7515
0.00059950	0.089884	7.7515
0.00059900	0.089753	7.7529
0.00059850	0.089677	7.7572
0.00059800	0.089640	7.7600
0.00059750	0.089508	7.7641
0.00059700	0.089474	7.7685
0.00059650	0.089369	7.7709
0.00059600	0.089327	7.7742
0.00059550	0.089196	7.7783
0.00059500	0.089162	7.7812
0.00059450	0.089046	7.7856
0.00059400	0.088968	7.7896
0.00059350	0.088926	7.7940
0.00059300	0.088836	7.7968
0.00059250	0.088757	7.8002
0.00059200	0.088638	7.8042
0.00059150	0.088609	7.8067
0.00059100	0.088478	7.8111
0.00059050	0.088433	7.8152
0.00059000	0.088354	7.8179
0.00058950	0.088244	7.8212
0.00058900	0.088210	7.8254
0.00058850	0.088134	7.8282
0.00058800	0.088024	7.8324
0.00058750	0.087955	7.8368
0.00058700	0.087891	7.8409
0.00058650	0.087764	7.8433
0.00058600	0.087735	7.8472
0.00058550	0.087612	7.8497
0.00058500	0.087557	7.8541
0.00058450	0.087487	7.8582
0.00058400	0.087435	7.8604
0.00058350	0.087316	7.8582
0.00058300	0.087265	7.8596
0.00058250	0.087144	7.8615
0.00058200	0.087098	7.8643
0.00058150	0.086994	7.8682
0.00058100	0.086921	7.8715
0.00058050	0.086863	7.8747
0.00058000	0.086752	7.8788
0.00057950	0.086721	7.8822
0.00057900	0.086636	7.8863
0.00057850	0.086532	7.8898
0.00057800	0.086472	7.8928
0.00057750	0.086369	7.8970
0.00057700	0.086294	7.9002
0.00057650	0.086231	7.9037
0.00057600	0.086128	7.9080
0.00057550	0.086094	7.9110
0.00057500	0.085966	7.9145
0.00057450	0.085924	7.9179
0.00057400	0.085823	7.9219
0.00057350	0.085783	7.9253
0.00057300	0.085655	7.9289
0.00057250	0.085623	7.9327
0.00057200	0.085496	7.9358
0.00057150	0.085467	7.9394
0.00057100	0.085344	7.9437
0.00057050	0.085297	7.9467
0.00057000	0.085215	7.9501
0.00056950	0.085149	7.9545
0.00056900	0.085048	7.9578
0.00056850	0.084999	7.9617
0.00056800	0.084879	7.9651
0.00056750	0.084847	7.9686
0.00056700	0.084727	7.9720
0.00056650	0.084693	7.9761
0.00056600	0.084574	7.9793
0.00056550	0.084530	7.9828
0.00056500	0.084438	7.9860
0.00056450	0.084371	7.9902
0.00056400	0.084281	7.9936
0.00056350	0.084216	7.9968
0.00056300	0.084110	8.0010
0.00056250	0.084071	8.0043
0.00056200	0.083951	8.0073
0.00056150	0.083924	8.0112
0.00056100	0.083795	8.0147
0.00056050	0.083741	8.0184
0.00056000	0.083672	8.0216
0.00055950	0.083618	8.0259
0.00055900	0.083491	8.0290
0.00055850	0.083448	8.0325
0.00055800	0.083361	8.0358
0.00055750	0.083261	8.0402
0.00055700	0.083226	8.0438
0.00055650	0.083150	8.0471
0.00055600	0.083076	8.0508
0.00055550	0.083002	8.0543
0.00055500	0.082877	8.0577
0.00055450	0.082825	8.0613
0.00055400	0.082768	8.0650
0.00055350	0.082651	8.0683
0.00055300	0.082581	8.0717
0.00055250	0.082540	8.0750
0.00055200	0.082442	8.0793
0.00055150	0.082398	8.0827
0.00055100	0.082293	8.0859
0.00055050	0.082188	8.0903
0.00055000	0.082148	8.0933
0.00054950	0.082077	8.0967
0.00054900	0.081955	8.1001
0.00054850	0.081908	8.1034
0.00054800	0.081846	8.1077
0.00054750	0.081731	8.1111
0.00054700	0.081702	8.1142
0.00054650	0.081588	8.1184
0.00054600	0.081522	8.1218
0.00054550	0.081477	8.1255
0.00054500	0.081358	8.1285
0.00054450	0.081285	8.1316
0.00054400	0.081242	8.1353
0.00054350	0.081144	8.1392
0.00054300	0.081103	8.1424
0.00054250	0.081000	8.1457
0.00054200	0.080899	8.1495
0.00054150	0.080851	8.1531
0.00054100	0.080789	8.1570
0.00054050	0.080679	8.1601
0.00054000	0.080602	8.1637
0.00053950	0.080568	8.1679
0.00053900	0.080465	8.1711
0.00053850	0.080420	8.1743
0.00053800	0.080334	8.1788
0.00053750	0.080220	8.1820
0.00053700	0.080167	8.1850
0.00053650	0.080114	8.1883
0.00053600	0.079996	8.1918
0.00053550	0.079917	8.1950
0.00053500	0.079884	8.1993
0.00053450	0.079787	8.2028
0.00053400	0.079747	8.2060
0.00053350	0.079634	8.2094
0.00053300	0.079553	8.2136
0.00053250	0.079508	8.2169
0.00053200	0.079413	8.2200
0.00053150	0.079313	8.2232
0.00053100	0.079280	8.2269
0.00053050	0.079205	8.2311
0.00053000	0.079093	8.2343
0.00052950	0.079058	8.2375
0.00052900	0.078943	8.2411
0.00052850	0.078904	8.2445
0.00052800	0.078838	8.2477
0.00052750	0.078719	8.2519
0.00052700	0.078640	8.2554
0.00052650	0.078593	8.2588
0.00052600	0.078525	8.2625
0.00052550	0.078471	8.2667
0.00052500	0.078371	8.2699
0.00052450	0.078278	8.2735
0.00052400	0.078238	8.2770
0.00052350	0.078120	8.2808
0.00052300	0.078052	8.2842
0.00052250	0.078017	8.2876
0.00052200	0.077911	8.2909
0.00052150	0.077877	8.2944
0.00052100	0.077765	8.2977
0.00052050	0.077679	8.3021
0.00052000	0.077645	8.3057
0.00051950	0.077554	8.3089
0.00051900	0.077448	8.3121
0.00051850	0.077380	8.3154
0.00051800	0.077344	8.3195
0.00051750	0.077244	8.3233
0.00051700	0.077205	8.3266
0.00051650	0.077104	8.3298
0.00051600	0.077007	8.3331
0.00051550	0.076961	8.3363
0.00051500	0.076890	8.3397
0.00051450	0.076782	8.3442
0.00051400	0.076714	8.3475
0.00051350	0.076649	8.3508
0.00051300	0.076568	8.3540
0.00051250	0.076523	8.3583
0.00051200	0.076453	8.3621
0.00051150	0.076338	8.3653
0.00051100	0.076287	8.3686
0.00051050	0.076238	8.3719
0.00051000	0.076132	8.3752
0.00050950	0.076041	8.3787
0.00050900	0.076000	8.3830
0.00050850	0.075902	8.3865
0.00050800	0.075852	8.3897
0.00050750	0.075800	8.3930
0.00050700	0.075690	8.3962
0.00050650	0.075601	8.3995
0.00050600	0.075567	8.4030
0.00050550	0.075493	8.4069
0.00050500	0.075380	8.4102
0.00050450	0.075346	8.4136
0.00050400	0.075250	8.4174
0.00050350	0.075215	8.4208
0.00050300	0.075100	8.4241
0.00050250	0.075032	8.4283
0.00050200	0.074989	8.4317
0.00050150	0.074871	8.4350
0.00050100	0.074824	8.4383
0.00050050	0.074734	8.4416
0.00050000	0.074700	8.4450
0.00049950	0.074607	8.4488
0.00049900	0.074504	8.4523
0.00049850	0.074468	8.4556
0.00049800	0.074396	8.4595
0.00049750	0.074283	8.4632
0.00049700	0.074244	8.4667
0.00049650	0.074149	8.4700
0.00049600	0.074113	8.4734
0.00049550	0.074034	8.4764
0.00049500	0.073918	8.4800
0.00049450	0.073873	8.4836
0.00049400	0.073817	8.4871
0.00049350	0.073714	8.4906
0.00049300	0.073627	8.4944
0.00049250	0.073589	8.4975
0.00049200	0.073489	8.5011
0.00049150	0.073436	8.5045
0.00049100	0.073388	8.5078
0.00049050	0.073273	8.5112
0.00049000	0.073192	8.5155
0.00048950	0.073156	8.5189
0.00048900	0.073087	8.5222
0.00048850	0.073010	8.5256
0.00048800	0.072951	8.5289
0.00048750	0.072841	8.5320
0.00048700	0.072772	8.5356
0.00048650	0.072734	8.5391
0.00048600	0.072639	8.5426
0.00048550	0.072539	8.5460
0.00048500	0.072512	8.5501
0.00048450	0.072404	8.5535
0.00048400	0.072367	8.5568
0.00048350	0.072291	8.5602
0.00048300	0.072182	8.5635
0.00048250	0.072132	8.5667
0.00048200	0.072086	8.5700
0.00048150	0.071994	8.5732
0.00048100	0.071897	8.5765
0.00048050	0.071864	8.5800
0.00048000	0.071772	8.5835
0.00047950	0.071730	8.5878
0.00047900	0.071642	8.5909
0.00047850	0.071539	8.5944
0.00047800	0.071509	8.5979
0.00047750	0.071414	8.6013
0.00047700	0.071322	8.6047
0.00047650	0.071289	8.6079
0.00047600	0.071193	8.6110
0.00047550	0.071157	8.6144
0.00047500	0.071038	8.6177
0.00047450	0.070979	8.6212
0.00047400	0.070937	8.6246
0.00047350	0.070831	8.6281
0.00047300	0.070763	8.6315
0.00047250	0.070725	8.6346
0.00047200	0.070618	8.6381
0.00047150	0.070540	8.6412
0.00047100	0.070473	8.6445
0.00047050	0.070414	8.6490
0.00047000	0.070367	8.6524
0.00046950	0.070267	8.6559
0.00046900	0.070177	8.6593
0.00046850	0.070142	8.6628
0.00046800	0.070078	8.6656
0.00046750	0.069966	8.6689
0.00046700	0.069911	8.6724
0.00046650	0.069869	8.6760
0.00046600	0.069781	8.6794
0.00046550	0.069719	8.6829
0.00046500	0.069609	8.6863
0.00046450	0.069564	8.6895
0.00046400	0.069497	8.6929
0.00046350	0.069401	8.6966
0.00046300	0.069370	8.6996
0.00046250	0.069267	8.7030
0.00046200	0.069191	8.7065
0.00046150	0.069132	8.7093
0.00046100	0.069060	8.7128
0.00046050	0.069013	8.7173
0.00046000	0.068901	8.7208
0.00045950	0.068849	8.7237
0.00045900	0.068803	8.7263
0.00045850	0.068691	8.7305
0.00045800	0.068664	8.7340
0.00045750	0.068557	8.7375
0.00045700	0.068492	8.7409
0.00045650	0.068452	8.7441
0.00045600	0.068357	8.7475
0.00045550	0.068267	8.7509
0.00045500	0.068238	8.7545
0.00045450	0.068126	8.7580
0.00045400	0.068059	8.7609
0.00045350	0.067996	8.7643
0.00045300	0.067926	8.7677
0.00045250	0.067890	8.7706
0.00045200	0.067780	8.7741
0.00045150	0.067707	8.7777
0.00045100	0.067673	8.7812
0.00045050	0.067568	8.7848
0.00045000	0.067539	8.7879
0.00044950	0.067425	8.7910
0.00044900	0.067374	8.7946
0.00044850	0.067325	8.7980
0.00044800	0.067215	8.8014
0.00044750	0.067159	8.8045
0.00044700	0.067116	8.8081
0.00044650	0.067003	8.8112
0.00044600	0.066978	8.8148
0.00044550	0.066901	8.8182
0.00044500	0.066792	8.8216
0.00044450	0.066759	8.8249
0.00044400	0.066676	8.8279
0.00044350	0.066580	8.8315
0.00044300	0.066551	8.8351
0.00044250	0.066473	8.8382
0.00044200	0.066370	8.8414
0.00044150	0.066332	8.8449
0.00044100	0.066235	8.8483
0.00044050	0.066206	8.8514
0.00044000	0.066116	8.8548
0.00043950	0.066019	8.8577
0.00043900	0.065982	8.8613
0.00043850	0.065923	8.8647
0.00043800	0.065860	8.8679
0.00043750	0.065787	8.8715
0.00043700	0.065677	8.8744
0.00043650	0.065641	8.8779
0.00043600	0.065557	8.8816
0.00043550	0.065469	8.8849
0.00043500	0.065433	8.8881
0.00043450	0.065359	8.8918
0.00043400	0.065307	8.8955
0.00043350	0.065228	8.8986
0.00043300	0.065121	8.9019
0.00043250	0.065087	8.9053
0.00043200	0.065013	8.9085
0.00043150	0.064907	8.9120
0.00043100	0.064875	8.9147
0.00043050	0.064784	8.9186
0.00043000	0.064754	8.9215
0.00042950	0.064643	8.9242
0.00042900	0.064587	8.9289
0.00042850	0.064541	8.9308
0.00042800	0.064431	8.9342
0.00042750	0.064390	8.9374
0.00042700	0.064322	8.9409
0.00042650	0.064271	8.9443
0.00042600	0.064169	8.9477
0.00042550	0.064099	8.9513
0.00042500	0.064058	8.9542
0.00042450	0.063946	8.9578
0.00042400	0.063896	8.9613
0.00042350	0.063846	8.9644
0.00042300	0.063793	8.9677
0.00042250	0.063694	8.9709
0.00042200	0.063612	8.9745
0.00042150	0.063575	8.9777
0.00042100	0.063468	8.9813
0.00042050	0.063413	8.9843
0.00042000	0.063370	8.9870
0.00041950	0.063293	8.9912
0.00041900	0.063235	8.9935
0.00041850	0.063124	8.9965
0.00041800	0.063079	9.0002
0.00041750	0.063024	9.0030
0.00041700	0.062912	9.0067
0.00041650	0.062870	9.0097
0.00041600	0.062787	9.0134
0.00041550	0.062755	9.0169
0.00041500	0.062666	9.0200
0.00041450	0.062574	9.0233
0.00041400	0.062541	9.0268
0.00041350	0.062474	9.0303
0.00041300	0.062369	9.0324
0.00041250	0.062348	9.0358
0.00041200	0.062234	9.0389
0.00041150	0.062184	9.0419
0.00041100	0.062137	9.0457
0.00041050	0.062035	9.0485
0.00041000	0.061967	9.0523
0.00040950	0.061905	9.0552
0.00040900	0.061839	9.0591
0.00040850	0.061802	9.0609
0.00040800	0.061715	9.0653
0.00040750	0.061615	9.0675
0.00040700	0.061579	9.0706
0.00040650	0.061512	9.0743
0.00040600	0.061409	9.0773
0.00040550	0.061372	9.0808
0.00040500	0.061283	9.0843
0.00040450	0.061245	9.0877
0.00040400	0.061183	9.0905
0.00040350	0.061076	9.0935
0.00040300	0.061051	9.0963
0.00040250	0.060953	9.0995
0.00040200	0.060877	9.1031
0.00040150	0.060845	9.1059
0.00040100	0.060738	9.1092
0.00040050	0.060708	9.1126
0.00040000	0.060606	9.1155
0.00039950	0.060576	9.1192
0.00039900	0.060485	9.1214
0.00039850	0.060402	9.1256
0.00039800	0.060372	9.1282
0.00039750	0.060272	9.1317
0.00039700	0.060201	9.1350
0.00039650	0.060167	9.1380
0.00039600	0.060071	9.1408
0.00039550	0.060042	9.1438
0.00039500	0.059929	9.1466
0.00039450	0.059874	9.1497
0.00039400	0.059830	9.1536
0.00039350	0.059723	9.1564
0.00039300	0.059682	9.1600
0.00039250	0.059614	9.1632
0.00039200	0.059515	9.1661
0.00039150	0.059486	9.1687
0.00039100	0.059392	9.1720
0.00039050	0.059363	9.1749
0.00039000	0.059273	9.1780
0.00038950	0.059189	9.1817
0.00038900	0.059160	9.1848
0.00038850	0.059065	9.1867
0.00038800	0.058985	9.1908
0.00038750	0.058956	9.1935
0.00038700	0.058855	9.1966
0.00038650	0.058794	9.2002
0.00038600	0.058718	9.2034
0.00038550	0.058688	9.2068
0.00038500	0.058606	9.2103
0.00038450	0.058514	9.2123
0.00038400	0.058484	9.2151
0.00038350	0.058399	9.2181
0.00038300	0.058312	9.2216
0.00038250	0.058284	9.2249
0.00038200	0.058199	9.2280
0.00038150	0.058159	9.2301
0.00038100	0.058054	9.2332
0.00038050	0.057987	9.2367
0.00038000	0.057953	9.2399
0.00037950	0.057853	9.2428
0.00037900	0.057786	9.2450
0.00037850	0.057755	9.2482
0.00037800	0.057660	9.2517
0.00037750	0.057624	9.2546
0.00037700	0.057531	9.2577
0.00037650	0.057447	9.2598
0.00037600	0.057416	9.2632
0.00037550	0.057338	9.2666
0.00037500	0.057242	9.2696
0.00037450	0.057207	9.2726
0.00037400	0.057121	9.2746
0.00037350	0.057087	9.2776
0.00037300	0.057012	9.2810
0.00037250	0.056909	9.2845
0.00037200	0.056872	9.2876
0.00037150	0.056810	9.2896
0.00037100	0.056709	9.2929
0.00037050	0.056677	9.2965
0.00037000	0.056606	9.2996
0.00036950	0.056513	9.3025
0.00036900	0.056471	9.3055
0.00036850	0.056387	9.3076
0.00036800	0.056356	9.3105
0.00036750	0.056267	9.3135
0.00036700	0.056182	9.3156
0.00036650	0.056157	9.3185
0.00036600	0.056057	9.3218
0.00036550	0.055993	9.3246
0.00036500	0.055926	9.3266
0.00036450	0.055882	9.3300
0.00036400	0.055831	9.3329
0.00036350	0.055722	9.3357
0.00036300	0.055674	9.3379
0.00036250	0.055619	9.3413
0.00036200	0.055518	9.3442
0.00036150	0.055475	9.3478
0.00036100	0.055428	9.3508
0.00036050	0.055358	9.3528
0.00036000	0.055301	9.3560
0.00035950	0.055198	9.3590
0.00035900	0.055144	9.3618
0.00035850	0.055100	9.3641
0.00035800	0.055002	9.3671
0.00035750	0.054932	9.3702
0.00035700	0.054901	9.3733
0.00035650	0.054815	9.3754
0.00035600	0.054780	9.3786
0.00035550	0.054684	9.3815
0.00035500	0.054606	9.3846
0.00035450	0.054574	9.3866
0.00035400	0.054492	9.3897
0.00035350	0.054397	9.3929
0.00035300	0.054365	9.3949
0.00035250	0.054301	9.3979
0.00035200	0.054249	9.4009
0.00035150	0.054172	9.4029
0.00035100	0.054073	9.4056
0.00035050	0.054036	9.4083
0.00035000	0.053978	9.4114
0.00034950	0.053882	9.4135
0.00034900	0.053816	9.4166
0.00034850	0.053784	9.4197
0.00034800	0.053703	9.4218
0.00034750	0.053659	9.4249
0.00034700	0.053558	9.4273
0.00034650	0.053489	9.4291
0.00034600	0.053458	9.4323
0.00034550	0.053370	9.4352
0.00034500	0.053288	9.4384
0.00034450	0.053246	9.4403
0.00034400	0.053159	9.4425
0.00034350	0.053125	9.4446
0.00034300	0.053058	9.4476
0.00034250	0.052959	9.4509
0.00034200	0.052919	9.4539
0.00034150	0.052869	9.4560
0.00034100	0.052767	9.4585
0.00034050	0.052746	9.4602
0.00034000	0.052641	9.4634
0.00033950	0.052593	9.4661
0.00033900	0.052543	9.4675
0.00033850	0.052438	9.4706
0.00033800	0.052391	9.4739
0.00033750	0.052346	9.4760
0.00033700	0.052246	9.4788
0.00033650	0.052225	9.4810
0.00033600	0.052121	9.4831
0.00033550	0.052071	9.4863
0.00033500	0.052028	9.4874
0.00033450	0.051927	9.4906
0.00033400	0.051859	9.4936
0.00033350	0.051827	9.4962
0.00033300	0.051736	9.4978
0.00033250	0.051658	9.5010
0.00033200	0.051630	9.5031
0.00033150	0.051530	9.5053
0.00033100	0.051496	9.5084
0.00033050	0.051430	9.5095
0.00033000	0.051335	9.5126
0.00032950	0.051308	9.5144
0.00032900	0.051218	9.5168
0.00032850	0.051138	9.5199
0.00032800	0.051091	9.5221
0.00032750	0.051021	9.5242
0.00032700	0.050989	9.5262
0.00032650	0.050891	9.5285
0.00032600	0.050826	9.5306
0.00032550	0.050793	9.5328
0.00032500	0.050695	9.5357
0.00032450	0.050633	9.5368
0.00032400	0.050563	9.5399
0.00032350	0.050524	9.5417
0.00032300	0.050460	9.5442
0.00032250	0.050362	9.5472
0.00032200	0.050332	9.5484
0.00032150	0.050258	9.5516
0.00032100	0.050171	9.5526
0.00032050	0.050145	9.5548
0.00032000	0.050053	9.5569
0.00031950	0.049977	9.5582
0.00031900	0.049917	9.5612
0.00031850	0.049872	9.5633
0.00031800	0.049818	9.5652
0.00031750	0.049715	9.5676
0.00031700	0.049687	9.5689
0.00031650	0.049621	9.5718
0.00031600	0.049524	9.5729
0.00031550	0.049476	9.5760
0.00031500	0.049402	9.5772
0.00031450	0.049368	9.5794
0.00031400	0.049298	9.5815
0.00031350	0.049199	9.5836
0.00031300	0.049160	9.5852
0.00031250	0.049111	9.5877
0.00031200	0.049012	9.5888
0.00031150	0.048958	9.5910
0.00031100	0.048891	9.5931
0.00031050	0.048844	9.5952
0.00031000	0.048798	9.5964
0.00030950	0.048690	9.5994
0.00030900	0.048633	9.6007
0.00030850	0.048597	9.6027
0.00030800	0.048497	9.6047
0.00030750	0.048471	9.6070
0.00030700	0.048369	9.6079
0.00030650	0.048332	9.6091
0.00030600	0.048275	9.6122
0.00030550	0.048173	9.6134
0.00030500	0.048123	9.6156
0.00030450	0.048083	9.6166
0.00030400	0.048010	9.6187
0.00030350	0.047960	9.6199
0.00030300	0.047878	9.6218
0.00030250	0.047788	9.6230
0.00030200	0.047763	9.6251
0.00030150	0.047680	9.6273
0.00030100	0.047595	9.6284
0.00030050	0.047566	9.6306
0.00030000	0.047471	9.6316
0.00029950	0.047437	9.6328
0.00029900	0.047376	9.6350
0.00029850	0.047275	9.6363
0.00029800	0.047227	9.6383
0.00029750	0.047187	9.6403
0.00029700	0.047084	9.6403
0.00029650	0.047066	9.6422
0.00029600	0.046980	9.6446
0.00029550	0.046900	9.6467
0.00029500	0.046867	9.6479
0.00029450	0.046782	9.6485
0.00029400	0.046696	9.6498
0.00029350	0.046670	9.6511
0.00029300	0.046602	9.6522
0.00029250	0.046553	9.6532
0.00029200	0.046461	9.6555
0.00029150	0.046397	9.6566
0.00029100	0.046360	9.6589
0.00029050	0.046262	9.6598
0.00029000	0.046201	9.6598
0.00028950	0.046163	9.6619
0.00028900	0.046060	9.6633
0.00028850	0.046030	9.6644
0.00028800	0.045940	9.6653
0.00028750	0.045912	9.6675
0.00028700	0.045820	9.6684
0.00028650	0.045747	9.6685
0.00028600	0.045720	9.6696
0.00028550	0.045618	9.6718
0.00028500	0.045562	9.6728
0.00028450	0.045491	9.6729
0.00028400	0.045451	9.6751
0.00028350	0.045396	9.6763
0.00028300	0.045294	9.6762
0.00028250	0.045257	9.6772
0.00028200	0.045205	9.6794
0.00028150	0.045106	9.6794
0.00028100	0.045059	9.6806
0.00028050	0.044982	9.6813
0.00028000	0.044949	9.6816
0.00027950	0.044874	9.6838
0.00027900	0.044786	9.6849
0.00027850	0.044754	9.6849
0.00027800	0.044690	9.6870
0.00027750	0.044592	9.6871
0.00027700	0.044564	9.6871
0.00027650	0.044493	9.6881
0.00027600	0.044452	9.6881
0.00027550	0.044362	9.6892
0.00027500	0.044283	9.6892
0.00027450	0.044255	9.6913
0.00027400	0.044156	9.6913
0.00027350	0.044092	9.6922
0.00027300	0.044061	9.6924
0.00027250	0.043973	9.6924
0.00027200	0.043943	9.6936
0.00027150	0.043847	9.6936
0.00027100	0.043784	9.6951
0.00027050	0.043743	9.6958
0.00027000	0.043650	9.6958
0.00026950	0.043580	9.6957
0.00026900	0.043550	9.6964
0.00026850	0.043470	9.6969
0.00026800	0.043436	9.6968
0.00026750	0.043344	9.6968
0.00026700	0.043263	9.6968
0.00026650	0.043233	9.6976
0.00026600	0.043152	9.6979
0.00026550	0.043063	9.6979
0.00026500	0.043033	9.6979
0.00026450	0.042951	9.6979
0.00026400	0.042922	9.6979
0.00026350	0.042817	9.6990
0.00026300	0.042768	9.6994
0.00026250	0.042725	9.6995
0.00026200	0.042632	9.6990
0.00026150	0.042563	9.6984
0.00026100	0.042533	9.6995
0.00026050	0.042441	9.6987
0.00026000	0.042413	9.6983
0.00025950	0.042311	9.6987
0.00025900	0.042253	9.6988
0.00025850	0.042216	9.6979
0.00025800	0.042116	9.6987
0.00025750	0.042060	9.6979
0.00025700	0.042027	9.6980
0.00025650	0.041945	9.6979
0.00025600	0.041904	9.6980
0.00025550	0.041814	9.6974
0.00025500	0.041733	9.6971
0.00025450	0.041705	9.6967
0.00025400	0.041629	9.6968
0.00025350	0.041538	9.6968
0.00025300	0.041504	9.6958
0.00025250	0.041448	9.6958
0.00025200	0.041348	9.6958
0.00025150	0.041326	9.6936
0.00025100	0.041225	9.6936
0.00025050	0.041196	9.6925
0.00025000	0.041124	9.6924
0.00024950	0.041029	9.6925
0.00024900	0.040993	9.6914
0.00024850	0.040940	9.6914
0.00024800	0.040841	9.6892
0.00024750	0.040819	9.6892
0.00024700	0.040718	9.6889
0.00024650	0.040678	9.6881
0.00024600	0.040624	9.6881
0.00024550	0.040525	9.6870
0.00024500	0.040468	9.6849
0.00024450	0.040434	9.6837
0.00024400	0.040344	9.6837
0.00024350	0.040270	9.6815
0.00024300	0.040218	9.6814
0.00024250	0.040153	9.6805
0.00024200	0.040120	9.6794
0.00024150	0.040025	9.6772
0.00024100	0.039946	9.6762
0.00024050	0.039917	9.6751
0.00024000	0.039851	9.6750
0.00023950	0.039801	9.6728
0.00023900	0.039727	9.6718
0.00023850	0.039632	9.6696
0.00023800	0.039594	9.6685
0.00023750	0.039539	9.6675
0.00023700	0.039439	9.6653
0.00023650	0.039390	9.6645
0.00023600	0.039348	9.6632
0.00023550	0.039252	9.6610
0.00023500	0.039189	9.6598
0.00023450	0.039128	9.6589
0.00023400	0.039073	9.6567
0.00023350	0.039034	9.6555
0.00023300	0.038936	9.6532
0.00023250	0.038870	9.6511
0.00023200	0.038840	9.6490
0.00023150	0.038750	9.6479
0.00023100	0.038669	9.6468
0.00023050	0.038639	9.6437
0.00023000	0.038569	9.6415
0.00022950	0.038523	9.6393
0.00022900	0.038442	9.6371
0.00022850	0.038353	9.6360
0.00022800	0.038323	9.6329
0.00022750	0.038250	9.6317
0.00022700	0.038159	9.6286
0.00022650	0.038131	9.6273
0.00022600	0.038045	9.6242
0.00022550	0.038011	9.6226
0.00022500	0.037920	9.6199
0.00022450	0.037841	9.6178
0.00022400	0.037811	9.6156
0.00022350	0.037730	9.6123
0.00022300	0.037643	9.6111
0.00022250	0.037614	9.6079
0.00022200	0.037539	9.6048
0.00022150	0.037451	9.6027
0.00022100	0.037425	9.5995
0.00022050	0.037339	9.5966
0.00022000	0.037304	9.5945
0.00021950	0.037202	9.5921
0.00021900	0.037154	9.5888
0.00021850	0.037107	9.5856
0.00021800	0.037007	9.5836
0.00021750	0.036947	9.5803
0.00021700	0.036911	9.5772
0.00021650	0.036845	9.5751
0.00021600	0.036765	9.5712
0.00021550	0.036675	9.5682
0.00021500	0.036644	9.5647
0.00021450	0.036561	9.5611
0.00021400	0.036529	9.5580
0.00021350	0.036448	9.5553
0.00021300	0.036358	9.5519
0.00021250	0.036332	9.5484
0.00021200	0.036239	9.5453
0.00021150	0.036162	9.5414
0.00021100	0.036137	9.5378
0.00021050	0.036042	9.5341
0.00021000	0.036015	9.5305
0.00020950	0.035909	9.5275
0.00020900	0.035862	9.5241
0.00020850	0.035817	9.5207
0.00020800	0.035713	9.5167
0.00020750	0.035664	9.5128
0.00020700	0.035609	9.5089
0.00020650	0.035510	9.5052
0.00020600	0.035466	9.5010
0.00020550	0.035389	9.4969
0.00020500	0.035347	9.4930
0.00020450	0.035293	9.4878
0.00020400	0.035192	9.4842
0.00020350	0.035142	9.4808
0.00020300	0.035100	9.4757
0.00020250	0.034997	9.4716
0.00020200	0.034933	9.4673
0.00020150	0.034903	9.4632
0.00020100	0.034819	9.4584
0.00020050	0.034778	9.4539
0.00020000	0.034678	9.4488
0.00019950	0.034608	9.4447
0.00019900	0.034577	9.4397
0.00019850	0.034491	9.4352
0.00019800	0.034405	9.4311
0.00019750	0.034372	9.4263
0.00019700	0.034293	9.4208
0.00019650	0.034257	9.4159
0.00019600	0.034156	9.4115
0.00019550	0.034084	9.4058
0.00019500	0.034054	9.4011
0.00019450	0.033955	9.3959
0.00019400	0.033892	9.3906
0.00019350	0.033854	9.3857
0.00019300	0.033750	9.3798
0.00019250	0.033695	9.3749
0.00019200	0.033623	9.3691
0.00019150	0.033564	9.3634
0.00019100	0.033531	9.3585
0.00019050	0.033438	9.3526
0.00019000	0.033361	9.3478
0.00018950	0.033329	9.3417
0.00018900	0.033230	9.3366
0.00018850	0.033169	9.3317
0.00018800	0.033130	9.3257
0.00018750	0.033058	9.3197
0.00018700	0.032994	9.3137
0.00018650	0.032889	9.3076
0.00018600	0.032853	9.3020
0.00018550	0.032790	9.2959
0.00018500	0.032687	9.2893
0.00018450	0.032649	9.2837
0.00018400	0.032592	9.2774
0.00018350	0.032541	9.2707
0.00018300	0.032452	9.2652
0.00018250	0.032358	9.2587
0.00018200	0.032329	9.2525
0.00018150	0.032233	9.2463
0.00018100	0.032169	9.2397
0.00018050	0.032128	9.2329
0.00018000	0.032022	9.2267
0.00017950	0.031985	9.2195
0.00017900	0.031918	9.2126
0.00017850	0.031873	9.2066
0.00017800	0.031769	9.1998
0.00017750	0.031695	9.1927
0.00017700	0.031661	9.1857
0.00017650	0.031563	9.1787
0.00017600	0.031489	9.1716
0.00017550	0.031460	9.1644
0.00017500	0.031360	9.1572
0.00017450	0.031336	9.1502
0.00017400	0.031223	9.1426
0.00017350	0.031170	9.1351
0.00017300	0.031117	9.1279
0.00017250	0.031009	9.1205
0.00017200	0.030973	9.1127
0.00017150	0.030911	9.1053
0.00017100	0.030808	9.0973
0.00017050	0.030759	9.0901
0.00017000	0.030681	9.0822
0.00016950	0.030650	9.0748
0.00016900	0.030571	9.0671
0.00016850	0.030471	9.0594
0.00016800	0.030417	9.0518
0.00016750	0.030374	9.0428
0.00016700	0.030272	9.0349
0.00016650	0.030201	9.0270
0.00016600	0.030169	9.0181
0.00016550	0.030088	9.0100
0.00016500	0.030041	9.0024
0.00016450	0.029935	8.9935
0.00016400	0.029866	8.9857
0.00016350	0.029827	8.9778
0.00016300	0.029724	8.9687
0.00016250	0.029644	8.9601
0.00016200	0.029616	8.9512
0.00016150	0.029531	8.9425
0.00016100	0.029488	8.9334
0.00016050	0.029390	8.9242
0.00016000	0.029302	8.9162
0.00015950	0.029270	8.9071
0.00015900	0.029198	8.8985
0.00015850	0.029088	8.8891
0.00015800	0.029036	8.8799
0.00015750	0.028994	8.8705
0.00015700	0.028915	8.8611
0.00015650	0.028863	8.8514
0.00015600	0.028752	8.8422
0.00015550	0.028690	8.8337
0.00015500	0.028648	8.8239
0.00015450	0.028548	8.8143
0.00015400	0.028467	8.8048
0.00015350	0.028424	8.7949
0.00015300	0.028355	8.7855
0.00015250	0.028297	8.7758
0.00015200	0.028232	8.7657
0.00015150	0.028134	8.7560
0.00015100	0.028041	8.7462
0.00015050	0.028008	8.7362
0.00015000	0.027939	8.7260
0.00014950	0.027827	8.7165
0.00014900	0.027803	8.7065
0.00014850	0.027688	8.6962
0.00014800	0.027640	8.6857
0.00014750	0.027583	8.6751
0.00014700	0.027470	8.6648
0.00014650	0.027425	8.6541
0.00014600	0.027369	8.6439
0.00014550	0.027259	8.6336
0.00014500	0.027203	8.6233
0.00014450	0.027157	8.6122
0.00014400	0.027081	8.6019
0.00014350	0.027019	8.5909
0.00014300	0.026907	8.5806
0.00014250	0.026836	8.5698
0.00014200	0.026798	8.5591
0.00014150	0.026689	8.5481
0.00014100	0.026627	8.5375
0.00014050	0.026543	8.5259
0.00014000	0.026498	8.5153
0.00013950	0.026438	8.5037
0.00013900	0.026326	8.4928
0.00013850	0.026253	8.4811
0.00013800	0.026217	8.4697
0.00013750	0.026118	8.4581
0.00013700	0.026082	8.4467
0.00013650	0.025976	8.4353
0.00013600	0.025886	8.4234
0.00013550	0.025852	8.4117
0.00013500	0.025760	8.4000
0.00013450	0.025657	8.3888
0.00013400	0.025615	8.3769
0.00013350	0.025545	8.3651
0.00013300	0.025433	8.3529
0.00013250	0.025404	8.3409
0.00013200	0.025293	8.3289
0.00013150	0.025249	8.3170
0.00013100	0.025154	8.3047
0.00013050	0.025070	8.2923
0.00013000	0.025034	8.2804
0.00012950	0.024936	8.2676
0.00012900	0.024894	8.2554
0.00012850	0.024784	8.2426
0.00012800	0.024693	8.2301
0.00012750	0.024663	8.2178
0.00012700	0.024559	8.2054
0.00012650	0.024466	8.1928
0.00012600	0.024438	8.1804
0.00012550	0.024333	8.1673
0.00012500	0.024297	8.1550
0.00012450	0.024172	8.1428
0.00012400	0.024103	8.1300
0.00012350	0.024057	8.1168
0.00012300	0.023942	8.1038
0.00012250	0.023870	8.0909
0.00012200	0.023828	8.0781
0.00012150	0.023706	8.0649
0.00012100	0.023646	8.0520
0.00012050	0.023562	8.0393
0.00012000	0.023510	8.0257
0.00011950	0.023438	8.0126
0.00011900	0.023317	7.9993
0.00011850	0.023275	7.9860
0.00011800	0.023203	7.9728
0.00011750	0.023084	7.9592
0.00011700	0.023033	7.9459
0.00011650	0.022938	7.9323
0.00011600	0.022904	7.9185
0.00011550	0.022803	7.9052
0.00011500	0.022708	7.8911
0.00011450	0.022666	7.8774
0.00011400	0.022537	7.8635
0.00011350	0.022488	7.8495
0.00011300	0.022424	7.8357
0.00011250	0.022302	7.8220
0.00011200	0.022242	7.8083
0.00011150	0.022153	7.7948
0.00011100	0.022114	7.7812
0.00011050	0.022028	7.7675
0.00011000	0.021908	7.7536
0.00010950	0.021840	7.7392
0.00010900	0.021787	7.7246
0.00010850	0.021658	7.7103
0.00010800	0.021618	7.6964
0.00010750	0.021533	7.6822
0.00010700	0.021483	7.6683
0.00010650	0.021348	7.6539
0.00010600	0.021297	7.6397
0.00010550	0.021207	7.6251
0.00010500	0.021105	7.6107
0.00010450	0.021066	7.5967
0.00010400	0.020931	7.5819
0.00010350	0.020883	7.5678
0.00010300	0.020786	7.5535
0.00010250	0.020746	7.5390
0.00010200	0.020609	7.5243
0.00010150	0.020576	7.5101
0.00010100	0.020452	7.4953
0.00010050	0.020375	7.4809
1.0000e-04	0.020302	7.4437
		
1.0000e-04	0.020226	7.4290
9.9800e-05	0.020220	7.4311
9.9600e-05	0.020242	7.4326
9.9400e-05	0.020166	7.4311
9.9200e-05	0.020168	7.4268
9.9000e-05	0.020114	7.4218
9.8800e-05	0.020113	7.4159
9.8600e-05	0.020026	7.4105
9.8400e-05	0.020022	7.4046
9.8200e-05	0.019992	7.3988
9.8000e-05	0.019921	7.3925
9.7800e-05	0.019940	7.3868
9.7600e-05	0.019892	7.3807
9.7400e-05	0.019825	7.3749
9.7200e-05	0.019843	7.3691
9.7000e-05	0.019761	7.3633
9.6800e-05	0.019775	7.3575
9.6600e-05	0.019689	7.3512
9.6400e-05	0.019705	7.3453
9.6200e-05	0.019641	7.3395
9.6000e-05	0.019597	7.3337
9.5800e-05	0.019609	7.3280
9.5600e-05	0.019529	7.3219
9.5400e-05	0.019505	7.3163
9.5200e-05	0.019507	7.3102
9.5000e-05	0.019430	7.3042
9.4800e-05	0.019444	7.2986
9.4600e-05	0.019369	7.2923
9.4400e-05	0.019322	7.2864
9.4200e-05	0.019334	7.2806
9.4000e-05	0.019283	7.2744
9.3800e-05	0.019213	7.2688
9.3600e-05	0.019218	7.2628
9.3400e-05	0.019183	7.2567
9.3200e-05	0.019110	7.2509
9.3000e-05	0.019092	7.2449
9.2800e-05	0.019045	7.2387
9.2600e-05	0.019046	7.2328
9.2400e-05	0.019021	7.2268
9.2200e-05	0.018942	7.2208
9.2000e-05	0.018965	7.2147
9.1800e-05	0.018874	7.2088
9.1600e-05	0.018878	7.2026
9.1400e-05	0.018853	7.1964
9.1200e-05	0.018774	7.1904
9.1000e-05	0.018785	7.1844
9.0800e-05	0.018704	7.1785
9.0600e-05	0.018709	7.1724
9.0400e-05	0.018667	7.1665
9.0200e-05	0.018596	7.1611
9.0000e-05	0.018603	7.1550
8.9800e-05	0.018563	7.1491
8.9600e-05	0.018492	7.1429
8.9400e-05	0.018501	7.1367
8.9200e-05	0.018428	7.1314
8.9000e-05	0.018445	7.1254
8.8800e-05	0.018377	7.1193
8.8600e-05	0.018325	7.1131
8.8400e-05	0.018329	7.1071
8.8200e-05	0.018287	7.1016
8.8000e-05	0.018216	7.0955
8.7800e-05	0.018233	7.0895
8.7600e-05	0.018160	7.0834
8.7400e-05	0.018152	7.0772
8.7200e-05	0.018132	7.0715
8.7000e-05	0.018041	7.0656
8.6800e-05	0.018055	7.0596
8.6600e-05	0.018008	7.0535
8.6400e-05	0.017944	7.0476
8.6200e-05	0.017959	7.0416
8.6000e-05	0.017866	7.0359
8.5800e-05	0.017886	7.0299
8.5600e-05	0.017823	7.0239
8.5400e-05	0.017773	7.0179
8.5200e-05	0.017780	7.0119
8.5000e-05	0.017729	7.0058
8.4800e-05	0.017654	6.9997
8.4600e-05	0.017675	6.9937
8.4400e-05	0.017601	6.9875
8.4200e-05	0.017568	6.9816
8.4000e-05	0.017569	6.9756
8.3800e-05	0.017521	6.9699
8.3600e-05	0.017484	6.9639
8.3400e-05	0.017408	6.9580
8.3200e-05	0.017413	6.9520
8.3000e-05	0.017382	6.9459
8.2800e-05	0.017300	6.9399
8.2600e-05	0.017324	6.9339
8.2400e-05	0.017257	6.9278
8.2200e-05	0.017197	6.9217
8.2000e-05	0.017174	6.9157
8.1800e-05	0.017144	6.9096
8.1600e-05	0.017145	6.9036
8.1400e-05	0.017057	6.8977
8.1200e-05	0.017044	6.8919
8.1000e-05	0.017035	6.8857
8.0800e-05	0.016951	6.8797
8.0600e-05	0.016921	6.8738
8.0400e-05	0.016931	6.8680
8.0200e-05	0.016858	6.8620
8.0000e-05	0.016863	6.8562
7.9800e-05	0.016781	6.8502
7.9600e-05	0.016738	6.8443
7.9400e-05	0.016750	6.8383
7.9200e-05	0.016674	6.8323
7.9000e-05	0.016627	6.8265
7.8800e-05	0.016641	6.8207
7.8600e-05	0.016576	6.8149
7.8400e-05	0.016575	6.8089
7.8200e-05	0.016511	6.8029
7.8000e-05	0.016437	6.7969
7.7800e-05	0.016446	6.7910
7.7600e-05	0.016415	6.7852
7.7400e-05	0.016327	6.7793
7.7200e-05	0.016350	6.7734
7.7000e-05	0.016288	6.7673
7.6800e-05	0.016224	6.7614
7.6600e-05	0.016202	6.7555
7.6400e-05	0.016172	6.7495
7.6200e-05	0.016164	6.7437
7.6000e-05	0.016071	6.7377
7.5800e-05	0.016089	6.7319
7.5600e-05	0.016035	6.7262
7.5400e-05	0.015964	6.7202
7.5200e-05	0.015967	6.7145
7.5000e-05	0.015892	6.7087
7.4800e-05	0.015911	6.7029
7.4600e-05	0.015842	6.6968
7.4400e-05	0.015779	6.6908
7.4200e-05	0.015799	6.6849
7.4000e-05	0.015730	6.6790
7.3800e-05	0.015667	6.6730
7.3600e-05	0.015692	6.6672
7.3400e-05	0.015602	6.6614
7.3200e-05	0.015607	6.6556
7.3000e-05	0.015528	6.6496
7.2800e-05	0.015546	6.6435
7.2600e-05	0.015445	6.6377
7.2400e-05	0.015457	6.6317
7.2200e-05	0.015391	6.6258
7.2000e-05	0.015351	6.6202
7.1800e-05	0.015353	6.6143
7.1600e-05	0.015260	6.6082
7.1400e-05	0.015264	6.6027
7.1200e-05	0.015186	6.5967
7.1000e-05	0.015210	6.5911
7.0800e-05	0.015108	6.5852
7.0600e-05	0.015126	6.5793
7.0400e-05	0.015055	6.5737
7.0200e-05	0.015026	6.5678
7.0000e-05	0.015012	6.5621
6.9800e-05	0.014973	6.5564
6.9600e-05	0.014939	6.5504
6.9400e-05	0.014853	6.5446
6.9200e-05	0.014828	6.5388
6.9000e-05	0.014833	6.5331
6.8800e-05	0.014745	6.5275
6.8600e-05	0.014702	6.5218
6.8400e-05	0.014718	6.5160
6.8200e-05	0.014641	6.5102
6.8000e-05	0.014648	6.5047
6.7800e-05	0.014553	6.4990
6.7600e-05	0.014509	6.4931
6.7400e-05	0.014517	6.4875
6.7200e-05	0.014473	6.4819
6.7000e-05	0.014390	6.4764
6.6800e-05	0.014385	6.4707
6.6600e-05	0.014370	6.4651
6.6400e-05	0.014328	6.4594
6.6200e-05	0.014293	6.4535
6.6000e-05	0.014199	6.4480
6.5800e-05	0.014190	6.4424
6.5600e-05	0.014185	6.4366
6.5400e-05	0.014109	6.4309
6.5200e-05	0.014047	6.4253
6.5000e-05	0.014069	6.4198
6.4800e-05	0.013999	6.4141
6.4600e-05	0.013999	6.4083
6.4400e-05	0.013913	6.4026
6.4200e-05	0.013856	6.3972
6.4000e-05	0.013879	6.3917
6.3800e-05	0.013798	6.3860
6.3600e-05	0.013756	6.3803
6.3400e-05	0.013761	6.3748
6.3200e-05	0.013680	6.3693
6.3000e-05	0.013621	6.3637
6.2800e-05	0.013639	6.3582
6.2600e-05	0.013552	6.3528
6.2400e-05	0.013569	6.3473
6.2200e-05	0.013488	6.3417
6.2000e-05	0.013443	6.3362
6.1800e-05	0.013451	6.3309
6.1600e-05	0.013376	6.3255
6.1400e-05	0.013307	6.3200
6.1200e-05	0.013333	6.3144
6.1000e-05	0.013247	6.3088
6.0800e-05	0.013248	6.3036
6.0600e-05	0.013152	6.2980
6.0400e-05	0.013176	6.2926
6.0200e-05	0.013109	6.2872
6.0000e-05	0.013034	6.2820
5.9800e-05	0.013059	6.2768
5.9600e-05	0.012978	6.2714
5.9400e-05	0.012979	6.2660
5.9200e-05	0.012875	6.2610
5.9000e-05	0.012888	6.2556
5.8800e-05	0.012808	6.2504
5.8600e-05	0.012822	6.2451
5.8400e-05	0.012754	6.2394
5.8200e-05	0.012677	6.2343
5.8000e-05	0.012664	6.2291
5.7800e-05	0.012616	6.2239
5.7600e-05	0.012626	6.2184
5.7400e-05	0.012536	6.2131
5.7200e-05	0.012549	6.2079
5.7000e-05	0.012452	6.2026
5.6800e-05	0.012436	6.1972
5.6600e-05	0.012408	6.1922
5.6400e-05	0.012389	6.1869
5.6200e-05	0.012284	6.1816
5.6000e-05	0.012284	6.1762
5.5800e-05	0.012260	6.1710
5.5600e-05	0.012216	6.1659
5.5400e-05	0.012171	6.1608
5.5200e-05	0.012079	6.1555
5.5000e-05	0.012069	6.1501
5.4800e-05	0.012003	6.1451
5.4600e-05	0.012007	6.1401
5.4400e-05	0.011981	6.1348
5.4200e-05	0.011878	6.1295
5.4000e-05	0.011900	6.1247
5.3800e-05	0.011806	6.1197
5.3600e-05	0.011794	6.1148
5.3400e-05	0.011774	6.1096
5.3200e-05	0.011724	6.1043
5.3000e-05	0.011703	6.0994
5.2800e-05	0.011596	6.0946
5.2600e-05	0.011577	6.0895
5.2400e-05	0.011519	6.0843
5.2200e-05	0.011513	6.0794
5.2000e-05	0.011499	6.0745
5.1800e-05	0.011390	6.0697
5.1600e-05	0.011405	6.0646
5.1400e-05	0.011310	6.0596
5.1200e-05	0.011335	6.0546
5.1000e-05	0.011259	6.0498
5.0800e-05	0.011262	6.0450
5.0600e-05	0.011174	6.0402
5.0400e-05	0.011110	6.0352
5.0200e-05	0.011126	6.0301
5.0000e-05	0.011051	6.0253
4.9800e-05	0.011051	6.0206
4.9600e-05	0.010948	6.0156
4.9400e-05	0.010943	6.0106
4.9200e-05	0.010864	6.0059
4.9000e-05	0.010888	6.0012
4.8800e-05	0.010801	5.9963
4.8600e-05	0.010753	5.9915
4.8400e-05	0.010700	5.9868
4.8200e-05	0.010699	5.9819
4.8000e-05	0.010661	5.9772
4.7800e-05	0.010570	5.9724
4.7600e-05	0.010553	5.9678
4.7400e-05	0.010519	5.9632
4.7200e-05	0.010499	5.9585
4.7000e-05	0.010404	5.9538
4.6800e-05	0.010392	5.9491
4.6600e-05	0.010352	5.9445
4.6400e-05	0.010348	5.9398
4.6200e-05	0.010237	5.9353
4.6000e-05	0.010234	5.9308
4.5800e-05	0.010169	5.9262
4.5600e-05	0.010186	5.9218
4.5400e-05	0.010087	5.9172
4.5200e-05	0.010090	5.9126
4.5000e-05	0.0099973	5.9081
4.4800e-05	0.010018	5.9037
4.4600e-05	0.0099207	5.8992
4.4400e-05	0.0099289	5.8947
4.4200e-05	0.0098276	5.8901
4.4000e-05	0.0098308	5.8856
4.3800e-05	0.0097751	5.8814
4.3600e-05	0.0096979	5.8770
4.3400e-05	0.0096856	5.8726
4.3200e-05	0.0096431	5.8682
4.3000e-05	0.0096302	5.8638
4.2800e-05	0.0095254	5.8593
4.2600e-05	0.0095095	5.8551
4.2400e-05	0.0094958	5.8510
4.2200e-05	0.0094077	5.8493
4.2000e-05	0.0094301	5.8485
4.1800e-05	0.0093195	5.8459
4.1600e-05	0.0093166	5.8424
4.1400e-05	0.0092889	5.8379
4.1200e-05	0.0091876	5.8342
4.1000e-05	0.0092026	5.8300
4.0800e-05	0.0091510	5.8258
4.0600e-05	0.0091345	5.8217
4.0400e-05	0.0090536	5.8174
4.0200e-05	0.0089874	5.8136
4.0000e-05	0.0090030	5.8090
3.9800e-05	0.0089266	5.8051
3.9600e-05	0.0088855	5.8006
3.9400e-05	0.0088108	5.7967
3.9200e-05	0.0088318	5.7928
3.9000e-05	0.0087765	5.7887
3.8800e-05	0.0086796	5.7849
3.8600e-05	0.0086748	5.7805
3.8400e-05	0.0086576	5.7768
3.8200e-05	0.0085556	5.7723
3.8000e-05	0.0085272	5.7687
3.7800e-05	0.0085363	5.7650
3.7600e-05	0.0084491	5.7606
3.7400e-05	0.0084343	5.7570
3.7200e-05	0.0083743	5.7525
3.7000e-05	0.0083045	5.7489
3.6800e-05	0.0083231	5.7452
3.6600e-05	0.0082240	5.7412
3.6400e-05	0.0081739	5.7376
3.6200e-05	0.0081917	5.7334
3.6000e-05	0.0080803	5.7299
3.5800e-05	0.0080909	5.7264
3.5600e-05	0.0080094	5.7222
3.5400e-05	0.0080239	5.7188
3.5200e-05	0.0079374	5.7154
3.5000e-05	0.0078634	5.7110
3.4800e-05	0.0078864	5.7076
3.4600e-05	0.0078309	5.7043
3.4400e-05	0.0077314	5.7000
3.4200e-05	0.0077186	5.6968
3.4000e-05	0.0077133	5.6932
3.3800e-05	0.0076502	5.6892
3.3600e-05	0.0076264	5.6860
3.3400e-05	0.0075230	5.6819
3.3200e-05	0.0074891	5.6786
3.3000e-05	0.0074980	5.6751
3.2800e-05	0.0074101	5.6719
3.2600e-05	0.0073465	5.6682
3.2400e-05	0.0073599	5.6647
3.2200e-05	0.0072661	5.6614
3.2000e-05	0.0072863	5.6582
3.1800e-05	0.0071882	5.6547
3.1600e-05	0.0071297	5.6511
3.1400e-05	0.0071469	5.6481
3.1200e-05	0.0070668	5.6439
3.1000e-05	0.0069895	5.6409
3.0800e-05	0.0069962	5.6377
3.0600e-05	0.0069661	5.6344
3.0400e-05	0.0069299	5.6313
3.0200e-05	0.0068608	5.6274
3.0000e-05	0.0067695	5.6243
2.9800e-05	0.0067734	5.6214
2.9600e-05	0.0067463	5.6181
2.9400e-05	0.0066384	5.6142
2.9200e-05	0.0066145	5.6113
2.9000e-05	0.0066243	5.6082
2.8800e-05	0.0065169	5.6053
2.8600e-05	0.0065284	5.6023
2.8400e-05	0.0064268	5.5994
2.8200e-05	0.0064140	5.5957
2.8000e-05	0.0064021	5.5929
2.7800e-05	0.0062831	5.5901
2.7600e-05	0.0062947	5.5871
2.7400e-05	0.0062291	5.5842
2.7200e-05	0.0061526	5.5811
2.7000e-05	0.0061611	5.5775
2.6800e-05	0.0060656	5.5745
2.6600e-05	0.0060952	5.5717
2.6400e-05	0.0060041	5.5688
2.6200e-05	0.0059573	5.5660
2.6000e-05	0.0059593	5.5632
2.5800e-05	0.0058500	5.5604
2.5600e-05	0.0058307	5.5576
2.5400e-05	0.0058239	5.5548
2.5200e-05	0.0057745	5.5514
2.5000e-05	0.0057259	5.5486
2.4800e-05	0.0056199	5.5460
2.4600e-05	0.0056434	5.5438
2.4400e-05	0.0055889	5.5408
2.4200e-05	0.0054857	5.5381
2.4000e-05	0.0055155	5.5353
2.3800e-05	0.0054069	5.5328
2.3600e-05	0.0053808	5.5305
2.3400e-05	0.0053139	5.5277
2.3200e-05	0.0053285	5.5255
2.3000e-05	0.0052585	5.5228
2.2800e-05	0.0052004	5.5200
2.2600e-05	0.0051838	5.5182
2.2400e-05	0.0050832	5.5152
2.2200e-05	0.0051008	5.5126
2.2000e-05	0.0050231	5.5111
2.1800e-05	0.0049610	5.5083
2.1600e-05	0.0049117	5.5060
2.1400e-05	0.0049116	5.5034
2.1200e-05	0.0048792	5.5013
2.1000e-05	0.0047672	5.4986
2.0800e-05	0.0047697	5.4965
2.0600e-05	0.0047476	5.4938
2.0400e-05	0.0046379	5.4918
2.0200e-05	0.0046188	5.4893
2.0000e-05	0.0046192	5.4870
1.9800e-05	0.0045404	5.4854
1.9600e-05	0.0045330	5.4829
1.9400e-05	0.0044259	5.4809
1.9200e-05	0.0044041	5.4787
1.9000e-05	0.0043904	5.4762
1.8800e-05	0.0042740	5.4740
1.8600e-05	0.0042808	5.4727
1.8400e-05	0.0042420	5.4706
1.8200e-05	0.0042091	5.4685
1.8000e-05	0.0041494	5.4660
1.7800e-05	0.0040526	5.4637
1.7600e-05	0.0040377	5.4617
1.7400e-05	0.0040327	5.4604
1.7200e-05	0.0039229	5.4583
1.7000e-05	0.0038835	5.4563
1.6800e-05	0.0038952	5.4549
1.6600e-05	0.0038077	5.4528
1.6400e-05	0.0038117	5.4509
1.6200e-05	0.0037120	5.4488
1.6000e-05	0.0036493	5.4474
1.5800e-05	0.0036713	5.4455
1.5600e-05	0.0035745	5.4434
1.5400e-05	0.0035097	5.4414
1.5200e-05	0.0035293	5.4401
1.5000e-05	0.0034415	5.4381
1.4800e-05	0.0034495	5.4372
1.4600e-05	0.0033553	5.4353
1.4400e-05	0.0032964	5.4333
1.4200e-05	0.0033093	5.4313
1.4000e-05	0.0031929	5.4305
1.3800e-05	0.0031754	5.4285
1.3600e-05	0.0031674	5.4266
1.3400e-05	0.0030480	5.4256
1.3200e-05	0.0030651	5.4239
1.3000e-05	0.0029614	5.4226
1.2800e-05	0.0029598	5.4211
1.2600e-05	0.0029387	5.4199
1.2400e-05	0.0028243	5.4180
1.2200e-05	0.0028490	5.4165
1.2000e-05	0.0026157	5.4152
1.1800e-05	0.0026470	5.4138
1.1600e-05	0.0025545	5.4125
1.1400e-05	0.0025795	5.4111
1.1200e-05	0.0025027	5.4098
1.1000e-05	0.0024876	5.4085
1.0800e-05	0.0024271	5.4078
1.0600e-05	0.0024050	5.4058
1.0400e-05	0.0023568	5.4052
1.0200e-05	0.0023551	5.4038
1.0000e-05	0.0022712	5.4027
9.8000e-06	0.0022902	5.4012
9.6000e-06	0.0021978	5.4005
9.4000e-06	0.0021960	5.3992
9.2000e-06	0.0020891	5.3985
9.0000e-06	0.0021045	5.3966
8.8000e-06	0.0020526	5.3959
8.6000e-06	0.0019509	5.3952
8.4000e-06	0.0019409	5.3938
8.2000e-06	0.0018745	5.3932
8.0000e-06	0.0018959	5.3919
7.8000e-06	0.0017971	5.3912
7.6000e-06	0.0017622	5.3905
7.4000e-06	0.0017492	5.3892
7.2000e-06	0.0016403	5.3885
7.0000e-06	0.0016130	5.3879
6.8000e-06	0.0015470	5.3866
6.6000e-06	0.0015729	5.3859
6.4000e-06	0.0014868	5.3856
6.2000e-06	0.0014182	5.3853
6.0000e-06	0.0014331	5.3840
5.8000e-06	0.0013481	5.3833
5.6000e-06	0.0012783	5.3820
5.4000e-06	0.0012947	5.3820
5.2000e-06	0.0012102	5.3814
5.0000e-06	0.0011570	5.3807
4.8000e-06	0.0010854	5.3807
4.6000e-06	0.0011026	5.3794
4.4000e-06	0.0010330	5.3788
4.2000e-06	0.00094830	5.3787
4.0000e-06	0.00097295	5.3781
3.8000e-06	0.00087508	5.3780
3.6000e-06	0.00082766	5.3768
3.4000e-06	0.00083399	5.3768
3.2000e-06	0.00073251	5.3761
3.0000e-06	0.00074865	5.3762
2.8000e-06	0.00062776	5.3749
2.6000e-06	0.00060855	5.3749
2.4000e-06	0.00059987	5.3749
2.2000e-06	0.00049031	5.3743
2.0000e-06	0.00047262	5.3742
1.8000e-06	0.00045664	5.3741
1.6000e-06	0.00041169	5.3742
1.4000e-06	0.00035138	5.3736
1.2000e-06	0.00034768	5.3735
1.0000e-06	2.8146e-05	5.3735
8.0000e-07	2.6353e-05	5.3735
6.0000e-07	6.1366e-06	5.3735
4.0000e-07	-1.7543e-06	5.3735
2.0000e-07	3.7342e-06	5.3735

